Packet-Level Traffic Modeling with Heavy-Tailed Payload and Inter-Arrival Distributions for Digital Twins

Digital twins of radio access networks require packet-level traffic generators that reproduce the size and timing of packets while remaining compact and easy to recalibrate as traffic changes. We address this need with a hybrid generator that combines a small hidden Markov model, which captures buffering, streaming, and idle states, with a mixture density network that models the joint distribution of payload length and inter-arrival time (IAT) in each state using Student-t mixtures. The state space and emission family are designed to handle heavy-tailed IAT by anchoring an explicit idle state in the tail and allowing each component to adapt its tail thickness. We evaluate the model on public traces of web, smart home, and encrypted media traffic and compare it with recent neural network and transformer based generators as well as hidden Markov baselines. Across most datasets and metrics, including average per-flow cumulative distribution functions, autocorrelation based measures of temporal structure, and Wasserstein distances between flow descriptors, the proposed generator matches the real traffic most closely in the majority of cases while using orders of magnitude fewer parameters. The full model occupies around 0.2 MB in our experiments, which makes it suitable for deployment inside digital twins where memory footprint and low-overhead adaptation are critical.

==> data/latency_cdf_basic.dat <==
latency	cdf
0.10048333300000001	6.0389307469899056e-05
0.1018583453013111	6.042329132328673e-05
0.10325217324868316	6.049125903006208e-05
0.1046650743151122	6.059321059022511e-05
0.10609730949685044	6.079711371055116e-05
0.10754914336161862	6.0831097563938835e-05
0.1090208440974779	6.0967032977489535e-05
0.11051268356237057	6.106898453765257e-05
0.11202493733433849	6.113695224442791e-05
0.11355788476242908	6.130687151136629e-05
0.1151118090182975	6.134085536475397e-05
0.1166869971485154	6.1442806924917e-05
0.11828374012759493	6.161272619185537e-05
0.1199023329117388	6.174866160540607e-05
0.12154307449332565	6.195256472573213e-05
0.12320626795614095	6.222443555283352e-05
0.1248922205313638	6.222443555283352e-05
0.1266012436543197	6.22584194062212e-05
0.1283336530220103	6.232638711299655e-05
0.13008976865142968	6.246232252654726e-05
0.1318699149386794	6.263224179348563e-05
0.13367442071889202	6.276817720703632e-05
0.13550361932697472	6.287012876719935e-05
0.13735784865918416	6.300606418075006e-05
0.13923745123554382	6.314199959430076e-05
0.14114277426311567	6.337988656801448e-05
0.14307416970013762	6.348183812817751e-05
0.14503199432103825	6.361777354172821e-05
0.14701660978234174	6.36517573951159e-05
0.14902838268947424	6.375370895527892e-05
0.1510676846644846	6.388964436882961e-05
0.1531348924146918	6.405956363576799e-05
0.15523038780227164	6.419549904931869e-05
0.15735455791479583	6.443338602303243e-05
0.15950779513673602	6.450135372980777e-05
0.1616904972219467	6.467127299674614e-05
0.16390306736713967	6.480720841029685e-05
0.16614591428636394	6.494314382384754e-05
0.168419452286505	6.497712767723522e-05
0.170724101343817	6.50111115306229e-05
0.17306028718150243	6.518103079756128e-05
0.17542844134835311	6.535095006449965e-05
0.17782900129846757	6.572477245176409e-05
0.18026241047205918	6.589469171870246e-05
0.1827291183773699	6.613257869241618e-05
0.1852295806737053	6.620054639919154e-05
0.18776425925560544	6.643843337290526e-05
0.19033362233816778	6.660835263984365e-05
0.19293814454353767	6.671030420000667e-05
0.19557830698858214	0.000504830142073917
0.1982545973737637	0.000506189496209424
0.20096751007323002	0.000507446898784768
0.2037175462261366	0.000508806252920275
0.2065052138292191	0.000510165607055782
0.20933102783063212	0.0005111511388040246
0.21219551022507274	0.0005125444767929193
0.21509919015020473	0.0005136999278081003
0.21804260398440334	0.0005154670881842594
0.22102629544583663	0.0005168264423197664
0.2240508156929033	0.0005181518126018857
0.22711672342604475	0.0005195791344441681
0.23022458499095005	0.8736834442798531
0.23337497448317351	0.8746420608162127
0.2365684738541839	0.8756176013115592
0.23980567301886416	0.8766122407325098
0.24308716996448324	0.877613167166337
0.24641357086115795	0.878634857734584
0.24978549017382728	0.8796734382779647
0.25320355077575846	0.8807287728610657
0.2566683840636064	0.881804225885372
0.26018063007404774	0.8828791691518776
0.2637409376020104	0.8839965242674109
0.2673499643205219	0.885125331941536
0.2710083769021965	0.8862670194960949
0.27471685114238587	0.8874283157340586
0.27847607208401437	0.8885972923228878
0.2822867341441225	0.8898066417295416
0.28614954124214237	0.8910331869660096
0.29006520692992827	0.8922920508470492
0.29403445452356647	0.8935638625762297
0.2980580172369888	0.8948560306335892
0.3021366383174147	0.8961665159879247
0.30627107118264646	0.8975023872807408
0.3104620795602434	0.8988568817252134
0.31471043762860035	0.9002368300758734
0.319016930159957	0.9016450529925518
0.3233823526653633	0.9030655440803033
0.32780751154162985	0.9045131882669115
0.3322932242202879	0.9059860484727333
0.3368403193185886	0.9074647539013379
0.3414496367925682	0.9089773072479165
0.3461220280922077	0.9105201741917169
0.350858356318716	0.9120792514335834
0.3556594963839647	0.9136699336591003
0.3605263351721053	0.9152933083515762
0.36545977170339805	0.916942102966386
0.3704607173002814	0.9186234880965947
0.37553009575571544	0.9203171074140228
0.38066884350382846	0.9220450844072259
0.3858779097928978	0.9238074530600574
0.39115825686069905	0.925590178041068
0.3965108601122538	0.9274054595536241
0.4019367083000103	0.929254555000301
0.4074368037064894	0.931135051527508
0.41301216232942933	0.9330420894442107
0.4186638140694651	0.934980732344564
0.4243928029203757	0.936951422018662
0.43020018716193353	0.9389662227344571
0.43608703955539446	0.9410225517190919
0.44205444754166223	0.9431073591728656
0.44810351344216404	0.9452222763207409
0.4542353546624756	0.9473695800808944
0.4604511038987325	0.9495653787998324
0.46675190934686617	0.9518001569986059
0.47313893491470216	0.9540412222102561
0.4796133604369621	0.9562307339163173
0.48617638189320667	0.9583654636507175
0.4928292116287617	0.9604611119537219
0.4995730785786666	0.9625128531181494
0.5064092284946881	0.9645060740870434
0.51333892417544	0.9664456685352915
0.5203634456996516	0.9683067262983608
0.5274840906626291	0.9701057975128509
0.5347021744159517	0.9718382263908478
0.5420190303104484	0.9734768938173481
0.5494360099424992	0.9750366507362823
0.5569544834037071	0.9765073359754873
0.5645758395339865	0.9778949646770129
0.5723014861781146	0.9791768016429426
0.580132850445794	0.9803635178032403
0.5880713789752728	0.981422522642507
0.5961185382005741	0.9823611226892212
0.6042758146223801	0.9831743223169348
0.6125447150826241	0.9838553927226772
0.6209267670428401	0.9844765156110438
0.6294235188663214	0.9850961771937147
0.6380365401041391	0.9857142075514229
0.6467674217850758	0.9863323738445448
0.655617776709526	0.986939971159263
0.6645892397474193	0.9875323097238101
0.6736834681402185	0.9881230170633948
0.6829021418070513	0.9887081510510237
0.6922469636550327	0.9892752396125039
0.7017196598938301	0.9898349196939455
0.7113219803545363	0.9903910314707814
0.7210556988129043	0.9909355207697588
0.7309226133170063	0.9914601295145042
0.7409245465193746	0.9919692076382517
0.7510633460136895	0.9924699937017725
0.7613408846760732	0.9929503214855538
0.7717590610110547	0.9934104288765696
0.7823197995022679	0.9938468835056276
0.7930250509679495	0.9942686231261686
0.803876792921302	0.9946582819891117
0.8148770299357858	0.9950258513473528
0.8260277940154124	0.9953684085895005
0.8373311449701029	0.9956856818447278
0.8487891707961848	0.9959806277082794
0.860403988062093	0.9962387350747589
0.8721777422993503	0.9964890601388124
0.8841126083988986	0.9967204222126758
0.8962107910128523	0.9969319037323073
0.9084745249617493	0.9971322385480277
0.9209060756473753	0.9973206110473555
0.9335077394712381	0.9975026285661
0.9462818442587659	0.9976722419783578
0.9592307496893129	0.9978285677039411
0.9723568477320464	0.997983364156122
0.9856625630878024	0.9981243971476809
0.9991503536369828	0.9982633911080364
1.0128227108935854	0.9983932434118307
1.0266821604654457	0.9985146337361315
1.0407312625207743	0.9986275960647921
1.0549726122610847	0.9987312808014779
1.0694088404005841	0.9988324507330131
1.0840426136521306	0.9989257703944155
1.098876635219838	0.9990117495434864
1.113913645298421	0.999088417116729
1.129156421579375	0.9991609726437117
1.1446077797640806	0.9992269353031371
1.1602705740839299	0.9992883441262087
1.176147697827573	0.9993468643217422
1.192242083875373	0.9994018841803769
1.208556705241181	0.99944966547824
1.225094575621522	0.9994959854704074
1.2418587499522944	0.9995388391095292
1.2588523249730914	0.9995794498143276
1.2760784397992389	0.9996152687957981
1.293540276501668	0.9996509178580018
1.3112410606947156	0.9996818771484379
1.3291840621319733	0.9997119528586861
1.3473725953102877	0.9997394118122233
1.3658100200820267	0.9997620790424329
1.3844997422757235	0.9997827752091459
1.4034452143252134	0.9998020780378701
1.4226499359073823	0.9998208371249402
1.4421174545886355	0.9998372853099798
1.4618513664802206	0.999851592512256
1.4818553169025133	0.999865525892145
1.5021330010583942	0.9998777600793646
1.5226881647158401	0.9998899262988773
1.5435246048998563	0.9999000874710402
1.5646461705938761	0.9999087533536541
1.5860567634507619	0.9999168754946137
1.6077603385135282	0.9999256433287877
1.6297609049459354	0.9999327119702924
1.6520625267730753	0.9999385232092217
1.6746693236320933	0.9999437227387901
1.6975854715331828	0.9999479027527567
1.720815203630993	0.9999527284599378
1.7443628110065938	0.9999572483124383
1.7682326434601379	0.9999613943425516
1.7924291103143724	0.9999657442757852
1.8169566812291464	0.9999685649356164
1.8418198870270617	0.9999711477084738
1.8670233205304232	0.9999734246266508
1.8925716374096404	0.9999760073995083
1.918469557043245	0.9999781483822717
1.9447218633896648	0.9999798135910877
1.971333405870938	0.9999812409129301
1.9983091002685156	0.999982906121746
2.0256539296313223	0.9999839936050544
2.0533729451962444	0.9999852510076297
2.08147126732121	0.9999865084102051
2.1099540864310433	0.9999872220711262
2.1388266639762596	0.9999880376836076
2.168094333404975	0.9999886154091151
2.1977625011481243	0.99998956695701
2.2278366476181555	0.9999901106986642
2.2583223282213916	0.9999904845210514
2.289225174384246	0.9999910282627057
2.3205508945934796	0.99999167395592
2.352305275450696	0.9999922516814276
2.3844941827412582	0.999992455584548
2.4171235625178427	0.9999926934715216
2.450199442198813	0.9999929313584953
2.4837279316816305	0.999993509084003
2.5177152244714924	0.9999937129871233
2.55216759882542	0.9999940868095105
2.587091418912007	0.9999942907126309
2.6224931359870203	0.9999945285996046
2.6583792895851106	0.9999948004704317
2.694756508727813	0.9999950723412588
2.7316315131480873	0.9999953781959393
2.769011114531609	0.999995616082913
2.80690221777505	0.99999578600218
2.8453118222615768	0.9999959899053003
2.884247023153804	0.9999961598245672
2.923715012704433	0.9999963297438341
2.963723081584836	0.9999964316953943
3.0042786202318155	0.9999966016146612
3.0453891202127887	0.9999967375500748
3.087062175609663	0.9999967715339282
3.1293054844216357	0.9999967715339282
3.172126849987207	0.9999969074693417
3.2155341824256283	0.9999969414531951
3.2595355000980977	0.9999970094209019
3.3041389310889375	0.9999971453563155
3.3493527147070443	0.9999972473078756
3.395185203007884	0.9999973832432891
3.4416448623363127	0.9999975191787027
3.488740274890518	0.9999976890979696
3.536480140307342	0.9999978250333832
3.584873277269319	0.9999979269849434
3.633928625133693	0.9999979269849434
3.6836552455837266	0.9999980289365035
3.7340623243026094	0.9999980629203569
3.7851591726702707	0.9999981988557705
3.8369552294834155	0.9999984027588907
3.889460062699085	0.9999984027588907
3.9426833712020932	0.9999984707265975
3.9966349865966335	0.9999986406458645
4.051324875022415	0.9999987086135713
4.10676313899564	0.9999988105651314
4.162960019275178	0.9999988785328382
4.219925896754275	0.999998946500545
4.277671294378162	0.9999990144682518
4.33620687908787	0.9999991504036653
4.395543463790685	0.9999992523552255
4.455692009357538	0.9999992523552255
4.516663626647742	0.9999992523552255
4.578469578561428	0.9999992863390789
4.6411212821200705	0.9999993203229323
4.704630310575484	0.9999993882906391
4.769008395547669	0.9999994562583457
4.834267429191924	0.9999994562583457
4.900419466395611	0.9999995242260525
4.967476727004973	0.9999996261776127
5.035451598082433	0.9999996261776127
5.10435663619477	0.9999996601614661
5.17420456973263	0.9999996941453195
5.245008301261743	0.9999997621130263
5.316780909906339	0.9999997960968797
5.389535653765177	0.999999830080733
5.463285972360618	0.999999830080733
5.5380454891212345	0.999999830080733
5.613828013898375	0.9999998980484398
5.690647545517164	0.9999998980484398
5.768518274362433	0.9999999660161466
5.847454585	1.0


==> data/latency_cdf_ml.dat <==
latency	cdf
0.05784335599989998	0.0
0.0598055359996202	9.185780411922344e-05
0.06183427766895217	9.214601775832455e-05
0.06393183893319442	9.214601775832455e-05
0.06610055431167734	9.334004569174341e-05
0.06834283751600971	9.572810155858113e-05
0.07066118413646294	9.576927493559557e-05
0.07305817441948445	0.00010585675230413423
0.07553647613943011	0.00011886753944069838
0.0780988475677129	0.00011890871281771282
0.0807481405426715	0.00011985570048904502
0.08348730364357627	0.00012022626088217502
0.08631938547230483	0.00012043212776724722
0.08924753804633921	0.00012142028881559388
0.09227502030686191	0.00012158498232365164
0.09540520174585398	0.00012224375635588275
0.09864156615623347	0.0001227790102570705
0.10198771550920624	0.00012360247779735938
0.10544737396314628	0.0001240965583215327
0.10902439200846616	0.00012500237261585045
0.1127227507530908	0.00012557879989405266
0.116546566353305	0.00012660813431941375
0.12050009459490486	0.0001270198680895582
0.1245877356297529	0.0001278021622528326
0.12881403887300785	0.00012792568238387595
0.13318370806647986	0.00012858445641610703
0.1377016065137462	0.00012936675057938148
0.1423727624928543	0.0001297784843495259
0.14720237485263646	0.00013023139149668478
0.1521958187988635	0.00013089016552891587
0.15735865187667955	0.0001313018992990603
0.16269662015597317	0.00013179597982323362
0.16821566462657195	0.0001323312337244214
0.173921927810376	0.00013303118113366694
0.17982176059779054	0.0001335664350348547
0.18592172931606596	0.00013410168893604246
0.19222862303741242	0.00013484280972230245
0.19874946113502245	0.00013595449090169243
0.20549150109541103	0.00013702499870406795
0.21246224659576884	0.00013900132080076123
0.21966945585531733	0.0001399894818491079
0.2271211502699614	0.00014155407017565674
0.23482562333984924	0.0001433245253872778
0.24279144989977566	0.0001456714078771011
0.25102749566270194	0.0001475653832197655
0.25954292708701376	0.00014999461246361766
0.2683472215784996	0.00015192976118329652
0.27745017803840366	0.000153741389771932
0.2868619277692925	0.00015621179239279863
0.29659294575087464	0.00015913510216082413
0.3066540622983217	0.00016209958530586405
0.31705647511606627	0.000400040531072333
0.32781176176049276	0.00040288149408632964
0.33893189252539163	0.00040666944477165843
0.35042924376451734	0.00040955158116266944
0.362316611666079	0.00042980888265377565
0.37460722649449246	0.0004482957289332608
0.38731476731524667	0.000478022907137689
0.4004533772192705	0.0004998859703323585
0.41403767906374545	0.0005304366160770755
0.4280827917468834	0.0005542348279914239
0.4426043470347816	0.0005891910250766865
0.4576185069590842	0.0006253000767183534
0.47314198180481215	0.0006514863444995394
0.4891920487083817	0.0006912186533184774
0.5057865708865104	0.0007146051314626813
0.5229440175174128	0.0007276570919762599
0.5406834842964111	0.0007432206284877196
0.5590247146888401	0.0007596488059164826
0.5779881219038991	0.0007769416242625488
0.5975948116139089	0.0007984341270640883
0.6178666054442566	0.0008174562272447612
0.6388260652601744	0.0008380840891289974
0.6604965182773824	0.0008632821958618368
0.6829020830245413	0.000885680512957694
0.7060676961864112	0.0009120726476239524
0.730019140357595	0.0009362414199314306
0.7547830727377471	0.0009634981955149922
0.7803870548001975	0.0009930606802113627
0.8068595829669958	0.001021511483728343
0.8342301203245304	0.0010565500275676347
0.8625291294150094	0.0010944295344209225
0.8917881061403073	0.0011369616328768426
0.9220396148159089	0.001177640929367113
0.9533173244139587	0.0012191848667746864
0.985656046035766	0.001264640274998632
1.019091771655455	0.0013112897111559965
1.0536617141778983	0.0013597096025249821
1.0894043488554985	0.0014066060789444332
1.1263594561099282	0.0014544907164122309
1.1645681658064826	0.0015031576480433032
1.2040730030303162	0.0015538420751480832
1.2449179354155193	0.0016041559418597331
1.287148422079701	0.0016536463410310941
1.3308114642185525	0.0017042895947588597
1.3759556574166873	0.0017552210621257264
1.4226312457329942	0.0018118756288976006
1.4708901776206802	0.0018721122794697314
1.5207861637442577	0.0019355604534489889
1.572374736757818	0.0020031259651296907
1.625713313111113	0.0020706914768103923
1.6808612569522525	0.0021434036606178997
1.7378799461981176	0.0022156217639012336
1.7968328408460472	0.002290392616559463
1.8577855536028003	0.0023668927510522987
1.9208059229094305	0.0024470984894764346
1.985964088443317	0.0025273042279005706
2.0533325691814115	0.0026089922078972264
2.122986344111567	0.0026953327794965146
2.1950029356817726	0.002786614156337536
2.2694624960801937	0.002881477616978814
2.346447896442014	0.0029792232140111027
2.4260448190823958	0.003082691910448399
2.5083418528581776	0.0031838137243958725
2.593430591764473	0.003291111544895512
2.6814057368758943	0.0034001386472297585
2.7723652017458433	0.003515753489886316
2.8664102213812086	0.003633221134508523
2.9636454649137143	0.0037571118259449835
3.064179152093367	0.003885655108984076
3.1681231737335986	0.004017780475823425
3.2755932162422123	0.004153117366069901
3.3867088903766938	0.004289071856971594
3.5015938643671927	0.004433713930423334
3.6203760015553637	0.004586425985769905
3.7431875027022055	0.0047432142054409055
3.87016505312334	0.004903296295273062
4.001449974815431	0.005066507561758316
4.137188383743111	0.005242564921872076
4.277531352461413	0.005424798288538003
4.422635078254749	0.005606125840909612
4.572661056979557	0.005794123480357561
4.727776262804063	0.005989491154291096
4.888153334045265	0.006196140333526588
5.053970765309899	0.0064042717543346
5.2254131061533124	0.006624714014869929
5.402671166477258	0.0068484501455664155
5.585942228895302	0.007082150233500397
5.775430268302108	0.007325937798802917
5.971346178891054	0.007573472141413752
6.173908008872804	0.007836199460142915
6.383341203156064	0.008100079633428483
6.599878854260615	0.008375200138638995
6.823761961741942	0.008663331430986071
7.055239700416106	0.00896002678575215
7.294569697683427	0.009264256868511874
7.542018320259616	0.009585862116371692
7.797860970633537	0.009910925927900723
8.06238239358145	0.010251018022040027
8.33587699307891	0.010596092094798077
8.61864915996313	0.010960023574228744
8.911013610710318	0.011338612775876552
9.21329573770518	0.011725230786042175
9.525831971392304	0.012130170948979228
9.848970154712674	0.012542563493155894
10.183069930241816	0.012973813444005175
10.528503140460586	0.013420256370972786
10.88565424160414	0.013882262834451856
11.254920731549532	0.014360038701327458
11.636713592218294	0.014852554637174232
12.031457746986254	0.015365739608282256
12.439592533609902	0.015890782511970437
12.861572193195368	0.016439170720425812
13.297866375754362	0.01700769271024125
13.748960662909862	0.017597089602203006
14.21535710833305	0.018201061869627878
14.697574796513182	0.018833526113946744
15.196150420482157	0.01948423016428301
15.711638879136963	0.02015869125315661
16.244613894824553	0.020858144581877975
16.79566865187662	0.021585142899822003
17.365416456805104	0.02233840983230125
17.954491420892833	0.023111028251977278
18.563549165939392	0.023919055775885732
19.193267553947372	0.024755739970196238
19.844347441561414	0.025623839451168764
20.51751346009946	0.026520883816182447
21.21351482204441	0.027451237443200813
21.933126154894033	0.028411977022455837
22.677148363296798	0.02941162544298951
23.446409520433438	0.03044507720605204
24.241765789636126	0.03151747898377024
25.06410237727131	0.03262442522480355
25.914334517946312	0.03377308009675249
26.793408493136514	0.03497126654124982
27.702302684366643	0.03620947350820517
28.642028662118573	0.037494206391186856
29.613632311677225	0.03882690625839036
30.61819499716769	0.04021893696187168
31.65683476507948	0.041654076191087124
32.73070758861678	0.04315299298129794
33.84100865426011	0.044713299276637294
34.988973691970955	0.046324248825704406
36.175880350520295	0.04799687609353916
37.40304961947118	0.049748556245241646
38.671847299398245	0.05155520285525841
39.98368552198069	0.053426409320433826
41.34002432166008	0.05538379166370047
42.74237326061256	0.057411168747891664
44.19229310884359	0.05951521066008376
45.69139758127592	0.06170509906335096
47.24135513376304	0.06397758126090915
48.84389082002765	0.06634060371452208
50.50078821159221	0.06879511341186112
52.21389138283737	0.07134889212118198
53.98510696339853	0.07400597483343208
55.816406260184124	0.07677966054938708
57.70982745137813	0.07966068525921872
59.66747785486774	0.08267548227097031
61.69153627362157	0.08581758736445055
63.78425542062822	0.08909305302608057
65.94796442609493	0.09251373718844054
68.18507142969564	0.09608672167237693
70.49806626075407	0.09981163591749662
72.88952320934536	0.1037012848440511
75.36210389139923	0.1077743199918279
77.9185602109945	0.11202909442574648
80.56173742314088	0.1164793188803526
83.29457730045833	0.12114380958894189
86.12012140727666	0.12603401275032436
89.0415144848001	0.13116825051727143
92.06200795110543	0.1365371353598238
95.18496351986688	0.14219884525970292
98.41385694183755	0.1481705906885008
101.75228187324939	0.15446427075217461
105.2039538754397	0.1611285112089784
108.7727145501529	0.1681531010614126
112.46253581512154	0.17558394862484833
116.27752432468569	0.18343377647278303
120.22192604036883	0.19171839518199024
124.30013095649898	0.20050446444985637
128.516677986133	0.20980536562391108
132.87626001272403	0.21974964198719352
137.38372911315182	0.23036175052565022
142.04410195793056	0.24168335869681978
146.86256539460507	0.25375967486866413
151.84448222054772	0.26670561393643055
156.99539715158235	0.2806073106048332
162.321042993077	0.29557148626709356
167.82734702037595	0.3117470650278729
173.52043757566912	0.32920593560343847
179.40665088864256	0.3483073357082412
185.49253812850267	0.36937731731485846
191.78487269521955	0.3925184844788103
198.2906577581074	0.4179089944024382
205.01713405012944	0.44580523370441116
211.97178792660597	0.47645634248904345
219.16235969729013	0.5102647493432744
226.59685224108827	0.5494928901606705
234.28353991301006	0.5994225680913986
242.2309777532652	0.6566066244916786
250.44801100875196	0.7172198467699835
258.94378497753627	0.7800428441926537
267.7277551872807	0.8444738678546229
276.80969791894677	0.9367455879329726
286.1997210874867	0.9647785228466335
295.90827549163174	0.9659342183660519
305.9461664453028	0.9665797345708843
316.32456580358166	0.9672845404386176
327.0550243966314	0.9680167266020654
338.1494848854069	0.9687729168443127
349.6202950534576	0.9695579284504701
361.4802215496203	0.9704226105411503
373.7424640968943	0.9713217547483918
386.42067018331727	0.9723261381072821
399.5289502511873	0.9734216381495054
413.08189340153695	0.9745970145431367
427.0945836313439	0.975889240980735
441.5826166215406	0.9773668299616524
456.56211709451486	0.979087588907217
472.04975676041374	0.9812075237429366
488.0627728722325	0.9840223004891521
504.6189874103296	0.9875189495321037
521.7368269177285	0.9914872807821328
539.435343008275	0.9944170135969725
557.7342335704835	0.9953412735641928
576.6538646906627	0.995618699778516
596.2152933197228	0.9958572583249378
616.4402907089008	0.9960970108992928
637.35136664047	0.9963363929132548
658.971794480418	0.9965730163109568
681.3256370809669	0.9968142511268845
704.4377735617616	0.9970713376929626
728.3339269995514	0.9973937664083627
753.0406930571546	0.9977654384826721
778.5855695835915	0.9981753194508509
804.9969872183204	0.9985494207544041
832.3043410336408	0.9988669086645625
860.5380232504768	0.9991157605552378
889.729457063962	0.9993604539348346
919.911131616452	0.9995664855134149
951.1166381569246	0.9997086983576228
983.3807074269693	0.9997986621863993
1016.7392483150053	0.9998503759479295
1051.2293878217395	0.9998986311457905
1086.8895123813427	0.999940092736444
1123.7593105843398	0.9999688317536001
1161.879817349745	0.999985877531684
1201.2934595956438	0.9999921358849903
1242.0441034589996	0.999999958826623


==> data/latency_cdf_real.dat <==
latency	cdf
0.058003332999899994	0.0
0.05986109630195423	0.00044183894194518256
0.061778361089663905	0.00044190671904933125
0.06375703311000505	0.0004421778274659259
0.06579907914828755	0.0004465833392355895
0.06790652898312483	0.0004789130179145053
0.07008147740401904	0.0004793196805393973
0.07232608629356603	0.0004804718913099247
0.07464258677635084	0.0008075641959314082
0.07703328143666877	0.0008080386356604489
0.0795005466072773	0.0008097330632641657
0.08204683473145297	0.0008323706160498216
0.08467467680070212	0.0008333872726120516
0.08738668487054732	0.0008365727965070392
0.09018555465689157	0.0008453160429422176
0.09307406821553946	0.000846264922400299
0.09605509670754046	0.0008548048375230315
0.09913160325310133	0.0008559570482935589
0.10230664587690595	0.0008803568057870803
0.10558338054776877	0.0009252930258376487
0.10896506431564489	0.0012457431742525626
0.11245505854911306	0.0012611285768943108
0.11605683227655154	0.0012939326953022672
0.11977396563432624	0.001300574851508837
0.12361015342541996	0.0013053870259033926
0.12756920879203887	0.0013138591639219764
0.131655067005848	0.001321924639315668
0.13587178937960157	0.001330600108646698
0.1402235673040582	0.001336157831186889
0.14471472641419172	0.001342122216351972
0.14934973088884101	0.001349306589391731
0.1541331878880697	0.0013585920526600988
0.15906985213265	0.0013661830883247498
0.16416463063021913	0.0013729607987396169
0.1694225875528091	0.001380755165716714
0.17484894927059558	0.0013878039845481758
0.1804491095468718	0.0013963438996709083
0.18622863489940836	0.0014043415979604515
0.1921932701335315	0.0014117970794168052
0.19834894405241627	0.0014212180968934704
0.20470177535027334	0.0014314524396199196
0.21125807869428542	0.001439789023430206
0.21802437100133973	0.0014456856314911404
0.22500737791579495	0.0014540899924055755
0.23221404049472189	0.0014626976846324566
0.23965152210726265	0.0014719831479008245
0.24732721555496645	0.0014838441411268418
0.25524875042017964	0.0014975351161648732
0.2634240006497937	0.0015099383262240798
0.27186109238189027	0.00152369707836626
0.2805684120230621	0.0015398958062577922
0.28955461458443865	0.001552095685004553
0.2988286322847036	0.001566261099771625
0.30839968342865326	0.0015908641885775923
0.31827728157012364	0.002621618388470572
0.3284712449683922	0.002640324869215605
0.33899170634745474	0.002655439163440759
0.3498491229678779	0.0026696723553119796
0.3610542870212386	0.002749581561103262
0.37261833635748237	0.002891981256919619
0.3845527655558636	0.0029678916135661296
0.39686943735047214	0.0030372275911102193
0.4095805944217028	0.0031653263179512066
0.42269887156538893	0.003236153391786567
0.4362373082516959	0.0033763164431660176
0.4502093615862573	0.003448634613292649
0.4646289196864386	0.0035890009959845454
0.4795103154860225	0.0037286896076349552
0.49486834098203886	0.003809141030259427
0.5107182619378998	0.00382886416756669
0.527075833057456	0.0038534672563726577
0.5439573136450543	0.003884034730343708
0.5613794837671667	0.003916567740335069
0.5793596609316514	0.003957572888345015
0.597915717301227	0.004000475795271124
0.6170660974582705	0.004043378702197232
0.6368298367385938	0.00409089045220545
0.6572265801524285	0.0041419943887335475
0.6782766019114176	0.004200824915134594
0.7000008255810346	0.004257215465786287
0.7224208448784492	0.004336853563160975
0.7455589451365245	0.004422862708325638
0.7694381254552709	0.004531509406275957
0.7940821215627822	0.004665233632761283
0.819515429408372	0.004835218609966148
0.8457633295113668	0.005026756706290291
0.8728519120897529	0.005222225874655057
0.9008081029936624	0.005421016121123107
0.929659690469465	0.005632616240275256
0.9594353527810822	0.00583072871570182
0.9901646867159654	0.00602138570967203
1.0218782370040866	0.0062123815891629835
1.0546075266791703	0.006402089703675112
1.0883850884123583	0.006601828829601243
1.1232444968494395	0.00678604699867733
1.1592204019838028	0.006943289880302245
1.1963485635982705	0.007078030763349802
1.2346658868100595	0.007176646449886117
1.2742104587541914	0.007239611379640232
1.315021586441825	0.007283530943128571
1.3571398358311313	0.007328060500554247
1.4006070721495576	0.007396447598640256
1.4454665015075494	0.007513024217775969
1.4917627138451082	0.0076937857545404725
1.5395417272538556	0.007950322093743191
1.588851033718682	0.00826230010413952
1.6397396463244196	0.00858146248757561
1.692258147974492	0.008888153883848343
1.7464587416699389	0.009121713784744662
1.8023953023988175	0.009297934255531205
1.8601234306875358	0.009424406331872625
1.9197005078673688	0.009547692884319055
1.9811857531110693	0.0097059524225062
2.044640282296294	0.009937207901861464
2.110127168754326	0.0102489148038412
2.1777115059645036	0.010632397659114378
2.2474604722566496	0.0110415680368599
2.319443397585839	0.011441520728441205
2.3937318324458565	0.01181185482550954
2.470399618989859	0.012104584138327648
2.5495229644289226	0.012332247431163032
2.631180516781454	0.01250263907099279
2.7154534430487276	0.012707461479730071
2.802425509894292	0.013029741609956999
2.8921831669074027	0.013467242817236666
2.984815632533282	0.013939717010257048
3.080414982755582	0.014334450864818904
3.17907624261924	0.014656595440837535
3.2808974806846574	0.014989787684832398
3.3859799065071297	0.015436981018005327
3.4944279712383914	0.01597967229092373
3.6063494714502795	0.016557472103791146
3.7218556562837386	0.01706559705359373
3.841061338029628	0.01746405864888376
3.9640850062513007	0.01781121297633325
4.091048945562337	0.01825888074923522
4.222079357176555	0.018830173960104363
4.3573064843510725	0.01940329715278552
4.496864741847146	0.019897121133612732
4.640892849537432	0.02044211682807219
4.789533970292538	0.021133172181972037
4.942935852283818	0.021870790406422015
5.101250975843994	0.02250016859554657
5.264636705031448	0.023017917894138262
5.433255444048948	0.02364465277620102
5.607274798672206	0.024383829874046418
5.786867742848792	0.025086610666963983
5.972212790632933	0.025853508600406187
6.163494173627181	0.026744303080232165
6.3609020241072525	0.027577215913115176
6.5646325640120775	0.028299448734923408
6.774888299986989	0.02910687737664652
6.991878224673801	0.029976322068665663
7.2158180244479615	0.030875724240718518
7.446930293809173	0.03190939285608989
7.685444756638724	0.03289392307095348
7.931598494543288	0.03380633844700288
8.185636182512305	0.03479215642684529
8.447810332123067	0.03584995369129359
8.718381542535406	0.03702337869541952
8.997618759525285	0.03818046941744562
9.28579954281493	0.039288963955797125
9.5832103419651	0.04045927121313222
9.890146781103866	0.041757473865995855
10.20691395277478	0.043108678214303746
10.533826721196617	0.0443931221150252
10.87121003523602	0.04571924893479809
11.21939925140434	0.047196044257093464
11.57874046719947	0.048711404751649444
11.94959086512421	0.05017769462280178
12.332319067722992	0.051740024650532776
12.727305503990005	0.05345288762657798
13.13494278751277	0.05512942207479949
13.555636106727134	0.056922533142156714
13.989803627671533	0.05901793009401701
14.437876909641005	0.06109319724594515
14.900301334153879	0.06260896440312602
15.377536547657721	0.06364995294574545
15.870056918414443	0.06465359630397896
16.378352008018915	0.0656964148284104
16.90292705801951	0.06675522874942093
17.444303492124487	0.06788290420824651
18.0030194344932	0.06903098057542084
18.57963024462765	0.07024520739624426
19.17470906939563	0.07149461053412086
19.78884741273449	0.0727869843560277
20.4226557236016	0.0741198211091113
21.076764002756185	0.07549813629907867
21.75182242897534	0.07691820218520161
22.448502005326954	0.07839106643545637
23.167495226141686	0.07990330918322151
23.90951676534732	0.08147573799947067
24.675304186849274	0.08308788419875093
25.46561867766367	0.08478170180853035
26.281245804531597	0.08657677841190789
27.122996294766526	0.08850971364512383
27.9917068421114	0.09063120478208136
28.888240938405914	0.09285402268974116
29.813489731891035	0.09495565513518313
30.768372913003635	0.09698747716335197
31.753839628542142	0.09909609065052126
32.77086942511129	0.10127532788021346
33.82047322278426	0.10352884881605261
34.90369431994958	0.10588064655290731
36.02160943034216	0.10832902666317389
37.1753297532887	0.11091465540934152
38.36600207823158	0.11365976368157096
39.594809924628926	0.11659207231545904
40.862974718364406	0.11968745266192882
42.17175700583534	0.12291947165036232
43.52245770692655	0.1262081522978641
44.91641940811491	0.12941875372138661
46.355027696990604	0.13271238209749125
47.83971253952069	0.13611913046042004
49.37194970142484	0.13966041637508392
50.95326221507526	0.14338226049519986
52.5852218933799	0.14728310394737243
54.26945089215259	0.15135291572018764
56.007623322524005	0.1555563161652799
57.80146691499552	0.15992170388928745
59.65276473679079	0.16408050699984988
61.563356964211174	0.16814062664677182
63.5351427117574	0.17230932521453995
65.57008191983506	0.17667783068533835
67.67019730292122	0.18126064735945485
69.83757636012736	0.18604455870158046
72.07437345015808	0.19110161177342522
74.38281193272746	0.19625626387524403
76.76518637856252	0.20145320889005164
79.22386485018919	0.20685626407857535
81.76129125576911	0.21247227492833418
84.3799877783258	0.21829514149995477
87.08255738277643	0.22439331866862725
89.87168640325932	0.23052606216041552
92.7501472133303	0.23681455743753746
95.72080098168098	0.24337483890229558
98.78660051611998	0.25022751079435107
101.95059319864139	0.25749579188904614
105.21592401450046	0.26485021768311423
108.5858386783044	0.27246253535846804
112.06368686023013	0.28040872304885817
115.65292551557071	0.2888302315706429
119.35712232092342	0.29752413627400115
123.17995922043389	0.30671857489149734
127.12523608562117	0.3163497013910234
131.19687449242195	0.3265427678610461
135.39892161920812	0.3370636721838359
139.73555426965112	0.3480317020626945
144.21108302443514	0.35969858166243
148.82995652594158	0.37185975968272184
153.59676590016664	0.38455434351266365
158.5162493202666	0.39798241116370237
163.59329671626674	0.4119844831097762
168.83295463561552	0.4267234277321544
174.24043125941566	0.44259831662006427
179.82110157931615	0.4592152292441938
185.5805127402161	0.47681382544481266
191.5243895540843	0.49556314131966767
197.65864019038017	0.5153441602738738
203.98936204873033	0.5360960862450095
210.5228478196987	0.557890966294785
217.2655917396741	0.5820178531670038
224.2242960460932	0.6087202699968721
231.40587763941514	0.6385821165366307
238.81747495846744	0.6716675777039083
246.4664550760042	0.707889627696978
254.36042102151958	0.7470898036463405
262.5072193386035	0.7907962759192354
270.91494788434755	0.8449127691725331
279.59196387855513	0.9425071903035364
288.5468922107554	0.9844598622294803
297.7886340132808	0.9973712650155938
307.32637550892355	0.9989030275693538
317.169597141977	0.9989514881988201
327.32808300172417	0.999000219936703
337.81193054775076	0.9990577626981252
348.6315606467451	0.9991247264770241
359.7977279307619	0.9991835570034251
371.3215314872475	0.9992332376207661
383.21442589145045	0.9992711250219852
395.48823259218165	0.9993098935255582
408.1551516622515	0.9993540841974632
421.22777392524836	0.9993933271407652
434.7190934707247	0.9994366367103162
448.6425205702259	0.9994835384663872
463.0118950070003	0.9995273224756672
477.84149983264155	0.9995765286532791
493.1460755643366	0.9996428146611365
508.9408348368265	0.9997021874043708
525.2414775236585	0.9997673889785618
542.0642063427399	0.9998383516066054
559.4257429617207	0.9998756290138872
577.3433446192066	0.9998883711094672
595.8348212783264	0.9999004354340056
614.9185533297041	0.9999162952763764
634.6135098614292	0.9999340528776633
654.9392675141908	0.9999517427018462
675.9160299403142	0.9999703136283828
697.5646478860358	0.9999923411872312
719.9066399169997	0.9999999322228958


==> data/payload_cdf_algo_v3_3_facebook_video1a.csv <==
x,real_cdf,synth_cdf
0.0,0.019230769230769232,0.1044427701618337
9.00900900900901,0.019230769230769232,0.1044427701618337
18.01801801801802,0.019230769230769232,0.10527889056317151
27.027027027027028,0.036860965121834684,0.12137635218738897
36.03603603603604,0.18975522804954242,0.4805421306675488
45.04504504504504,0.45676706236906905,0.6178821039606992
54.054054054054056,0.5249728949979786,0.6293853443100935
63.06306306306307,0.5249728949979786,0.6313225097087973
72.07207207207207,0.5290937741188577,0.634281089590454
81.08108108108108,0.5424073835863135,0.6496023068347483
90.09009009009009,0.5715204527913559,0.6604152118784227
99.0990990990991,0.5715204527913559,0.6608730873362981
108.10810810810811,0.6011384100848983,0.7110096842956375
117.11711711711712,0.6843484692564961,0.7725988337192351
126.12612612612614,0.6843484692564961,0.7725988337192351
135.13513513513513,0.6843484692564961,0.7734349541205728
144.14414414414415,0.6976620787239517,0.8051324929251351
153.15315315315317,0.8707390018008747,0.8546499626349124
162.16216216216216,0.9177064574221766,0.865550154973232
171.17117117117118,0.9369372266529458,0.8670294449140604
180.18018018018017,0.9369372266529458,0.869988024795717
189.1891891891892,0.9502508361204013,0.9138489715412793
198.1981981981982,0.9502508361204013,0.9138489715412793
207.2072072072072,0.9502508361204013,0.9138489715412793
216.21621621621622,0.9502508361204013,0.9138489715412793
225.22522522522524,0.9502508361204013,0.9138489715412793
234.23423423423424,0.9502508361204013,0.9138489715412793
243.24324324324326,0.9502508361204013,0.9138489715412793
252.25225225225228,0.9502508361204013,0.9138489715412793
261.26126126126127,0.9502508361204013,0.9138489715412793
270.27027027027026,0.9502508361204013,0.9138489715412793
279.2792792792793,0.9502508361204013,0.9138489715412793
288.2882882882883,0.9502508361204013,0.9138489715412793
297.2972972972973,0.9502508361204013,0.9138489715412793
306.30630630630634,0.9502508361204013,0.9138489715412793
315.31531531531533,0.9502508361204013,0.9138489715412793
324.3243243243243,0.9502508361204013,0.9138489715412793
333.33333333333337,0.9502508361204013,0.9138489715412793
342.34234234234236,0.9502508361204013,0.9138489715412793
351.35135135135135,0.9502508361204013,0.9138489715412793
360.36036036036035,0.9502508361204013,0.9138489715412793
369.3693693693694,0.9502508361204013,0.9138489715412793
378.3783783783784,0.9502508361204013,0.9138489715412793
387.3873873873874,0.9502508361204013,0.9138489715412793
396.3963963963964,0.9502508361204013,0.9138489715412793
405.4054054054054,0.9502508361204013,0.9138489715412793
414.4144144144144,0.9502508361204013,0.9138489715412793
423.42342342342346,0.9502508361204013,0.9138489715412793
432.43243243243245,0.9502508361204013,0.9138489715412793
441.44144144144144,0.9502508361204013,0.9138489715412793
450.4504504504505,0.9502508361204013,0.9138489715412793
459.4594594594595,0.9502508361204013,0.9138489715412793
468.4684684684685,0.9694816053511706,0.9138489715412793
477.4774774774775,0.9694816053511706,0.9138489715412793
486.4864864864865,0.9694816053511706,0.9138489715412793
495.4954954954955,0.9694816053511706,0.9138489715412793
504.50450450450455,0.9694816053511706,0.9138489715412793
513.5135135135135,0.9790969899665551,0.9138489715412793
522.5225225225225,0.9790969899665551,0.9138489715412793
531.5315315315315,0.9790969899665551,0.9138489715412793
540.5405405405405,0.9790969899665551,0.9138489715412793
549.5495495495496,0.9790969899665551,0.9138489715412793
558.5585585585586,0.9790969899665551,0.923464356156664
567.5675675675676,0.9790969899665551,0.923464356156664
576.5765765765766,0.9790969899665551,0.923464356156664
585.5855855855856,0.9790969899665551,0.923464356156664
594.5945945945946,0.9790969899665551,0.923464356156664
603.6036036036036,0.9790969899665551,0.923464356156664
612.6126126126127,0.9790969899665551,0.923464356156664
621.6216216216217,0.9790969899665551,0.923464356156664
630.6306306306307,0.9790969899665551,0.923464356156664
639.6396396396397,0.9790969899665551,0.923464356156664
648.6486486486486,0.9790969899665551,0.9264229360383206
657.6576576576576,0.9790969899665551,0.9264229360383206
666.6666666666667,0.9790969899665551,0.9264229360383206
675.6756756756757,0.9790969899665551,0.9264229360383206
684.6846846846847,0.9790969899665551,0.9264229360383206
693.6936936936937,0.9790969899665551,0.9360383206537052
702.7027027027027,0.9790969899665551,0.9360383206537052
711.7117117117117,0.9790969899665551,0.9360383206537052
720.7207207207207,0.9790969899665551,0.9360383206537052
729.7297297297298,0.9790969899665551,0.9364961961115809
738.7387387387388,0.9790969899665551,0.9364961961115809
747.7477477477478,0.9790969899665551,0.9364961961115809
756.7567567567568,0.9790969899665551,0.9364961961115809
765.7657657657658,0.9790969899665551,0.9364961961115809
774.7747747747748,0.979933110367893,0.9364961961115809
783.7837837837839,0.979933110367893,0.9364961961115809
792.7927927927929,0.979933110367893,0.9364961961115809
801.8018018018018,0.979933110367893,0.9364961961115809
810.8108108108108,0.979933110367893,0.9461115807269654
819.8198198198198,0.979933110367893,0.9461115807269654
828.8288288288288,0.979933110367893,0.9461115807269654
837.8378378378379,0.979933110367893,0.9461115807269654
846.8468468468469,0.979933110367893,0.9461115807269654
855.8558558558559,0.979933110367893,0.9461115807269654
864.8648648648649,0.979933110367893,0.9461115807269654
873.8738738738739,0.979933110367893,0.9461115807269654
882.8828828828829,0.979933110367893,0.9461115807269654
891.8918918918919,0.979933110367893,0.9461115807269654
900.900900900901,0.979933110367893,0.9461115807269654
909.90990990991,0.979933110367893,0.9461115807269654
918.918918918919,0.979933110367893,0.9461115807269654
927.927927927928,0.979933110367893,0.9461115807269654
936.936936936937,0.979933110367893,0.9461115807269654
945.9459459459459,0.979933110367893,0.9461115807269654
954.954954954955,0.979933110367893,0.9461115807269654
963.963963963964,0.979933110367893,0.9461115807269654
972.972972972973,0.979933110367893,0.9461115807269654
981.981981981982,0.979933110367893,0.9461115807269654
990.990990990991,0.979933110367893,0.9461115807269654
1000.0,0.979933110367893,0.9461115807269654
1009.0090090090091,0.979933110367893,0.9461115807269654
1018.0180180180181,0.979933110367893,0.9461115807269654
1027.027027027027,0.979933110367893,0.9461115807269654
1036.036036036036,0.979933110367893,0.9461115807269654
1045.045045045045,0.979933110367893,0.9461115807269654
1054.0540540540542,0.979933110367893,0.9461115807269654
1063.063063063063,0.979933110367893,0.9461115807269654
1072.0720720720722,0.979933110367893,0.9461115807269654
1081.081081081081,0.979933110367893,0.9461115807269654
1090.0900900900901,0.979933110367893,0.9461115807269654
1099.0990990990992,0.979933110367893,0.9461115807269654
1108.1081081081081,0.979933110367893,0.9461115807269654
1117.1171171171172,0.979933110367893,0.9461115807269654
1126.126126126126,0.979933110367893,0.9461115807269654
1135.1351351351352,0.979933110367893,0.9461115807269654
1144.144144144144,0.979933110367893,0.9461115807269654
1153.1531531531532,0.979933110367893,0.9461115807269654
1162.1621621621623,0.979933110367893,0.9461115807269654
1171.1711711711712,0.979933110367893,0.9461115807269654
1180.1801801801803,0.979933110367893,0.9461115807269654
1189.1891891891892,0.979933110367893,0.9461115807269654
1198.1981981981983,0.979933110367893,0.9461115807269654
1207.2072072072071,0.979933110367893,0.9461115807269654
1216.2162162162163,0.979933110367893,0.9461115807269654
1225.2252252252254,0.979933110367893,0.9461115807269654
1234.2342342342342,0.979933110367893,0.9461115807269654
1243.2432432432433,0.979933110367893,0.9461115807269654
1252.2522522522522,0.979933110367893,0.9461115807269654
1261.2612612612613,0.979933110367893,0.9461115807269654
1270.2702702702704,0.979933110367893,0.9461115807269654
1279.2792792792793,0.979933110367893,0.9461115807269654
1288.2882882882884,0.979933110367893,0.9461115807269654
1297.2972972972973,0.979933110367893,0.9461115807269654
1306.3063063063064,0.979933110367893,0.9461115807269654
1315.3153153153153,0.979933110367893,0.9461115807269654
1324.3243243243244,0.979933110367893,0.9461115807269654
1333.3333333333335,0.979933110367893,0.9461115807269654
1342.3423423423424,0.979933110367893,0.9461115807269654
1351.3513513513515,0.979933110367893,0.9461115807269654
1360.3603603603603,0.979933110367893,0.9461115807269654
1369.3693693693695,0.979933110367893,0.9461115807269654
1378.3783783783783,0.979933110367893,0.9461115807269654
1387.3873873873874,0.979933110367893,0.9461115807269654
1396.3963963963965,0.979933110367893,0.9461115807269654
1405.4054054054054,0.979933110367893,0.9461115807269654
1414.4144144144145,0.979933110367893,0.9461115807269654
1423.4234234234234,0.979933110367893,0.9461115807269654
1432.4324324324325,0.979933110367893,0.9461115807269654
1441.4414414414414,0.979933110367893,0.9461115807269654
1450.4504504504505,0.979933110367893,0.9461115807269654
1459.4594594594596,0.979933110367893,0.9461115807269654
1468.4684684684685,0.979933110367893,0.9461115807269654
1477.4774774774776,0.979933110367893,0.9461115807269654
1486.4864864864865,0.979933110367893,0.9461115807269654
1495.4954954954956,0.979933110367893,0.9461115807269654
1504.5045045045047,0.979933110367893,0.9461115807269654
1513.5135135135135,0.979933110367893,0.9461115807269654
1522.5225225225226,0.979933110367893,0.9461115807269654
1531.5315315315315,0.979933110367893,0.9461115807269654
1540.5405405405406,0.979933110367893,0.9461115807269654
1549.5495495495495,0.979933110367893,0.9461115807269654
1558.5585585585586,0.979933110367893,0.9461115807269654
1567.5675675675677,0.979933110367893,0.9461115807269654
1576.5765765765766,0.979933110367893,0.9461115807269654
1585.5855855855857,0.979933110367893,0.9461115807269654
1594.5945945945946,0.979933110367893,0.9461115807269654
1603.6036036036037,0.979933110367893,0.9461115807269654
1612.6126126126126,0.979933110367893,0.9461115807269654
1621.6216216216217,0.979933110367893,0.9461115807269654
1630.6306306306308,0.979933110367893,0.9461115807269654
1639.6396396396397,0.979933110367893,0.9461115807269654
1648.6486486486488,0.979933110367893,0.9461115807269654
1657.6576576576576,0.979933110367893,0.9461115807269654
1666.6666666666667,0.979933110367893,0.9461115807269654
1675.6756756756758,0.979933110367893,0.9461115807269654
1684.6846846846847,0.979933110367893,0.9461115807269654
1693.6936936936938,0.979933110367893,0.9461115807269654
1702.7027027027027,0.979933110367893,0.9461115807269654
1711.7117117117118,0.979933110367893,0.9461115807269654
1720.7207207207207,0.979933110367893,0.9461115807269654
1729.7297297297298,0.979933110367893,0.9461115807269654
1738.738738738739,0.979933110367893,0.9461115807269654
1747.7477477477478,0.979933110367893,0.9461115807269654
1756.7567567567569,0.979933110367893,0.9461115807269654
1765.7657657657658,0.979933110367893,0.9461115807269654
1774.7747747747749,0.979933110367893,0.9461115807269654
1783.7837837837837,0.979933110367893,0.9461115807269654
1792.7927927927929,0.979933110367893,0.9461115807269654
1801.801801801802,0.979933110367893,0.9461115807269654
1810.8108108108108,0.979933110367893,0.9461115807269654
1819.81981981982,0.979933110367893,0.9461115807269654
1828.8288288288288,0.979933110367893,0.9461115807269654
1837.837837837838,0.979933110367893,0.9461115807269654
1846.846846846847,0.979933110367893,0.9461115807269654
1855.855855855856,0.979933110367893,0.9461115807269654
1864.864864864865,0.979933110367893,0.9461115807269654
1873.873873873874,0.979933110367893,0.9461115807269654
1882.882882882883,0.979933110367893,0.9461115807269654
1891.8918918918919,0.979933110367893,0.9461115807269654
1900.900900900901,0.979933110367893,0.9461115807269654
1909.90990990991,0.979933110367893,0.9970414201183432
1918.918918918919,0.979933110367893,0.9970414201183432
1927.927927927928,0.979933110367893,0.9970414201183432
1936.936936936937,0.979933110367893,0.9970414201183432
1945.945945945946,0.979933110367893,0.9970414201183432
1954.954954954955,0.979933110367893,0.9970414201183432
1963.963963963964,0.979933110367893,0.9970414201183432
1972.9729729729731,0.979933110367893,0.9970414201183432
1981.981981981982,0.979933110367893,0.9970414201183432
1990.9909909909911,0.979933110367893,0.9970414201183432
2000.0,0.979933110367893,0.9970414201183432
2009.009009009009,0.979933110367893,0.9970414201183432
2018.0180180180182,0.979933110367893,0.9970414201183432
2027.027027027027,0.979933110367893,0.9970414201183432
2036.0360360360362,0.979933110367893,0.9970414201183432
2045.045045045045,0.979933110367893,0.9970414201183432
2054.054054054054,0.979933110367893,0.9970414201183432
2063.063063063063,0.979933110367893,0.9970414201183432
2072.072072072072,0.979933110367893,0.9970414201183432
2081.0810810810813,0.979933110367893,0.9970414201183432
2090.09009009009,0.979933110367893,0.9970414201183432
2099.099099099099,0.979933110367893,0.9970414201183432
2108.1081081081084,0.979933110367893,0.9970414201183432
2117.1171171171172,0.979933110367893,0.9970414201183432
2126.126126126126,0.979933110367893,0.9970414201183432
2135.1351351351354,0.979933110367893,0.9970414201183432
2144.1441441441443,0.979933110367893,0.9970414201183432
2153.153153153153,0.979933110367893,0.9970414201183432
2162.162162162162,0.979933110367893,0.9970414201183432
2171.1711711711714,0.979933110367893,0.9970414201183432
2180.1801801801803,0.979933110367893,0.9970414201183432
2189.189189189189,0.979933110367893,0.9970414201183432
2198.1981981981985,0.979933110367893,0.9970414201183432
2207.2072072072074,0.979933110367893,0.9970414201183432
2216.2162162162163,0.979933110367893,0.9970414201183432
2225.225225225225,0.979933110367893,0.9970414201183432
2234.2342342342345,0.979933110367893,0.9970414201183432
2243.2432432432433,0.979933110367893,0.9970414201183432
2252.252252252252,0.979933110367893,0.9970414201183432
2261.2612612612616,0.979933110367893,0.9970414201183432
2270.2702702702704,0.979933110367893,0.9970414201183432
2279.2792792792793,0.979933110367893,0.9970414201183432
2288.288288288288,0.979933110367893,0.9970414201183432
2297.2972972972975,0.979933110367893,0.9970414201183432
2306.3063063063064,0.979933110367893,0.9970414201183432
2315.3153153153153,0.979933110367893,0.9970414201183432
2324.3243243243246,0.979933110367893,0.9970414201183432
2333.3333333333335,0.979933110367893,0.9970414201183432
2342.3423423423424,0.979933110367893,0.9970414201183432
2351.3513513513512,0.979933110367893,0.9970414201183432
2360.3603603603606,0.979933110367893,0.9970414201183432
2369.3693693693695,0.979933110367893,0.9970414201183432
2378.3783783783783,0.979933110367893,0.9970414201183432
2387.3873873873877,0.979933110367893,0.9970414201183432
2396.3963963963965,0.979933110367893,0.9970414201183432
2405.4054054054054,0.979933110367893,0.9970414201183432
2414.4144144144143,0.979933110367893,0.9970414201183432
2423.4234234234236,0.979933110367893,0.9970414201183432
2432.4324324324325,0.979933110367893,0.9970414201183432
2441.4414414414414,0.979933110367893,0.9970414201183432
2450.4504504504507,0.979933110367893,0.9970414201183432
2459.4594594594596,0.979933110367893,0.9970414201183432
2468.4684684684685,0.979933110367893,0.9970414201183432
2477.4774774774774,0.979933110367893,0.9970414201183432
2486.4864864864867,0.979933110367893,0.9970414201183432
2495.4954954954956,0.979933110367893,0.9970414201183432
2504.5045045045044,0.979933110367893,0.9970414201183432
2513.5135135135138,0.979933110367893,0.9970414201183432
2522.5225225225226,0.979933110367893,0.9970414201183432
2531.5315315315315,0.979933110367893,0.9970414201183432
2540.540540540541,0.979933110367893,0.9970414201183432
2549.5495495495497,0.979933110367893,0.9970414201183432
2558.5585585585586,0.979933110367893,0.9970414201183432
2567.5675675675675,0.979933110367893,0.9970414201183432
2576.576576576577,0.979933110367893,0.9970414201183432
2585.5855855855857,0.979933110367893,0.9970414201183432
2594.5945945945946,0.979933110367893,0.9970414201183432
2603.603603603604,0.979933110367893,0.9970414201183432
2612.612612612613,0.979933110367893,0.9970414201183432
2621.6216216216217,0.979933110367893,0.9970414201183432
2630.6306306306305,0.979933110367893,0.9970414201183432
2639.63963963964,0.979933110367893,0.9970414201183432
2648.6486486486488,0.979933110367893,0.9970414201183432
2657.6576576576576,0.979933110367893,0.9970414201183432
2666.666666666667,0.979933110367893,0.9970414201183432
2675.675675675676,0.979933110367893,0.9970414201183432
2684.6846846846847,0.979933110367893,0.9970414201183432
2693.6936936936936,0.979933110367893,0.9970414201183432
2702.702702702703,0.979933110367893,0.9970414201183432
2711.711711711712,0.9807692307692307,0.9970414201183432
2720.7207207207207,0.9807692307692307,0.9970414201183432
2729.72972972973,0.9807692307692307,0.9970414201183432
2738.738738738739,0.9807692307692307,0.9970414201183432
2747.747747747748,0.9807692307692307,0.9970414201183432
2756.7567567567567,0.9807692307692307,0.9970414201183432
2765.765765765766,0.9807692307692307,0.9970414201183432
2774.774774774775,0.9807692307692307,0.9970414201183432
2783.7837837837837,0.9807692307692307,0.9970414201183432
2792.792792792793,0.9807692307692307,0.9970414201183432
2801.801801801802,0.9807692307692307,0.9970414201183432
2810.810810810811,0.9807692307692307,0.9970414201183432
2819.8198198198197,0.9807692307692307,0.9970414201183432
2828.828828828829,0.9807692307692307,0.9970414201183432
2837.837837837838,0.9807692307692307,0.9970414201183432
2846.846846846847,0.9807692307692307,0.9970414201183432
2855.855855855856,0.9807692307692307,0.9970414201183432
2864.864864864865,0.9807692307692307,0.9970414201183432
2873.873873873874,0.9807692307692307,0.9970414201183432
2882.8828828828828,0.9807692307692307,0.9970414201183432
2891.891891891892,0.9807692307692307,0.9970414201183432
2900.900900900901,0.9807692307692307,0.9970414201183432
2909.90990990991,0.9807692307692307,0.9970414201183432
2918.918918918919,0.9807692307692307,0.9970414201183432
2927.927927927928,0.9807692307692307,0.9970414201183432
2936.936936936937,0.9807692307692307,0.9970414201183432
2945.9459459459463,0.9807692307692307,0.9970414201183432
2954.954954954955,0.9807692307692307,0.9970414201183432
2963.963963963964,0.9807692307692307,0.9970414201183432
2972.972972972973,0.9807692307692307,0.9970414201183432
2981.9819819819822,0.9807692307692307,0.9970414201183432
2990.990990990991,0.9807692307692307,0.9970414201183432
3000.0,0.9807692307692307,0.9970414201183432
3009.0090090090093,0.9807692307692307,0.9970414201183432
3018.018018018018,0.9807692307692307,0.9970414201183432
3027.027027027027,0.9807692307692307,0.9970414201183432
3036.036036036036,0.9807692307692307,0.9970414201183432
3045.0450450450453,0.9807692307692307,0.9970414201183432
3054.054054054054,0.9807692307692307,0.9970414201183432
3063.063063063063,0.9807692307692307,0.9970414201183432
3072.0720720720724,0.9807692307692307,0.9970414201183432
3081.0810810810813,0.9807692307692307,0.9970414201183432
3090.09009009009,0.9807692307692307,0.9970414201183432
3099.099099099099,0.9807692307692307,0.9970414201183432
3108.1081081081084,0.9807692307692307,0.9970414201183432
3117.1171171171172,0.9807692307692307,0.9970414201183432
3126.126126126126,0.9807692307692307,0.9970414201183432
3135.1351351351354,0.9807692307692307,0.9970414201183432
3144.1441441441443,0.9807692307692307,0.9970414201183432
3153.153153153153,0.9807692307692307,0.9970414201183432
3162.162162162162,0.9807692307692307,0.9970414201183432
3171.1711711711714,0.9807692307692307,0.9970414201183432
3180.1801801801803,0.9807692307692307,0.9970414201183432
3189.189189189189,0.9807692307692307,0.9970414201183432
3198.1981981981985,0.9807692307692307,0.9970414201183432
3207.2072072072074,0.9807692307692307,0.9970414201183432
3216.2162162162163,0.9807692307692307,0.9970414201183432
3225.225225225225,0.9807692307692307,0.9970414201183432
3234.2342342342345,0.9807692307692307,0.9970414201183432
3243.2432432432433,0.9807692307692307,0.9970414201183432
3252.252252252252,0.9807692307692307,0.9970414201183432
3261.2612612612616,0.9807692307692307,0.9970414201183432
3270.2702702702704,0.9807692307692307,0.9970414201183432
3279.2792792792793,0.9807692307692307,0.9970414201183432
3288.2882882882886,0.9807692307692307,0.9970414201183432
3297.2972972972975,0.9807692307692307,0.9970414201183432
3306.3063063063064,0.9807692307692307,0.9970414201183432
3315.3153153153153,0.9807692307692307,0.9970414201183432
3324.3243243243246,0.9807692307692307,0.9970414201183432
3333.3333333333335,0.9807692307692307,0.9970414201183432
3342.3423423423424,0.9807692307692307,0.9970414201183432
3351.3513513513517,0.9807692307692307,0.9970414201183432
3360.3603603603606,0.9807692307692307,0.9970414201183432
3369.3693693693695,0.9807692307692307,0.9970414201183432
3378.3783783783783,0.9807692307692307,0.9970414201183432
3387.3873873873877,0.9807692307692307,0.9970414201183432
3396.3963963963965,0.9807692307692307,0.9970414201183432
3405.4054054054054,0.9807692307692307,0.9970414201183432
3414.4144144144148,0.9807692307692307,0.9970414201183432
3423.4234234234236,0.9807692307692307,0.9970414201183432
3432.4324324324325,0.9807692307692307,0.9970414201183432
3441.4414414414414,0.9807692307692307,0.9970414201183432
3450.4504504504507,0.9807692307692307,0.9970414201183432
3459.4594594594596,0.9807692307692307,0.9970414201183432
3468.4684684684685,0.9807692307692307,0.9970414201183432
3477.477477477478,0.9807692307692307,0.9970414201183432
3486.4864864864867,0.9807692307692307,0.9970414201183432
3495.4954954954956,0.9807692307692307,0.9970414201183432
3504.5045045045044,0.9807692307692307,0.9970414201183432
3513.5135135135138,0.9807692307692307,0.9970414201183432
3522.5225225225226,0.9807692307692307,0.9970414201183432
3531.5315315315315,0.9807692307692307,0.9970414201183432
3540.540540540541,0.9807692307692307,0.9970414201183432
3549.5495495495497,0.9807692307692307,0.9970414201183432
3558.5585585585586,0.9807692307692307,0.9970414201183432
3567.5675675675675,0.9807692307692307,0.9970414201183432
3576.576576576577,0.9807692307692307,0.9970414201183432
3585.5855855855857,0.9807692307692307,0.9970414201183432
3594.5945945945946,0.9807692307692307,0.9970414201183432
3603.603603603604,0.9807692307692307,0.9970414201183432
3612.612612612613,0.9807692307692307,0.9970414201183432
3621.6216216216217,0.9807692307692307,0.9970414201183432
3630.6306306306305,0.9807692307692307,0.9970414201183432
3639.63963963964,0.9807692307692307,0.9970414201183432
3648.6486486486488,0.9807692307692307,0.9970414201183432
3657.6576576576576,0.9807692307692307,0.9970414201183432
3666.666666666667,0.9807692307692307,0.9970414201183432
3675.675675675676,0.9807692307692307,0.9970414201183432
3684.6846846846847,0.9807692307692307,0.9970414201183432
3693.693693693694,0.9807692307692307,0.9970414201183432
3702.702702702703,0.9807692307692307,0.9970414201183432
3711.711711711712,0.9807692307692307,0.9970414201183432
3720.7207207207207,0.9807692307692307,0.9970414201183432
3729.72972972973,0.9807692307692307,0.9970414201183432
3738.738738738739,0.9807692307692307,0.9970414201183432
3747.747747747748,0.9807692307692307,0.9970414201183432
3756.756756756757,0.9807692307692307,0.9970414201183432
3765.765765765766,0.9807692307692307,0.9970414201183432
3774.774774774775,0.9807692307692307,0.9970414201183432
3783.7837837837837,0.9807692307692307,0.9970414201183432
3792.792792792793,0.9807692307692307,0.9970414201183432
3801.801801801802,0.9807692307692307,0.9970414201183432
3810.810810810811,0.9807692307692307,0.9970414201183432
3819.81981981982,0.9807692307692307,0.9970414201183432
3828.828828828829,0.9807692307692307,0.9970414201183432
3837.837837837838,0.9807692307692307,0.9970414201183432
3846.846846846847,0.9807692307692307,0.9970414201183432
3855.855855855856,0.9807692307692307,0.9970414201183432
3864.864864864865,0.9807692307692307,0.9970414201183432
3873.873873873874,0.9807692307692307,0.9970414201183432
3882.882882882883,0.9807692307692307,0.9970414201183432
3891.891891891892,0.9807692307692307,0.9970414201183432
3900.900900900901,0.9807692307692307,0.9970414201183432
3909.90990990991,0.9807692307692307,0.9970414201183432
3918.918918918919,0.9807692307692307,0.9970414201183432
3927.927927927928,0.9807692307692307,0.9970414201183432
3936.936936936937,0.9807692307692307,0.9970414201183432
3945.9459459459463,0.9807692307692307,0.9970414201183432
3954.954954954955,0.9807692307692307,0.9970414201183432
3963.963963963964,0.9807692307692307,0.9970414201183432
3972.972972972973,0.9807692307692307,0.9970414201183432
3981.9819819819822,0.9807692307692307,0.9970414201183432
3990.990990990991,0.9807692307692307,0.9970414201183432
4000.0,0.9807692307692307,0.9970414201183432
4009.0090090090093,0.9807692307692307,0.9970414201183432
4018.018018018018,0.9807692307692307,0.9970414201183432
4027.027027027027,0.9807692307692307,0.9970414201183432
4036.0360360360364,0.9807692307692307,0.9970414201183432
4045.0450450450453,0.9807692307692307,0.9970414201183432
4054.054054054054,0.9807692307692307,0.9970414201183432
4063.063063063063,0.9807692307692307,0.9970414201183432
4072.0720720720724,0.9807692307692307,0.9970414201183432
4081.0810810810813,0.9807692307692307,0.9970414201183432
4090.09009009009,0.9807692307692307,0.9970414201183432
4099.0990990990995,0.9807692307692307,0.9970414201183432
4108.108108108108,0.9807692307692307,0.9970414201183432
4117.117117117117,0.9807692307692307,0.9970414201183432
4126.126126126126,0.9807692307692307,0.9970414201183432
4135.135135135135,0.9807692307692307,0.9970414201183432
4144.144144144144,0.9807692307692307,0.9970414201183432
4153.153153153154,0.9807692307692307,0.9970414201183432
4162.1621621621625,0.9807692307692307,0.9970414201183432
4171.171171171171,0.9807692307692307,0.9970414201183432
4180.18018018018,0.9807692307692307,0.9970414201183432
4189.189189189189,0.9807692307692307,0.9970414201183432
4198.198198198198,0.9807692307692307,0.9970414201183432
4207.207207207207,0.9807692307692307,0.9970414201183432
4216.216216216217,0.9807692307692307,0.9970414201183432
4225.225225225226,0.9807692307692307,0.9970414201183432
4234.2342342342345,0.9807692307692307,0.9970414201183432
4243.243243243243,0.9807692307692307,0.9970414201183432
4252.252252252252,0.9807692307692307,0.9970414201183432
4261.261261261261,0.9807692307692307,0.9970414201183432
4270.270270270271,0.9807692307692307,0.9970414201183432
4279.27927927928,0.9807692307692307,0.9970414201183432
4288.288288288289,0.9807692307692307,0.9970414201183432
4297.2972972972975,0.9807692307692307,0.9970414201183432
4306.306306306306,0.9807692307692307,0.9970414201183432
4315.315315315315,0.9807692307692307,0.9970414201183432
4324.324324324324,0.9807692307692307,0.9970414201183432
4333.333333333334,0.9807692307692307,0.9970414201183432
4342.342342342343,0.9807692307692307,0.9970414201183432
4351.351351351352,0.9807692307692307,0.9970414201183432
4360.360360360361,0.9807692307692307,0.9970414201183432
4369.369369369369,0.9807692307692307,0.9970414201183432
4378.378378378378,0.9807692307692307,0.9970414201183432
4387.387387387387,0.9807692307692307,0.9970414201183432
4396.396396396397,0.9807692307692307,0.9970414201183432
4405.405405405406,0.9807692307692307,0.9970414201183432
4414.414414414415,0.9807692307692307,0.9970414201183432
4423.423423423424,0.9807692307692307,0.9970414201183432
4432.4324324324325,0.9807692307692307,0.9970414201183432
4441.441441441441,0.9807692307692307,0.9970414201183432
4450.45045045045,0.9807692307692307,0.9970414201183432
4459.45945945946,0.9807692307692307,0.9970414201183432
4468.468468468469,0.9807692307692307,0.9970414201183432
4477.477477477478,0.9807692307692307,0.9970414201183432
4486.486486486487,0.9807692307692307,0.9970414201183432
4495.495495495496,0.9807692307692307,0.9970414201183432
4504.504504504504,0.9807692307692307,0.9970414201183432
4513.513513513513,0.9807692307692307,0.9970414201183432
4522.522522522523,0.9807692307692307,0.9970414201183432
4531.531531531532,0.9807692307692307,0.9970414201183432
4540.540540540541,0.9807692307692307,0.9970414201183432
4549.54954954955,0.9807692307692307,0.9970414201183432
4558.558558558559,0.9807692307692307,0.9970414201183432
4567.5675675675675,0.9807692307692307,0.9970414201183432
4576.576576576576,0.9807692307692307,0.9970414201183432
4585.585585585586,0.9807692307692307,0.9970414201183432
4594.594594594595,0.9807692307692307,0.9970414201183432
4603.603603603604,0.9807692307692307,0.9970414201183432
4612.612612612613,0.9807692307692307,0.9970414201183432
4621.621621621622,0.9807692307692307,0.9970414201183432
4630.630630630631,0.9807692307692307,0.9970414201183432
4639.639639639639,0.9807692307692307,0.9970414201183432
4648.648648648649,0.9807692307692307,0.9970414201183432
4657.657657657658,0.9807692307692307,0.9970414201183432
4666.666666666667,0.9807692307692307,0.9970414201183432
4675.675675675676,0.9807692307692307,0.9970414201183432
4684.684684684685,0.9807692307692307,0.9970414201183432
4693.693693693694,0.9807692307692307,0.9970414201183432
4702.7027027027025,0.9807692307692307,0.9970414201183432
4711.711711711712,0.9807692307692307,0.9970414201183432
4720.720720720721,0.9807692307692307,0.9970414201183432
4729.72972972973,0.9807692307692307,0.9970414201183432
4738.738738738739,0.9807692307692307,0.9970414201183432
4747.747747747748,0.9807692307692307,0.9970414201183432
4756.756756756757,0.9807692307692307,0.9970414201183432
4765.7657657657655,0.9807692307692307,0.9970414201183432
4774.774774774775,0.9807692307692307,0.9970414201183432
4783.783783783784,0.9807692307692307,0.9970414201183432
4792.792792792793,0.9807692307692307,0.9970414201183432
4801.801801801802,0.9807692307692307,0.9970414201183432
4810.810810810811,0.9807692307692307,0.9970414201183432
4819.81981981982,0.9807692307692307,0.9970414201183432
4828.828828828829,0.9807692307692307,0.9970414201183432
4837.837837837838,0.9807692307692307,0.9970414201183432
4846.846846846847,0.9807692307692307,0.9970414201183432
4855.855855855856,0.9807692307692307,0.9970414201183432
4864.864864864865,0.9807692307692307,0.9970414201183432
4873.873873873874,0.9807692307692307,0.9970414201183432
4882.882882882883,0.9807692307692307,0.9970414201183432
4891.891891891892,0.9807692307692307,0.9970414201183432
4900.900900900901,0.9807692307692307,0.9970414201183432
4909.90990990991,0.9807692307692307,0.9970414201183432
4918.918918918919,0.9807692307692307,0.9970414201183432
4927.927927927928,0.9807692307692307,0.9970414201183432
4936.936936936937,0.9807692307692307,0.9970414201183432
4945.945945945946,0.9807692307692307,0.9970414201183432
4954.954954954955,0.9807692307692307,0.9970414201183432
4963.9639639639645,0.9807692307692307,0.9970414201183432
4972.972972972973,0.9807692307692307,0.9970414201183432
4981.981981981982,0.9807692307692307,0.9970414201183432
4990.990990990991,0.9807692307692307,0.9970414201183432
5000.0,0.9807692307692307,0.9970414201183432
5009.009009009009,0.9807692307692307,0.9970414201183432
5018.018018018019,0.9807692307692307,0.9970414201183432
5027.0270270270275,0.9807692307692307,0.9970414201183432
5036.036036036036,0.9807692307692307,0.9970414201183432
5045.045045045045,0.9807692307692307,0.9970414201183432
5054.054054054054,0.9807692307692307,0.9970414201183432
5063.063063063063,0.9807692307692307,0.9970414201183432
5072.072072072072,0.9807692307692307,0.9970414201183432
5081.081081081082,0.9807692307692307,0.9970414201183432
5090.090090090091,0.9807692307692307,0.9970414201183432
5099.0990990990995,0.9807692307692307,0.9970414201183432
5108.108108108108,0.9807692307692307,0.9970414201183432
5117.117117117117,0.9807692307692307,0.9970414201183432
5126.126126126126,0.9807692307692307,0.9970414201183432
5135.135135135135,0.9807692307692307,0.9970414201183432
5144.144144144145,0.9807692307692307,0.9970414201183432
5153.153153153154,0.9807692307692307,0.9970414201183432
5162.1621621621625,0.9807692307692307,0.9970414201183432
5171.171171171171,0.9807692307692307,0.9970414201183432
5180.18018018018,0.9807692307692307,0.9970414201183432
5189.189189189189,0.9807692307692307,0.9970414201183432
5198.198198198198,0.9807692307692307,0.9970414201183432
5207.207207207208,0.9807692307692307,0.9970414201183432
5216.216216216217,0.9807692307692307,0.9970414201183432
5225.225225225226,0.9807692307692307,0.9970414201183432
5234.2342342342345,0.9807692307692307,0.9970414201183432
5243.243243243243,0.9807692307692307,0.9970414201183432
5252.252252252252,0.9807692307692307,0.9970414201183432
5261.261261261261,0.9807692307692307,0.9970414201183432
5270.270270270271,0.9807692307692307,0.9970414201183432
5279.27927927928,0.9807692307692307,0.9970414201183432
5288.288288288289,0.9807692307692307,0.9970414201183432
5297.2972972972975,0.9807692307692307,0.9970414201183432
5306.306306306306,0.9807692307692307,0.9970414201183432
5315.315315315315,0.9807692307692307,0.9970414201183432
5324.324324324324,0.9807692307692307,0.9970414201183432
5333.333333333334,0.9807692307692307,0.9970414201183432
5342.342342342343,0.9807692307692307,0.9970414201183432
5351.351351351352,0.9807692307692307,0.9970414201183432
5360.360360360361,0.9807692307692307,0.9970414201183432
5369.369369369369,0.9807692307692307,0.9970414201183432
5378.378378378378,0.9807692307692307,0.9970414201183432
5387.387387387387,0.9807692307692307,0.9970414201183432
5396.396396396397,0.9807692307692307,0.9970414201183432
5405.405405405406,0.9807692307692307,0.9970414201183432
5414.414414414415,0.9807692307692307,0.9970414201183432
5423.423423423424,0.9807692307692307,0.9970414201183432
5432.4324324324325,0.9807692307692307,0.9970414201183432
5441.441441441441,0.9807692307692307,0.9970414201183432
5450.45045045045,0.9807692307692307,0.9970414201183432
5459.45945945946,0.9807692307692307,0.9970414201183432
5468.468468468469,0.9807692307692307,0.9970414201183432
5477.477477477478,0.9807692307692307,0.9970414201183432
5486.486486486487,0.9807692307692307,0.9970414201183432
5495.495495495496,0.9807692307692307,0.9970414201183432
5504.504504504504,0.9807692307692307,0.9970414201183432
5513.513513513513,0.9807692307692307,0.9970414201183432
5522.522522522523,0.9807692307692307,0.9970414201183432
5531.531531531532,0.9807692307692307,0.9970414201183432
5540.540540540541,0.9807692307692307,0.9970414201183432
5549.54954954955,0.9807692307692307,0.9970414201183432
5558.558558558559,0.9807692307692307,0.9970414201183432
5567.5675675675675,0.9807692307692307,0.9970414201183432
5576.576576576576,0.9807692307692307,0.9970414201183432
5585.585585585586,0.9807692307692307,0.9970414201183432
5594.594594594595,0.9807692307692307,0.9970414201183432
5603.603603603604,0.9807692307692307,0.9970414201183432
5612.612612612613,0.9807692307692307,0.9970414201183432
5621.621621621622,0.9807692307692307,0.9970414201183432
5630.630630630631,0.9807692307692307,0.9970414201183432
5639.639639639639,0.9807692307692307,0.9970414201183432
5648.648648648649,0.9807692307692307,0.9970414201183432
5657.657657657658,0.9807692307692307,0.9970414201183432
5666.666666666667,0.9807692307692307,0.9970414201183432
5675.675675675676,0.9807692307692307,0.9970414201183432
5684.684684684685,0.9807692307692307,0.9970414201183432
5693.693693693694,0.9807692307692307,0.9970414201183432
5702.7027027027025,0.9807692307692307,0.9970414201183432
5711.711711711712,0.9807692307692307,0.9970414201183432
5720.720720720721,0.9807692307692307,0.9970414201183432
5729.72972972973,0.9807692307692307,0.9970414201183432
5738.738738738739,0.9807692307692307,0.9970414201183432
5747.747747747748,0.9807692307692307,0.9970414201183432
5756.756756756757,0.9807692307692307,0.9970414201183432
5765.7657657657655,0.9807692307692307,0.9970414201183432
5774.774774774775,0.9807692307692307,0.9970414201183432
5783.783783783784,0.9807692307692307,0.9970414201183432
5792.792792792793,0.9807692307692307,0.9970414201183432
5801.801801801802,0.9807692307692307,0.9970414201183432
5810.810810810811,0.9807692307692307,0.9970414201183432
5819.81981981982,0.9807692307692307,0.9970414201183432
5828.8288288288295,0.9807692307692307,0.9970414201183432
5837.837837837838,0.9807692307692307,0.9970414201183432
5846.846846846847,0.9807692307692307,0.9970414201183432
5855.855855855856,0.9807692307692307,0.9970414201183432
5864.864864864865,0.9807692307692307,0.9970414201183432
5873.873873873874,0.9807692307692307,0.9970414201183432
5882.882882882883,0.9807692307692307,0.9970414201183432
5891.891891891893,0.9807692307692307,0.9970414201183432
5900.900900900901,0.9807692307692307,0.9970414201183432
5909.90990990991,0.9807692307692307,0.9970414201183432
5918.918918918919,0.9807692307692307,0.9970414201183432
5927.927927927928,0.9807692307692307,0.9970414201183432
5936.936936936937,0.9807692307692307,0.9970414201183432
5945.945945945946,0.9807692307692307,0.9970414201183432
5954.954954954956,0.9807692307692307,0.9970414201183432
5963.9639639639645,0.9807692307692307,0.9970414201183432
5972.972972972973,0.9807692307692307,0.9970414201183432
5981.981981981982,0.9807692307692307,0.9970414201183432
5990.990990990991,0.9807692307692307,0.9970414201183432
6000.0,0.9807692307692307,0.9970414201183432
6009.009009009009,0.9807692307692307,0.9970414201183432
6018.018018018019,0.9807692307692307,0.9970414201183432
6027.0270270270275,0.9807692307692307,0.9970414201183432
6036.036036036036,0.9807692307692307,0.9970414201183432
6045.045045045045,0.9807692307692307,0.9970414201183432
6054.054054054054,0.9807692307692307,0.9970414201183432
6063.063063063063,0.9807692307692307,0.9970414201183432
6072.072072072072,0.9807692307692307,0.9970414201183432
6081.081081081082,0.9807692307692307,0.9970414201183432
6090.090090090091,0.9807692307692307,0.9970414201183432
6099.0990990990995,0.9807692307692307,0.9970414201183432
6108.108108108108,0.9807692307692307,0.9970414201183432
6117.117117117117,0.9807692307692307,0.9970414201183432
6126.126126126126,0.9807692307692307,0.9970414201183432
6135.135135135135,0.9807692307692307,0.9970414201183432
6144.144144144145,0.9807692307692307,0.9970414201183432
6153.153153153154,0.9807692307692307,0.9970414201183432
6162.1621621621625,0.9807692307692307,0.9970414201183432
6171.171171171171,0.9807692307692307,0.9970414201183432
6180.18018018018,0.9807692307692307,0.9970414201183432
6189.189189189189,0.9807692307692307,0.9970414201183432
6198.198198198198,0.9807692307692307,0.9970414201183432
6207.207207207208,0.9807692307692307,0.9970414201183432
6216.216216216217,0.9807692307692307,0.9970414201183432
6225.225225225226,0.9807692307692307,0.9970414201183432
6234.2342342342345,0.9807692307692307,0.9970414201183432
6243.243243243243,0.9807692307692307,0.9970414201183432
6252.252252252252,0.9807692307692307,0.9970414201183432
6261.261261261261,0.9807692307692307,0.9970414201183432
6270.270270270271,0.9807692307692307,0.9970414201183432
6279.27927927928,0.9807692307692307,0.9970414201183432
6288.288288288289,0.9807692307692307,0.9970414201183432
6297.2972972972975,0.9807692307692307,0.9970414201183432
6306.306306306306,0.9807692307692307,0.9970414201183432
6315.315315315315,0.9807692307692307,0.9970414201183432
6324.324324324324,0.9807692307692307,0.9970414201183432
6333.333333333334,0.9807692307692307,0.9970414201183432
6342.342342342343,0.9807692307692307,0.9970414201183432
6351.351351351352,0.9807692307692307,0.9970414201183432
6360.360360360361,0.9807692307692307,0.9970414201183432
6369.369369369369,0.9807692307692307,0.9970414201183432
6378.378378378378,0.9807692307692307,0.9970414201183432
6387.387387387387,0.9807692307692307,0.9970414201183432
6396.396396396397,0.9807692307692307,0.9970414201183432
6405.405405405406,0.9807692307692307,0.9970414201183432
6414.414414414415,0.9807692307692307,0.9970414201183432
6423.423423423424,0.9807692307692307,0.9970414201183432
6432.4324324324325,0.9807692307692307,0.9970414201183432
6441.441441441441,0.9807692307692307,0.9970414201183432
6450.45045045045,0.9807692307692307,0.9970414201183432
6459.45945945946,0.9807692307692307,0.9970414201183432
6468.468468468469,0.9807692307692307,0.9970414201183432
6477.477477477478,0.9807692307692307,0.9970414201183432
6486.486486486487,0.9807692307692307,0.9970414201183432
6495.495495495496,0.9807692307692307,0.9970414201183432
6504.504504504504,0.9807692307692307,0.9970414201183432
6513.513513513513,0.9807692307692307,0.9970414201183432
6522.522522522523,0.9807692307692307,0.9970414201183432
6531.531531531532,0.9807692307692307,0.9970414201183432
6540.540540540541,0.9807692307692307,0.9970414201183432
6549.54954954955,0.9807692307692307,0.9970414201183432
6558.558558558559,0.9807692307692307,0.9970414201183432
6567.5675675675675,0.9807692307692307,0.9970414201183432
6576.576576576577,0.9807692307692307,0.9970414201183432
6585.585585585586,0.9807692307692307,0.9970414201183432
6594.594594594595,0.9807692307692307,0.9970414201183432
6603.603603603604,0.9807692307692307,0.9970414201183432
6612.612612612613,0.9807692307692307,0.9970414201183432
6621.621621621622,0.9807692307692307,0.9970414201183432
6630.630630630631,0.9807692307692307,0.9970414201183432
6639.63963963964,0.9807692307692307,0.9970414201183432
6648.648648648649,0.9807692307692307,0.9970414201183432
6657.657657657658,0.9807692307692307,0.9970414201183432
6666.666666666667,0.9807692307692307,0.9970414201183432
6675.675675675676,0.9807692307692307,0.9970414201183432
6684.684684684685,0.9807692307692307,0.9970414201183432
6693.693693693694,0.9807692307692307,0.9970414201183432
6702.702702702703,0.9807692307692307,0.9970414201183432
6711.711711711712,0.9807692307692307,0.9970414201183432
6720.720720720721,0.9807692307692307,0.9970414201183432
6729.72972972973,0.9807692307692307,0.9970414201183432
6738.738738738739,0.9807692307692307,0.9970414201183432
6747.747747747748,0.9807692307692307,0.9970414201183432
6756.756756756757,0.9807692307692307,0.9970414201183432
6765.765765765766,0.9807692307692307,0.9970414201183432
6774.774774774775,0.9807692307692307,0.9970414201183432
6783.783783783784,0.9807692307692307,0.9970414201183432
6792.792792792793,0.9807692307692307,0.9970414201183432
6801.801801801802,0.9807692307692307,0.9970414201183432
6810.810810810811,0.9807692307692307,0.9970414201183432
6819.81981981982,0.9807692307692307,0.9970414201183432
6828.8288288288295,0.9807692307692307,0.9970414201183432
6837.837837837838,0.9807692307692307,0.9970414201183432
6846.846846846847,0.9807692307692307,0.9970414201183432
6855.855855855856,0.9807692307692307,0.9970414201183432
6864.864864864865,0.9807692307692307,0.9970414201183432
6873.873873873874,0.9807692307692307,0.9970414201183432
6882.882882882883,0.9807692307692307,0.9970414201183432
6891.891891891893,0.9807692307692307,0.9970414201183432
6900.900900900901,0.9807692307692307,0.9970414201183432
6909.90990990991,0.9807692307692307,0.9970414201183432
6918.918918918919,0.9807692307692307,0.9970414201183432
6927.927927927928,0.9807692307692307,0.9970414201183432
6936.936936936937,0.9807692307692307,0.9970414201183432
6945.945945945946,0.9807692307692307,0.9970414201183432
6954.954954954956,0.9807692307692307,0.9970414201183432
6963.9639639639645,0.9807692307692307,0.9970414201183432
6972.972972972973,0.9807692307692307,0.9970414201183432
6981.981981981982,0.9807692307692307,0.9970414201183432
6990.990990990991,0.9807692307692307,0.9970414201183432
7000.0,0.9807692307692307,0.9970414201183432
7009.009009009009,0.9807692307692307,0.9970414201183432
7018.018018018019,0.9807692307692307,0.9970414201183432
7027.0270270270275,0.9807692307692307,0.9970414201183432
7036.036036036036,0.9807692307692307,0.9970414201183432
7045.045045045045,0.9807692307692307,0.9970414201183432
7054.054054054054,0.9807692307692307,0.9970414201183432
7063.063063063063,0.9807692307692307,0.9970414201183432
7072.072072072072,0.9807692307692307,0.9970414201183432
7081.081081081082,0.9807692307692307,0.9970414201183432
7090.090090090091,0.9807692307692307,0.9970414201183432
7099.0990990990995,0.9807692307692307,0.9970414201183432
7108.108108108108,0.9807692307692307,0.9970414201183432
7117.117117117117,0.9807692307692307,0.9970414201183432
7126.126126126126,0.9807692307692307,0.9970414201183432
7135.135135135135,0.9807692307692307,0.9970414201183432
7144.144144144145,0.9807692307692307,0.9970414201183432
7153.153153153154,0.9807692307692307,0.9970414201183432
7162.1621621621625,0.9807692307692307,0.9970414201183432
7171.171171171171,0.9807692307692307,0.9970414201183432
7180.18018018018,0.9807692307692307,0.9970414201183432
7189.189189189189,0.9807692307692307,0.9970414201183432
7198.198198198198,0.9807692307692307,0.9970414201183432
7207.207207207208,0.9807692307692307,0.9970414201183432
7216.216216216217,0.9807692307692307,0.9970414201183432
7225.225225225226,0.9807692307692307,0.9970414201183432
7234.2342342342345,0.9807692307692307,0.9970414201183432
7243.243243243243,0.9807692307692307,0.9970414201183432
7252.252252252252,0.9807692307692307,0.9970414201183432
7261.261261261261,0.9807692307692307,0.9970414201183432
7270.270270270271,0.9807692307692307,0.9970414201183432
7279.27927927928,0.9807692307692307,0.9970414201183432
7288.288288288289,0.9807692307692307,0.9970414201183432
7297.2972972972975,0.9807692307692307,0.9970414201183432
7306.306306306306,0.9807692307692307,0.9970414201183432
7315.315315315315,0.9807692307692307,0.9970414201183432
7324.324324324325,0.9807692307692307,0.9970414201183432
7333.333333333334,0.9807692307692307,0.9970414201183432
7342.342342342343,0.9807692307692307,0.9970414201183432
7351.351351351352,0.9807692307692307,0.9970414201183432
7360.360360360361,0.9807692307692307,0.9970414201183432
7369.369369369369,0.9807692307692307,0.9970414201183432
7378.378378378378,0.9807692307692307,0.9970414201183432
7387.387387387388,0.9807692307692307,0.9970414201183432
7396.396396396397,0.9807692307692307,0.9970414201183432
7405.405405405406,0.9807692307692307,0.9970414201183432
7414.414414414415,0.9807692307692307,0.9970414201183432
7423.423423423424,0.9807692307692307,0.9970414201183432
7432.4324324324325,0.9807692307692307,0.9970414201183432
7441.441441441441,0.9807692307692307,0.9970414201183432
7450.450450450451,0.9807692307692307,0.9970414201183432
7459.45945945946,0.9807692307692307,0.9970414201183432
7468.468468468469,0.9807692307692307,0.9970414201183432
7477.477477477478,0.9807692307692307,0.9970414201183432
7486.486486486487,0.9807692307692307,0.9970414201183432
7495.495495495496,0.9807692307692307,0.9970414201183432
7504.504504504504,0.9807692307692307,0.9970414201183432
7513.513513513514,0.9807692307692307,0.9970414201183432
7522.522522522523,0.9807692307692307,0.9970414201183432
7531.531531531532,0.9807692307692307,0.9970414201183432
7540.540540540541,0.9807692307692307,0.9970414201183432
7549.54954954955,0.9807692307692307,0.9970414201183432
7558.558558558559,0.9807692307692307,0.9970414201183432
7567.5675675675675,0.9807692307692307,0.9970414201183432
7576.576576576577,0.9807692307692307,0.9970414201183432
7585.585585585586,0.9807692307692307,0.9970414201183432
7594.594594594595,0.9807692307692307,0.9970414201183432
7603.603603603604,0.9807692307692307,0.9970414201183432
7612.612612612613,0.9807692307692307,0.9970414201183432
7621.621621621622,0.9807692307692307,0.9970414201183432
7630.630630630631,0.9807692307692307,0.9970414201183432
7639.63963963964,0.9807692307692307,0.9970414201183432
7648.648648648649,0.9807692307692307,0.9970414201183432
7657.657657657658,0.9807692307692307,0.9970414201183432
7666.666666666667,0.9807692307692307,0.9970414201183432
7675.675675675676,0.9807692307692307,0.9970414201183432
7684.684684684685,0.9807692307692307,0.9970414201183432
7693.693693693694,0.9807692307692307,0.9970414201183432
7702.702702702703,0.9807692307692307,0.9970414201183432
7711.711711711712,0.9807692307692307,0.9970414201183432
7720.720720720721,0.9807692307692307,0.9970414201183432
7729.72972972973,0.9807692307692307,0.9970414201183432
7738.738738738739,0.9807692307692307,0.9970414201183432
7747.747747747748,0.9807692307692307,0.9970414201183432
7756.756756756757,0.9807692307692307,0.9970414201183432
7765.765765765766,0.9807692307692307,0.9970414201183432
7774.774774774775,0.9807692307692307,0.9970414201183432
7783.783783783784,0.9807692307692307,0.9970414201183432
7792.792792792793,0.9807692307692307,0.9970414201183432
7801.801801801802,0.9807692307692307,0.9970414201183432
7810.810810810811,0.9807692307692307,0.9970414201183432
7819.81981981982,0.9807692307692307,0.9970414201183432
7828.8288288288295,0.9807692307692307,0.9970414201183432
7837.837837837838,0.9807692307692307,1.0
7846.846846846847,0.9807692307692307,1.0
7855.855855855856,0.9807692307692307,1.0
7864.864864864865,0.9807692307692307,1.0
7873.873873873874,0.9807692307692307,1.0
7882.882882882883,0.9807692307692307,1.0
7891.891891891893,0.9807692307692307,1.0
7900.900900900901,0.9807692307692307,1.0
7909.90990990991,0.9807692307692307,1.0
7918.918918918919,0.9807692307692307,1.0
7927.927927927928,0.9807692307692307,1.0
7936.936936936937,0.9807692307692307,1.0
7945.945945945946,0.9807692307692307,1.0
7954.954954954956,0.9807692307692307,1.0
7963.9639639639645,0.9807692307692307,1.0
7972.972972972973,0.9807692307692307,1.0
7981.981981981982,0.9807692307692307,1.0
7990.990990990991,0.9807692307692307,1.0
8000.0,0.9807692307692307,1.0
8009.009009009009,0.9807692307692307,1.0
8018.018018018019,0.9807692307692307,1.0
8027.0270270270275,0.9807692307692307,1.0
8036.036036036036,0.9807692307692307,1.0
8045.045045045045,0.9807692307692307,1.0
8054.054054054054,0.9807692307692307,1.0
8063.063063063063,0.9807692307692307,1.0
8072.072072072073,0.9807692307692307,1.0
8081.081081081082,0.9807692307692307,1.0
8090.090090090091,0.9807692307692307,1.0
8099.0990990990995,0.9807692307692307,1.0
8108.108108108108,0.9807692307692307,1.0
8117.117117117117,0.9807692307692307,1.0
8126.126126126126,0.9807692307692307,1.0
8135.135135135136,0.9807692307692307,1.0
8144.144144144145,0.9807692307692307,1.0
8153.153153153154,0.9807692307692307,1.0
8162.1621621621625,0.9807692307692307,1.0
8171.171171171171,0.9807692307692307,1.0
8180.18018018018,0.9807692307692307,1.0
8189.189189189189,0.9807692307692307,1.0
8198.198198198199,0.9807692307692307,1.0
8207.207207207208,0.9807692307692307,1.0
8216.216216216217,0.9807692307692307,1.0
8225.225225225226,0.9807692307692307,1.0
8234.234234234234,0.9807692307692307,1.0
8243.243243243243,0.9807692307692307,1.0
8252.252252252252,0.9807692307692307,1.0
8261.261261261261,0.9807692307692307,1.0
8270.27027027027,0.9807692307692307,1.0
8279.279279279279,0.9807692307692307,1.0
8288.288288288288,0.9807692307692307,1.0
8297.297297297298,0.9807692307692307,1.0
8306.306306306307,0.9807692307692307,1.0
8315.315315315316,0.9807692307692307,1.0
8324.324324324325,0.9807692307692307,1.0
8333.333333333334,0.9807692307692307,1.0
8342.342342342343,0.9807692307692307,1.0
8351.351351351352,0.9807692307692307,1.0
8360.36036036036,0.9807692307692307,1.0
8369.36936936937,0.9807692307692307,1.0
8378.378378378378,0.9807692307692307,1.0
8387.387387387387,0.9807692307692307,1.0
8396.396396396396,0.9807692307692307,1.0
8405.405405405405,0.9807692307692307,1.0
8414.414414414414,0.9807692307692307,1.0
8423.423423423425,0.9807692307692307,1.0
8432.432432432433,0.9807692307692307,1.0
8441.441441441442,0.9807692307692307,1.0
8450.450450450451,0.9807692307692307,1.0
8459.45945945946,0.9807692307692307,1.0
8468.468468468469,0.9807692307692307,1.0
8477.477477477478,0.9807692307692307,1.0
8486.486486486487,0.9807692307692307,1.0
8495.495495495496,0.9807692307692307,1.0
8504.504504504504,0.9807692307692307,1.0
8513.513513513513,0.9807692307692307,1.0
8522.522522522522,0.9807692307692307,1.0
8531.531531531531,0.9807692307692307,1.0
8540.540540540542,0.9807692307692307,1.0
8549.54954954955,0.9807692307692307,1.0
8558.55855855856,0.9807692307692307,1.0
8567.567567567568,0.9807692307692307,1.0
8576.576576576577,0.9807692307692307,1.0
8585.585585585586,0.9807692307692307,1.0
8594.594594594595,0.9807692307692307,1.0
8603.603603603604,0.9807692307692307,1.0
8612.612612612613,0.9807692307692307,1.0
8621.621621621622,0.9807692307692307,1.0
8630.63063063063,0.9807692307692307,1.0
8639.63963963964,0.9807692307692307,1.0
8648.648648648648,0.9807692307692307,1.0
8657.657657657657,0.9807692307692307,1.0
8666.666666666668,0.9807692307692307,1.0
8675.675675675677,0.9807692307692307,1.0
8684.684684684686,0.9807692307692307,1.0
8693.693693693695,0.9807692307692307,1.0
8702.702702702703,0.9807692307692307,1.0
8711.711711711712,0.9807692307692307,1.0
8720.720720720721,0.9807692307692307,1.0
8729.72972972973,0.9807692307692307,1.0
8738.738738738739,0.9807692307692307,1.0
8747.747747747748,0.9807692307692307,1.0
8756.756756756757,0.9807692307692307,1.0
8765.765765765766,0.9807692307692307,1.0
8774.774774774774,0.9807692307692307,1.0
8783.783783783783,0.9807692307692307,1.0
8792.792792792794,0.9807692307692307,1.0
8801.801801801803,0.9807692307692307,1.0
8810.810810810812,0.9807692307692307,1.0
8819.81981981982,0.9807692307692307,1.0
8828.82882882883,0.9807692307692307,1.0
8837.837837837838,0.9807692307692307,1.0
8846.846846846847,0.9807692307692307,1.0
8855.855855855856,0.9807692307692307,1.0
8864.864864864865,0.9807692307692307,1.0
8873.873873873874,0.9807692307692307,1.0
8882.882882882883,0.9807692307692307,1.0
8891.891891891892,0.9807692307692307,1.0
8900.9009009009,0.9807692307692307,1.0
8909.90990990991,0.9807692307692307,1.0
8918.91891891892,0.9807692307692307,1.0
8927.927927927929,0.9807692307692307,1.0
8936.936936936938,0.9807692307692307,1.0
8945.945945945947,0.9807692307692307,1.0
8954.954954954956,0.9807692307692307,1.0
8963.963963963964,0.9807692307692307,1.0
8972.972972972973,0.9807692307692307,1.0
8981.981981981982,0.9807692307692307,1.0
8990.990990990991,0.9807692307692307,1.0
9000.0,1.0,1.0


==> data/payload_cdf_log_algo_v3_3_UDP.csv <==
x,real_cdf,synth_cdf
0.0,0.0,0.004162386577640815
0.00915586600662371,0.0,0.004162386577640815
0.018395561895578668,0.0,0.004162386577640815
0.027719855202034852,0.0,0.004162386577640815
0.03712952048861141,0.0,0.004162386577640815
0.04662533940971903,0.0,0.004162386577640815
0.056208100776491486,0.0,0.004162386577640815
0.06587860062231155,0.0,0.004162386577640815
0.07563764226893703,0.0,0.004162386577640815
0.08548603639323206,0.0,0.004162386577640815
0.09542460109450956,0.0,0.004162386577640815
0.10545416196249012,0.0,0.004162386577640815
0.11557555214588319,0.0,0.004162386577640815
0.12578961242159614,0.0,0.004162386577640815
0.13609719126457712,0.0,0.004162386577640815
0.14649914491829716,0.0,0.004162386577640815
0.15699633746587774,0.0,0.004162386577640815
0.1675896409018697,0.0,0.004162386577640815
0.17827993520468913,0.0,0.004162386577640815
0.18906810840971652,0.0,0.004162386577640815
0.1999550566830654,0.0,0.004162386577640815
0.21094168439602612,0.0,0.004162386577640815
0.22202890420019133,0.0,0.004162386577640815
0.23321763710326948,0.0,0.004162386577640815
0.24450881254559215,0.0,0.004162386577640815
0.255903368477322,0.0,0.004162386577640815
0.2674022514363677,0.0,0.004162386577640815
0.27900641662701225,0.0,0.004162386577640815
0.29071682799926113,0.0,0.004162386577640815
0.3025344583289168,0.0,0.004162386577640815
0.31446028929838654,0.0,0.004162386577640815
0.32649531157823036,0.0,0.004162386577640815
0.33864052490945523,0.0,0.004162386577640815
0.35089693818656265,0.0,0.004162386577640815
0.363265569541357,0.0,0.004162386577640815
0.3757474464275213,0.0,0.004162386577640815
0.38834360570596643,0.0,0.004162386577640815
0.40105509373096304,0.0,0.004162386577640815
0.41388296643706135,0.0,0.004162386577640815
0.4268282894268068,0.0,0.004162386577640815
0.43989213805925864,0.0,0.004162386577640815
0.4530755975393202,0.0,0.004162386577640815
0.4663797630078849,0.0,0.004162386577640815
0.4798057396328097,0.0,0.004162386577640815
0.49335464270072044,0.0,0.004162386577640815
0.5070275977096577,0.0,0.004162386577640815
0.5208257404625712,0.0,0.004162386577640815
0.5347502171616709,0.0,0.004162386577640815
0.5488021845036398,0.0,0.004162386577640815
0.5629828097757212,0.0,0.004162386577640815
0.5772932709526839,0.0,0.004162386577640815
0.5917347567946759,0.0,0.004162386577640815
0.6063084669459737,0.0,0.004162386577640815
0.6210156120346363,0.0,0.004162386577640815
0.6358574137730705,0.0,0.004162386577640815
0.6508351050595187,0.0,0.004162386577640815
0.6659499300804742,0.0,0.004162386577640815
0.6812031444140353,0.0,0.004162386577640815
0.6965960151342045,0.0,0.004162386577640815
0.7121298209161451,0.0,0.004162386577640815
0.727805852142398,0.0,0.004162386577640815
0.7436254110100741,0.0,0.004162386577640815
0.7595898116390265,0.0,0.004162386577640815
0.7757003801810138,0.0,0.004162386577640815
0.7919584549298618,0.0,0.004162386577640815
0.8083653864326361,0.0,0.004162386577640815
0.8249225376018297,0.0,0.004162386577640815
0.8416312838285798,0.0,0.004162386577640815
0.8584930130969205,0.0,0.004162386577640815
0.8755091260990825,0.0,0.004162386577640815
0.8926810363518455,0.0,0.004162386577640815
0.9100101703139607,0.0,0.004162386577640815
0.927497967504644,0.0,0.004162386577640815
0.945145880623156,0.0,0.004162386577640815
0.9629553756694775,0.0,0.004162386577640815
0.9809279320660892,0.0,0.004162386577640815
0.9990650427808644,0.0,0.004162386577640815
1.0173682144510914,0.0,0.010493149704054724
1.0358389675086275,0.0,0.010493149704054724
1.0544788363061997,0.0,0.010493149704054724
1.0732893692448633,0.0,0.010493149704054724
1.0922721289026267,0.0,0.010493149704054724
1.1114286921642524,0.0,0.010493149704054724
1.130760650352249,0.0,0.010493149704054724
1.1502696093590608,0.0,0.010493149704054724
1.1699571897804675,0.0,0.010493149704054724
1.1898250270502069,0.0,0.010493149704054724
1.20987477157583,0.0,0.010493149704054724
1.2301080888757965,0.0,0.010493149704054724
1.2505266597178308,0.0,0.010493149704054724
1.2711321802585418,0.0,0.010493149704054724
1.2919263621843202,0.0,0.010493149704054724
1.3129109328535282,0.0,0.010493149704054724
1.3340876354399904,0.0,0.010493149704054724
1.355458229077796,0.0,0.010493149704054724
1.3770244890074315,0.0,0.010493149704054724
1.3987882067232467,0.0,0.010493149704054724
1.420751190122274,0.0,0.010493149704054724
1.4429152636544083,0.0,0.010493149704054724
1.4652822684739637,0.0,0.010493149704054724
1.4878540625926169,0.0,0.010493149704054724
1.5106325210337492,0.0,0.010493149704054724
1.533619535988206,0.0,0.010493149704054724
1.5568170169714786,0.0,0.010493149704054724
1.5802268909823245,0.0,0.010493149704054724
1.603851102662846,0.0,0.010493149704054724
1.6276916144600264,0.0,0.010493149704054724
1.651750406788751,0.0,0.010493149704054724
1.6760294781963188,0.0,0.010493149704054724
1.7005308455284596,0.0,0.010493149704054724
1.7252565440968723,0.0,0.010493149704054724
1.7502086278482976,0.0,0.010493149704054724
1.775389169535137,0.0,0.010493149704054724
1.800800260887636,0.0,0.010493149704054724
1.8264440127876398,0.0,0.010493149704054724
1.852322555443947,0.0,0.010493149704054724
1.8784380385692623,0.0,0.010493149704054724
1.904792631558771,0.0,0.010493149704054724
1.931388523670351,0.0,0.010493149704054724
1.9582279242064318,0.0,0.010493149704054724
1.9853130626975184,0.0,0.010493149704054724
2.0126461890874,0.0,0.015295409591060377
2.0402295739200498,0.0,0.015295409591060377
2.0680655085282362,0.0,0.015295409591060377
2.0961563052238645,0.0,0.015295409591060377
2.1245042974900583,0.0,0.015295409591060377
2.153111840174997,0.0,0.015295409591060377
2.181981309687538,0.0,0.015295409591060377
2.2111151041946178,0.0,0.015295409591060377
2.240515643820469,0.0,0.015295409591060377
2.270185370847657,0.0,0.015295409591060377
2.300126749919959,0.0,0.015295409591060377
2.3303422682471018,0.0,0.015295409591060377
2.360834435811367,0.0,0.015295409591060377
2.391605785576103,0.0,0.015295409591060377
2.422658873696127,0.0,0.015295409591060377
2.4539962797300703,0.0,0.015295409591060377
2.4856206068546554,0.0,0.015295409591060377
2.517534482080944,0.0,0.015295409591060377
2.5497405564725555,0.0,0.015295409591060377
2.582241505365896,0.0,0.015295409591060377
2.615040028592392,0.0,0.015295409591060377
2.648138850702765,0.0,0.015295409591060377
2.6815407211933575,0.0,0.015295409591060377
2.7152484147345333,0.0,0.015295409591060377
2.749264731401164,0.0,0.015295409591060377
2.7835924969052326,0.0,0.015295409591060377
2.818234562830564,0.0,0.015295409591060377
2.8531938068696996,0.0,0.015295409591060377
2.8884731330629507,0.0,0.015295409591060377
2.9240754720396325,0.0,0.015295409591060377
2.9600037812615057,0.0,0.015295409591060377
2.9962610452684593,0.0,0.015295409591060377
3.032850275926427,0.0,0.017574556997326428
3.0697745126775846,0.0,0.017574556997326428
3.107036822792833,0.0,0.017574556997326428
3.1446403016265942,0.0,0.017574556997326428
3.1825880728739397,0.0,0.017574556997326428
3.220883288830076,0.0,0.017574556997326428
3.259529130652201,0.0,0.017574556997326428
3.2985288086237627,0.0,0.017574556997326428
3.3378855624211337,0.0,0.017574556997326428
3.37760266138273,0.0,0.017574556997326428
3.4176834047805897,0.0,0.017574556997326428
3.4581311220944455,0.0,0.017574556997326428
3.498949173288301,0.0,0.017574556997326428
3.5401409490895395,0.0,0.017574556997326428
3.581709871270588,0.0,0.017574556997326428
3.6236593929331677,0.0,0.017574556997326428
3.6659929987951307,0.0,0.017574556997326428
3.7087142054799433,0.0,0.017574556997326428
3.7518265618088034,0.0,0.017574556997326428
3.79533364909544,0.0,0.017574556997326428
3.8392390814436115,0.0,0.017574556997326428
3.8835465060473267,0.0,0.017574556997326428
3.928259603493811,0.0,0.017574556997326428
3.9733820880692567,0.0,0.017574556997326428
4.018917708067361,0.0,0.018202303387784682
4.064870246100697,0.0,0.018202303387784682
4.11124351941493,0.0,0.018202303387784682
4.158041380205917,0.0,0.018202303387784682
4.205267715939703,0.0,0.018202303387784682
4.252926449675451,0.0,0.018202303387784682
4.3010215403913294,0.0,0.018202303387784682
4.349556983313378,0.0,0.018202303387784682
4.398536810247394,0.0,0.018202303387784682
4.447965089913845,0.0,0.018202303387784682
4.4978459282858605,0.0,0.018202303387784682
4.548183468930307,0.0,0.018202303387784682
4.598981893351997,0.0,0.018202303387784682
4.65024542134104,0.0,0.018202303387784682
4.701978311323378,0.0,0.018202303387784682
4.75418486071453,0.0,0.018202303387784682
4.806869406276575,0.0,0.018202303387784682
4.860036324478406,0.0,0.018202303387784682
4.913690031859277,0.0,0.018202303387784682
4.967834985395687,0.0,0.018202303387784682
5.022475682871611,0.0,0.024706912367861985
5.077616663252133,0.0,0.024706912367861985
5.133262507060493,0.0,0.024706912367861985
5.189417836758588,0.0,0.024706912367861985
5.246087317130957,0.0,0.024706912367861985
5.303275655672279,0.0,0.024706912367861985
5.360987602978428,0.0,0.024706912367861985
5.4192279531410925,0.0,0.024706912367861985
5.478001544146027,0.0,0.024706912367861985
5.53731325827493,0.0,0.024706912367861985
5.597168022511019,0.0,0.024706912367861985
5.6575708089483125,0.0,0.024706912367861985
5.718526635204652,0.0,0.024706912367861985
5.780040564838519,0.0,0.024706912367861985
5.8421177077696544,0.0,0.024706912367861985
5.904763220703541,0.0,0.024706912367861985
5.967982307559765,0.0,0.024706912367861985
6.031780219904307,0.0,0.02511046361887086
6.096162257385778,0.0,0.02511046361887086
6.161133768175662,0.0,0.02511046361887086
6.226700149412588,0.0,0.02511046361887086
6.292866847650657,0.0,0.02511046361887086
6.3596393593118945,0.0,0.02511046361887086
6.427023231142828,0.0,0.02511046361887086
6.495024060675254,0.0,0.02511046361887086
6.563647496691216,0.0,0.02511046361887086
6.632899239692257,0.0,0.02511046361887086
6.702785042372938,0.0,0.02511046361887086
6.77331071009873,0.0,0.02511046361887086
6.844482101388249,0.0,0.02511046361887086
6.916305128399916,0.0,0.02511046361887086
6.988785757423095,0.0,0.02511046361887086
7.0619300093736825,0.0,0.025825645391203453
7.135743960294288,0.0,0.025825645391203453
7.210233741858938,0.0,0.025825645391203453
7.2854055418824615,0.0,0.025825645391203453
7.361265604834476,0.0,0.025825645391203453
7.43782023235813,0.0,0.025825645391203453
7.5150757837935815,0.0,0.025825645391203453
7.593038676706239,0.0,0.025825645391203453
7.671715387419899,0.0,0.025825645391203453
7.751112451554694,0.0,0.025825645391203453
7.831236464570023,0.0,0.025825645391203453
7.912094082312437,0.0,0.025825645391203453
7.993692021568512,0.0,0.025825645391203453
8.076037060622834,0.0,0.02973729008674645
8.159136039821046,0.0,0.02973729008674645
8.242995862138088,0.0,0.02973729008674645
8.327623493751602,0.0,0.02973729008674645
8.413025964620626,0.0,0.02973729008674645
8.499210369069564,0.0,0.02973729008674645
8.586183866377493,0.0,0.02973729008674645
8.673953681372906,0.0,0.02973729008674645
8.762527105033842,0.0,0.02973729008674645
8.85191149509356,0.0,0.02973729008674645
8.942114276651754,0.0,0.02973729008674645
9.033142942791317,0.0,0.030068215815502453
9.125005055200818,0.0,0.030068215815502453
9.217708244802623,0.0,0.030068215815502453
9.311260212386811,0.0,0.030068215815502453
9.405668729250856,0.0,0.030068215815502453
9.50094163784519,0.0,0.030068215815502453
9.597086852424678,0.0,0.030068215815502453
9.694112359706029,0.0,0.030068215815502453
9.792026219531278,0.0,0.030068215815502453
9.890836565537274,0.0,0.030068215815502453
9.990551605831373,0.0,0.030068215815502453
10.091179623673248,0.0,0.031031692545880493
10.192728978162995,0.0,0.031031692545880493
10.295208104935512,0.0,0.031031692545880493
10.398625516861227,0.0,0.031031692545880493
10.502989804753293,0.0,0.031031692545880493
10.608309638081176,0.0,0.031031692545880493
10.714593765690843,0.0,0.031031692545880493
10.82185101653154,0.0,0.031031692545880493
10.930090300389168,0.0,0.031031692545880493
11.039320608626454,0.0,0.03324918628879796
11.149551014929818,0.0,0.03324918628879796
11.260790676063156,0.0,0.03324918628879796
11.373048832628454,0.0,0.03324918628879796
11.486334809833409,0.0,0.03324918628879796
11.600658018266088,0.0,0.03324918628879796
11.716027954676617,0.0,0.03324918628879796
11.83245420276612,0.0,0.03324918628879796
11.949946433982785,0.0,0.03324918628879796
12.068514408325282,0.0,0.03387693267925621
12.188167975153542,0.0,0.03387693267925621
12.30891707400689,0.0,0.03387693267925621
12.430771735429767,0.0,0.03387693267925621
12.553742081804907,0.0,0.03387693267925621
12.677838328194252,0.0,0.03387693267925621
12.803070783187463,0.0,0.03387693267925621
12.929449849758267,0.0,0.03387693267925621
13.05698602612864,0.0,0.03874196720530768
13.185689906640853,0.0,0.03874196720530768
13.315572182637574,0.0,0.03874196720530768
13.446643643349956,0.0,0.03874196720530768
13.578915176793906,0.0,0.03874196720530768
13.712397770674567,0.0,0.03874196720530768
13.84710251329901,0.0,0.03874196720530768
13.983040594497384,0.0,0.03874196720530768
14.1202233065524,0.0,0.03879476830357053
14.258662045137427,0.0,0.03879476830357053
14.398368310263063,0.0,0.03879476830357053
14.539353707232468,0.0,0.03879476830357053
14.681629947605423,0.0,0.03879476830357053
14.825208850171151,0.0,0.03879476830357053
14.970102341930158,0.0,0.03879476830357053
15.116322459084941,0.0,0.04032702611870386
15.263881348039858,0.0,0.04032702611870386
15.41279126641014,0.0,0.04032702611870386
15.563064584040072,0.0,0.04032702611870386
15.7147137840306,0.0,0.04032702611870386
15.867751463776248,0.0,0.04032702611870386
16.022190336011615,0.0,0.04613688301814914
16.178043229867388,0.0,0.04613688301814914
16.335323091936036,0.0,0.04613688301814914
16.49404298734734,0.0,0.04613688301814914
16.6542161008536,0.0,0.04613688301814914
16.815855737925,0.0,0.04613688301814914
16.97897532585478,0.0,0.04613688301814914
17.143588414874696,0.0,0.049150065692348754
17.30970867928062,0.0,0.049150065692348754
17.477349918568425,0.0,0.049150065692348754
17.646526058580342,0.0,0.049150065692348754
17.817251152661715,0.0,0.049150065692348754
17.989539382828475,0.0,0.049150065692348754
18.16340506094516,0.0,0.04997494366613714
18.338862629913823,0.0,0.04997494366613714
18.51592666487382,0.0,0.04997494366613714
18.694611874412495,0.0,0.04997494366613714
18.874933101787082,0.0,0.04997494366613714
19.056905326157647,0.0,0.05631144562410804
19.240543663831488,0.0,0.05631144562410804
19.42586336951875,0.0,0.05631144562410804
19.612879837599664,0.0,0.05631144562410804
19.801608603403366,0.0,0.05631144562410804
19.99206534449835,0.0,0.05631144562410804
20.18426588199487,0.0,0.05990367124273234
20.378226181859112,0.0,0.05990367124273234
20.5739623562395,0.0,0.05990367124273234
20.771490664805178,0.0,0.05990367124273234
20.970827516096588,0.0,0.05990367124273234
21.17198946888861,0.0,0.06040430097315059
21.374993233566023,0.0,0.06040430097315059
21.57985567351167,0.0,0.06040430097315059
21.78659380650725,0.0,0.06040430097315059
21.995224806146986,0.0,0.06040430097315059
22.205766003264262,0.0,0.06448655251692789
22.418234887371206,0.0,0.06448655251692789
22.63264910811162,0.0,0.06448655251692789
22.849026476727055,0.0,0.06448655251692789
23.06738496753638,0.0,0.06800041408085292
23.287742719428977,0.0,0.06800041408085292
23.510118037371413,0.0,0.06800041408085292
23.73452939392812,0.0,0.06800041408085292
23.96099543079582,0.0,0.06800041408085292
24.189534960352134,0.0,0.07579758568993065
24.420166967218286,0.0,0.07579758568993065
24.652910609836134,0.0,0.07579758568993065
24.887785222059694,0.0,0.07579758568993065
25.12481031476112,0.0,0.08447767096193545
25.36400557745154,0.0,0.08447767096193545
25.60539087991657,0.0,0.08447767096193545
25.848986273866927,0.0,0.08447767096193545
26.094811994604136,0.00541425820262637,0.09275413770889221
26.34288846270139,0.00541425820262637,0.09275413770889221
26.593236285699945,0.00541425820262637,0.09275413770889221
26.845876259820912,0.00541425820262637,0.09275413770889221
27.10082937169286,0.00541425820262637,0.10104060422350271
27.358116800095083,0.00541425820262637,0.10104060422350271
27.61775991771693,0.00541425820262637,0.10104060422350271
27.87978029293328,0.00541425820262637,0.10104060422350271
28.1441996915961,0.05038272745273447,0.12024279863141701
28.411040078842646,0.05038272745273447,0.12024279863141701
28.68032362091997,0.05038272745273447,0.12024279863141701
28.952072687026337,0.05038272745273447,0.12024279863141701
29.22630985116941,0.05038272745273447,0.13217339455271593
29.503057894041397,0.05038272745273447,0.13217339455271593
29.782339804911533,0.05038272745273447,0.13217339455271593
30.064178783535656,0.06333375854577726,0.14979524510950873
30.348598242083515,0.06333375854577726,0.14979524510950873
30.635621807083517,0.06333375854577726,0.14979524510950873
30.92527332138539,0.06333375854577726,0.14979524510950873
31.21757684614084,0.09052608989446559,0.17007182791226128
31.512556662802197,0.09052608989446559,0.17007182791226128
31.81023727513958,0.09052608989446559,0.17007182791226128
32.1106434112763,0.09052608989446559,0.18560044856283944
32.41380002574303,0.09052608989446559,0.18560044856283944
32.71973230155086,0.09052608989446559,0.18560044856283944
33.028465652283074,0.09052608989446559,0.20533109068672017
33.340025724206384,0.09052608989446559,0.20533109068672017
33.65443839840122,0.09052608989446559,0.20533109068672017
33.97172979291178,0.09052608989446559,0.20533109068672017
34.29192626491554,0.09052608989446559,0.22601299925065113
34.61505441291274,0.09052608989446559,0.22601299925065113
34.941141078935985,0.09052608989446559,0.22601299925065113
35.270213350779876,0.09052608989446559,0.24663375908557808
35.60229856425128,0.09052608989446559,0.24663375908557808
35.93742430543999,0.09052608989446559,0.24663375908557808
36.275618413010406,0.17027357884635963,0.26541051186207515
36.616908980513976,0.17027357884635963,0.26541051186207515
36.96132435872291,0.17027357884635963,0.26541051186207515
37.308893157985366,0.1829678045978513,0.2878625065063102
37.659644250601936,0.1829678045978513,0.2878625065063102
38.0136067732242,0.18397060776030452,0.3078531564522044
38.37081012927495,0.18397060776030452,0.3078531564522044
38.731283991390804,0.18397060776030452,0.3078531564522044
39.0950583038871,0.21629881240274965,0.31819505568589707
39.462163285245246,0.21629881240274965,0.31819505568589707
39.832629430623086,0.21629881240274965,0.31819505568589707
40.20648751438798,0.3018555393510913,0.3307611434754816
40.58376859267334,0.3018555393510913,0.3307611434754816
40.96450400595831,0.3018555393510913,0.3307611434754816
41.34872538167128,0.30296530529136567,0.35013032167176655
41.736464636817175,0.30296530529136567,0.35013032167176655
42.12775398062867,0.30296530529136567,0.35763755193536356
42.52262591724195,0.30296530529136567,0.35763755193536356
42.92111324839664,0.30296530529136567,0.35763755193536356
43.323249076160685,0.30296530529136567,0.36715011291965693
43.72906680568023,0.30296530529136567,0.36715011291965693
44.13860014795435,0.3057901640484278,0.3748101517656917
44.55188312263559,0.3057901640484278,0.3748101517656917
44.96895006085582,0.3057901640484278,0.3748101517656917
45.389835608078194,0.3485665966553689,0.39084367097717704
45.81457472697507,0.3485665966553689,0.39084367097717704
46.24320270033232,0.3485665966553689,0.4008366083199061
46.67575513398033,0.3485665966553689,0.4008366083199061
47.11226795975164,0.35497167405318886,0.4037350784029366
47.55277743846591,0.35497167405318886,0.4037350784029366
47.99732016294194,0.35497167405318886,0.4037350784029366
48.445933061037465,0.3580140005257062,0.41878231635920926
48.89865339871682,0.3580140005257062,0.41878231635920926
49.355518783146415,0.37605651748978214,0.42801063513887455
49.81656716581894,0.37605651748978214,0.42801063513887455
50.281836845705755,0.3891291089717859,0.4465712872990503
50.75136647243859,0.3891291089717859,0.4465712872990503
51.225195049519925,0.3891291089717859,0.4518699467063326
51.7033619375631,0.3891291089717859,0.4518699467063326
52.18590685756203,0.38948221631641866,0.46308525492208696
52.672869894190626,0.38948221631641866,0.46308525492208696
53.16429149913279,0.38976470219212483,0.47322570490903515
53.66021249444255,0.38976470219212483,0.47322570490903515
54.16067407593525,0.38976470219212483,0.47961694784688813
54.665717816609565,0.38976470219212483,0.47961694784688813
55.17538567010098,0.4745104649039892,0.4876614314860132
55.68971997416679,0.4745104649039892,0.4876614314860132
56.20876345420329,0.546544363209074,0.4926015356271127
56.73255922679462,0.546544363209074,0.4926015356271127
57.26115080329463,0.5474859827947613,0.49779389505676014
57.794582093441306,0.5474859827947613,0.49779389505676014
58.332897409004254,0.5474859827947613,0.5085846109322218
58.87614146746586,0.5474859827947613,0.5085846109322218
59.42435939573563,0.5474859827947613,0.5181289520109074
59.97759673389907,0.5474859827947613,0.5181289520109074
60.5358994390006,0.5474859827947613,0.5310291403348244
61.09931388886112,0.5476952315915807,0.5373594053376697
61.667886885930805,0.5476952315915807,0.5373594053376697
62.241665661176654,0.5476952315915807,0.5453574067981409
62.820697878006094,0.5476952315915807,0.5453574067981409
63.40503163622628,0.5476952315915807,0.5510273018748155
63.99471547603995,0.5476952315915807,0.5510273018748155
64.58979838207722,0.547751728766722,0.5589395220045499
65.19032978746499,0.547751728766722,0.5589395220045499
65.79635957793326,0.547751728766722,0.5589395220045499
66.40793809595903,0.547751728766722,0.5608840018482268
67.02511614494843,0.547751728766722,0.5641055323828034
67.6479449934566,0.547751728766722,0.5641055323828034
68.27647637944678,0.5775949946679431,0.5756366357218163
68.91076251458804,0.5775949946679431,0.5756366357218163
69.55085608859245,0.5781870828070819,0.5899492534242646
70.1968102735922,0.5790162937388799,0.5899492534242646
70.84867872855625,0.5790162937388799,0.5899492534242646
71.50651560374787,0.663762056450744,0.5955989709383889
72.17037554522298,0.663762056450744,0.5985265518320715
72.84031369936932,0.663762056450744,0.5985265518320715
73.51638571748782,0.663762056450744,0.602035654154733
74.19864776041504,0.6643135764937896,0.6036857303810805
74.88715650318872,0.6643135764937896,0.6036857303810805
75.58196913975561,0.6643135764937896,0.6072168038274083
76.28314338772255,0.6643135764937896,0.6110713691636576
76.99073749315123,0.6643135764937896,0.6110713691636576
77.70481023539631,0.6643135764937896,0.6175790875357827
78.42542093198836,0.6643135764937896,0.6254844119665309
79.15262944356127,0.6643135764937896,0.6374407802119267
79.8864961788251,0.6643135764937896,0.6374407802119267
80.62708209958372,0.664522825290609,0.649436074875346
81.3744487257992,0.664522825290609,0.6530680361344259
82.12865814070211,0.664522825290609,0.6575743584373585
82.88977299594876,0.664522825290609,0.6575743584373585
83.65785651682576,0.664522825290609,0.6623252572560538
84.4329725075018,0.664522825290609,0.663006567887492
85.21518535632808,0.7068957066465411,0.6727232361846688
86.00456004118686,0.7068957066465411,0.6735545871609797
86.80116213488915,0.7068957066465411,0.6735545871609797
87.60505781062206,0.7068957066465411,0.675594762929969
88.41631384744528,0.7068957066465411,0.675594762929969
89.23499763583871,0.7068957066465411,0.6784196216870312
90.06117718330049,0.7068957066465411,0.6846637960103016
90.89492111999613,0.7068957066465411,0.6846637960103016
91.7362987044601,0.7068957066465411,0.6878147766726506
92.58537982934838,0.7068957066465411,0.698038783016193
93.44223502724489,0.7068957066465411,0.7024643950689237
94.30693547652044,0.7068957066465411,0.7040146224356042
95.17955300724532,0.7083888462752741,0.7068394811926663
96.06016010715663,0.7083888462752741,0.7109664240883603
96.94882992767923,0.7083888462752741,0.7109664240883603
97.84563629000264,0.7085434440855031,0.7119147695282313
98.7506536912133,0.7085434440855031,0.7122005023680261
99.6639573104832,0.7085434440855031,0.7128282487584843
100.5856230153145,0.7085434440855031,0.7133418594415866
101.51572736784212,0.7123834604180199,0.7147657023908532
102.45434763119367,0.7130896751072855,0.7164471659367235
103.40156177590748,0.7130896751072855,0.7177221697541002
104.35744848640995,0.7138975896725263,0.7207488041366668
105.3220871675513,0.7138975896725263,0.7240025069356362
106.29555795120199,0.7193703968402487,0.7240534052916193
107.27794170290915,0.7322106639178041,0.7281989772338014
108.26932002861392,0.7335162619352976,0.7289051919230669
109.26977528143081,0.7340543302699762,0.7324205717096333
110.27939056848811,0.7340543302699762,0.7330483181000915
111.29824975783195,0.7340543302699762,0.7359908793053644
112.32643748539306,0.7340543302699762,0.7373754881052276
113.36403916201725,0.7340543302699762,0.7373754881052276
114.41114098056097,0.7340543302699762,0.7376579739809338
115.46782992305056,0.7344578815209851,0.7393120264984336
116.53419376790828,0.7344578815209851,0.7401280968060293
117.61032109724371,0.7344578815209851,0.7411416456656235
118.69630130421271,0.7344578815209851,0.7417693920560815
119.79222460044257,0.7344578815209851,0.7426881845002979
120.89818202352623,0.7344578815209851,0.7433901191005374
122.0142654445847,0.7344578815209851,0.7442061894081332
123.14056757589846,0.7344578815209851,0.7442061894081332
124.27718197860962,0.7353995011066723,0.7452688743691234
125.4242030704932,0.7353995011066723,0.7482349760640384
126.58172613380086,0.7353995011066723,0.7493790792598812
127.74984732317573,0.7353995011066723,0.7498364373443578
128.9286636736399,0.7353995011066723,0.7498364373443578
130.11827310865544,0.7353995011066723,0.7507439812528767
131.3187744482582,0.7355008433690315,0.7511677100664361
132.53026741726714,0.7362070580582971,0.7573444013987586
133.7528526535683,0.7362070580582971,0.7576777856304481
134.9866317164746,0.7362070580582971,0.7585745661882455
136.23170709516273,0.7362070580582971,0.760124793554926
137.4881822171863,0.7362070580582971,0.760124793554926
138.75616145706778,0.7362070580582971,0.7607403850520396
140.0357501449688,0.7362070580582971,0.7611271216675897
141.3270545754397,0.7362070580582971,0.7611271216675897
142.63018201624985,0.7362070580582971,0.7639519804246518
143.94524071729765,0.7364895439340033,0.7639519804246518
145.27233991960307,0.7364895439340033,0.7663605442069893
146.61158986438215,0.7364895439340033,0.7664782466552001
147.96310180220516,0.7364895439340033,0.7726496723181512
149.32698800223724,0.7364895439340033,0.7736430682907605
150.70336176156508,0.7364895439340033,0.7740331678334025
152.09233741460835,0.7367585781013426,0.7764217578669522
153.49403034261724,0.7367585781013426,0.7767487091119826
154.9085569832575,0.7392707499382709,0.7767487091119826
156.3360348402823,0.7405097845540752,0.7805593831104881
157.77658249329346,0.7405097845540752,0.7807080598871755
159.2303196075917,0.7405097845540752,0.7821245601774491
160.6973669441172,0.7405097845540752,0.7842881311238955
162.17784636948141,0.7405097845540752,0.7864027457385102
163.67188086608985,0.7405097845540752,0.7867336714672664
165.17959454235853,0.7970069596953184,0.7875179414642928
166.70111264302344,0.7970069596953184,0.7879231615362644
168.23656155954455,0.7970069596953184,0.7887873944663609
169.78606884060548,0.7970069596953184,0.7892695948187091
171.34976320270812,0.7970069596953184,0.7901028893124775
172.92777454086547,0.7970069596953184,0.7908985900593928
174.52023393939194,0.8210182591303468,0.7944822187759796
176.12727368279212,0.8210182591303468,0.7953124854764706
177.74902726675037,0.8210182591303468,0.7956255916883279
179.38562940921912,0.8210182591303468,0.7987954905506658
181.03721606161042,0.821287293297686,0.7994907236461538
182.7039244200892,0.821287293297686,0.7997808442752574
184.38589293697052,0.821287293297686,0.7999220872131108
186.08326133221973,0.828745911594841,0.8021061208074024
187.79617060505973,0.828745911594841,0.8024897986985281
189.5247630456834,0.828745911594841,0.803280514541511
191.26918224707325,0.828745911594841,0.8034570682138272
193.0295731169306,0.828745911594841,0.80381017555846
194.80608188971166,0.8290990189394738,0.8038629766567229
196.5988561387759,0.8290990189394738,0.8046285210353303
198.40804478864467,0.8290990189394738,0.8049134921240194
200.23379812737218,0.8290990189394738,0.8051988313924096
202.0762678190304,0.8290990189394738,0.8069326543712235
203.9356069163067,0.8290990189394738,0.8090905325884238
205.81196987321857,0.8290990189394738,0.8100487689903293
207.70551255794368,0.8290990189394738,0.8109119202772094
209.6163922657678,0.8290990189394738,0.8111540510278147
211.5447677321517,0.8290990189394738,0.8120350985933702
213.4907991459163,0.8290990189394738,0.8123773286083061
215.45464816254997,0.8290990189394738,0.8138233479252742
217.436477917637,0.8292873428566114,0.8145986554802428
219.43645304040976,0.8292873428566114,0.8155777007702575
221.45473966742318,0.8292873428566114,0.81610302538122
223.49150545635652,0.8292873428566114,0.816603346909859
225.5469195999402,0.8292873428566114,0.8177766014683524
227.62115284001044,0.8292873428566114,0.8209246069468662
229.71437748169345,0.8292873428566114,0.8216219679121514
231.82676740771748,0.8292873428566114,0.8224700468206243
233.95849809285795,0.8292873428566114,0.82328611712822
236.10974661851373,0.8403540022378874,0.8239681497631361
238.28069168741717,0.8413668746466296,0.8274142229094134
240.47151363847945,0.8413668746466296,0.827562899686101
242.68239446177003,0.8413668746466296,0.827562899686101
244.91351781363528,0.8413668746466296,0.8281487569847145
247.16506903195443,0.8415551985637671,0.8304217888088906
249.43723515153536,0.8415551985637671,0.8309015314741303
251.73020491965218,0.8415551985637671,0.8311069757473711
254.0441688117231,0.8415551985637671,0.8319409953517307
256.379319047134,0.8417569741892715,0.8320586977999417
258.73584960520566,0.8417569741892715,0.8323956984937666
261.11395624130733,0.8417569741892715,0.8329850604520316
263.5138365031188,0.8417569741892715,0.8329850604520316
265.93568974703936,0.8417569741892715,0.8370710168684965
268.379717154749,0.8421100815339043,0.837735755456964
270.8461217499199,0.8421100815339043,0.8384742806222091
273.3351084150825,0.8421100815339043,0.8391296449623302
275.8468839086437,0.8421100815339043,0.8400688624572379
278.38165688206254,0.8422984054510417,0.8424066446312631
280.9396378971833,0.8425674396183811,0.8424066446312631
283.5210394437257,0.8425674396183811,0.8461129639449269
286.1260759569378,0.8427439932906975,0.8468691130061607
288.75496383540724,0.8427439932906975,0.8472213997322209
291.4079214590384,0.8427439932906975,0.8479893738372591
294.0851692071928,0.8497480999054756,0.8484320432746684
296.7869294769955,0.8497480999054756,0.8487066823204938
299.51342670181083,0.8497480999054756,0.8489140288555239
302.26488736988404,0.8497480999054756,0.8493877546154525
305.04154004315654,0.8497480999054756,0.8498313472093187
307.8436153762525,0.8497480999054756,0.8498313472093187
310.6713461356385,0.8525729586625378,0.8505106023951691
313.5249672189605,0.8525729586625378,0.852184324863583
316.40471567455506,0.8525729586625378,0.8523726487807204
319.3108307211419,0.8525729586625378,0.8527432216499264
322.243553767695,0.8525729586625378,0.8528478460483362
325.20312843349666,0.8525729586625378,0.852965548496547
328.1898005683753,0.8525729586625378,0.8533143563325123
331.20381827312656,0.8525729586625378,0.8533143563325123
334.24543192012413,0.8525729586625378,0.8534296566899435
337.3148941741173,0.8525729586625378,0.8537677837229857
340.41246001322065,0.8525729586625378,0.8540555859356868
343.53838675009354,0.8525729586625378,0.8561254602815901
346.69293405331575,0.8525729586625378,0.8566026315944588
349.87636396895783,0.8525729586625378,0.8566026315944588
353.0889409423487,0.8525729586625378,0.8569365464763963
356.3309318400442,0.8525729586625378,0.8602354619903907
359.6026059719937,0.8525729586625378,0.8604573607914845
362.90423511391265,0.8525729586625378,0.8612337839586303
366.23609352985864,0.8553978174196,0.8614499721288137
369.59845799501363,0.8553978174196,0.8615545965272234
372.99160781867744,0.8553978174196,0.8620594092495504
376.4158248674671,0.8553978174196,0.8625301370197822
379.87139358873304,0.8558013686706089,0.8636750346447257
383.3586010341876,0.8731055647883639,0.8643742555736662
386.87773688374966,0.8731055647883639,0.8645839932695437
390.4290934696098,0.8731055647883639,0.8649133623052934
394.01296580051184,0.873851470060668,0.8649133623052934
397.6296515862604,0.8742775029040847,0.8651958481809997
401.27945126245106,0.8742775029040847,0.865760819932412
404.9626680154282,0.8742775029040847,0.8661606139624137
408.67960780746904,0.8742775029040847,0.8692938467886431
412.43057940220046,0.8742775029040847,0.8696345644018851
416.21589439024785,0.88173612120124,0.8713439972553857
420.0358672151184,0.88173612120124,0.8715326935995183
423.8908151993227,0.88173612120124,0.8717805349810342
427.78105857073285,0.88173612120124,0.8718982374292452
431.7069204891849,0.88173612120124,0.8723797280250117
435.6687270733227,0.88173612120124,0.872645737751863
439.6668074276887,0.8881044431360203,0.8727489827565018
443.7014936700633,0.8881044431360203,0.8729279455432553
447.77312095905194,0.8881044431360203,0.8741394632966029
451.8820275219274,0.8881044431360203,0.8745211428789322
456.02855468272634,0.8882927670531579,0.8745776400540736
460.21304689060196,0.8882927670531579,0.8747794156795781
464.43585174843906,0.8882927670531579,0.8750688654387899
468.69732004172664,0.8882927670531579,0.8759316129436866
472.99780576769905,0.8882927670531579,0.8759316129436866
477.33766616474185,0.8882927670531579,0.8764921476143909
481.71726174206697,0.8882927670531579,0.8768247308937477
486.13695630966174,0.8890310878994779,0.8769313293374105
490.5971170085076,0.8890310878994779,0.877119653254548
495.0981143410801,0.8890310878994779,0.8777545459798362
499.6403222021254,0.8890310878994779,0.877807347078099
504.22411790972103,0.8890310878994779,0.8780700093835804
508.8498822366172,0.8890310878994779,0.8816449537424231
513.5179994418686,0.889146388256909,0.8825879058086563
518.2288573027546,0.889146388256909,0.8828153578369557
522.9828471469906,0.889146388256909,0.883148742068645
527.7803638852378,0.889146388256909,0.8834647035959576
532.6218060439048,0.889146388256909,0.886342861574851
537.5075757982554,0.889146388256909,0.8866605744473773
542.4380790058161,0.889146388256909,0.8866605744473773
547.41372524009,0.8894295250217297,0.887025452036831
552.4349278245817,0.8894295250217297,0.8871927279867592
557.5021038671291,0.8894295250217297,0.8872936157995113
562.6156742945541,0.8896387738185493,0.887955903259301
567.776063887628,0.8896387738185493,0.8880712036167323
572.9837013163576,0.8896387738185493,0.8882454032400843
578.2390191755961,0.8896387738185493,0.8884215383403942
583.5424540209762,0.8896387738185493,0.8892062213284672
588.8944464051754,0.8896387738185493,0.8895963208711088
594.2954409145127,0.8898270977356866,0.8897449976477965
599.7458862058795,0.8898270977356866,0.890356017253556
605.2462350440111,0.8903786177787323,0.8911705535944081
610.7969443390944,0.890731725123365,0.8916991821337414
616.3984751847249,0.8909335007488693,0.8919011581322602
622.0512928962097,0.8909335007488693,0.8920038802688808
627.7558670492211,0.8914850207919148,0.8922878818753625
633.5126715188024,0.8914850207919148,0.8924162845461379
639.3221845187336,0.8914850207919148,0.8928398153740821
645.1848886412558,0.8914850207919148,0.8928931145959135
651.1012708971598,0.8917675066676212,0.8930967245452861
657.0718227562434,0.8917675066676212,0.8930967245452861
663.0970401881342,0.8917675066676212,0.8933082900252132
669.1774237034923,0.892120614012254,0.8933647872003543
675.3134783955859,0.892120614012254,0.8934175882986172
681.5057139822491,0.892120614012254,0.893821139549626
687.7546448482257,0.892120614012254,0.893821139549626
694.0607900878958,0.892120614012254,0.8939459218443457
700.4246735483987,0.892120614012254,0.8945838111124426
706.8468238731477,0.892120614012254,0.8949709213865586
713.327774545744,0.892120614012254,0.8953661257662349
719.8680639342947,0.8937684482872069,0.8955512429293654
726.4682353361316,0.8944746629764725,0.896028560440581
733.1288370229443,0.8944746629764725,0.8961803546526723
739.8504222863243,0.8944746629764725,0.8966611912640644
746.6335494837285,0.8944746629764725,0.8968316948105381
753.4787820848583,0.8944746629764725,0.897121328556563
760.386688718468,0.8944746629764725,0.8972255261343776
767.3578432196014,0.8944746629764725,0.8975380150994243
774.3928246772579,0.8951102561968115,0.8979836882505189
781.4922174825005,0.8960283352928565,0.8985817304026261
788.6566113769962,0.8965664036275349,0.8987411299445518
795.8866015020087,0.8965664036275349,0.8990047375806234
803.182788447835,0.8965664036275349,0.8993976230391907
810.5457783036958,0.8967799045389421,0.8999549182666874
817.9761827080857,0.8968865029826049,0.9000642165400914
825.4746188995773,0.8968865029826049,0.9001716120712158
833.0417097680975,0.8968865029826049,0.9003817297389605
840.6780839066696,0.8968865029826049,0.9005587902639246
848.3843756636302,0.8968865029826049,0.9011048946395781
856.1612251953263,0.8968865029826049,0.9015623801441509
864.0092785192883,0.897302176936464,0.9017694199943148
871.9291875678973,0.8976248238289252,0.9019805149796851
879.92161024254,0.8976248238289252,0.9020823116916513
887.9872104682594,0.8976248238289252,0.9021332100476344
896.126658248909,0.8976248238289252,0.9022906030788839
904.3406297228064,0.8976248238289252,0.9024456990126816
912.6298072189009,0.8976248238289252,0.9025489440173203
920.9948793134539,0.8976248238289252,0.9025993879236965
929.4365408872413,0.8976248238289252,0.9029103934041934
937.9554931832715,0.8976248238289252,0.9030617331666778
946.552443865041,0.8978013775012416,0.9036442717118134
955.2281070753183,0.8978013775012416,0.903945873212535
963.9832034954667,0.8978013775012416,0.9050501480701034
972.8184604053139,0.8978013775012416,0.9052752460494387
981.7346117435617,0.8978013775012416,0.9054819532454998
990.7323981687573,0.902139141735432,0.9056356501998709
999.8125671208182,0.9024590742587544,0.9062541575122225
1008.9758728831208,0.9024590742587544,0.9094092668959718
1018.2230766451617,0.9024590742587544,0.9096834698966917
1027.5549465657837,0.9024590742587544,0.9106904564021756
1036.9722578369904,0.9029285342708668,0.9115192915106719
1046.4757927483386,0.9029285342708668,0.9144474469896903
1056.0663407519237,0.9029285342708668,0.916020652643133
1065.7446985279605,0.9029285342708668,0.9175867789760351
1075.5116700509589,0.9038627655117825,0.9181792733361973
1085.3680666565124,0.9051175479530834,0.9183904119955292
1095.3147071086944,0.9051175479530834,0.9197731311569657
1105.352417668072,0.9051175479530834,0.9200366049997015
1115.4820321603452,0.9051175479530834,0.9232669338367643
1125.7043920456083,0.9051175479530834,0.9255929603925793
1136.0203464882527,0.9051175479530834,0.9290540579982595
1146.4307524275032,0.9051175479530834,0.9297072209064674
1156.936474648609,0.9051175479530834,0.9305392462548999
1167.538385854674,0.9051175479530834,0.9305892437550249
1178.237366739156,0.9051175479530834,0.9308493909078274
1189.0343060590237,0.9054295824685235,0.9339330610978827
1199.9301007085849,0.9054823835667862,0.9342619022054253
1210.9256557939939,0.9063441173145538,0.9352146225934377
1222.0218847084336,0.9063441173145538,0.9352655209494208
1233.2197092079925,0.9063441173145538,0.9362600323712118
1244.5200594882353,0.9063441173145538,0.9375119190489053
1255.9238742614707,0.9063441173145538,0.9384909847410763
1267.4321008347351,0.9063441173145538,0.9410631072733037
1279.0456951884785,0.9063441173145538,0.9435835179474266
1290.76562205598,0.9063441173145538,0.9447062989313831
1302.5928550034878,0.9063441173145538,0.9474989566193631
1314.5283765110908,0.9063441173145538,0.9504144674368271
1326.5731780543379,0.9063441173145538,0.954567720634564
1338.7282601865911,0.9063441173145538,0.9570323066006824
1350.994632622147,0.9063441173145538,0.9587304852639517
1363.3733143201089,1.0,0.9628613128744775
1375.8653335690371,1.0,0.9666594176004062
1388.4717280723607,1.0,0.9700184269859117
1401.1935450345834,1.0,0.9710780967801517
1414.031841248273,1.0,0.9734239870554333
1426.9876831818472,1.0,0.9748026968843543
1440.0621470681695,1.0,0.9761349863380275
1453.2563189939433,1.0,0.9765545655288472
1466.571294989938,1.0,0.9769312133631222
1480.0081811220334,1.0,0.9777798808003353
1493.5680935830992,1.0,0.9780051045015561
1507.2521587857213,1.0,0.9784746865214723
1521.0615134557647,1.0,0.9785279857433036
1534.997304726805,1.0,0.9815539300041717
1549.0606902354189,1.0,0.9817225295834341
1563.252838217348,1.0,0.9817729734898103
1577.5749276045472,1.0,0.9818234173961865
1592.0281481231104,1.0,0.9821993926450429
1606.6137003921058,1.0,0.9824818785207492
1621.3327960233087,1.0,0.9831661220863485
1636.1866577218482,1.0,0.9840909270365772
1651.1765193877818,1.0,0.9841413709429533
1666.3036262185867,1.0,0.9841913684430783
1681.5692348126022,1.0,0.9843566663006345
1696.9746132734126,1.0,0.9844594648990223
1712.521041315193,1.0,0.9845094623991473
1728.2098103690055,1.0,0.9846127591211036
1744.0422236900836,1.0,0.9846127591211036
1760.0195964660911,1.0,0.9846127591211036
1776.143255926372,1.0,0.9854703055294973
1792.414541452209,1.0,0.986395110479726
1808.8348046880765,1.0,0.9864993080575405
1825.4054096539248,1.0,0.9867538928246636
1842.127732858489,1.0,0.9867538928246636
1859.0031634136324,1.0,0.9867538928246636
1876.033103149744,1.0,0.9867538928246636
1893.2189667321807,1.0,0.9873753617512174
1910.562181778786,1.0,0.9873753617512174
1928.0641889784822,1.0,0.9873753617512174
1945.726442210944,1.0,0.9876813881165657
1963.550408667379,1.0,0.9890938174950967
1981.5375689723958,1.0,0.9890938174950967
1999.689417307005,1.0,0.9890938174950967
2018.0074615327367,1.0,0.9890938174950967
2036.4932233169043,1.0,0.9890938174950967
2055.148238258998,1.0,0.9890938174950967
2073.974056018253,1.0,0.9890938174950967
2092.9722404423774,1.0,0.9890938174950967
2112.1443696974557,1.0,0.9899574171722558
2131.4920363990573,1.0,0.9900083155282389
2151.0168477445195,1.0,0.9900083155282389
2170.7204256464656,1.0,0.9901966394453763
2190.604406867533,1.0,0.9901966394453763
2210.6704431563367,1.0,0.9901966394453763
2230.9202013846866,1.0,0.9902466369455013
2251.3553636860415,1.0,0.9902970808518775
2271.9776275952518,1.0,0.9905661150192169
2292.7887061895676,1.0,0.9906693600238556
2313.7903282309444,1.0,0.9906693600238556
2334.984238309656,1.0,0.9906693600238556
2356.3721969892044,1.0,0.9906693600238556
2377.955980952578,1.0,0.9907193575239807
2399.7373831498367,1.0,0.9916161380817782
2421.7182129470475,1.0,0.9916726352569193
2443.9002962765976,1.0,0.9916726352569193
2466.2854757888613,1.0,0.9917978720012461
2488.8756110052736,1.0,0.9917978720012461
2511.6725784727964,1.0,0.9917978720012461
2534.6782719198113,1.0,0.9918487703572293
2557.894602413417,1.0,0.9918487703572293
2581.323498518187,1.0,0.9918487703572293
2604.966906456376,1.0,0.9918487703572293
2628.8267902695843,1.0,0.9918487703572293
2652.9051319819228,1.0,0.9918487703572293
2677.2039317646404,1.0,0.9918487703572293
2701.7252081022907,1.0,0.9918487703572293
2726.4709979604004,1.0,0.9918487703572293
2751.443356954676,1.0,0.9918487703572293
2776.644359521775,1.0,0.9918487703572293
2802.076099091611,1.0,0.9920580191540487
2827.740688261264,1.0,0.9920580191540487
2853.640258970469,1.0,0.9920580191540487
2879.776962678714,1.0,0.9920580191540487
2906.15297054397,1.0,0.9920580191540487
2932.7704736030287,1.0,0.9920580191540487
2959.6316829535276,1.0,0.9920580191540487
2986.738829937613,1.0,0.9920580191540487
3014.0941663273115,1.0,0.9921113183758801
3041.699964511555,1.0,0.9921113183758801
3069.5585176849795,1.0,0.9921113183758801
3097.6721400384035,1.0,0.9921113183758801
3126.043166951051,1.0,0.9921113183758801
3154.6739551845867,1.0,0.9921113183758801
3183.5668830788463,1.0,0.9921113183758801
3212.7243507494454,1.0,0.9921113183758801
3242.1487802871347,1.0,0.9921113183758801
3271.8426159589867,1.0,0.9921113183758801
3301.8083244114787,1.0,0.9921113183758801
3332.048394875349,1.0,0.9921113183758801
3362.5653393724174,1.0,0.9921113183758801
3393.361692924239,1.0,0.9921113183758801
3424.440013762667,1.0,0.9921113183758801
3455.8028835424093,1.0,0.9921113183758801
3487.4529075554315,1.0,0.9921113183758801
3519.3927149474234,1.0,0.9921113183758801
3551.62495893618,1.0,0.9921113183758801
3584.1523170319842,1.0,0.9921113183758801
3616.9774912600697,1.0,0.9921113183758801
3650.103208385025,1.0,0.9926762901272924
3683.532220137349,1.0,0.9926762901272924
3717.2673034420186,1.0,0.9926762901272924
3751.3112606491413,1.0,0.9940887195058236
3785.6669197667943,1.0,0.9940887195058236
3820.337134695891,1.0,0.9940887195058236
3855.324785467299,1.0,0.9940887195058236
3890.6327784810637,1.0,0.9940887195058236
3926.2640467478186,1.0,0.9940887195058236
3962.2215501324763,1.0,0.9940887195058236
3998.50827560005,1.0,0.9940887195058236
4035.1272374638243,1.0,0.9940887195058236
4072.0814776357315,1.0,0.9940887195058236
4109.374065879022,1.0,0.9940887195058236
4147.008100063309,1.0,0.9940887195058236
4184.986706421882,1.0,0.9940887195058236
4223.313039811386,1.0,0.9940887195058236
4261.990283973938,1.0,0.9940887195058236
4301.021651801539,1.0,0.9940887195058236
4340.410385603024,1.0,0.9940887195058236
4380.159757373375,1.0,0.9940887195058236
4420.273069065494,1.0,0.9940887195058236
4460.753652864557,1.0,0.9940887195058236
4501.604871464746,1.0,0.9940887195058236
4542.830118348645,1.0,0.9940887195058236
4584.432818069111,1.0,0.9940887195058236
4626.416426533724,1.0,0.9940887195058236
4668.784431291921,1.0,0.9940887195058236
4711.540351824644,1.0,0.9940887195058236
4754.687739836754,1.0,0.9940887195058236
4798.230179552048,1.0,0.9940887195058236
4842.171288010968,1.0,0.9940887195058236
4886.514715371129,1.0,0.9940887195058236
4931.264145210465,1.0,0.9940887195058236
4976.423294833283,1.0,0.9940887195058236
5021.995915579029,1.0,0.9940887195058236
5067.985793133886,1.0,0.9940887195058236
5114.396747845304,1.0,0.9940887195058236
5161.2326350392905,1.0,0.9940887195058236
5208.497345340727,1.0,0.9940887195058236
5256.194804996534,1.0,0.9940887195058236
5304.328976201798,1.0,0.9940887195058236
5352.903857428964,1.0,0.9940887195058236
5401.923483759926,1.0,0.9940887195058236
5451.391927221269,1.0,0.9940887195058236
5501.3132971225095,1.0,0.9940887195058236
5551.691740397423,1.0,0.9940887195058236
5602.531441948594,1.0,0.9940887195058236
5653.836624994974,1.0,0.9940887195058236
5705.611551422773,1.0,0.9940887195058236
5757.860522139457,1.0,0.9940887195058236
5810.587877430997,1.0,0.9940887195058236
5863.79799732248,1.0,0.9940887195058236
5917.495301941875,1.0,0.9940887195058236
5971.684251887284,1.0,0.9940887195058236
6026.369348597441,1.0,0.9940887195058236
6081.555134725626,1.0,0.9940887195058236
6137.246194517082,1.0,0.9940887195058236
6193.447154189744,1.0,0.9940887195058236
6250.162682318612,1.0,0.9940887195058236
6307.397490223534,1.0,0.9940887195058236
6365.156332360538,1.0,0.9940887195058236
6423.444006716845,1.0,0.9940887195058236
6482.265355209409,1.0,0.9940887195058236
6541.625264087087,1.0,0.9940887195058236
6601.528664336626,1.0,0.9940887195058236
6661.9805320921805,1.0,0.9940887195058236
6722.985889048754,1.0,0.9940887195058236
6784.54980287932,1.0,0.9940887195058236
6846.67738765575,1.0,0.9940887195058236
6909.37380427372,1.0,0.9940887195058236
6972.644260881329,1.0,0.9940887195058236
7036.494013311813,1.0,0.9940887195058236
7100.928365520121,1.0,0.9940887195058236
7165.952670023458,1.0,0.9940887195058236
7231.572328346015,1.0,0.9940887195058236
7297.79279146756,1.0,0.9940887195058236
7364.619560276343,1.0,0.9940887195058236
7432.058186026008,1.0,0.9940887195058236
7500.114270796694,1.0,0.9940887195058236
7568.79346796049,1.0,0.9940887195058236
7638.101482650946,1.0,0.9940887195058236
7708.044072237093,1.0,0.9940887195058236
7778.627046801661,1.0,0.9940887195058236
7849.856269623678,1.0,0.9940887195058236
7921.737657665622,1.0,0.9940887195058236
7994.277182064835,1.0,0.9940887195058236
8067.48086862963,1.0,0.9940887195058236
8141.354798339819,1.0,0.9940887195058236
8215.905107851802,1.0,0.9940887195058236
8291.137990008445,1.0,0.9940887195058236
8367.05969435339,1.0,0.9940887195058236
8443.676527650312,1.0,0.9941452166809648
8520.994854406768,1.0,0.9941452166809648
8599.021097402847,1.0,0.9941452166809648
8677.761738224814,1.0,0.9941452166809648
8757.223317803406,1.0,0.9941452166809648
8837.412436957296,1.0,0.9941452166809648
8918.335756941362,1.0,0.9941452166809648
9000.000001,1.0,1.0


==> data/payload_cdf_log_algo_v3_3_facebook_audio2a.csv <==
x,real_cdf,synth_cdf
0.0,0.1177507585593221,0.15615184863840545
0.00915586600662371,0.1177507585593221,0.15615184863840545
0.018395561895578668,0.1177507585593221,0.15615184863840545
0.027719855202034852,0.1177507585593221,0.15615184863840545
0.03712952048861141,0.1177507585593221,0.15615184863840545
0.04662533940971903,0.1177507585593221,0.15615184863840545
0.056208100776491486,0.1177507585593221,0.15615184863840545
0.06587860062231155,0.1177507585593221,0.15615184863840545
0.07563764226893703,0.1177507585593221,0.15615184863840545
0.08548603639323206,0.1177507585593221,0.15615184863840545
0.09542460109450956,0.1177507585593221,0.15615184863840545
0.10545416196249012,0.1177507585593221,0.15615184863840545
0.11557555214588319,0.1177507585593221,0.15615184863840545
0.12578961242159614,0.1177507585593221,0.15615184863840545
0.13609719126457712,0.1177507585593221,0.15615184863840545
0.14649914491829716,0.1177507585593221,0.15615184863840545
0.15699633746587774,0.1177507585593221,0.15615184863840545
0.1675896409018697,0.1177507585593221,0.15615184863840545
0.17827993520468913,0.1177507585593221,0.15615184863840545
0.18906810840971652,0.1177507585593221,0.15615184863840545
0.1999550566830654,0.1177507585593221,0.15615184863840545
0.21094168439602612,0.1177507585593221,0.15615184863840545
0.22202890420019133,0.1177507585593221,0.15615184863840545
0.23321763710326948,0.1177507585593221,0.15615184863840545
0.24450881254559215,0.1177507585593221,0.15615184863840545
0.255903368477322,0.1177507585593221,0.15615184863840545
0.2674022514363677,0.1177507585593221,0.15615184863840545
0.27900641662701225,0.1177507585593221,0.15615184863840545
0.29071682799926113,0.1177507585593221,0.15615184863840545
0.3025344583289168,0.1177507585593221,0.15615184863840545
0.31446028929838654,0.1177507585593221,0.15615184863840545
0.32649531157823036,0.1177507585593221,0.15615184863840545
0.33864052490945523,0.1177507585593221,0.15615184863840545
0.35089693818656265,0.1177507585593221,0.15615184863840545
0.363265569541357,0.1177507585593221,0.15615184863840545
0.3757474464275213,0.1177507585593221,0.15615184863840545
0.38834360570596643,0.1177507585593221,0.15615184863840545
0.40105509373096304,0.1177507585593221,0.15615184863840545
0.41388296643706135,0.1177507585593221,0.15615184863840545
0.4268282894268068,0.1177507585593221,0.15615184863840545
0.43989213805925864,0.1177507585593221,0.15615184863840545
0.4530755975393202,0.1177507585593221,0.15615184863840545
0.4663797630078849,0.1177507585593221,0.15615184863840545
0.4798057396328097,0.1177507585593221,0.15615184863840545
0.49335464270072044,0.1177507585593221,0.15615184863840545
0.5070275977096577,0.1177507585593221,0.15615184863840545
0.5208257404625712,0.1177507585593221,0.15615184863840545
0.5347502171616709,0.1177507585593221,0.15615184863840545
0.5488021845036398,0.1177507585593221,0.15615184863840545
0.5629828097757212,0.1177507585593221,0.15615184863840545
0.5772932709526839,0.1177507585593221,0.15615184863840545
0.5917347567946759,0.1177507585593221,0.15615184863840545
0.6063084669459737,0.1177507585593221,0.15615184863840545
0.6210156120346363,0.1177507585593221,0.15615184863840545
0.6358574137730705,0.1177507585593221,0.15615184863840545
0.6508351050595187,0.1177507585593221,0.15615184863840545
0.6659499300804742,0.1177507585593221,0.15615184863840545
0.6812031444140353,0.1177507585593221,0.15615184863840545
0.6965960151342045,0.1177507585593221,0.15615184863840545
0.7121298209161451,0.1177507585593221,0.15615184863840545
0.727805852142398,0.1177507585593221,0.15615184863840545
0.7436254110100741,0.1177507585593221,0.15615184863840545
0.7595898116390265,0.1177507585593221,0.15615184863840545
0.7757003801810138,0.1177507585593221,0.15615184863840545
0.7919584549298618,0.1177507585593221,0.15615184863840545
0.8083653864326361,0.1177507585593221,0.15615184863840545
0.8249225376018297,0.1177507585593221,0.15615184863840545
0.8416312838285798,0.1177507585593221,0.15615184863840545
0.8584930130969205,0.1177507585593221,0.15615184863840545
0.8755091260990825,0.1177507585593221,0.15615184863840545
0.8926810363518455,0.1177507585593221,0.15615184863840545
0.9100101703139607,0.1177507585593221,0.15615184863840545
0.927497967504644,0.1177507585593221,0.15615184863840545
0.945145880623156,0.1177507585593221,0.15615184863840545
0.9629553756694775,0.1177507585593221,0.15615184863840545
0.9809279320660892,0.1177507585593221,0.15615184863840545
0.9990650427808644,0.1177507585593221,0.15615184863840545
1.0173682144510914,0.1177507585593221,0.2687373528704333
1.0358389675086275,0.1177507585593221,0.2687373528704333
1.0544788363061997,0.1177507585593221,0.2687373528704333
1.0732893692448633,0.1177507585593221,0.2687373528704333
1.0922721289026267,0.1177507585593221,0.2687373528704333
1.1114286921642524,0.1177507585593221,0.2687373528704333
1.130760650352249,0.1177507585593221,0.2687373528704333
1.1502696093590608,0.1177507585593221,0.2687373528704333
1.1699571897804675,0.1177507585593221,0.2687373528704333
1.1898250270502069,0.1177507585593221,0.2687373528704333
1.20987477157583,0.1177507585593221,0.2687373528704333
1.2301080888757965,0.1177507585593221,0.2687373528704333
1.2505266597178308,0.1177507585593221,0.2687373528704333
1.2711321802585418,0.1177507585593221,0.2687373528704333
1.2919263621843202,0.1177507585593221,0.2687373528704333
1.3129109328535282,0.1177507585593221,0.2687373528704333
1.3340876354399904,0.1177507585593221,0.2687373528704333
1.355458229077796,0.1177507585593221,0.2687373528704333
1.3770244890074315,0.1177507585593221,0.2687373528704333
1.3987882067232467,0.1177507585593221,0.2687373528704333
1.420751190122274,0.1177507585593221,0.2687373528704333
1.4429152636544083,0.1177507585593221,0.2687373528704333
1.4652822684739637,0.1177507585593221,0.2687373528704333
1.4878540625926169,0.1177507585593221,0.2687373528704333
1.5106325210337492,0.1177507585593221,0.2687373528704333
1.533619535988206,0.1177507585593221,0.2687373528704333
1.5568170169714786,0.1177507585593221,0.2687373528704333
1.5802268909823245,0.1177507585593221,0.2687373528704333
1.603851102662846,0.1177507585593221,0.2687373528704333
1.6276916144600264,0.1177507585593221,0.2687373528704333
1.651750406788751,0.1177507585593221,0.2687373528704333
1.6760294781963188,0.1177507585593221,0.2687373528704333
1.7005308455284596,0.1177507585593221,0.2687373528704333
1.7252565440968723,0.1177507585593221,0.2687373528704333
1.7502086278482976,0.1177507585593221,0.2687373528704333
1.775389169535137,0.1177507585593221,0.2687373528704333
1.800800260887636,0.1177507585593221,0.2687373528704333
1.8264440127876398,0.1177507585593221,0.2687373528704333
1.852322555443947,0.1177507585593221,0.2687373528704333
1.8784380385692623,0.1177507585593221,0.2687373528704333
1.904792631558771,0.1177507585593221,0.2687373528704333
1.931388523670351,0.1177507585593221,0.2687373528704333
1.9582279242064318,0.1177507585593221,0.2687373528704333
1.9853130626975184,0.1177507585593221,0.2687373528704333
2.0126461890874,0.1177507585593221,0.3040800743887684
2.0402295739200498,0.1177507585593221,0.3040800743887684
2.0680655085282362,0.1177507585593221,0.3040800743887684
2.0961563052238645,0.1177507585593221,0.3040800743887684
2.1245042974900583,0.1177507585593221,0.3040800743887684
2.153111840174997,0.1177507585593221,0.3040800743887684
2.181981309687538,0.1177507585593221,0.3040800743887684
2.2111151041946178,0.1177507585593221,0.3040800743887684
2.240515643820469,0.1177507585593221,0.3040800743887684
2.270185370847657,0.1177507585593221,0.3040800743887684
2.300126749919959,0.1177507585593221,0.3040800743887684
2.3303422682471018,0.1177507585593221,0.3040800743887684
2.360834435811367,0.1177507585593221,0.3040800743887684
2.391605785576103,0.1177507585593221,0.3040800743887684
2.422658873696127,0.1177507585593221,0.3040800743887684
2.4539962797300703,0.1177507585593221,0.3040800743887684
2.4856206068546554,0.1177507585593221,0.3040800743887684
2.517534482080944,0.1177507585593221,0.3040800743887684
2.5497405564725555,0.1177507585593221,0.3040800743887684
2.582241505365896,0.1177507585593221,0.3040800743887684
2.615040028592392,0.1177507585593221,0.3040800743887684
2.648138850702765,0.1177507585593221,0.3040800743887684
2.6815407211933575,0.1177507585593221,0.3040800743887684
2.7152484147345333,0.1177507585593221,0.3040800743887684
2.749264731401164,0.1177507585593221,0.3040800743887684
2.7835924969052326,0.1177507585593221,0.3040800743887684
2.818234562830564,0.1177507585593221,0.3040800743887684
2.8531938068696996,0.1177507585593221,0.3040800743887684
2.8884731330629507,0.1177507585593221,0.3040800743887684
2.9240754720396325,0.1177507585593221,0.3040800743887684
2.9600037812615057,0.1177507585593221,0.3040800743887684
2.9962610452684593,0.1177507585593221,0.3040800743887684
3.032850275926427,0.1177507585593221,0.32822940104308646
3.0697745126775846,0.1177507585593221,0.32822940104308646
3.107036822792833,0.1177507585593221,0.32822940104308646
3.1446403016265942,0.1177507585593221,0.32822940104308646
3.1825880728739397,0.1177507585593221,0.32822940104308646
3.220883288830076,0.1177507585593221,0.32822940104308646
3.259529130652201,0.1177507585593221,0.32822940104308646
3.2985288086237627,0.1177507585593221,0.32822940104308646
3.3378855624211337,0.1177507585593221,0.32822940104308646
3.37760266138273,0.1177507585593221,0.32822940104308646
3.4176834047805897,0.1177507585593221,0.32822940104308646
3.4581311220944455,0.1177507585593221,0.32822940104308646
3.498949173288301,0.1177507585593221,0.32822940104308646
3.5401409490895395,0.1177507585593221,0.32822940104308646
3.581709871270588,0.1177507585593221,0.32822940104308646
3.6236593929331677,0.1177507585593221,0.32822940104308646
3.6659929987951307,0.1177507585593221,0.32822940104308646
3.7087142054799433,0.1177507585593221,0.32822940104308646
3.7518265618088034,0.1177507585593221,0.32822940104308646
3.79533364909544,0.1177507585593221,0.32822940104308646
3.8392390814436115,0.1177507585593221,0.32822940104308646
3.8835465060473267,0.1177507585593221,0.32822940104308646
3.928259603493811,0.1177507585593221,0.32822940104308646
3.9733820880692567,0.1177507585593221,0.32822940104308646
4.018917708067361,0.1177507585593221,0.3334037791386956
4.064870246100697,0.1177507585593221,0.3334037791386956
4.11124351941493,0.1177507585593221,0.3334037791386956
4.158041380205917,0.1177507585593221,0.3334037791386956
4.205267715939703,0.1177507585593221,0.3334037791386956
4.252926449675451,0.1177507585593221,0.3334037791386956
4.3010215403913294,0.1177507585593221,0.3334037791386956
4.349556983313378,0.1177507585593221,0.3334037791386956
4.398536810247394,0.1177507585593221,0.3334037791386956
4.447965089913845,0.1177507585593221,0.3334037791386956
4.4978459282858605,0.1177507585593221,0.3334037791386956
4.548183468930307,0.1177507585593221,0.3334037791386956
4.598981893351997,0.1177507585593221,0.3334037791386956
4.65024542134104,0.1177507585593221,0.3334037791386956
4.701978311323378,0.1177507585593221,0.3334037791386956
4.75418486071453,0.1177507585593221,0.3334037791386956
4.806869406276575,0.1177507585593221,0.3334037791386956
4.860036324478406,0.1177507585593221,0.3334037791386956
4.913690031859277,0.1177507585593221,0.3334037791386956
4.967834985395687,0.1177507585593221,0.3334037791386956
5.022475682871611,0.1177507585593221,0.3352854560184247
5.077616663252133,0.1177507585593221,0.3352854560184247
5.133262507060493,0.1177507585593221,0.3352854560184247
5.189417836758588,0.1177507585593221,0.3352854560184247
5.246087317130957,0.1177507585593221,0.3352854560184247
5.303275655672279,0.1177507585593221,0.3352854560184247
5.360987602978428,0.1177507585593221,0.3352854560184247
5.4192279531410925,0.1177507585593221,0.3352854560184247
5.478001544146027,0.1177507585593221,0.3352854560184247
5.53731325827493,0.1177507585593221,0.3352854560184247
5.597168022511019,0.1177507585593221,0.3352854560184247
5.6575708089483125,0.1177507585593221,0.3352854560184247
5.718526635204652,0.1177507585593221,0.3352854560184247
5.780040564838519,0.1177507585593221,0.3352854560184247
5.8421177077696544,0.1177507585593221,0.3352854560184247
5.904763220703541,0.1177507585593221,0.3352854560184247
5.967982307559765,0.1177507585593221,0.3352854560184247
6.031780219904307,0.12003224004080358,0.33840405926947825
6.096162257385778,0.12003224004080358,0.33840405926947825
6.161133768175662,0.12003224004080358,0.33840405926947825
6.226700149412588,0.12003224004080358,0.33840405926947825
6.292866847650657,0.12003224004080358,0.33840405926947825
6.3596393593118945,0.12003224004080358,0.33840405926947825
6.427023231142828,0.12003224004080358,0.33840405926947825
6.495024060675254,0.12003224004080358,0.33840405926947825
6.563647496691216,0.12003224004080358,0.33840405926947825
6.632899239692257,0.12003224004080358,0.33840405926947825
6.702785042372938,0.12003224004080358,0.33840405926947825
6.77331071009873,0.12003224004080358,0.33840405926947825
6.844482101388249,0.12003224004080358,0.33840405926947825
6.916305128399916,0.12003224004080358,0.33840405926947825
6.988785757423095,0.12003224004080358,0.33840405926947825
7.0619300093736825,0.12003224004080358,0.34046972189610697
7.135743960294288,0.12003224004080358,0.34046972189610697
7.210233741858938,0.12003224004080358,0.34046972189610697
7.2854055418824615,0.12003224004080358,0.34046972189610697
7.361265604834476,0.12003224004080358,0.34046972189610697
7.43782023235813,0.12003224004080358,0.34046972189610697
7.5150757837935815,0.12003224004080358,0.34046972189610697
7.593038676706239,0.12003224004080358,0.34046972189610697
7.671715387419899,0.12003224004080358,0.34046972189610697
7.751112451554694,0.12003224004080358,0.34046972189610697
7.831236464570023,0.12003224004080358,0.34046972189610697
7.912094082312437,0.12003224004080358,0.34046972189610697
7.993692021568512,0.12003224004080358,0.34046972189610697
8.076037060622834,0.12003224004080358,0.34107351237477085
8.159136039821046,0.12003224004080358,0.34107351237477085
8.242995862138088,0.12003224004080358,0.34107351237477085
8.327623493751602,0.12003224004080358,0.34107351237477085
8.413025964620626,0.12003224004080358,0.34107351237477085
8.499210369069564,0.12003224004080358,0.34107351237477085
8.586183866377493,0.12003224004080358,0.34107351237477085
8.673953681372906,0.12003224004080358,0.34107351237477085
8.762527105033842,0.12003224004080358,0.34107351237477085
8.85191149509356,0.12003224004080358,0.34107351237477085
8.942114276651754,0.12003224004080358,0.34107351237477085
9.033142942791317,0.12003224004080358,0.34965510247953974
9.125005055200818,0.12003224004080358,0.34965510247953974
9.217708244802623,0.12003224004080358,0.34965510247953974
9.311260212386811,0.12003224004080358,0.34965510247953974
9.405668729250856,0.12003224004080358,0.34965510247953974
9.50094163784519,0.12003224004080358,0.34965510247953974
9.597086852424678,0.12003224004080358,0.34965510247953974
9.694112359706029,0.12003224004080358,0.34965510247953974
9.792026219531278,0.12003224004080358,0.34965510247953974
9.890836565537274,0.12003224004080358,0.34965510247953974
9.990551605831373,0.12003224004080358,0.34965510247953974
10.091179623673248,0.12003224004080358,0.34970555974854006
10.192728978162995,0.12003224004080358,0.34970555974854006
10.295208104935512,0.12003224004080358,0.34970555974854006
10.398625516861227,0.12003224004080358,0.34970555974854006
10.502989804753293,0.12003224004080358,0.34970555974854006
10.608309638081176,0.12003224004080358,0.34970555974854006
10.714593765690843,0.12003224004080358,0.34970555974854006
10.82185101653154,0.12003224004080358,0.34970555974854006
10.930090300389168,0.12003224004080358,0.34970555974854006
11.039320608626454,0.12003224004080358,0.35792522088210843
11.149551014929818,0.12003224004080358,0.35792522088210843
11.260790676063156,0.12003224004080358,0.35792522088210843
11.373048832628454,0.12003224004080358,0.35792522088210843
11.486334809833409,0.12003224004080358,0.35792522088210843
11.600658018266088,0.12003224004080358,0.35792522088210843
11.716027954676617,0.12003224004080358,0.35792522088210843
11.83245420276612,0.12003224004080358,0.35792522088210843
11.949946433982785,0.12003224004080358,0.35792522088210843
12.068514408325282,0.12003224004080358,0.36599810660205295
12.188167975153542,0.12003224004080358,0.36599810660205295
12.30891707400689,0.12003224004080358,0.36599810660205295
12.430771735429767,0.12003224004080358,0.36599810660205295
12.553742081804907,0.12003224004080358,0.36599810660205295
12.677838328194252,0.12003224004080358,0.36599810660205295
12.803070783187463,0.12003224004080358,0.36599810660205295
12.929449849758267,0.12003224004080358,0.36599810660205295
13.05698602612864,0.12003224004080358,0.3660233352365531
13.185689906640853,0.12003224004080358,0.3660233352365531
13.315572182637574,0.12003224004080358,0.3660233352365531
13.446643643349956,0.12003224004080358,0.3660233352365531
13.578915176793906,0.12003224004080358,0.3660233352365531
13.712397770674567,0.12003224004080358,0.3660233352365531
13.84710251329901,0.12003224004080358,0.3660233352365531
13.983040594497384,0.12003224004080358,0.3660233352365531
14.1202233065524,0.12003224004080358,0.3660233352365531
14.258662045137427,0.12003224004080358,0.3660233352365531
14.398368310263063,0.12003224004080358,0.3660233352365531
14.539353707232468,0.12003224004080358,0.3660233352365531
14.681629947605423,0.12003224004080358,0.3660233352365531
14.825208850171151,0.12003224004080358,0.3660233352365531
14.970102341930158,0.12003224004080358,0.3660233352365531
15.116322459084941,0.12003224004080358,0.36714706066491437
15.263881348039858,0.12003224004080358,0.36714706066491437
15.41279126641014,0.12003224004080358,0.36714706066491437
15.563064584040072,0.12003224004080358,0.36714706066491437
15.7147137840306,0.12003224004080358,0.36714706066491437
15.867751463776248,0.12003224004080358,0.36714706066491437
16.022190336011615,0.12003224004080358,0.3746049253413221
16.178043229867388,0.12003224004080358,0.3746049253413221
16.335323091936036,0.12003224004080358,0.3746049253413221
16.49404298734734,0.12003224004080358,0.3746049253413221
16.6542161008536,0.12003224004080358,0.3746049253413221
16.815855737925,0.12003224004080358,0.3746049253413221
16.97897532585478,0.12003224004080358,0.3746049253413221
17.143588414874696,0.12003224004080358,0.3756557950014633
17.30970867928062,0.12003224004080358,0.3756557950014633
17.477349918568425,0.12003224004080358,0.3756557950014633
17.646526058580342,0.12003224004080358,0.3756557950014633
17.817251152661715,0.12003224004080358,0.3756557950014633
17.989539382828475,0.12003224004080358,0.3756557950014633
18.16340506094516,0.12004485435805366,0.37569363795321353
18.338862629913823,0.12004485435805366,0.37569363795321353
18.51592666487382,0.12004485435805366,0.37569363795321353
18.694611874412495,0.12004485435805366,0.37569363795321353
18.874933101787082,0.12004485435805366,0.37569363795321353
19.056905326157647,0.12004485435805366,0.39015069671490804
19.240543663831488,0.12004485435805366,0.39015069671490804
19.42586336951875,0.12004485435805366,0.39015069671490804
19.612879837599664,0.12004485435805366,0.39015069671490804
19.801608603403366,0.12004485435805366,0.39015069671490804
19.99206534449835,0.12004485435805366,0.39015069671490804
20.18426588199487,0.12004485435805366,0.3902137683011584
20.378226181859112,0.12004485435805366,0.3902137683011584
20.5739623562395,0.12004485435805366,0.3902137683011584
20.771490664805178,0.12004485435805366,0.3902137683011584
20.970827516096588,0.12004485435805366,0.3902137683011584
21.17198946888861,0.12004485435805366,0.3902137683011584
21.374993233566023,0.12004485435805366,0.3902137683011584
21.57985567351167,0.12004485435805366,0.3902137683011584
21.78659380650725,0.12004485435805366,0.3902137683011584
21.995224806146986,0.12004485435805366,0.3902137683011584
22.205766003264262,0.14004485435805367,0.40569646808849397
22.418234887371206,0.14004485435805367,0.40569646808849397
22.63264910811162,0.14004485435805367,0.40569646808849397
22.849026476727055,0.14004485435805367,0.40569646808849397
23.06738496753638,0.14005746867530375,0.40569646808849397
23.287742719428977,0.14005746867530375,0.40569646808849397
23.510118037371413,0.14005746867530375,0.40569646808849397
23.73452939392812,0.14005746867530375,0.40569646808849397
23.96099543079582,0.14005746867530375,0.40569646808849397
24.189534960352134,0.14018361184780453,0.40570908240574405
24.420166967218286,0.14018361184780453,0.40570908240574405
24.652910609836134,0.14018361184780453,0.40570908240574405
24.887785222059694,0.14018361184780453,0.40570908240574405
25.12481031476112,0.14018361184780453,0.40646243746373484
25.36400557745154,0.14018361184780453,0.40646243746373484
25.60539087991657,0.14018361184780453,0.40646243746373484
25.848986273866927,0.14018361184780453,0.40646243746373484
26.094811994604136,0.14018361184780453,0.4068790921850253
26.34288846270139,0.14018361184780453,0.4068790921850253
26.593236285699945,0.14018361184780453,0.4068790921850253
26.845876259820912,0.14018361184780453,0.4068790921850253
27.10082937169286,0.14018361184780453,0.4102502684701089
27.358116800095083,0.14018361184780453,0.4102502684701089
27.61775991771693,0.14018361184780453,0.4102502684701089
27.87978029293328,0.14018361184780453,0.4102502684701089
28.1441996915961,0.1668502785144712,0.4105369350131058
28.411040078842646,0.1668502785144712,0.4105369350131058
28.68032362091997,0.1668502785144712,0.4105369350131058
28.952072687026337,0.1668502785144712,0.4105369350131058
29.22630985116941,0.1679613896255823,0.41054954933035587
29.503057894041397,0.1679613896255823,0.41054954933035587
29.782339804911533,0.1679613896255823,0.41054954933035587
30.064178783535656,0.17462805629224895,0.41054954933035587
30.348598242083515,0.17462805629224895,0.41054954933035587
30.635621807083517,0.17462805629224895,0.41054954933035587
30.92527332138539,0.17462805629224895,0.41054954933035587
31.21757684614084,0.17489472295891562,0.4111671024270337
31.512556662802197,0.17489472295891562,0.4111671024270337
31.81023727513958,0.17489472295891562,0.4111671024270337
32.1106434112763,0.22156138962558225,0.4178589977282005
32.41380002574303,0.22156138962558225,0.4178589977282005
32.71973230155086,0.22156138962558225,0.4178589977282005
33.028465652283074,0.22822805629224893,0.4214916119217808
33.340025724206384,0.22822805629224893,0.4214916119217808
33.65443839840122,0.22822805629224893,0.4214916119217808
33.97172979291178,0.22822805629224893,0.4214916119217808
34.29192626491554,0.38822805629224894,0.4214916119217808
34.61505441291274,0.38822805629224894,0.4214916119217808
34.941141078935985,0.38822805629224894,0.4214916119217808
35.270213350779876,0.40156138962558224,0.42485017388961427
35.60229856425128,0.40156138962558224,0.42485017388961427
35.93742430543999,0.40156138962558224,0.42485017388961427
36.275618413010406,0.40156138962558224,0.42486278820686435
36.616908980513976,0.40156138962558224,0.42486278820686435
36.96132435872291,0.40156138962558224,0.42486278820686435
37.308893157985366,0.40933916740336007,0.42487540252411443
37.659644250601936,0.40933916740336007,0.42487540252411443
38.0136067732242,0.4106805815447742,0.4249384741103649
38.37081012927495,0.4106805815447742,0.4249384741103649
38.731283991390804,0.4106805815447742,0.4249384741103649
39.0950583038871,0.4106805815447742,0.42608742817322615
39.462163285245246,0.4106805815447742,0.42608742817322615
39.832629430623086,0.4106805815447742,0.42608742817322615
40.20648751438798,0.4317916926558853,0.4261000424904762
40.58376859267334,0.4317916926558853,0.4261000424904762
40.96450400595831,0.4317916926558853,0.4261000424904762
41.34872538167128,0.438458359322552,0.4348867994517221
41.736464636817175,0.438458359322552,0.4348867994517221
42.12775398062867,0.47953310679729944,0.4485326091889401
42.52262591724195,0.47953310679729944,0.4485326091889401
42.92111324839664,0.47953310679729944,0.4485326091889401
43.323249076160685,0.48064421790841055,0.4488377000337447
43.72906680568023,0.48064421790841055,0.4488377000337447
44.13860014795435,0.5039046954735239,0.4647144481096811
44.55188312263559,0.5039046954735239,0.4647144481096811
44.96895006085582,0.5039046954735239,0.4647144481096811
45.389835608078194,0.5053805705917831,0.4727847024150133
45.81457472697507,0.5053805705917831,0.4727847024150133
46.24320270033232,0.5075150663778918,0.47280022286420176
46.67575513398033,0.5075150663778918,0.47280022286420176
47.11226795975164,0.5348376775415625,0.47949560552369463
47.55277743846591,0.5348376775415625,0.47949560552369463
47.99732016294194,0.5348376775415625,0.47949560552369463
48.445933061037465,0.5348376775415625,0.487695269060252
48.89865339871682,0.5348376775415625,0.487695269060252
49.355518783146415,0.5348376775415625,0.4880205301653465
49.81656716581894,0.5348376775415625,0.4880205301653465
50.281836845705755,0.5352417179456029,0.4936496193821306
50.75136647243859,0.5352417179456029,0.4936496193821306
51.225195049519925,0.5356457583496433,0.49399098444212036
51.7033619375631,0.5356457583496433,0.49399098444212036
52.18590685756203,0.5356457583496433,0.4969096971230169
52.672869894190626,0.5356457583496433,0.4969096971230169
53.16429149913279,0.5381109903800927,0.497568344629941
53.66021249444255,0.5381109903800927,0.497568344629941
54.16067407593525,0.5381109903800927,0.49764164239133957
54.665717816609565,0.5381109903800927,0.49764164239133957
55.17538567010098,0.5381109903800927,0.49958074143789444
55.68971997416679,0.5381109903800927,0.49958074143789444
56.20876345420329,0.5387816974507998,0.5008161255692409
56.73255922679462,0.5387816974507998,0.5008161255692409
57.26115080329463,0.5387943117680499,0.5148057324194079
57.794582093441306,0.5387943117680499,0.5148057324194079
58.332897409004254,0.5387948929944376,0.5216523604127994
58.87614146746586,0.5387948929944376,0.5216523604127994
59.42435939573563,0.5387948929944376,0.5220727722615134
59.97759673389907,0.5387948929944376,0.5220727722615134
60.5358994390006,0.5390615596611041,0.5222858634923359
61.09931388886112,0.5391762509691304,0.5249822062907684
61.667886885930805,0.5391762509691304,0.5249822062907684
62.241665661176654,0.5391762509691304,0.5260849859237767
62.820697878006094,0.5391762509691304,0.5260849859237767
63.40503163622628,0.5397190488629217,0.5271401871866259
63.99471547603995,0.5397190488629217,0.5271401871866259
64.58979838207722,0.5404926611849209,0.5347380790981008
65.19032978746499,0.5404926611849209,0.5395040682080336
65.79635957793326,0.5404926611849209,0.5395040682080336
66.40793809595903,0.5404926611849209,0.5398583974510619
67.02511614494843,0.540505275502171,0.5475035126109778
67.6479449934566,0.540505275502171,0.5475035126109778
68.27647637944678,0.540505275502171,0.5478577786174549
68.91076251458804,0.540505275502171,0.5478577786174549
69.55085608859245,0.5467362123213432,0.5602640846259324
70.1968102735922,0.5474627453059406,0.5620562306279482
70.84867872855625,0.5474627453059406,0.5620562306279482
71.50651560374787,0.5474753596231907,0.5631538130927347
72.17037554522298,0.547525816892191,0.5780722099893414
72.84031369936932,0.547525816892191,0.5780722099893414
73.51638571748782,0.5475384312094411,0.5863320773887088
74.19864776041504,0.5475510455266912,0.5972481591008345
74.88715650318872,0.5475510455266912,0.5972481591008345
75.58196913975561,0.5475636598439413,0.6117516038584985
76.28314338772255,0.5708115230918046,0.6135668894892937
76.99073749315123,0.5708115230918046,0.6135668894892937
77.70481023539631,0.5708493660435549,0.6150467972665739
78.42542093198836,0.5708619803608049,0.6315592468544949
79.15262944356127,0.5709124376298053,0.6323601092644153
79.8864961788251,0.5709124376298053,0.6323601092644153
80.62708209958372,0.571179104296472,0.6468724096555162
81.3744487257992,0.5714709995976388,0.6471629134226276
82.12865814070211,0.5914709995976388,0.6578794347697833
82.88977299594876,0.5914709995976388,0.6578794347697833
83.65785651682576,0.5914709995976388,0.6584746840551415
84.4329725075018,0.5914709995976388,0.6599429211144916
85.21518535632808,0.5920569470008826,0.6608621477527489
86.00456004118686,0.5920569470008826,0.6677876498715858
86.80116213488915,0.5920569470008826,0.6677876498715858
87.60505781062206,0.5923236136675493,0.6716996783407351
88.41631384744528,0.5923236136675493,0.6865854565045307
89.23499763583871,0.5923236136675493,0.6882325950460081
90.06117718330049,0.6056569470008827,0.6884480111823813
90.89492111999613,0.6056569470008827,0.6884480111823813
91.7362987044601,0.6056701425445205,0.6898168585294384
92.58537982934838,0.6056701425445205,0.6907798174599257
93.44223502724489,0.6056701425445205,0.7020401943259423
94.30693547652044,0.6190034758778538,0.7026187291193884
95.17955300724532,0.6190034758778538,0.7094899412843413
96.06016010715663,0.6190034758778538,0.71079007744455
96.94882992767923,0.6190034758778538,0.71079007744455
97.84563629000264,0.6390034758778538,0.7266193013461227
98.7506536912133,0.6390034758778538,0.7268439538681476
99.6639573104832,0.6390034758778538,0.7315813226778438
100.5856230153145,0.6390034758778538,0.7319546597283866
101.51572736784212,0.6390034758778538,0.732308344508476
102.45434763119367,0.6390034758778538,0.7342565267288224
103.40156177590748,0.6390034758778538,0.7347034436307702
104.35744848640995,0.6630346596330281,0.7487567563023018
105.3220871675513,0.6697013262996948,0.7492271581595867
106.29555795120199,0.6697827612305208,0.759632778181528
107.27794170290915,0.6700441991390176,0.7600315627200264
108.26932002861392,0.6700476864973436,0.7681755501739651
109.26977528143081,0.6700476864973436,0.7818714593464818
110.27939056848811,0.6700603008145937,0.7836527568501465
111.29824975783195,0.6700603008145937,0.7839566920607255
112.32643748539306,0.6700603008145937,0.7863529292059479
113.36403916201725,0.6700603008145937,0.7962045411254941
114.41114098056097,0.6700603008145937,0.7963303219250625
115.46782992305056,0.6700603008145937,0.7977723062147039
116.53419376790828,0.6700603008145937,0.7981310448297727
117.61032109724371,0.6700603008145937,0.8049682005376825
118.69630130421271,0.6700729151318437,0.8061187590464979
119.79222460044257,0.6700729151318437,0.8075725703336529
120.89818202352623,0.6700981437663439,0.8143284637740155
122.0142654445847,0.6700981437663439,0.8214204889575596
123.14056757589846,0.6705613811973233,0.821745750062654
124.27718197860962,0.6705613811973233,0.8218037632746943
125.4242030704932,0.6705613811973233,0.821860614033959
126.58172613380086,0.6708292103167653,0.8230165428134725
127.74984732317573,0.6708292103167653,0.8305909164781399
128.9286636736399,0.6708292103167653,0.8306190512445785
130.11827310865544,0.6708292103167653,0.8401323919501393
131.3187744482582,0.6708292103167653,0.8401845928983026
132.53026741726714,0.6708292103167653,0.8471437360925239
133.7528526535683,0.6708292103167653,0.8476252060792278
134.9866317164746,0.6708292103167653,0.8476527596192786
136.23170709516273,0.6713625436500986,0.8543962746422212
137.4881822171863,0.6713625436500986,0.8544599274548591
138.75616145706778,0.6713625436500986,0.8545235802674972
140.0357501449688,0.6713877722845988,0.862866245933637
141.3270545754397,0.8313877722845988,0.8628794414772748
142.63018201624985,0.8313877722845988,0.8640157812228862
143.94524071729765,0.8313877722845988,0.8651400878776349
145.27233991960307,0.8313877722845988,0.8660243076409794
146.61158986438215,0.8313877722845988,0.8660369219582295
147.96310180220516,0.8380544389512655,0.8678135113818778
149.32698800223724,0.8793105572396418,0.8678897785117659
150.70336176156508,0.8793105572396418,0.8679276214635161
152.09233741460835,0.902558420487505,0.8746321310819329
153.49403034261724,0.9026088777565053,0.8746573597164331
154.9085569832575,0.9026088777565053,0.8813240263830998
156.3360348402823,0.9026088777565053,0.8813870979693502
157.77658249329346,0.9026088777565053,0.881400293512988
159.2303196075917,0.9026088777565053,0.8814759794164885
160.6973669441172,0.9026088777565053,0.8815138223682387
162.17784636948141,0.9026088777565053,0.888294017890156
163.67188086608985,0.9026088777565053,0.888294017890156
165.17959454235853,0.9026341063910055,0.8894303576357675
166.70111264302344,0.9026341063910055,0.8894808149047677
168.23656155954455,0.9026370125229438,0.8895438864910181
169.78606884060548,0.9026370125229438,0.8895438864910181
171.34976320270812,0.9027000841091942,0.8895691151255183
172.92777454086547,0.9027000841091942,0.8895817294427684
174.52023393939194,0.9027379270609445,0.8963114676956855
176.12727368279212,0.9027379270609445,0.8963493106474357
177.74902726675037,0.9027379270609445,0.8973875659903267
179.38562940921912,0.9027505413781945,0.8980039707862405
181.03721606161042,0.9027631556954446,0.8980039707862405
182.7039244200892,0.9027631556954446,0.8980039707862405
184.38589293697052,0.9027631556954446,0.8980544280552408
186.08326133221973,0.9027631556954446,0.9047589376736579
187.79617060505973,0.9027631556954446,0.9114508329748248
189.5247630456834,0.9027631556954446,0.9189213119684826
191.26918224707325,0.9027631556954446,0.9192079785114794
193.0295731169306,0.9027631556954446,0.9328205928287294
194.80608188971166,0.9027631556954446,0.9330872594953961
196.5988561387759,0.9027631556954446,0.9331251024471464
198.40804478864467,0.9029523704541959,0.9331377167643965
200.23379812737218,0.9029523704541959,0.9331755597161467
202.0762678190304,0.9037935185076202,0.9331881740333968
203.9356069163067,0.9037935185076202,0.9332007883506469
205.81196987321857,0.9038061328248703,0.9332260169851471
207.70551255794368,0.9038061328248703,0.9338057271300746
209.6163922657678,0.9038061328248703,0.9338057271300746
211.5447677321517,0.9038061328248703,0.9338057271300746
213.4907991459163,0.9174313614593705,0.9338183414473247
215.45464816254997,0.9174313614593705,0.9371769034151581
217.436477917637,0.9179217438672919,0.9371895177324082
219.43645304040976,0.9269836444775796,0.9371895177324082
221.45473966742318,0.9269836444775796,0.9405354653829916
223.49150545635652,0.9269842257039672,0.9405480797002417
225.5469195999402,0.9269968400212173,0.9405480797002417
227.62115284001044,0.9270466528272788,0.9416007156184795
229.71437748169345,0.9270466528272788,0.9416133299357295
231.82676740771748,0.9270466528272788,0.9416133299357295
233.95849809285795,0.9270466528272788,0.9416385585702297
236.10974661851373,0.9270592671445289,0.9416511728874798
238.28069168741717,0.9270592671445289,0.9416637872047299
240.47151363847945,0.9337259338111956,0.94168901583923
242.68239446177003,0.9338142340319462,0.94168901583923
244.91351781363528,0.9340809006986128,0.9417016301564801
247.16506903195443,0.9340940962422504,0.9417016301564801
249.43723515153536,0.9340975836005765,0.9417142444737302
251.73020491965218,0.9340975836005765,0.9417268587909803
254.0441688117231,0.9407642502672432,0.9417394731082304
256.379319047134,0.9407642502672432,0.942006139774897
258.73584960520566,0.9407642502672432,0.9422728064415637
261.11395624130733,0.9408273218534936,0.9422728064415637
263.5138365031188,0.9411066028374104,0.9422728064415637
265.93568974703936,0.9411066028374104,0.9422728064415637
268.379717154749,0.941686312982338,0.9422980350760639
270.8461217499199,0.941686312982338,0.9422980350760639
273.3351084150825,0.9416868942087256,0.9423232637105641
275.8468839086437,0.9417000897523635,0.9423232637105641
278.38165688206254,0.9417253183868636,0.9423232637105641
280.9396378971833,0.9417253183868636,0.9423232637105641
283.5210394437257,0.9417631613386138,0.9423358780278142
286.1260759569378,0.9417889711995016,0.9423484923450642
288.75496383540724,0.9417895524258892,0.9534722177734254
291.4079214590384,0.9418652383293897,0.9534722177734254
294.0851692071928,0.9418652383293897,0.9534722177734254
296.7869294769955,0.9418652383293897,0.9568055511067587
299.51342670181083,0.9418778526466398,0.9568055511067587
302.26488736988404,0.9418904669638899,0.9568055511067587
305.04154004315654,0.9418904669638899,0.9568055511067587
307.8436153762525,0.9418904669638899,0.9579166622178698
310.6713461356385,0.9418910481902776,0.9579166622178698
313.5249672189605,0.9430021593013886,0.9579292765351198
316.40471567455506,0.9430021593013886,0.9583333169391602
319.3108307211419,0.9430147736186387,0.9583333169391602
322.243553767695,0.9430147736186387,0.9583333169391602
325.20312843349666,0.9430147736186387,0.9583333169391602
328.1898005683753,0.9430273879358888,0.9583333169391602
331.20381827312656,0.943103655065777,0.9583333169391602
334.24543192012413,0.943103655065777,0.9583459312564103
337.3148941741173,0.943103655065777,0.9583459312564103
340.41246001322065,0.943103655065777,0.9583585455736604
343.53838675009354,0.9439500318773711,0.9583585455736604
346.69293405331575,0.9439500318773711,0.9583585455736604
349.87636396895783,0.9440103067584109,0.9583585455736604
353.0889409423487,0.9440103067584109,0.9586325977994073
356.3309318400442,0.9440103067584109,0.9586452121166574
359.6026059719937,0.9440108879847984,0.9586452121166574
362.90423511391265,0.9440114692111862,0.9586578264339075
366.23609352985864,0.9440114692111862,0.9586578264339075
369.59845799501363,0.9440114692111862,0.9586578264339075
372.99160781867744,0.9440114692111862,0.9586578264339075
376.4158248674671,0.9506781358778528,0.9586830550684077
379.87139358873304,0.9506781358778528,0.9586830550684077
383.3586010341876,0.9509395737863495,0.9586830550684077
386.87773688374966,0.9509395737863495,0.9586830550684077
390.4290934696098,0.9509395737863495,0.9586830550684077
394.01296580051184,0.9709395737863495,0.9586956693856578
397.6296515862604,0.9709395737863495,0.9586956693856578
401.27945126245106,0.9709395737863495,0.9586956693856578
404.9626680154282,0.9709418986919002,0.9586956693856578
408.67960780746904,0.9709418986919002,0.9653749503695744
412.43057940220046,0.9709418986919002,0.9661156911103153
416.21589439024785,0.9709418986919002,0.9694490244436486
420.0358672151184,0.9709545130091503,0.9694490244436486
423.8908151993227,0.9709545130091503,0.9694490244436486
427.78105857073285,0.9709545130091503,0.9694490244436486
431.7069204891849,0.9709550942355379,0.9694490244436486
435.6687270733227,0.9709803228700381,0.9694616387608986
439.6668074276887,0.9709803228700381,0.9694616387608986
443.7014936700633,0.9710439756826762,0.9694616387608986
447.77312095905194,0.9710439756826762,0.9694616387608986
451.8820275219274,0.9711827331724271,0.9694742530781487
456.02855468272634,0.9711953474896772,0.9694742530781487
460.21304689060196,0.9711959287160647,0.9694742530781487
464.43585174843906,0.9778625953827313,0.9694742530781487
468.69732004172664,0.9778625953827313,0.9694742530781487
472.99780576769905,0.9778625953827313,0.9694742530781487
477.33766616474185,0.9778625953827313,0.9694742530781487
481.71726174206697,0.9780013528724822,0.9694868673953988
486.13695630966174,0.9780265815069824,0.9694868673953988
490.5971170085076,0.9780391958242325,0.9694994817126489
495.0981143410801,0.9780391958242325,0.9694994817126489
499.6403222021254,0.9791503069353437,0.9694994817126489
504.22411790972103,0.9791503069353437,0.9694994817126489
508.8498822366172,0.9791629212525937,0.9694994817126489
513.5179994418686,0.9791881498870939,0.9694994817126489
518.2288573027546,0.9798668237432688,0.9694994817126489
522.9828471469906,0.9798668237432688,0.9694994817126489
527.7803638852378,0.9798668237432688,0.9694994817126489
532.6218060439048,0.9798668237432688,0.9694994817126489
537.5075757982554,0.9801408759690156,0.9694994817126489
542.4380790058161,0.9801408759690156,0.9694994817126489
547.41372524009,0.9801414571954034,0.9694994817126489
552.4349278245817,0.980142038421791,0.969512096029899
557.5021038671291,0.980142038421791,0.969512096029899
562.6156742945541,0.980142038421791,0.969512096029899
567.776063887628,0.980142038421791,0.969512096029899
572.9837013163576,0.980142038421791,0.969512096029899
578.2390191755961,0.9801546527390411,0.969512096029899
583.5424540209762,0.9801546527390411,0.969512096029899
588.8944464051754,0.9801798813735413,0.969512096029899
594.2954409145127,0.9801798813735413,0.969512096029899
599.7458862058795,0.980784820152969,0.969512096029899
605.2462350440111,0.980784820152969,0.969512096029899
610.7969443390944,0.9807865638321321,0.969512096029899
616.3984751847249,0.9807877262849075,0.969512096029899
622.0512928962097,0.980790051190458,0.969512096029899
627.7558670492211,0.9808016757182116,0.969512096029899
633.5126715188024,0.9808142900354617,0.969512096029899
639.3221845187336,0.9808142900354617,0.969512096029899
645.1848886412558,0.9808142900354617,0.969524710347149
651.1012708971598,0.9808142900354617,0.969524710347149
657.0718227562434,0.9808154524882372,0.9695373246643991
663.0970401881342,0.9808160337146249,0.9695373246643991
669.1774237034923,0.9808183586201754,0.9695373246643991
675.3134783955859,0.9810850252868419,0.9695373246643991
681.5057139822491,0.9810850252868419,0.9695499389816492
687.7546448482257,0.9810850252868419,0.9695499389816492
694.0607900878958,0.9810850252868419,0.9695499389816492
700.4246735483987,0.9811102539213421,0.9695499389816492
706.8468238731477,0.9811228682385922,0.9695499389816492
713.327774545744,0.9811366450086177,0.9695499389816492
719.8680639342947,0.9811366450086177,0.9695499389816492
726.4682353361316,0.9811401323669439,0.9695751676161494
733.1288370229443,0.9811527466841939,0.9695751676161494
739.8504222863243,0.981165361001444,0.9695751676161494
746.6335494837285,0.981165361001444,0.9695751676161494
753.4787820848583,0.981165361001444,0.9695751676161494
760.386688718468,0.981167104680607,0.9695751676161494
767.3578432196014,0.9811676859069947,0.9695751676161494
774.3928246772579,0.9811676859069947,0.9695751676161494
781.4922174825005,0.9811814626770202,0.9695751676161494
788.6566113769962,0.9811814626770202,0.9695751676161494
795.8866015020087,0.9811820439034079,0.9695751676161494
803.182788447835,0.9811843688089584,0.9695751676161494
810.5457783036958,0.9811849500353461,0.9695751676161494
817.9761827080857,0.9811855312617339,0.9695751676161494
825.4746188995773,0.9811855312617339,0.9695751676161494
833.0417097680975,0.9811861124881216,0.9695751676161494
840.6780839066696,0.9811861124881216,0.9695751676161494
848.3843756636302,0.9811866937145093,0.9695751676161494
856.1612251953263,0.9811866937145093,0.9695751676161494
864.0092785192883,0.9811866937145093,0.9695751676161494
871.9291875678973,0.9811993080317594,0.9695751676161494
879.92161024254,0.9811993080317594,0.969836605524646
887.9872104682594,0.9812004704845348,0.969836605524646
896.126658248909,0.9812004704845348,0.969836605524646
904.3406297228064,0.9814803326948394,0.969836605524646
912.6298072189009,0.9814809139212269,0.969836605524646
920.9948793134539,0.9814814951476145,0.969836605524646
929.4365408872413,0.9814820763740022,0.969836605524646
937.9554931832715,0.9814946906912523,0.969836605524646
946.552443865041,0.98149527191764,0.969836605524646
955.2281070753183,0.9826069642551389,0.969836605524646
963.9832034954667,0.9826075454815266,0.969836605524646
972.8184604053139,0.9826075454815266,0.969836605524646
981.7346117435617,0.9826075454815266,0.969836605524646
990.7323981687573,0.9826207410251643,0.969836605524646
999.8125671208182,0.9826333553424144,0.969836605524646
1008.9758728831208,0.982633936568802,0.969836605524646
1018.2230766451617,0.9826620713352406,0.969836605524646
1027.5549465657837,0.9826787542372043,0.969836605524646
1036.9722578369904,0.9826793354635921,0.969836605524646
1046.4757927483386,0.9826931122336175,0.969836605524646
1056.0663407519237,0.9826936934600053,0.969836605524646
1065.7446985279605,0.9826936934600053,0.969836605524646
1075.5116700509589,0.9827074702300306,0.969836605524646
1085.3680666565124,0.9827074702300306,0.969836605524646
1095.3147071086944,0.9827074702300306,0.969836605524646
1105.352417668072,0.9827074702300306,0.969836605524646
1115.4820321603452,0.9827080514564184,0.969836605524646
1125.7043920456083,0.9827218282264437,0.969836605524646
1136.0203464882527,0.9827344425436938,0.969836605524646
1146.4307524275032,0.9827470568609439,0.969836605524646
1156.936474648609,0.9827470568609439,0.969836605524646
1167.538385854674,0.9827470568609439,0.970874860867537
1178.237366739156,0.9827470568609439,0.970874860867537
1189.0343060590237,0.9833772242748716,0.970874860867537
1199.9301007085849,0.9834024529093718,0.970874860867537
1210.9256557939939,0.9834024529093718,0.970874860867537
1222.0218847084336,0.983427681543872,0.970874860867537
1233.2197092079925,0.9835285960818726,0.970874860867537
1244.5200594882353,0.9838331057002895,0.970874860867537
1255.9238742614707,0.9838457200175396,0.970874860867537
1267.4321008347351,0.9839592488727902,0.970874860867537
1279.0456951884785,0.9839592488727902,0.970874860867537
1290.76562205598,0.9840475490935408,0.970874860867537
1302.5928550034878,0.9842746068040422,0.970874860867537
1314.5283765110908,0.9842872211212923,0.970874860867537
1326.5731780543379,0.9845665021052089,0.970874860867537
1338.7282601865911,0.9902668985206138,0.970874860867537
1350.994632622147,0.9958224540761694,0.970874860867537
1363.3733143201089,0.9964021642210968,0.970874860867537
1375.8653335690371,0.9964021642210968,0.970874860867537
1388.4717280723607,0.9964021642210968,0.970874860867537
1401.1935450345834,0.9964021642210968,0.970874860867537
1414.031841248273,0.9964021642210968,0.970874860867537
1426.9876831818472,0.9964021642210968,0.970874860867537
1440.0621470681695,0.9964021642210968,0.970874860867537
1453.2563189939433,0.9964021642210968,0.970874860867537
1466.571294989938,0.9964021642210968,0.970874860867537
1480.0081811220334,0.9964021642210968,0.970887475184787
1493.5680935830992,0.9964021642210968,0.970887475184787
1507.2521587857213,0.9964021642210968,0.970887475184787
1521.0615134557647,0.9964526214900972,0.9709000895020371
1534.997304726805,0.9964526214900972,0.9709000895020371
1549.0606902354189,0.9964652358073472,0.9709000895020371
1563.252838217348,0.9964778501245973,0.9709000895020371
1577.5749276045472,0.9964778501245973,0.9709000895020371
1592.0281481231104,0.9964904644418474,0.9709000895020371
1606.6137003921058,0.9964904644418474,0.9709000895020371
1621.3327960233087,0.9965283073935977,0.9709000895020371
1636.1866577218482,0.9966670648833486,0.9709000895020371
1651.1765193877818,0.9968436653248496,0.9709000895020371
1666.3036262185867,0.9968436653248496,0.9709000895020371
1681.5692348126022,0.9968436653248496,0.9709000895020371
1696.9746132734126,0.9968436653248496,0.9709000895020371
1712.521041315193,0.9968436653248496,0.9709000895020371
1728.2098103690055,0.9968436653248496,0.9709000895020371
1744.0422236900836,0.9968436653248496,0.9709000895020371
1760.0195964660911,0.9968436653248496,0.9709000895020371
1776.143255926372,0.9968688939593497,0.9709000895020371
1792.414541452209,0.9968688939593497,0.9709000895020371
1808.8348046880765,0.9968688939593497,0.9709000895020371
1825.4054096539248,0.9968688939593497,0.9709000895020371
1842.127732858489,0.9968688939593497,0.9709000895020371
1859.0031634136324,0.9968815082765998,0.9709000895020371
1876.033103149744,0.9968815082765998,0.9709000895020371
1893.2189667321807,0.9968941225938499,0.9709000895020371
1910.562181778786,0.9971555605023467,0.9709000895020371
1928.0641889784822,0.9971681748195967,0.9709000895020371
1945.726442210944,0.9971681748195967,0.9709000895020371
1963.550408667379,0.9971681748195967,0.9709000895020371
1981.5375689723958,0.9971681748195967,0.9709000895020371
1999.689417307005,0.9971681748195967,0.9709000895020371
2018.0074615327367,0.9971681748195967,0.9709000895020371
2036.4932233169043,0.9971681748195967,0.9709000895020371
2055.148238258998,0.9971681748195967,0.9709000895020371
2073.974056018253,0.9971681748195967,0.9709000895020371
2092.9722404423774,0.9971681748195967,0.9709000895020371
2112.1443696974557,0.9971681748195967,0.9709000895020371
2131.4920363990573,0.9971681748195967,0.9709000895020371
2151.0168477445195,0.9971681748195967,0.9709000895020371
2170.7204256464656,0.9971681748195967,0.9709000895020371
2190.604406867533,0.9971681748195967,0.9709000895020371
2210.6704431563367,0.9971807891368468,0.9709000895020371
2230.9202013846866,0.9971807891368468,0.9709000895020371
2251.3553636860415,0.9971807891368468,0.9709000895020371
2271.9776275952518,0.9971807891368468,0.9709000895020371
2292.7887061895676,0.9971807891368468,0.9709000895020371
2313.7903282309444,0.9971807891368468,0.9709000895020371
2334.984238309656,0.9971807891368468,0.9709000895020371
2356.3721969892044,0.9971934034540969,0.9709000895020371
2377.955980952578,0.9971934034540969,0.9709000895020371
2399.7373831498367,0.9971934034540969,0.9709000895020371
2421.7182129470475,0.9971934034540969,0.9709000895020371
2443.9002962765976,0.9971934034540969,0.9709000895020371
2466.2854757888613,0.9971934034540969,0.9709000895020371
2488.8756110052736,0.9971934034540969,0.9709000895020371
2511.6725784727964,0.9971934034540969,0.9709000895020371
2534.6782719198113,0.9971934034540969,0.9709000895020371
2557.894602413417,0.9971934034540969,0.9709000895020371
2581.323498518187,0.9971934034540969,0.9709000895020371
2604.966906456376,0.9974600701207634,0.9709000895020371
2628.8267902695843,0.9974600701207634,0.9709000895020371
2652.9051319819228,0.9975105273897638,0.9709000895020371
2677.2039317646404,0.9988281051935123,0.9709000895020371
2701.7252081022907,0.9988281051935123,0.9709000895020371
2726.4709979604004,0.9988281051935123,0.9709000895020371
2751.443356954676,0.9988281051935123,0.9709000895020371
2776.644359521775,0.9988281051935123,0.9709000895020371
2802.076099091611,0.9988281051935123,0.9709000895020371
2827.740688261264,0.9988281051935123,0.9709000895020371
2853.640258970469,0.9988281051935123,0.9709000895020371
2879.776962678714,0.9988281051935123,0.9709000895020371
2906.15297054397,0.9988281051935123,0.9709000895020371
2932.7704736030287,0.9988281051935123,0.9709000895020371
2959.6316829535276,0.9988281051935123,0.9709000895020371
2986.738829937613,0.9988281051935123,0.9709000895020371
3014.0941663273115,0.9988281051935123,0.9709000895020371
3041.699964511555,0.9988281051935123,0.9709000895020371
3069.5585176849795,0.9988281051935123,0.9709000895020371
3097.6721400384035,0.9988281051935123,0.9709000895020371
3126.043166951051,0.9988281051935123,0.9709000895020371
3154.6739551845867,0.9988281051935123,0.9709000895020371
3183.5668830788463,0.9988281051935123,0.9709000895020371
3212.7243507494454,0.9988281051935123,0.9709000895020371
3242.1487802871347,0.9988281051935123,0.9709000895020371
3271.8426159589867,0.9988281051935123,0.9709000895020371
3301.8083244114787,0.9988281051935123,0.9709000895020371
3332.048394875349,0.9988281051935123,0.9709000895020371
3362.5653393724174,0.9988281051935123,0.9709000895020371
3393.361692924239,0.9988281051935123,0.9709000895020371
3424.440013762667,0.9988281051935123,0.9709000895020371
3455.8028835424093,0.9988281051935123,0.9709000895020371
3487.4529075554315,0.9988281051935123,0.9709000895020371
3519.3927149474234,0.9988281051935123,0.9709000895020371
3551.62495893618,0.9988281051935123,0.9709000895020371
3584.1523170319842,0.9988281051935123,0.9709000895020371
3616.9774912600697,0.9988281051935123,0.9709127038192872
3650.103208385025,0.9988407195107624,0.9709127038192872
3683.532220137349,0.9988407195107624,0.9709127038192872
3717.2673034420186,0.9988407195107624,0.9709127038192872
3751.3112606491413,0.9988407195107624,0.9709127038192872
3785.6669197667943,0.9988407195107624,0.9709127038192872
3820.337134695891,0.9988407195107624,0.9709127038192872
3855.324785467299,0.9988407195107624,0.9709127038192872
3890.6327784810637,0.9988407195107624,0.9709253181365373
3926.2640467478186,0.9988407195107624,0.9709253181365373
3962.2215501324763,0.9988407195107624,0.9709253181365373
3998.50827560005,0.9988533338280124,0.977591984803204
4035.1272374638243,0.9988911767797627,0.977591984803204
4072.0814776357315,0.9988911767797627,0.977591984803204
4109.374065879022,0.9988911767797627,0.977591984803204
4147.008100063309,0.9988911767797627,0.977591984803204
4184.986706421882,0.9988911767797627,0.977591984803204
4223.313039811386,0.9988911767797627,0.977591984803204
4261.990283973938,0.9988911767797627,0.977591984803204
4301.021651801539,0.9988911767797627,0.977591984803204
4340.410385603024,0.9988911767797627,0.977591984803204
4380.159757373375,0.9988911767797627,0.977591984803204
4420.273069065494,0.9988911767797627,0.977591984803204
4460.753652864557,0.9988911767797627,0.977591984803204
4501.604871464746,0.9988911767797627,0.977591984803204
4542.830118348645,0.9988911767797627,0.977591984803204
4584.432818069111,0.9988911767797627,0.977591984803204
4626.416426533724,0.9988911767797627,0.977591984803204
4668.784431291921,0.9988911767797627,0.977591984803204
4711.540351824644,0.9988911767797627,0.977591984803204
4754.687739836754,0.9988911767797627,0.977591984803204
4798.230179552048,0.9988911767797627,0.977591984803204
4842.171288010968,0.9988911767797627,0.977591984803204
4886.514715371129,0.9988911767797627,0.977591984803204
4931.264145210465,0.9988911767797627,0.977591984803204
4976.423294833283,0.9988911767797627,0.977591984803204
5021.995915579029,0.9988911767797627,0.977591984803204
5067.985793133886,0.9988911767797627,0.9783327255439449
5114.396747845304,0.9988911767797627,0.9783327255439449
5161.2326350392905,0.9989037910970128,0.9783327255439449
5208.497345340727,0.9989037910970128,0.9783327255439449
5256.194804996534,0.9989037910970128,0.9783327255439449
5304.328976201798,0.9989037910970128,0.9783327255439449
5352.903857428964,0.9994266669140063,0.9783327255439449
5401.923483759926,0.9994266669140063,0.9783327255439449
5451.391927221269,0.9994266669140063,0.9783327255439449
5501.3132971225095,0.9994266669140063,0.9783327255439449
5551.691740397423,0.9994266669140063,0.9783327255439449
5602.531441948594,0.9994266669140063,0.9783327255439449
5653.836624994974,0.9994266669140063,0.9783327255439449
5705.611551422773,0.9994266669140063,0.9783327255439449
5757.860522139457,0.9994518955485064,0.9783327255439449
5810.587877430997,0.9994518955485064,0.9783327255439449
5863.79799732248,0.9994518955485064,0.9783327255439449
5917.495301941875,0.9994518955485064,0.9783327255439449
5971.684251887284,0.9994645098657565,0.9783327255439449
6026.369348597441,0.9994645098657565,0.9783327255439449
6081.555134725626,0.9994645098657565,0.9783327255439449
6137.246194517082,0.9994645098657565,0.9783327255439449
6193.447154189744,0.9994645098657565,0.9783327255439449
6250.162682318612,0.9994645098657565,0.9783327255439449
6307.397490223534,0.9994645098657565,0.9783327255439449
6365.156332360538,0.9994645098657565,0.9783327255439449
6423.444006716845,0.9994645098657565,0.9783327255439449
6482.265355209409,0.9994645098657565,0.9783327255439449
6541.625264087087,0.9994645098657565,0.9783327255439449
6601.528664336626,0.9994645098657565,0.9783327255439449
6661.9805320921805,0.9994645098657565,0.9783327255439449
6722.985889048754,1.0,0.9783327255439449
6784.54980287932,1.0,0.9783327255439449
6846.67738765575,1.0,0.9783327255439449
6909.37380427372,1.0,0.9783327255439449
6972.644260881329,1.0,0.9783327255439449
7036.494013311813,1.0,0.9783327255439449
7100.928365520121,1.0,0.9783327255439449
7165.952670023458,1.0,0.9783327255439449
7231.572328346015,1.0,0.9783327255439449
7297.79279146756,1.0,0.9783327255439449
7364.619560276343,1.0,0.9783327255439449
7432.058186026008,1.0,0.9783327255439449
7500.114270796694,1.0,0.9783327255439449
7568.79346796049,1.0,0.9783327255439449
7638.101482650946,1.0,0.9783327255439449
7708.044072237093,1.0,0.9783327255439449
7778.627046801661,1.0,0.9783327255439449
7849.856269623678,1.0,0.9783327255439449
7921.737657665622,1.0,0.9783327255439449
7994.277182064835,1.0,0.9783327255439449
8067.48086862963,1.0,0.9783327255439449
8141.354798339819,1.0,0.9783327255439449
8215.905107851802,1.0,0.9783327255439449
8291.137990008445,1.0,0.9783327255439449
8367.05969435339,1.0,0.9783327255439449
8443.676527650312,1.0,0.9783327255439449
8520.994854406768,1.0,0.9783327255439449
8599.021097402847,1.0,0.9783327255439449
8677.761738224814,1.0,0.9783327255439449
8757.223317803406,1.0,0.9783327255439449
8837.412436957296,1.0,0.9783327255439449
8918.335756941362,1.0,0.9783327255439449
9000.000001,1.0,1.0


==> data/payload_cdf_log_algo_v3_3_facebook_audio2a_2.csv <==
x,real_cdf,synth_cdf
0.0,0.1177507585593221,0.15615184863840545
0.00915586600662371,0.1177507585593221,0.15615184863840545
0.018395561895578668,0.1177507585593221,0.15615184863840545
0.027719855202034852,0.1177507585593221,0.15615184863840545
0.03712952048861141,0.1177507585593221,0.15615184863840545
0.04662533940971903,0.1177507585593221,0.15615184863840545
0.056208100776491486,0.1177507585593221,0.15615184863840545
0.06587860062231155,0.1177507585593221,0.15615184863840545
0.07563764226893703,0.1177507585593221,0.15615184863840545
0.08548603639323206,0.1177507585593221,0.15615184863840545
0.09542460109450956,0.1177507585593221,0.15615184863840545
0.10545416196249012,0.1177507585593221,0.15615184863840545
0.11557555214588319,0.1177507585593221,0.15615184863840545
0.12578961242159614,0.1177507585593221,0.15615184863840545
0.13609719126457712,0.1177507585593221,0.15615184863840545
0.14649914491829716,0.1177507585593221,0.15615184863840545
0.15699633746587774,0.1177507585593221,0.15615184863840545
0.1675896409018697,0.1177507585593221,0.15615184863840545
0.17827993520468913,0.1177507585593221,0.15615184863840545
0.18906810840971652,0.1177507585593221,0.15615184863840545
0.1999550566830654,0.1177507585593221,0.15615184863840545
0.21094168439602612,0.1177507585593221,0.15615184863840545
0.22202890420019133,0.1177507585593221,0.15615184863840545
0.23321763710326948,0.1177507585593221,0.15615184863840545
0.24450881254559215,0.1177507585593221,0.15615184863840545
0.255903368477322,0.1177507585593221,0.15615184863840545
0.2674022514363677,0.1177507585593221,0.15615184863840545
0.27900641662701225,0.1177507585593221,0.15615184863840545
0.29071682799926113,0.1177507585593221,0.15615184863840545
0.3025344583289168,0.1177507585593221,0.15615184863840545
0.31446028929838654,0.1177507585593221,0.15615184863840545
0.32649531157823036,0.1177507585593221,0.15615184863840545
0.33864052490945523,0.1177507585593221,0.15615184863840545
0.35089693818656265,0.1177507585593221,0.15615184863840545
0.363265569541357,0.1177507585593221,0.15615184863840545
0.3757474464275213,0.1177507585593221,0.15615184863840545
0.38834360570596643,0.1177507585593221,0.15615184863840545
0.40105509373096304,0.1177507585593221,0.15615184863840545
0.41388296643706135,0.1177507585593221,0.15615184863840545
0.4268282894268068,0.1177507585593221,0.15615184863840545
0.43989213805925864,0.1177507585593221,0.15615184863840545
0.4530755975393202,0.1177507585593221,0.15615184863840545
0.4663797630078849,0.1177507585593221,0.15615184863840545
0.4798057396328097,0.1177507585593221,0.15615184863840545
0.49335464270072044,0.1177507585593221,0.15615184863840545
0.5070275977096577,0.1177507585593221,0.15615184863840545
0.5208257404625712,0.1177507585593221,0.15615184863840545
0.5347502171616709,0.1177507585593221,0.15615184863840545
0.5488021845036398,0.1177507585593221,0.15615184863840545
0.5629828097757212,0.1177507585593221,0.15615184863840545
0.5772932709526839,0.1177507585593221,0.15615184863840545
0.5917347567946759,0.1177507585593221,0.15615184863840545
0.6063084669459737,0.1177507585593221,0.15615184863840545
0.6210156120346363,0.1177507585593221,0.15615184863840545
0.6358574137730705,0.1177507585593221,0.15615184863840545
0.6508351050595187,0.1177507585593221,0.15615184863840545
0.6659499300804742,0.1177507585593221,0.15615184863840545
0.6812031444140353,0.1177507585593221,0.15615184863840545
0.6965960151342045,0.1177507585593221,0.15615184863840545
0.7121298209161451,0.1177507585593221,0.15615184863840545
0.727805852142398,0.1177507585593221,0.15615184863840545
0.7436254110100741,0.1177507585593221,0.15615184863840545
0.7595898116390265,0.1177507585593221,0.15615184863840545
0.7757003801810138,0.1177507585593221,0.15615184863840545
0.7919584549298618,0.1177507585593221,0.15615184863840545
0.8083653864326361,0.1177507585593221,0.15615184863840545
0.8249225376018297,0.1177507585593221,0.15615184863840545
0.8416312838285798,0.1177507585593221,0.15615184863840545
0.8584930130969205,0.1177507585593221,0.15615184863840545
0.8755091260990825,0.1177507585593221,0.15615184863840545
0.8926810363518455,0.1177507585593221,0.15615184863840545
0.9100101703139607,0.1177507585593221,0.15615184863840545
0.927497967504644,0.1177507585593221,0.15615184863840545
0.945145880623156,0.1177507585593221,0.15615184863840545
0.9629553756694775,0.1177507585593221,0.15615184863840545
0.9809279320660892,0.1177507585593221,0.15615184863840545
0.9990650427808644,0.1177507585593221,0.15615184863840545
1.0173682144510914,0.1177507585593221,0.2687373528704333
1.0358389675086275,0.1177507585593221,0.2687373528704333
1.0544788363061997,0.1177507585593221,0.2687373528704333
1.0732893692448633,0.1177507585593221,0.2687373528704333
1.0922721289026267,0.1177507585593221,0.2687373528704333
1.1114286921642524,0.1177507585593221,0.2687373528704333
1.130760650352249,0.1177507585593221,0.2687373528704333
1.1502696093590608,0.1177507585593221,0.2687373528704333
1.1699571897804675,0.1177507585593221,0.2687373528704333
1.1898250270502069,0.1177507585593221,0.2687373528704333
1.20987477157583,0.1177507585593221,0.2687373528704333
1.2301080888757965,0.1177507585593221,0.2687373528704333
1.2505266597178308,0.1177507585593221,0.2687373528704333
1.2711321802585418,0.1177507585593221,0.2687373528704333
1.2919263621843202,0.1177507585593221,0.2687373528704333
1.3129109328535282,0.1177507585593221,0.2687373528704333
1.3340876354399904,0.1177507585593221,0.2687373528704333
1.355458229077796,0.1177507585593221,0.2687373528704333
1.3770244890074315,0.1177507585593221,0.2687373528704333
1.3987882067232467,0.1177507585593221,0.2687373528704333
1.420751190122274,0.1177507585593221,0.2687373528704333
1.4429152636544083,0.1177507585593221,0.2687373528704333
1.4652822684739637,0.1177507585593221,0.2687373528704333
1.4878540625926169,0.1177507585593221,0.2687373528704333
1.5106325210337492,0.1177507585593221,0.2687373528704333
1.533619535988206,0.1177507585593221,0.2687373528704333
1.5568170169714786,0.1177507585593221,0.2687373528704333
1.5802268909823245,0.1177507585593221,0.2687373528704333
1.603851102662846,0.1177507585593221,0.2687373528704333
1.6276916144600264,0.1177507585593221,0.2687373528704333
1.651750406788751,0.1177507585593221,0.2687373528704333
1.6760294781963188,0.1177507585593221,0.2687373528704333
1.7005308455284596,0.1177507585593221,0.2687373528704333
1.7252565440968723,0.1177507585593221,0.2687373528704333
1.7502086278482976,0.1177507585593221,0.2687373528704333
1.775389169535137,0.1177507585593221,0.2687373528704333
1.800800260887636,0.1177507585593221,0.2687373528704333
1.8264440127876398,0.1177507585593221,0.2687373528704333
1.852322555443947,0.1177507585593221,0.2687373528704333
1.8784380385692623,0.1177507585593221,0.2687373528704333
1.904792631558771,0.1177507585593221,0.2687373528704333
1.931388523670351,0.1177507585593221,0.2687373528704333
1.9582279242064318,0.1177507585593221,0.2687373528704333
1.9853130626975184,0.1177507585593221,0.2687373528704333
2.0126461890874,0.1177507585593221,0.3040800743887684
2.0402295739200498,0.1177507585593221,0.3040800743887684
2.0680655085282362,0.1177507585593221,0.3040800743887684
2.0961563052238645,0.1177507585593221,0.3040800743887684
2.1245042974900583,0.1177507585593221,0.3040800743887684
2.153111840174997,0.1177507585593221,0.3040800743887684
2.181981309687538,0.1177507585593221,0.3040800743887684
2.2111151041946178,0.1177507585593221,0.3040800743887684
2.240515643820469,0.1177507585593221,0.3040800743887684
2.270185370847657,0.1177507585593221,0.3040800743887684
2.300126749919959,0.1177507585593221,0.3040800743887684
2.3303422682471018,0.1177507585593221,0.3040800743887684
2.360834435811367,0.1177507585593221,0.3040800743887684
2.391605785576103,0.1177507585593221,0.3040800743887684
2.422658873696127,0.1177507585593221,0.3040800743887684
2.4539962797300703,0.1177507585593221,0.3040800743887684
2.4856206068546554,0.1177507585593221,0.3040800743887684
2.517534482080944,0.1177507585593221,0.3040800743887684
2.5497405564725555,0.1177507585593221,0.3040800743887684
2.582241505365896,0.1177507585593221,0.3040800743887684
2.615040028592392,0.1177507585593221,0.3040800743887684
2.648138850702765,0.1177507585593221,0.3040800743887684
2.6815407211933575,0.1177507585593221,0.3040800743887684
2.7152484147345333,0.1177507585593221,0.3040800743887684
2.749264731401164,0.1177507585593221,0.3040800743887684
2.7835924969052326,0.1177507585593221,0.3040800743887684
2.818234562830564,0.1177507585593221,0.3040800743887684
2.8531938068696996,0.1177507585593221,0.3040800743887684
2.8884731330629507,0.1177507585593221,0.3040800743887684
2.9240754720396325,0.1177507585593221,0.3040800743887684
2.9600037812615057,0.1177507585593221,0.3040800743887684
2.9962610452684593,0.1177507585593221,0.3040800743887684
3.032850275926427,0.1177507585593221,0.32822940104308646
3.0697745126775846,0.1177507585593221,0.32822940104308646
3.107036822792833,0.1177507585593221,0.32822940104308646
3.1446403016265942,0.1177507585593221,0.32822940104308646
3.1825880728739397,0.1177507585593221,0.32822940104308646
3.220883288830076,0.1177507585593221,0.32822940104308646
3.259529130652201,0.1177507585593221,0.32822940104308646
3.2985288086237627,0.1177507585593221,0.32822940104308646
3.3378855624211337,0.1177507585593221,0.32822940104308646
3.37760266138273,0.1177507585593221,0.32822940104308646
3.4176834047805897,0.1177507585593221,0.32822940104308646
3.4581311220944455,0.1177507585593221,0.32822940104308646
3.498949173288301,0.1177507585593221,0.32822940104308646
3.5401409490895395,0.1177507585593221,0.32822940104308646
3.581709871270588,0.1177507585593221,0.32822940104308646
3.6236593929331677,0.1177507585593221,0.32822940104308646
3.6659929987951307,0.1177507585593221,0.32822940104308646
3.7087142054799433,0.1177507585593221,0.32822940104308646
3.7518265618088034,0.1177507585593221,0.32822940104308646
3.79533364909544,0.1177507585593221,0.32822940104308646
3.8392390814436115,0.1177507585593221,0.32822940104308646
3.8835465060473267,0.1177507585593221,0.32822940104308646
3.928259603493811,0.1177507585593221,0.32822940104308646
3.9733820880692567,0.1177507585593221,0.32822940104308646
4.018917708067361,0.1177507585593221,0.3334037791386956
4.064870246100697,0.1177507585593221,0.3334037791386956
4.11124351941493,0.1177507585593221,0.3334037791386956
4.158041380205917,0.1177507585593221,0.3334037791386956
4.205267715939703,0.1177507585593221,0.3334037791386956
4.252926449675451,0.1177507585593221,0.3334037791386956
4.3010215403913294,0.1177507585593221,0.3334037791386956
4.349556983313378,0.1177507585593221,0.3334037791386956
4.398536810247394,0.1177507585593221,0.3334037791386956
4.447965089913845,0.1177507585593221,0.3334037791386956
4.4978459282858605,0.1177507585593221,0.3334037791386956
4.548183468930307,0.1177507585593221,0.3334037791386956
4.598981893351997,0.1177507585593221,0.3334037791386956
4.65024542134104,0.1177507585593221,0.3334037791386956
4.701978311323378,0.1177507585593221,0.3334037791386956
4.75418486071453,0.1177507585593221,0.3334037791386956
4.806869406276575,0.1177507585593221,0.3334037791386956
4.860036324478406,0.1177507585593221,0.3334037791386956
4.913690031859277,0.1177507585593221,0.3334037791386956
4.967834985395687,0.1177507585593221,0.3334037791386956
5.022475682871611,0.1177507585593221,0.3352854560184247
5.077616663252133,0.1177507585593221,0.3352854560184247
5.133262507060493,0.1177507585593221,0.3352854560184247
5.189417836758588,0.1177507585593221,0.3352854560184247
5.246087317130957,0.1177507585593221,0.3352854560184247
5.303275655672279,0.1177507585593221,0.3352854560184247
5.360987602978428,0.1177507585593221,0.3352854560184247
5.4192279531410925,0.1177507585593221,0.3352854560184247
5.478001544146027,0.1177507585593221,0.3352854560184247
5.53731325827493,0.1177507585593221,0.3352854560184247
5.597168022511019,0.1177507585593221,0.3352854560184247
5.6575708089483125,0.1177507585593221,0.3352854560184247
5.718526635204652,0.1177507585593221,0.3352854560184247
5.780040564838519,0.1177507585593221,0.3352854560184247
5.8421177077696544,0.1177507585593221,0.3352854560184247
5.904763220703541,0.1177507585593221,0.3352854560184247
5.967982307559765,0.1177507585593221,0.3352854560184247
6.031780219904307,0.12003224004080358,0.33840405926947825
6.096162257385778,0.12003224004080358,0.33840405926947825
6.161133768175662,0.12003224004080358,0.33840405926947825
6.226700149412588,0.12003224004080358,0.33840405926947825
6.292866847650657,0.12003224004080358,0.33840405926947825
6.3596393593118945,0.12003224004080358,0.33840405926947825
6.427023231142828,0.12003224004080358,0.33840405926947825
6.495024060675254,0.12003224004080358,0.33840405926947825
6.563647496691216,0.12003224004080358,0.33840405926947825
6.632899239692257,0.12003224004080358,0.33840405926947825
6.702785042372938,0.12003224004080358,0.33840405926947825
6.77331071009873,0.12003224004080358,0.33840405926947825
6.844482101388249,0.12003224004080358,0.33840405926947825
6.916305128399916,0.12003224004080358,0.33840405926947825
6.988785757423095,0.12003224004080358,0.33840405926947825
7.0619300093736825,0.12003224004080358,0.34046972189610697
7.135743960294288,0.12003224004080358,0.34046972189610697
7.210233741858938,0.12003224004080358,0.34046972189610697
7.2854055418824615,0.12003224004080358,0.34046972189610697
7.361265604834476,0.12003224004080358,0.34046972189610697
7.43782023235813,0.12003224004080358,0.34046972189610697
7.5150757837935815,0.12003224004080358,0.34046972189610697
7.593038676706239,0.12003224004080358,0.34046972189610697
7.671715387419899,0.12003224004080358,0.34046972189610697
7.751112451554694,0.12003224004080358,0.34046972189610697
7.831236464570023,0.12003224004080358,0.34046972189610697
7.912094082312437,0.12003224004080358,0.34046972189610697
7.993692021568512,0.12003224004080358,0.34046972189610697
8.076037060622834,0.12003224004080358,0.34107351237477085
8.159136039821046,0.12003224004080358,0.34107351237477085
8.242995862138088,0.12003224004080358,0.34107351237477085
8.327623493751602,0.12003224004080358,0.34107351237477085
8.413025964620626,0.12003224004080358,0.34107351237477085
8.499210369069564,0.12003224004080358,0.34107351237477085
8.586183866377493,0.12003224004080358,0.34107351237477085
8.673953681372906,0.12003224004080358,0.34107351237477085
8.762527105033842,0.12003224004080358,0.34107351237477085
8.85191149509356,0.12003224004080358,0.34107351237477085
8.942114276651754,0.12003224004080358,0.34107351237477085
9.033142942791317,0.12003224004080358,0.34965510247953974
9.125005055200818,0.12003224004080358,0.34965510247953974
9.217708244802623,0.12003224004080358,0.34965510247953974
9.311260212386811,0.12003224004080358,0.34965510247953974
9.405668729250856,0.12003224004080358,0.34965510247953974
9.50094163784519,0.12003224004080358,0.34965510247953974
9.597086852424678,0.12003224004080358,0.34965510247953974
9.694112359706029,0.12003224004080358,0.34965510247953974
9.792026219531278,0.12003224004080358,0.34965510247953974
9.890836565537274,0.12003224004080358,0.34965510247953974
9.990551605831373,0.12003224004080358,0.34965510247953974
10.091179623673248,0.12003224004080358,0.34970555974854006
10.192728978162995,0.12003224004080358,0.34970555974854006
10.295208104935512,0.12003224004080358,0.34970555974854006
10.398625516861227,0.12003224004080358,0.34970555974854006
10.502989804753293,0.12003224004080358,0.34970555974854006
10.608309638081176,0.12003224004080358,0.34970555974854006
10.714593765690843,0.12003224004080358,0.34970555974854006
10.82185101653154,0.12003224004080358,0.34970555974854006
10.930090300389168,0.12003224004080358,0.34970555974854006
11.039320608626454,0.12003224004080358,0.35792522088210843
11.149551014929818,0.12003224004080358,0.35792522088210843
11.260790676063156,0.12003224004080358,0.35792522088210843
11.373048832628454,0.12003224004080358,0.35792522088210843
11.486334809833409,0.12003224004080358,0.35792522088210843
11.600658018266088,0.12003224004080358,0.35792522088210843
11.716027954676617,0.12003224004080358,0.35792522088210843
11.83245420276612,0.12003224004080358,0.35792522088210843
11.949946433982785,0.12003224004080358,0.35792522088210843
12.068514408325282,0.12003224004080358,0.36599810660205295
12.188167975153542,0.12003224004080358,0.36599810660205295
12.30891707400689,0.12003224004080358,0.36599810660205295
12.430771735429767,0.12003224004080358,0.36599810660205295
12.553742081804907,0.12003224004080358,0.36599810660205295
12.677838328194252,0.12003224004080358,0.36599810660205295
12.803070783187463,0.12003224004080358,0.36599810660205295
12.929449849758267,0.12003224004080358,0.36599810660205295
13.05698602612864,0.12003224004080358,0.3660233352365531
13.185689906640853,0.12003224004080358,0.3660233352365531
13.315572182637574,0.12003224004080358,0.3660233352365531
13.446643643349956,0.12003224004080358,0.3660233352365531
13.578915176793906,0.12003224004080358,0.3660233352365531
13.712397770674567,0.12003224004080358,0.3660233352365531
13.84710251329901,0.12003224004080358,0.3660233352365531
13.983040594497384,0.12003224004080358,0.3660233352365531
14.1202233065524,0.12003224004080358,0.3660233352365531
14.258662045137427,0.12003224004080358,0.3660233352365531
14.398368310263063,0.12003224004080358,0.3660233352365531
14.539353707232468,0.12003224004080358,0.3660233352365531
14.681629947605423,0.12003224004080358,0.3660233352365531
14.825208850171151,0.12003224004080358,0.3660233352365531
14.970102341930158,0.12003224004080358,0.3660233352365531
15.116322459084941,0.12003224004080358,0.36714706066491437
15.263881348039858,0.12003224004080358,0.36714706066491437
15.41279126641014,0.12003224004080358,0.36714706066491437
15.563064584040072,0.12003224004080358,0.36714706066491437
15.7147137840306,0.12003224004080358,0.36714706066491437
15.867751463776248,0.12003224004080358,0.36714706066491437
16.022190336011615,0.12003224004080358,0.3746049253413221
16.178043229867388,0.12003224004080358,0.3746049253413221
16.335323091936036,0.12003224004080358,0.3746049253413221
16.49404298734734,0.12003224004080358,0.3746049253413221
16.6542161008536,0.12003224004080358,0.3746049253413221
16.815855737925,0.12003224004080358,0.3746049253413221
16.97897532585478,0.12003224004080358,0.3746049253413221
17.143588414874696,0.12003224004080358,0.3756557950014633
17.30970867928062,0.12003224004080358,0.3756557950014633
17.477349918568425,0.12003224004080358,0.3756557950014633
17.646526058580342,0.12003224004080358,0.3756557950014633
17.817251152661715,0.12003224004080358,0.3756557950014633
17.989539382828475,0.12003224004080358,0.3756557950014633
18.16340506094516,0.12004485435805366,0.37569363795321353
18.338862629913823,0.12004485435805366,0.37569363795321353
18.51592666487382,0.12004485435805366,0.37569363795321353
18.694611874412495,0.12004485435805366,0.37569363795321353
18.874933101787082,0.12004485435805366,0.37569363795321353
19.056905326157647,0.12004485435805366,0.39015069671490804
19.240543663831488,0.12004485435805366,0.39015069671490804
19.42586336951875,0.12004485435805366,0.39015069671490804
19.612879837599664,0.12004485435805366,0.39015069671490804
19.801608603403366,0.12004485435805366,0.39015069671490804
19.99206534449835,0.12004485435805366,0.39015069671490804
20.18426588199487,0.12004485435805366,0.3902137683011584
20.378226181859112,0.12004485435805366,0.3902137683011584
20.5739623562395,0.12004485435805366,0.3902137683011584
20.771490664805178,0.12004485435805366,0.3902137683011584
20.970827516096588,0.12004485435805366,0.3902137683011584
21.17198946888861,0.12004485435805366,0.3902137683011584
21.374993233566023,0.12004485435805366,0.3902137683011584
21.57985567351167,0.12004485435805366,0.3902137683011584
21.78659380650725,0.12004485435805366,0.3902137683011584
21.995224806146986,0.12004485435805366,0.3902137683011584
22.205766003264262,0.14004485435805367,0.40569646808849397
22.418234887371206,0.14004485435805367,0.40569646808849397
22.63264910811162,0.14004485435805367,0.40569646808849397
22.849026476727055,0.14004485435805367,0.40569646808849397
23.06738496753638,0.14005746867530375,0.40569646808849397
23.287742719428977,0.14005746867530375,0.40569646808849397
23.510118037371413,0.14005746867530375,0.40569646808849397
23.73452939392812,0.14005746867530375,0.40569646808849397
23.96099543079582,0.14005746867530375,0.40569646808849397
24.189534960352134,0.14018361184780453,0.40570908240574405
24.420166967218286,0.14018361184780453,0.40570908240574405
24.652910609836134,0.14018361184780453,0.40570908240574405
24.887785222059694,0.14018361184780453,0.40570908240574405
25.12481031476112,0.14018361184780453,0.40646243746373484
25.36400557745154,0.14018361184780453,0.40646243746373484
25.60539087991657,0.14018361184780453,0.40646243746373484
25.848986273866927,0.14018361184780453,0.40646243746373484
26.094811994604136,0.14018361184780453,0.4068790921850253
26.34288846270139,0.14018361184780453,0.4068790921850253
26.593236285699945,0.14018361184780453,0.4068790921850253
26.845876259820912,0.14018361184780453,0.4068790921850253
27.10082937169286,0.14018361184780453,0.4102502684701089
27.358116800095083,0.14018361184780453,0.4102502684701089
27.61775991771693,0.14018361184780453,0.4102502684701089
27.87978029293328,0.14018361184780453,0.4102502684701089
28.1441996915961,0.1668502785144712,0.4105369350131058
28.411040078842646,0.1668502785144712,0.4105369350131058
28.68032362091997,0.1668502785144712,0.4105369350131058
28.952072687026337,0.1668502785144712,0.4105369350131058
29.22630985116941,0.1679613896255823,0.41054954933035587
29.503057894041397,0.1679613896255823,0.41054954933035587
29.782339804911533,0.1679613896255823,0.41054954933035587
30.064178783535656,0.17462805629224895,0.41054954933035587
30.348598242083515,0.17462805629224895,0.41054954933035587
30.635621807083517,0.17462805629224895,0.41054954933035587
30.92527332138539,0.17462805629224895,0.41054954933035587
31.21757684614084,0.17489472295891562,0.4111671024270337
31.512556662802197,0.17489472295891562,0.4111671024270337
31.81023727513958,0.17489472295891562,0.4111671024270337
32.1106434112763,0.22156138962558225,0.4178589977282005
32.41380002574303,0.22156138962558225,0.4178589977282005
32.71973230155086,0.22156138962558225,0.4178589977282005
33.028465652283074,0.22822805629224893,0.4214916119217808
33.340025724206384,0.22822805629224893,0.4214916119217808
33.65443839840122,0.22822805629224893,0.4214916119217808
33.97172979291178,0.22822805629224893,0.4214916119217808
34.29192626491554,0.38822805629224894,0.4214916119217808
34.61505441291274,0.38822805629224894,0.4214916119217808
34.941141078935985,0.38822805629224894,0.4214916119217808
35.270213350779876,0.40156138962558224,0.42485017388961427
35.60229856425128,0.40156138962558224,0.42485017388961427
35.93742430543999,0.40156138962558224,0.42485017388961427
36.275618413010406,0.40156138962558224,0.42486278820686435
36.616908980513976,0.40156138962558224,0.42486278820686435
36.96132435872291,0.40156138962558224,0.42486278820686435
37.308893157985366,0.40933916740336007,0.42487540252411443
37.659644250601936,0.40933916740336007,0.42487540252411443
38.0136067732242,0.4106805815447742,0.4249384741103649
38.37081012927495,0.4106805815447742,0.4249384741103649
38.731283991390804,0.4106805815447742,0.4249384741103649
39.0950583038871,0.4106805815447742,0.42608742817322615
39.462163285245246,0.4106805815447742,0.42608742817322615
39.832629430623086,0.4106805815447742,0.42608742817322615
40.20648751438798,0.4317916926558853,0.4261000424904762
40.58376859267334,0.4317916926558853,0.4261000424904762
40.96450400595831,0.4317916926558853,0.4261000424904762
41.34872538167128,0.438458359322552,0.4348867994517221
41.736464636817175,0.438458359322552,0.4348867994517221
42.12775398062867,0.47953310679729944,0.4485326091889401
42.52262591724195,0.47953310679729944,0.4485326091889401
42.92111324839664,0.47953310679729944,0.4485326091889401
43.323249076160685,0.48064421790841055,0.4488377000337447
43.72906680568023,0.48064421790841055,0.4488377000337447
44.13860014795435,0.5039046954735239,0.4647144481096811
44.55188312263559,0.5039046954735239,0.4647144481096811
44.96895006085582,0.5039046954735239,0.4647144481096811
45.389835608078194,0.5053805705917831,0.4727847024150133
45.81457472697507,0.5053805705917831,0.4727847024150133
46.24320270033232,0.5075150663778918,0.47280022286420176
46.67575513398033,0.5075150663778918,0.47280022286420176
47.11226795975164,0.5348376775415625,0.47949560552369463
47.55277743846591,0.5348376775415625,0.47949560552369463
47.99732016294194,0.5348376775415625,0.47949560552369463
48.445933061037465,0.5348376775415625,0.487695269060252
48.89865339871682,0.5348376775415625,0.487695269060252
49.355518783146415,0.5348376775415625,0.4880205301653465
49.81656716581894,0.5348376775415625,0.4880205301653465
50.281836845705755,0.5352417179456029,0.4936496193821306
50.75136647243859,0.5352417179456029,0.4936496193821306
51.225195049519925,0.5356457583496433,0.49399098444212036
51.7033619375631,0.5356457583496433,0.49399098444212036
52.18590685756203,0.5356457583496433,0.4969096971230169
52.672869894190626,0.5356457583496433,0.4969096971230169
53.16429149913279,0.5381109903800927,0.497568344629941
53.66021249444255,0.5381109903800927,0.497568344629941
54.16067407593525,0.5381109903800927,0.49764164239133957
54.665717816609565,0.5381109903800927,0.49764164239133957
55.17538567010098,0.5381109903800927,0.49958074143789444
55.68971997416679,0.5381109903800927,0.49958074143789444
56.20876345420329,0.5387816974507998,0.5008161255692409
56.73255922679462,0.5387816974507998,0.5008161255692409
57.26115080329463,0.5387943117680499,0.5148057324194079
57.794582093441306,0.5387943117680499,0.5148057324194079
58.332897409004254,0.5387948929944376,0.5216523604127994
58.87614146746586,0.5387948929944376,0.5216523604127994
59.42435939573563,0.5387948929944376,0.5220727722615134
59.97759673389907,0.5387948929944376,0.5220727722615134
60.5358994390006,0.5390615596611041,0.5222858634923359
61.09931388886112,0.5391762509691304,0.5249822062907684
61.667886885930805,0.5391762509691304,0.5249822062907684
62.241665661176654,0.5391762509691304,0.5260849859237767
62.820697878006094,0.5391762509691304,0.5260849859237767
63.40503163622628,0.5397190488629217,0.5271401871866259
63.99471547603995,0.5397190488629217,0.5271401871866259
64.58979838207722,0.5404926611849209,0.5347380790981008
65.19032978746499,0.5404926611849209,0.5395040682080336
65.79635957793326,0.5404926611849209,0.5395040682080336
66.40793809595903,0.5404926611849209,0.5398583974510619
67.02511614494843,0.540505275502171,0.5475035126109778
67.6479449934566,0.540505275502171,0.5475035126109778
68.27647637944678,0.540505275502171,0.5478577786174549
68.91076251458804,0.540505275502171,0.5478577786174549
69.55085608859245,0.5467362123213432,0.5602640846259324
70.1968102735922,0.5474627453059406,0.5620562306279482
70.84867872855625,0.5474627453059406,0.5620562306279482
71.50651560374787,0.5474753596231907,0.5631538130927347
72.17037554522298,0.547525816892191,0.5780722099893414
72.84031369936932,0.547525816892191,0.5780722099893414
73.51638571748782,0.5475384312094411,0.5863320773887088
74.19864776041504,0.5475510455266912,0.5972481591008345
74.88715650318872,0.5475510455266912,0.5972481591008345
75.58196913975561,0.5475636598439413,0.6117516038584985
76.28314338772255,0.5708115230918046,0.6135668894892937
76.99073749315123,0.5708115230918046,0.6135668894892937
77.70481023539631,0.5708493660435549,0.6150467972665739
78.42542093198836,0.5708619803608049,0.6315592468544949
79.15262944356127,0.5709124376298053,0.6323601092644153
79.8864961788251,0.5709124376298053,0.6323601092644153
80.62708209958372,0.571179104296472,0.6468724096555162
81.3744487257992,0.5714709995976388,0.6471629134226276
82.12865814070211,0.5914709995976388,0.6578794347697833
82.88977299594876,0.5914709995976388,0.6578794347697833
83.65785651682576,0.5914709995976388,0.6584746840551415
84.4329725075018,0.5914709995976388,0.6599429211144916
85.21518535632808,0.5920569470008826,0.6608621477527489
86.00456004118686,0.5920569470008826,0.6677876498715858
86.80116213488915,0.5920569470008826,0.6677876498715858
87.60505781062206,0.5923236136675493,0.6716996783407351
88.41631384744528,0.5923236136675493,0.6865854565045307
89.23499763583871,0.5923236136675493,0.6882325950460081
90.06117718330049,0.6056569470008827,0.6884480111823813
90.89492111999613,0.6056569470008827,0.6884480111823813
91.7362987044601,0.6056701425445205,0.6898168585294384
92.58537982934838,0.6056701425445205,0.6907798174599257
93.44223502724489,0.6056701425445205,0.7020401943259423
94.30693547652044,0.6190034758778538,0.7026187291193884
95.17955300724532,0.6190034758778538,0.7094899412843413
96.06016010715663,0.6190034758778538,0.71079007744455
96.94882992767923,0.6190034758778538,0.71079007744455
97.84563629000264,0.6390034758778538,0.7266193013461227
98.7506536912133,0.6390034758778538,0.7268439538681476
99.6639573104832,0.6390034758778538,0.7315813226778438
100.5856230153145,0.6390034758778538,0.7319546597283866
101.51572736784212,0.6390034758778538,0.732308344508476
102.45434763119367,0.6390034758778538,0.7342565267288224
103.40156177590748,0.6390034758778538,0.7347034436307702
104.35744848640995,0.6630346596330281,0.7487567563023018
105.3220871675513,0.6697013262996948,0.7492271581595867
106.29555795120199,0.6697827612305208,0.759632778181528
107.27794170290915,0.6700441991390176,0.7600315627200264
108.26932002861392,0.6700476864973436,0.7681755501739651
109.26977528143081,0.6700476864973436,0.7818714593464818
110.27939056848811,0.6700603008145937,0.7836527568501465
111.29824975783195,0.6700603008145937,0.7839566920607255
112.32643748539306,0.6700603008145937,0.7863529292059479
113.36403916201725,0.6700603008145937,0.7962045411254941
114.41114098056097,0.6700603008145937,0.7963303219250625
115.46782992305056,0.6700603008145937,0.7977723062147039
116.53419376790828,0.6700603008145937,0.7981310448297727
117.61032109724371,0.6700603008145937,0.8049682005376825
118.69630130421271,0.6700729151318437,0.8061187590464979
119.79222460044257,0.6700729151318437,0.8075725703336529
120.89818202352623,0.6700981437663439,0.8143284637740155
122.0142654445847,0.6700981437663439,0.8214204889575596
123.14056757589846,0.6705613811973233,0.821745750062654
124.27718197860962,0.6705613811973233,0.8218037632746943
125.4242030704932,0.6705613811973233,0.821860614033959
126.58172613380086,0.6708292103167653,0.8230165428134725
127.74984732317573,0.6708292103167653,0.8305909164781399
128.9286636736399,0.6708292103167653,0.8306190512445785
130.11827310865544,0.6708292103167653,0.8401323919501393
131.3187744482582,0.6708292103167653,0.8401845928983026
132.53026741726714,0.6708292103167653,0.8471437360925239
133.7528526535683,0.6708292103167653,0.8476252060792278
134.9866317164746,0.6708292103167653,0.8476527596192786
136.23170709516273,0.6713625436500986,0.8543962746422212
137.4881822171863,0.6713625436500986,0.8544599274548591
138.75616145706778,0.6713625436500986,0.8545235802674972
140.0357501449688,0.6713877722845988,0.862866245933637
141.3270545754397,0.8313877722845988,0.8628794414772748
142.63018201624985,0.8313877722845988,0.8640157812228862
143.94524071729765,0.8313877722845988,0.8651400878776349
145.27233991960307,0.8313877722845988,0.8660243076409794
146.61158986438215,0.8313877722845988,0.8660369219582295
147.96310180220516,0.8380544389512655,0.8678135113818778
149.32698800223724,0.8793105572396418,0.8678897785117659
150.70336176156508,0.8793105572396418,0.8679276214635161
152.09233741460835,0.902558420487505,0.8746321310819329
153.49403034261724,0.9026088777565053,0.8746573597164331
154.9085569832575,0.9026088777565053,0.8813240263830998
156.3360348402823,0.9026088777565053,0.8813870979693502
157.77658249329346,0.9026088777565053,0.881400293512988
159.2303196075917,0.9026088777565053,0.8814759794164885
160.6973669441172,0.9026088777565053,0.8815138223682387
162.17784636948141,0.9026088777565053,0.888294017890156
163.67188086608985,0.9026088777565053,0.888294017890156
165.17959454235853,0.9026341063910055,0.8894303576357675
166.70111264302344,0.9026341063910055,0.8894808149047677
168.23656155954455,0.9026370125229438,0.8895438864910181
169.78606884060548,0.9026370125229438,0.8895438864910181
171.34976320270812,0.9027000841091942,0.8895691151255183
172.92777454086547,0.9027000841091942,0.8895817294427684
174.52023393939194,0.9027379270609445,0.8963114676956855
176.12727368279212,0.9027379270609445,0.8963493106474357
177.74902726675037,0.9027379270609445,0.8973875659903267
179.38562940921912,0.9027505413781945,0.8980039707862405
181.03721606161042,0.9027631556954446,0.8980039707862405
182.7039244200892,0.9027631556954446,0.8980039707862405
184.38589293697052,0.9027631556954446,0.8980544280552408
186.08326133221973,0.9027631556954446,0.9047589376736579
187.79617060505973,0.9027631556954446,0.9114508329748248
189.5247630456834,0.9027631556954446,0.9189213119684826
191.26918224707325,0.9027631556954446,0.9192079785114794
193.0295731169306,0.9027631556954446,0.9328205928287294
194.80608188971166,0.9027631556954446,0.9330872594953961
196.5988561387759,0.9027631556954446,0.9331251024471464
198.40804478864467,0.9029523704541959,0.9331377167643965
200.23379812737218,0.9029523704541959,0.9331755597161467
202.0762678190304,0.9037935185076202,0.9331881740333968
203.9356069163067,0.9037935185076202,0.9332007883506469
205.81196987321857,0.9038061328248703,0.9332260169851471
207.70551255794368,0.9038061328248703,0.9338057271300746
209.6163922657678,0.9038061328248703,0.9338057271300746
211.5447677321517,0.9038061328248703,0.9338057271300746
213.4907991459163,0.9174313614593705,0.9338183414473247
215.45464816254997,0.9174313614593705,0.9371769034151581
217.436477917637,0.9179217438672919,0.9371895177324082
219.43645304040976,0.9269836444775796,0.9371895177324082
221.45473966742318,0.9269836444775796,0.9405354653829916
223.49150545635652,0.9269842257039672,0.9405480797002417
225.5469195999402,0.9269968400212173,0.9405480797002417
227.62115284001044,0.9270466528272788,0.9416007156184795
229.71437748169345,0.9270466528272788,0.9416133299357295
231.82676740771748,0.9270466528272788,0.9416133299357295
233.95849809285795,0.9270466528272788,0.9416385585702297
236.10974661851373,0.9270592671445289,0.9416511728874798
238.28069168741717,0.9270592671445289,0.9416637872047299
240.47151363847945,0.9337259338111956,0.94168901583923
242.68239446177003,0.9338142340319462,0.94168901583923
244.91351781363528,0.9340809006986128,0.9417016301564801
247.16506903195443,0.9340940962422504,0.9417016301564801
249.43723515153536,0.9340975836005765,0.9417142444737302
251.73020491965218,0.9340975836005765,0.9417268587909803
254.0441688117231,0.9407642502672432,0.9417394731082304
256.379319047134,0.9407642502672432,0.942006139774897
258.73584960520566,0.9407642502672432,0.9422728064415637
261.11395624130733,0.9408273218534936,0.9422728064415637
263.5138365031188,0.9411066028374104,0.9422728064415637
265.93568974703936,0.9411066028374104,0.9422728064415637
268.379717154749,0.941686312982338,0.9422980350760639
270.8461217499199,0.941686312982338,0.9422980350760639
273.3351084150825,0.9416868942087256,0.9423232637105641
275.8468839086437,0.9417000897523635,0.9423232637105641
278.38165688206254,0.9417253183868636,0.9423232637105641
280.9396378971833,0.9417253183868636,0.9423232637105641
283.5210394437257,0.9417631613386138,0.9423358780278142
286.1260759569378,0.9417889711995016,0.9423484923450642
288.75496383540724,0.9417895524258892,0.9534722177734254
291.4079214590384,0.9418652383293897,0.9534722177734254
294.0851692071928,0.9418652383293897,0.9534722177734254
296.7869294769955,0.9418652383293897,0.9568055511067587
299.51342670181083,0.9418778526466398,0.9568055511067587
302.26488736988404,0.9418904669638899,0.9568055511067587
305.04154004315654,0.9418904669638899,0.9568055511067587
307.8436153762525,0.9418904669638899,0.9579166622178698
310.6713461356385,0.9418910481902776,0.9579166622178698
313.5249672189605,0.9430021593013886,0.9579292765351198
316.40471567455506,0.9430021593013886,0.9583333169391602
319.3108307211419,0.9430147736186387,0.9583333169391602
322.243553767695,0.9430147736186387,0.9583333169391602
325.20312843349666,0.9430147736186387,0.9583333169391602
328.1898005683753,0.9430273879358888,0.9583333169391602
331.20381827312656,0.943103655065777,0.9583333169391602
334.24543192012413,0.943103655065777,0.9583459312564103
337.3148941741173,0.943103655065777,0.9583459312564103
340.41246001322065,0.943103655065777,0.9583585455736604
343.53838675009354,0.9439500318773711,0.9583585455736604
346.69293405331575,0.9439500318773711,0.9583585455736604
349.87636396895783,0.9440103067584109,0.9583585455736604
353.0889409423487,0.9440103067584109,0.9586325977994073
356.3309318400442,0.9440103067584109,0.9586452121166574
359.6026059719937,0.9440108879847984,0.9586452121166574
362.90423511391265,0.9440114692111862,0.9586578264339075
366.23609352985864,0.9440114692111862,0.9586578264339075
369.59845799501363,0.9440114692111862,0.9586578264339075
372.99160781867744,0.9440114692111862,0.9586578264339075
376.4158248674671,0.9506781358778528,0.9586830550684077
379.87139358873304,0.9506781358778528,0.9586830550684077
383.3586010341876,0.9509395737863495,0.9586830550684077
386.87773688374966,0.9509395737863495,0.9586830550684077
390.4290934696098,0.9509395737863495,0.9586830550684077
394.01296580051184,0.9709395737863495,0.9586956693856578
397.6296515862604,0.9709395737863495,0.9586956693856578
401.27945126245106,0.9709395737863495,0.9586956693856578
404.9626680154282,0.9709418986919002,0.9586956693856578
408.67960780746904,0.9709418986919002,0.9653749503695744
412.43057940220046,0.9709418986919002,0.9661156911103153
416.21589439024785,0.9709418986919002,0.9694490244436486
420.0358672151184,0.9709545130091503,0.9694490244436486
423.8908151993227,0.9709545130091503,0.9694490244436486
427.78105857073285,0.9709545130091503,0.9694490244436486
431.7069204891849,0.9709550942355379,0.9694490244436486
435.6687270733227,0.9709803228700381,0.9694616387608986
439.6668074276887,0.9709803228700381,0.9694616387608986
443.7014936700633,0.9710439756826762,0.9694616387608986
447.77312095905194,0.9710439756826762,0.9694616387608986
451.8820275219274,0.9711827331724271,0.9694742530781487
456.02855468272634,0.9711953474896772,0.9694742530781487
460.21304689060196,0.9711959287160647,0.9694742530781487
464.43585174843906,0.9778625953827313,0.9694742530781487
468.69732004172664,0.9778625953827313,0.9694742530781487
472.99780576769905,0.9778625953827313,0.9694742530781487
477.33766616474185,0.9778625953827313,0.9694742530781487
481.71726174206697,0.9780013528724822,0.9694868673953988
486.13695630966174,0.9780265815069824,0.9694868673953988
490.5971170085076,0.9780391958242325,0.9694994817126489
495.0981143410801,0.9780391958242325,0.9694994817126489
499.6403222021254,0.9791503069353437,0.9694994817126489
504.22411790972103,0.9791503069353437,0.9694994817126489
508.8498822366172,0.9791629212525937,0.9694994817126489
513.5179994418686,0.9791881498870939,0.9694994817126489
518.2288573027546,0.9798668237432688,0.9694994817126489
522.9828471469906,0.9798668237432688,0.9694994817126489
527.7803638852378,0.9798668237432688,0.9694994817126489
532.6218060439048,0.9798668237432688,0.9694994817126489
537.5075757982554,0.9801408759690156,0.9694994817126489
542.4380790058161,0.9801408759690156,0.9694994817126489
547.41372524009,0.9801414571954034,0.9694994817126489
552.4349278245817,0.980142038421791,0.969512096029899
557.5021038671291,0.980142038421791,0.969512096029899
562.6156742945541,0.980142038421791,0.969512096029899
567.776063887628,0.980142038421791,0.969512096029899
572.9837013163576,0.980142038421791,0.969512096029899
578.2390191755961,0.9801546527390411,0.969512096029899
583.5424540209762,0.9801546527390411,0.969512096029899
588.8944464051754,0.9801798813735413,0.969512096029899
594.2954409145127,0.9801798813735413,0.969512096029899
599.7458862058795,0.980784820152969,0.969512096029899
605.2462350440111,0.980784820152969,0.969512096029899
610.7969443390944,0.9807865638321321,0.969512096029899
616.3984751847249,0.9807877262849075,0.969512096029899
622.0512928962097,0.980790051190458,0.969512096029899
627.7558670492211,0.9808016757182116,0.969512096029899
633.5126715188024,0.9808142900354617,0.969512096029899
639.3221845187336,0.9808142900354617,0.969512096029899
645.1848886412558,0.9808142900354617,0.969524710347149
651.1012708971598,0.9808142900354617,0.969524710347149
657.0718227562434,0.9808154524882372,0.9695373246643991
663.0970401881342,0.9808160337146249,0.9695373246643991
669.1774237034923,0.9808183586201754,0.9695373246643991
675.3134783955859,0.9810850252868419,0.9695373246643991
681.5057139822491,0.9810850252868419,0.9695499389816492
687.7546448482257,0.9810850252868419,0.9695499389816492
694.0607900878958,0.9810850252868419,0.9695499389816492
700.4246735483987,0.9811102539213421,0.9695499389816492
706.8468238731477,0.9811228682385922,0.9695499389816492
713.327774545744,0.9811366450086177,0.9695499389816492
719.8680639342947,0.9811366450086177,0.9695499389816492
726.4682353361316,0.9811401323669439,0.9695751676161494
733.1288370229443,0.9811527466841939,0.9695751676161494
739.8504222863243,0.981165361001444,0.9695751676161494
746.6335494837285,0.981165361001444,0.9695751676161494
753.4787820848583,0.981165361001444,0.9695751676161494
760.386688718468,0.981167104680607,0.9695751676161494
767.3578432196014,0.9811676859069947,0.9695751676161494
774.3928246772579,0.9811676859069947,0.9695751676161494
781.4922174825005,0.9811814626770202,0.9695751676161494
788.6566113769962,0.9811814626770202,0.9695751676161494
795.8866015020087,0.9811820439034079,0.9695751676161494
803.182788447835,0.9811843688089584,0.9695751676161494
810.5457783036958,0.9811849500353461,0.9695751676161494
817.9761827080857,0.9811855312617339,0.9695751676161494
825.4746188995773,0.9811855312617339,0.9695751676161494
833.0417097680975,0.9811861124881216,0.9695751676161494
840.6780839066696,0.9811861124881216,0.9695751676161494
848.3843756636302,0.9811866937145093,0.9695751676161494
856.1612251953263,0.9811866937145093,0.9695751676161494
864.0092785192883,0.9811866937145093,0.9695751676161494
871.9291875678973,0.9811993080317594,0.9695751676161494
879.92161024254,0.9811993080317594,0.969836605524646
887.9872104682594,0.9812004704845348,0.969836605524646
896.126658248909,0.9812004704845348,0.969836605524646
904.3406297228064,0.9814803326948394,0.969836605524646
912.6298072189009,0.9814809139212269,0.969836605524646
920.9948793134539,0.9814814951476145,0.969836605524646
929.4365408872413,0.9814820763740022,0.969836605524646
937.9554931832715,0.9814946906912523,0.969836605524646
946.552443865041,0.98149527191764,0.969836605524646
955.2281070753183,0.9826069642551389,0.969836605524646
963.9832034954667,0.9826075454815266,0.969836605524646
972.8184604053139,0.9826075454815266,0.969836605524646
981.7346117435617,0.9826075454815266,0.969836605524646
990.7323981687573,0.9826207410251643,0.969836605524646
999.8125671208182,0.9826333553424144,0.969836605524646
1008.9758728831208,0.982633936568802,0.969836605524646
1018.2230766451617,0.9826620713352406,0.969836605524646
1027.5549465657837,0.9826787542372043,0.969836605524646
1036.9722578369904,0.9826793354635921,0.969836605524646
1046.4757927483386,0.9826931122336175,0.969836605524646
1056.0663407519237,0.9826936934600053,0.969836605524646
1065.7446985279605,0.9826936934600053,0.969836605524646
1075.5116700509589,0.9827074702300306,0.969836605524646
1085.3680666565124,0.9827074702300306,0.969836605524646
1095.3147071086944,0.9827074702300306,0.969836605524646
1105.352417668072,0.9827074702300306,0.969836605524646
1115.4820321603452,0.9827080514564184,0.969836605524646
1125.7043920456083,0.9827218282264437,0.969836605524646
1136.0203464882527,0.9827344425436938,0.969836605524646
1146.4307524275032,0.9827470568609439,0.969836605524646
1156.936474648609,0.9827470568609439,0.969836605524646
1167.538385854674,0.9827470568609439,0.970874860867537
1178.237366739156,0.9827470568609439,0.970874860867537
1189.0343060590237,0.9833772242748716,0.970874860867537
1199.9301007085849,0.9834024529093718,0.970874860867537
1210.9256557939939,0.9834024529093718,0.970874860867537
1222.0218847084336,0.983427681543872,0.970874860867537
1233.2197092079925,0.9835285960818726,0.970874860867537
1244.5200594882353,0.9838331057002895,0.970874860867537
1255.9238742614707,0.9838457200175396,0.970874860867537
1267.4321008347351,0.9839592488727902,0.970874860867537
1279.0456951884785,0.9839592488727902,0.970874860867537
1290.76562205598,0.9840475490935408,0.970874860867537
1302.5928550034878,0.9842746068040422,0.970874860867537
1314.5283765110908,0.9842872211212923,0.970874860867537
1326.5731780543379,0.9845665021052089,0.970874860867537
1338.7282601865911,0.9902668985206138,0.970874860867537
1350.994632622147,0.9958224540761694,0.970874860867537
1363.3733143201089,0.9964021642210968,0.970874860867537
1375.8653335690371,0.9964021642210968,0.970874860867537
1388.4717280723607,0.9964021642210968,0.970874860867537
1401.1935450345834,0.9964021642210968,0.970874860867537
1414.031841248273,0.9964021642210968,0.970874860867537
1426.9876831818472,0.9964021642210968,0.970874860867537
1440.0621470681695,0.9964021642210968,0.970874860867537
1453.2563189939433,0.9964021642210968,0.970874860867537
1466.571294989938,0.9964021642210968,0.970874860867537
1480.0081811220334,0.9964021642210968,0.970887475184787
1493.5680935830992,0.9964021642210968,0.970887475184787
1507.2521587857213,0.9964021642210968,0.970887475184787
1521.0615134557647,0.9964526214900972,0.9709000895020371
1534.997304726805,0.9964526214900972,0.9709000895020371
1549.0606902354189,0.9964652358073472,0.9709000895020371
1563.252838217348,0.9964778501245973,0.9709000895020371
1577.5749276045472,0.9964778501245973,0.9709000895020371
1592.0281481231104,0.9964904644418474,0.9709000895020371
1606.6137003921058,0.9964904644418474,0.9709000895020371
1621.3327960233087,0.9965283073935977,0.9709000895020371
1636.1866577218482,0.9966670648833486,0.9709000895020371
1651.1765193877818,0.9968436653248496,0.9709000895020371
1666.3036262185867,0.9968436653248496,0.9709000895020371
1681.5692348126022,0.9968436653248496,0.9709000895020371
1696.9746132734126,0.9968436653248496,0.9709000895020371
1712.521041315193,0.9968436653248496,0.9709000895020371
1728.2098103690055,0.9968436653248496,0.9709000895020371
1744.0422236900836,0.9968436653248496,0.9709000895020371
1760.0195964660911,0.9968436653248496,0.9709000895020371
1776.143255926372,0.9968688939593497,0.9709000895020371
1792.414541452209,0.9968688939593497,0.9709000895020371
1808.8348046880765,0.9968688939593497,0.9709000895020371
1825.4054096539248,0.9968688939593497,0.9709000895020371
1842.127732858489,0.9968688939593497,0.9709000895020371
1859.0031634136324,0.9968815082765998,0.9709000895020371
1876.033103149744,0.9968815082765998,0.9709000895020371
1893.2189667321807,0.9968941225938499,0.9709000895020371
1910.562181778786,0.9971555605023467,0.9709000895020371
1928.0641889784822,0.9971681748195967,0.9709000895020371
1945.726442210944,0.9971681748195967,0.9709000895020371
1963.550408667379,0.9971681748195967,0.9709000895020371
1981.5375689723958,0.9971681748195967,0.9709000895020371
1999.689417307005,0.9971681748195967,0.9709000895020371
2018.0074615327367,0.9971681748195967,0.9709000895020371
2036.4932233169043,0.9971681748195967,0.9709000895020371
2055.148238258998,0.9971681748195967,0.9709000895020371
2073.974056018253,0.9971681748195967,0.9709000895020371
2092.9722404423774,0.9971681748195967,0.9709000895020371
2112.1443696974557,0.9971681748195967,0.9709000895020371
2131.4920363990573,0.9971681748195967,0.9709000895020371
2151.0168477445195,0.9971681748195967,0.9709000895020371
2170.7204256464656,0.9971681748195967,0.9709000895020371
2190.604406867533,0.9971681748195967,0.9709000895020371
2210.6704431563367,0.9971807891368468,0.9709000895020371
2230.9202013846866,0.9971807891368468,0.9709000895020371
2251.3553636860415,0.9971807891368468,0.9709000895020371
2271.9776275952518,0.9971807891368468,0.9709000895020371
2292.7887061895676,0.9971807891368468,0.9709000895020371
2313.7903282309444,0.9971807891368468,0.9709000895020371
2334.984238309656,0.9971807891368468,0.9709000895020371
2356.3721969892044,0.9971934034540969,0.9709000895020371
2377.955980952578,0.9971934034540969,0.9709000895020371
2399.7373831498367,0.9971934034540969,0.9709000895020371
2421.7182129470475,0.9971934034540969,0.9709000895020371
2443.9002962765976,0.9971934034540969,0.9709000895020371
2466.2854757888613,0.9971934034540969,0.9709000895020371
2488.8756110052736,0.9971934034540969,0.9709000895020371
2511.6725784727964,0.9971934034540969,0.9709000895020371
2534.6782719198113,0.9971934034540969,0.9709000895020371
2557.894602413417,0.9971934034540969,0.9709000895020371
2581.323498518187,0.9971934034540969,0.9709000895020371
2604.966906456376,0.9974600701207634,0.9709000895020371
2628.8267902695843,0.9974600701207634,0.9709000895020371
2652.9051319819228,0.9975105273897638,0.9709000895020371
2677.2039317646404,0.9988281051935123,0.9709000895020371
2701.7252081022907,0.9988281051935123,0.9709000895020371
2726.4709979604004,0.9988281051935123,0.9709000895020371
2751.443356954676,0.9988281051935123,0.9709000895020371
2776.644359521775,0.9988281051935123,0.9709000895020371
2802.076099091611,0.9988281051935123,0.9709000895020371
2827.740688261264,0.9988281051935123,0.9709000895020371
2853.640258970469,0.9988281051935123,0.9709000895020371
2879.776962678714,0.9988281051935123,0.9709000895020371
2906.15297054397,0.9988281051935123,0.9709000895020371
2932.7704736030287,0.9988281051935123,0.9709000895020371
2959.6316829535276,0.9988281051935123,0.9709000895020371
2986.738829937613,0.9988281051935123,0.9709000895020371
3014.0941663273115,0.9988281051935123,0.9709000895020371
3041.699964511555,0.9988281051935123,0.9709000895020371
3069.5585176849795,0.9988281051935123,0.9709000895020371
3097.6721400384035,0.9988281051935123,0.9709000895020371
3126.043166951051,0.9988281051935123,0.9709000895020371
3154.6739551845867,0.9988281051935123,0.9709000895020371
3183.5668830788463,0.9988281051935123,0.9709000895020371
3212.7243507494454,0.9988281051935123,0.9709000895020371
3242.1487802871347,0.9988281051935123,0.9709000895020371
3271.8426159589867,0.9988281051935123,0.9709000895020371
3301.8083244114787,0.9988281051935123,0.9709000895020371
3332.048394875349,0.9988281051935123,0.9709000895020371
3362.5653393724174,0.9988281051935123,0.9709000895020371
3393.361692924239,0.9988281051935123,0.9709000895020371
3424.440013762667,0.9988281051935123,0.9709000895020371
3455.8028835424093,0.9988281051935123,0.9709000895020371
3487.4529075554315,0.9988281051935123,0.9709000895020371
3519.3927149474234,0.9988281051935123,0.9709000895020371
3551.62495893618,0.9988281051935123,0.9709000895020371
3584.1523170319842,0.9988281051935123,0.9709000895020371
3616.9774912600697,0.9988281051935123,0.9709127038192872
3650.103208385025,0.9988407195107624,0.9709127038192872
3683.532220137349,0.9988407195107624,0.9709127038192872
3717.2673034420186,0.9988407195107624,0.9709127038192872
3751.3112606491413,0.9988407195107624,0.9709127038192872
3785.6669197667943,0.9988407195107624,0.9709127038192872
3820.337134695891,0.9988407195107624,0.9709127038192872
3855.324785467299,0.9988407195107624,0.9709127038192872
3890.6327784810637,0.9988407195107624,0.9709253181365373
3926.2640467478186,0.9988407195107624,0.9709253181365373
3962.2215501324763,0.9988407195107624,0.9709253181365373
3998.50827560005,0.9988533338280124,0.977591984803204
4035.1272374638243,0.9988911767797627,0.977591984803204
4072.0814776357315,0.9988911767797627,0.977591984803204
4109.374065879022,0.9988911767797627,0.977591984803204
4147.008100063309,0.9988911767797627,0.977591984803204
4184.986706421882,0.9988911767797627,0.977591984803204
4223.313039811386,0.9988911767797627,0.977591984803204
4261.990283973938,0.9988911767797627,0.977591984803204
4301.021651801539,0.9988911767797627,0.977591984803204
4340.410385603024,0.9988911767797627,0.977591984803204
4380.159757373375,0.9988911767797627,0.977591984803204
4420.273069065494,0.9988911767797627,0.977591984803204
4460.753652864557,0.9988911767797627,0.977591984803204
4501.604871464746,0.9988911767797627,0.977591984803204
4542.830118348645,0.9988911767797627,0.977591984803204
4584.432818069111,0.9988911767797627,0.977591984803204
4626.416426533724,0.9988911767797627,0.977591984803204
4668.784431291921,0.9988911767797627,0.977591984803204
4711.540351824644,0.9988911767797627,0.977591984803204
4754.687739836754,0.9988911767797627,0.977591984803204
4798.230179552048,0.9988911767797627,0.977591984803204
4842.171288010968,0.9988911767797627,0.977591984803204
4886.514715371129,0.9988911767797627,0.977591984803204
4931.264145210465,0.9988911767797627,0.977591984803204
4976.423294833283,0.9988911767797627,0.977591984803204
5021.995915579029,0.9988911767797627,0.977591984803204
5067.985793133886,0.9988911767797627,0.9783327255439449
5114.396747845304,0.9988911767797627,0.9783327255439449
5161.2326350392905,0.9989037910970128,0.9783327255439449
5208.497345340727,0.9989037910970128,0.9783327255439449
5256.194804996534,0.9989037910970128,0.9783327255439449
5304.328976201798,0.9989037910970128,0.9783327255439449
5352.903857428964,0.9994266669140063,0.9783327255439449
5401.923483759926,0.9994266669140063,0.9783327255439449
5451.391927221269,0.9994266669140063,0.9783327255439449
5501.3132971225095,0.9994266669140063,0.9783327255439449
5551.691740397423,0.9994266669140063,0.9783327255439449
5602.531441948594,0.9994266669140063,0.9783327255439449
5653.836624994974,0.9994266669140063,0.9783327255439449
5705.611551422773,0.9994266669140063,0.9783327255439449
5757.860522139457,0.9994518955485064,0.9783327255439449
5810.587877430997,0.9994518955485064,0.9783327255439449
5863.79799732248,0.9994518955485064,0.9783327255439449
5917.495301941875,0.9994518955485064,0.9783327255439449
5971.684251887284,0.9994645098657565,0.9783327255439449
6026.369348597441,0.9994645098657565,0.9783327255439449
6081.555134725626,0.9994645098657565,0.9783327255439449
6137.246194517082,0.9994645098657565,0.9783327255439449
6193.447154189744,0.9994645098657565,0.9783327255439449
6250.162682318612,0.9994645098657565,0.9783327255439449
6307.397490223534,0.9994645098657565,0.9783327255439449
6365.156332360538,0.9994645098657565,0.9783327255439449
6423.444006716845,0.9994645098657565,0.9783327255439449
6482.265355209409,0.9994645098657565,0.9783327255439449
6541.625264087087,0.9994645098657565,0.9783327255439449
6601.528664336626,0.9994645098657565,0.9783327255439449
6661.9805320921805,0.9994645098657565,0.9783327255439449
6722.985889048754,1.0,0.9783327255439449
6784.54980287932,1.0,0.9783327255439449
6846.67738765575,1.0,0.9783327255439449
6909.37380427372,1.0,0.9783327255439449
6972.644260881329,1.0,0.9783327255439449
7036.494013311813,1.0,0.9783327255439449
7100.928365520121,1.0,0.9783327255439449
7165.952670023458,1.0,0.9783327255439449
7231.572328346015,1.0,0.9783327255439449
7297.79279146756,1.0,0.9783327255439449
7364.619560276343,1.0,0.9783327255439449
7432.058186026008,1.0,0.9783327255439449
7500.114270796694,1.0,0.9783327255439449
7568.79346796049,1.0,0.9783327255439449
7638.101482650946,1.0,0.9783327255439449
7708.044072237093,1.0,0.9783327255439449
7778.627046801661,1.0,0.9783327255439449
7849.856269623678,1.0,0.9783327255439449
7921.737657665622,1.0,0.9783327255439449
7994.277182064835,1.0,0.9783327255439449
8067.48086862963,1.0,0.9783327255439449
8141.354798339819,1.0,0.9783327255439449
8215.905107851802,1.0,0.9783327255439449
8291.137990008445,1.0,0.9783327255439449
8367.05969435339,1.0,0.9783327255439449
8443.676527650312,1.0,0.9783327255439449
8520.994854406768,1.0,0.9783327255439449
8599.021097402847,1.0,0.9783327255439449
8677.761738224814,1.0,0.9783327255439449
8757.223317803406,1.0,0.9783327255439449
8837.412436957296,1.0,0.9783327255439449
8918.335756941362,1.0,0.9783327255439449
9000.000001,1.0,1.0


==> data/payload_cdf_log_algo_v3_3_facebook_video1a.csv <==
x,real_cdf,synth_cdf
0.0,0.019230769230769232,0.03353057199211045
0.00915586600662371,0.019230769230769232,0.03353057199211045
0.018395561895578668,0.019230769230769232,0.03353057199211045
0.027719855202034852,0.019230769230769232,0.03353057199211045
0.03712952048861141,0.019230769230769232,0.03353057199211045
0.04662533940971903,0.019230769230769232,0.03353057199211045
0.056208100776491486,0.019230769230769232,0.03353057199211045
0.06587860062231155,0.019230769230769232,0.03353057199211045
0.07563764226893703,0.019230769230769232,0.03353057199211045
0.08548603639323206,0.019230769230769232,0.03353057199211045
0.09542460109450956,0.019230769230769232,0.03353057199211045
0.10545416196249012,0.019230769230769232,0.03353057199211045
0.11557555214588319,0.019230769230769232,0.03353057199211045
0.12578961242159614,0.019230769230769232,0.03353057199211045
0.13609719126457712,0.019230769230769232,0.03353057199211045
0.14649914491829716,0.019230769230769232,0.03353057199211045
0.15699633746587774,0.019230769230769232,0.03353057199211045
0.1675896409018697,0.019230769230769232,0.03353057199211045
0.17827993520468913,0.019230769230769232,0.03353057199211045
0.18906810840971652,0.019230769230769232,0.03353057199211045
0.1999550566830654,0.019230769230769232,0.03353057199211045
0.21094168439602612,0.019230769230769232,0.03353057199211045
0.22202890420019133,0.019230769230769232,0.03353057199211045
0.23321763710326948,0.019230769230769232,0.03353057199211045
0.24450881254559215,0.019230769230769232,0.03353057199211045
0.255903368477322,0.019230769230769232,0.03353057199211045
0.2674022514363677,0.019230769230769232,0.03353057199211045
0.27900641662701225,0.019230769230769232,0.03353057199211045
0.29071682799926113,0.019230769230769232,0.03353057199211045
0.3025344583289168,0.019230769230769232,0.03353057199211045
0.31446028929838654,0.019230769230769232,0.03353057199211045
0.32649531157823036,0.019230769230769232,0.03353057199211045
0.33864052490945523,0.019230769230769232,0.03353057199211045
0.35089693818656265,0.019230769230769232,0.03353057199211045
0.363265569541357,0.019230769230769232,0.03353057199211045
0.3757474464275213,0.019230769230769232,0.03353057199211045
0.38834360570596643,0.019230769230769232,0.03353057199211045
0.40105509373096304,0.019230769230769232,0.03353057199211045
0.41388296643706135,0.019230769230769232,0.03353057199211045
0.4268282894268068,0.019230769230769232,0.03353057199211045
0.43989213805925864,0.019230769230769232,0.03353057199211045
0.4530755975393202,0.019230769230769232,0.03353057199211045
0.4663797630078849,0.019230769230769232,0.03353057199211045
0.4798057396328097,0.019230769230769232,0.03353057199211045
0.49335464270072044,0.019230769230769232,0.03353057199211045
0.5070275977096577,0.019230769230769232,0.03353057199211045
0.5208257404625712,0.019230769230769232,0.03353057199211045
0.5347502171616709,0.019230769230769232,0.03353057199211045
0.5488021845036398,0.019230769230769232,0.03353057199211045
0.5629828097757212,0.019230769230769232,0.03353057199211045
0.5772932709526839,0.019230769230769232,0.03353057199211045
0.5917347567946759,0.019230769230769232,0.03353057199211045
0.6063084669459737,0.019230769230769232,0.03353057199211045
0.6210156120346363,0.019230769230769232,0.03353057199211045
0.6358574137730705,0.019230769230769232,0.03353057199211045
0.6508351050595187,0.019230769230769232,0.03353057199211045
0.6659499300804742,0.019230769230769232,0.03353057199211045
0.6812031444140353,0.019230769230769232,0.03353057199211045
0.6965960151342045,0.019230769230769232,0.03353057199211045
0.7121298209161451,0.019230769230769232,0.03353057199211045
0.727805852142398,0.019230769230769232,0.03353057199211045
0.7436254110100741,0.019230769230769232,0.03353057199211045
0.7595898116390265,0.019230769230769232,0.03353057199211045
0.7757003801810138,0.019230769230769232,0.03353057199211045
0.7919584549298618,0.019230769230769232,0.03353057199211045
0.8083653864326361,0.019230769230769232,0.03353057199211045
0.8249225376018297,0.019230769230769232,0.03353057199211045
0.8416312838285798,0.019230769230769232,0.03353057199211045
0.8584930130969205,0.019230769230769232,0.03353057199211045
0.8755091260990825,0.019230769230769232,0.03353057199211045
0.8926810363518455,0.019230769230769232,0.03353057199211045
0.9100101703139607,0.019230769230769232,0.03353057199211045
0.927497967504644,0.019230769230769232,0.03353057199211045
0.945145880623156,0.019230769230769232,0.03353057199211045
0.9629553756694775,0.019230769230769232,0.03353057199211045
0.9809279320660892,0.019230769230769232,0.03353057199211045
0.9990650427808644,0.019230769230769232,0.03353057199211045
1.0173682144510914,0.019230769230769232,0.045998872921949846
1.0358389675086275,0.019230769230769232,0.045998872921949846
1.0544788363061997,0.019230769230769232,0.045998872921949846
1.0732893692448633,0.019230769230769232,0.045998872921949846
1.0922721289026267,0.019230769230769232,0.045998872921949846
1.1114286921642524,0.019230769230769232,0.045998872921949846
1.130760650352249,0.019230769230769232,0.045998872921949846
1.1502696093590608,0.019230769230769232,0.045998872921949846
1.1699571897804675,0.019230769230769232,0.045998872921949846
1.1898250270502069,0.019230769230769232,0.045998872921949846
1.20987477157583,0.019230769230769232,0.045998872921949846
1.2301080888757965,0.019230769230769232,0.045998872921949846
1.2505266597178308,0.019230769230769232,0.045998872921949846
1.2711321802585418,0.019230769230769232,0.045998872921949846
1.2919263621843202,0.019230769230769232,0.045998872921949846
1.3129109328535282,0.019230769230769232,0.045998872921949846
1.3340876354399904,0.019230769230769232,0.045998872921949846
1.355458229077796,0.019230769230769232,0.045998872921949846
1.3770244890074315,0.019230769230769232,0.045998872921949846
1.3987882067232467,0.019230769230769232,0.045998872921949846
1.420751190122274,0.019230769230769232,0.045998872921949846
1.4429152636544083,0.019230769230769232,0.045998872921949846
1.4652822684739637,0.019230769230769232,0.045998872921949846
1.4878540625926169,0.019230769230769232,0.045998872921949846
1.5106325210337492,0.019230769230769232,0.045998872921949846
1.533619535988206,0.019230769230769232,0.045998872921949846
1.5568170169714786,0.019230769230769232,0.045998872921949846
1.5802268909823245,0.019230769230769232,0.045998872921949846
1.603851102662846,0.019230769230769232,0.045998872921949846
1.6276916144600264,0.019230769230769232,0.045998872921949846
1.651750406788751,0.019230769230769232,0.045998872921949846
1.6760294781963188,0.019230769230769232,0.045998872921949846
1.7005308455284596,0.019230769230769232,0.045998872921949846
1.7252565440968723,0.019230769230769232,0.045998872921949846
1.7502086278482976,0.019230769230769232,0.045998872921949846
1.775389169535137,0.019230769230769232,0.045998872921949846
1.800800260887636,0.019230769230769232,0.045998872921949846
1.8264440127876398,0.019230769230769232,0.045998872921949846
1.852322555443947,0.019230769230769232,0.045998872921949846
1.8784380385692623,0.019230769230769232,0.045998872921949846
1.904792631558771,0.019230769230769232,0.045998872921949846
1.931388523670351,0.019230769230769232,0.045998872921949846
1.9582279242064318,0.019230769230769232,0.045998872921949846
1.9853130626975184,0.019230769230769232,0.045998872921949846
2.0126461890874,0.019230769230769232,0.051493378416455335
2.0402295739200498,0.019230769230769232,0.051493378416455335
2.0680655085282362,0.019230769230769232,0.051493378416455335
2.0961563052238645,0.019230769230769232,0.051493378416455335
2.1245042974900583,0.019230769230769232,0.051493378416455335
2.153111840174997,0.019230769230769232,0.051493378416455335
2.181981309687538,0.019230769230769232,0.051493378416455335
2.2111151041946178,0.019230769230769232,0.051493378416455335
2.240515643820469,0.019230769230769232,0.051493378416455335
2.270185370847657,0.019230769230769232,0.051493378416455335
2.300126749919959,0.019230769230769232,0.051493378416455335
2.3303422682471018,0.019230769230769232,0.051493378416455335
2.360834435811367,0.019230769230769232,0.051493378416455335
2.391605785576103,0.019230769230769232,0.051493378416455335
2.422658873696127,0.019230769230769232,0.051493378416455335
2.4539962797300703,0.019230769230769232,0.051493378416455335
2.4856206068546554,0.019230769230769232,0.051493378416455335
2.517534482080944,0.019230769230769232,0.051493378416455335
2.5497405564725555,0.019230769230769232,0.051493378416455335
2.582241505365896,0.019230769230769232,0.051493378416455335
2.615040028592392,0.019230769230769232,0.051493378416455335
2.648138850702765,0.019230769230769232,0.051493378416455335
2.6815407211933575,0.019230769230769232,0.051493378416455335
2.7152484147345333,0.019230769230769232,0.051493378416455335
2.749264731401164,0.019230769230769232,0.051493378416455335
2.7835924969052326,0.019230769230769232,0.051493378416455335
2.818234562830564,0.019230769230769232,0.051493378416455335
2.8531938068696996,0.019230769230769232,0.051493378416455335
2.8884731330629507,0.019230769230769232,0.051493378416455335
2.9240754720396325,0.019230769230769232,0.051493378416455335
2.9600037812615057,0.019230769230769232,0.051493378416455335
2.9962610452684593,0.019230769230769232,0.051493378416455335
3.032850275926427,0.019230769230769232,0.0549098337559876
3.0697745126775846,0.019230769230769232,0.0549098337559876
3.107036822792833,0.019230769230769232,0.0549098337559876
3.1446403016265942,0.019230769230769232,0.0549098337559876
3.1825880728739397,0.019230769230769232,0.0549098337559876
3.220883288830076,0.019230769230769232,0.0549098337559876
3.259529130652201,0.019230769230769232,0.0549098337559876
3.2985288086237627,0.019230769230769232,0.0549098337559876
3.3378855624211337,0.019230769230769232,0.0549098337559876
3.37760266138273,0.019230769230769232,0.0549098337559876
3.4176834047805897,0.019230769230769232,0.0549098337559876
3.4581311220944455,0.019230769230769232,0.0549098337559876
3.498949173288301,0.019230769230769232,0.0549098337559876
3.5401409490895395,0.019230769230769232,0.0549098337559876
3.581709871270588,0.019230769230769232,0.0549098337559876
3.6236593929331677,0.019230769230769232,0.0549098337559876
3.6659929987951307,0.019230769230769232,0.0549098337559876
3.7087142054799433,0.019230769230769232,0.0549098337559876
3.7518265618088034,0.019230769230769232,0.0549098337559876
3.79533364909544,0.019230769230769232,0.0549098337559876
3.8392390814436115,0.019230769230769232,0.0549098337559876
3.8835465060473267,0.019230769230769232,0.0549098337559876
3.928259603493811,0.019230769230769232,0.0549098337559876
3.9733820880692567,0.019230769230769232,0.0549098337559876
4.018917708067361,0.019230769230769232,0.057808537616229914
4.064870246100697,0.019230769230769232,0.057808537616229914
4.11124351941493,0.019230769230769232,0.057808537616229914
4.158041380205917,0.019230769230769232,0.057808537616229914
4.205267715939703,0.019230769230769232,0.057808537616229914
4.252926449675451,0.019230769230769232,0.057808537616229914
4.3010215403913294,0.019230769230769232,0.057808537616229914
4.349556983313378,0.019230769230769232,0.057808537616229914
4.398536810247394,0.019230769230769232,0.057808537616229914
4.447965089913845,0.019230769230769232,0.057808537616229914
4.4978459282858605,0.019230769230769232,0.057808537616229914
4.548183468930307,0.019230769230769232,0.057808537616229914
4.598981893351997,0.019230769230769232,0.057808537616229914
4.65024542134104,0.019230769230769232,0.057808537616229914
4.701978311323378,0.019230769230769232,0.057808537616229914
4.75418486071453,0.019230769230769232,0.057808537616229914
4.806869406276575,0.019230769230769232,0.057808537616229914
4.860036324478406,0.019230769230769232,0.057808537616229914
4.913690031859277,0.019230769230769232,0.057808537616229914
4.967834985395687,0.019230769230769232,0.057808537616229914
5.022475682871611,0.019230769230769232,0.06101366582135813
5.077616663252133,0.019230769230769232,0.06101366582135813
5.133262507060493,0.019230769230769232,0.06101366582135813
5.189417836758588,0.019230769230769232,0.06101366582135813
5.246087317130957,0.019230769230769232,0.06101366582135813
5.303275655672279,0.019230769230769232,0.06101366582135813
5.360987602978428,0.019230769230769232,0.06101366582135813
5.4192279531410925,0.019230769230769232,0.06101366582135813
5.478001544146027,0.019230769230769232,0.06101366582135813
5.53731325827493,0.019230769230769232,0.06101366582135813
5.597168022511019,0.019230769230769232,0.06101366582135813
5.6575708089483125,0.019230769230769232,0.06101366582135813
5.718526635204652,0.019230769230769232,0.06101366582135813
5.780040564838519,0.019230769230769232,0.06101366582135813
5.8421177077696544,0.019230769230769232,0.06101366582135813
5.904763220703541,0.019230769230769232,0.06101366582135813
5.967982307559765,0.019230769230769232,0.06101366582135813
6.031780219904307,0.019230769230769232,0.06249295576218653
6.096162257385778,0.019230769230769232,0.06249295576218653
6.161133768175662,0.019230769230769232,0.06249295576218653
6.226700149412588,0.019230769230769232,0.06249295576218653
6.292866847650657,0.019230769230769232,0.06249295576218653
6.3596393593118945,0.019230769230769232,0.06249295576218653
6.427023231142828,0.019230769230769232,0.06249295576218653
6.495024060675254,0.019230769230769232,0.06249295576218653
6.563647496691216,0.019230769230769232,0.06249295576218653
6.632899239692257,0.019230769230769232,0.06249295576218653
6.702785042372938,0.019230769230769232,0.06249295576218653
6.77331071009873,0.019230769230769232,0.06249295576218653
6.844482101388249,0.019230769230769232,0.06249295576218653
6.916305128399916,0.019230769230769232,0.06249295576218653
6.988785757423095,0.019230769230769232,0.06249295576218653
7.0619300093736825,0.019230769230769232,0.06443012116089039
7.135743960294288,0.019230769230769232,0.06443012116089039
7.210233741858938,0.019230769230769232,0.06443012116089039
7.2854055418824615,0.019230769230769232,0.06443012116089039
7.361265604834476,0.019230769230769232,0.06443012116089039
7.43782023235813,0.019230769230769232,0.06443012116089039
7.5150757837935815,0.019230769230769232,0.06443012116089039
7.593038676706239,0.019230769230769232,0.06443012116089039
7.671715387419899,0.019230769230769232,0.06443012116089039
7.751112451554694,0.019230769230769232,0.06443012116089039
7.831236464570023,0.019230769230769232,0.06443012116089039
7.912094082312437,0.019230769230769232,0.06443012116089039
7.993692021568512,0.019230769230769232,0.06443012116089039
8.076037060622834,0.019230769230769232,0.06590941110171879
8.159136039821046,0.019230769230769232,0.06590941110171879
8.242995862138088,0.019230769230769232,0.06590941110171879
8.327623493751602,0.019230769230769232,0.06590941110171879
8.413025964620626,0.019230769230769232,0.06590941110171879
8.499210369069564,0.019230769230769232,0.06590941110171879
8.586183866377493,0.019230769230769232,0.06590941110171879
8.673953681372906,0.019230769230769232,0.06590941110171879
8.762527105033842,0.019230769230769232,0.06590941110171879
8.85191149509356,0.019230769230769232,0.06590941110171879
8.942114276651754,0.019230769230769232,0.06590941110171879
9.033142942791317,0.019230769230769232,0.06590941110171879
9.125005055200818,0.019230769230769232,0.06590941110171879
9.217708244802623,0.019230769230769232,0.06590941110171879
9.311260212386811,0.019230769230769232,0.06590941110171879
9.405668729250856,0.019230769230769232,0.06590941110171879
9.50094163784519,0.019230769230769232,0.06590941110171879
9.597086852424678,0.019230769230769232,0.06590941110171879
9.694112359706029,0.019230769230769232,0.06590941110171879
9.792026219531278,0.019230769230769232,0.06590941110171879
9.890836565537274,0.019230769230769232,0.06590941110171879
9.990551605831373,0.019230769230769232,0.06590941110171879
10.091179623673248,0.019230769230769232,0.07796562411947026
10.192728978162995,0.019230769230769232,0.07796562411947026
10.295208104935512,0.019230769230769232,0.07796562411947026
10.398625516861227,0.019230769230769232,0.07796562411947026
10.502989804753293,0.019230769230769232,0.07796562411947026
10.608309638081176,0.019230769230769232,0.07796562411947026
10.714593765690843,0.019230769230769232,0.07796562411947026
10.82185101653154,0.019230769230769232,0.07796562411947026
10.930090300389168,0.019230769230769232,0.07796562411947026
11.039320608626454,0.019230769230769232,0.08240349394195548
11.149551014929818,0.019230769230769232,0.08240349394195548
11.260790676063156,0.019230769230769232,0.08240349394195548
11.373048832628454,0.019230769230769232,0.08240349394195548
11.486334809833409,0.019230769230769232,0.08240349394195548
11.600658018266088,0.019230769230769232,0.08240349394195548
11.716027954676617,0.019230769230769232,0.08240349394195548
11.83245420276612,0.019230769230769232,0.08240349394195548
11.949946433982785,0.019230769230769232,0.08240349394195548
12.068514408325282,0.019230769230769232,0.08663003663003663
12.188167975153542,0.019230769230769232,0.08663003663003663
12.30891707400689,0.019230769230769232,0.08663003663003663
12.430771735429767,0.019230769230769232,0.08663003663003663
12.553742081804907,0.019230769230769232,0.08663003663003663
12.677838328194252,0.019230769230769232,0.08663003663003663
12.803070783187463,0.019230769230769232,0.08663003663003663
12.929449849758267,0.019230769230769232,0.08663003663003663
13.05698602612864,0.019230769230769232,0.08663003663003663
13.185689906640853,0.019230769230769232,0.08663003663003663
13.315572182637574,0.019230769230769232,0.08663003663003663
13.446643643349956,0.019230769230769232,0.08663003663003663
13.578915176793906,0.019230769230769232,0.08663003663003663
13.712397770674567,0.019230769230769232,0.08663003663003663
13.84710251329901,0.019230769230769232,0.08663003663003663
13.983040594497384,0.019230769230769232,0.08663003663003663
14.1202233065524,0.019230769230769232,0.11288038884192732
14.258662045137427,0.019230769230769232,0.11288038884192732
14.398368310263063,0.019230769230769232,0.11288038884192732
14.539353707232468,0.019230769230769232,0.11288038884192732
14.681629947605423,0.019230769230769232,0.11288038884192732
14.825208850171151,0.019230769230769232,0.11288038884192732
14.970102341930158,0.019230769230769232,0.11288038884192732
15.116322459084941,0.019230769230769232,0.11288038884192732
15.263881348039858,0.019230769230769232,0.11288038884192732
15.41279126641014,0.019230769230769232,0.11288038884192732
15.563064584040072,0.019230769230769232,0.11288038884192732
15.7147137840306,0.019230769230769232,0.11288038884192732
15.867751463776248,0.019230769230769232,0.11288038884192732
16.022190336011615,0.019230769230769232,0.11513592316267902
16.178043229867388,0.019230769230769232,0.11513592316267902
16.335323091936036,0.019230769230769232,0.11513592316267902
16.49404298734734,0.019230769230769232,0.11513592316267902
16.6542161008536,0.019230769230769232,0.11513592316267902
16.815855737925,0.019230769230769232,0.11513592316267902
16.97897532585478,0.019230769230769232,0.11513592316267902
17.143588414874696,0.019230769230769232,0.13676173325002755
17.30970867928062,0.019230769230769232,0.13676173325002755
17.477349918568425,0.019230769230769232,0.13676173325002755
17.646526058580342,0.019230769230769232,0.13676173325002755
17.817251152661715,0.019230769230769232,0.13676173325002755
17.989539382828475,0.019230769230769232,0.13676173325002755
18.16340506094516,0.019230769230769232,0.15782400431229865
18.338862629913823,0.019230769230769232,0.15782400431229865
18.51592666487382,0.019230769230769232,0.15782400431229865
18.694611874412495,0.019230769230769232,0.15782400431229865
18.874933101787082,0.019230769230769232,0.15782400431229865
19.056905326157647,0.019230769230769232,0.16743938892768326
19.240543663831488,0.019230769230769232,0.16743938892768326
19.42586336951875,0.019230769230769232,0.16743938892768326
19.612879837599664,0.019230769230769232,0.16743938892768326
19.801608603403366,0.019230769230769232,0.16743938892768326
19.99206534449835,0.019230769230769232,0.16743938892768326
20.18426588199487,0.036860965121834684,0.1953345706690188
20.378226181859112,0.036860965121834684,0.1953345706690188
20.5739623562395,0.036860965121834684,0.1953345706690188
20.771490664805178,0.036860965121834684,0.1953345706690188
20.970827516096588,0.036860965121834684,0.1953345706690188
21.17198946888861,0.036860965121834684,0.19829315055067565
21.374993233566023,0.036860965121834684,0.19829315055067565
21.57985567351167,0.036860965121834684,0.19829315055067565
21.78659380650725,0.036860965121834684,0.19829315055067565
21.995224806146986,0.036860965121834684,0.19829315055067565
22.205766003264262,0.036860965121834684,0.21752391978144486
22.418234887371206,0.036860965121834684,0.21752391978144486
22.63264910811162,0.036860965121834684,0.21752391978144486
22.849026476727055,0.036860965121834684,0.21752391978144486
23.06738496753638,0.036860965121834684,0.2204226236416872
23.287742719428977,0.036860965121834684,0.2204226236416872
23.510118037371413,0.036860965121834684,0.2204226236416872
23.73452939392812,0.036860965121834684,0.2204226236416872
23.96099543079582,0.036860965121834684,0.2204226236416872
24.189534960352134,0.036860965121834684,0.22591712913619266
24.420166967218286,0.036860965121834684,0.22591712913619266
24.652910609836134,0.036860965121834684,0.22591712913619266
24.887785222059694,0.036860965121834684,0.22591712913619266
25.12481031476112,0.036860965121834684,0.22835795753855953
25.36400557745154,0.036860965121834684,0.22835795753855953
25.60539087991657,0.036860965121834684,0.22835795753855953
25.848986273866927,0.036860965121834684,0.22835795753855953
26.094811994604136,0.036860965121834684,0.22835795753855953
26.34288846270139,0.036860965121834684,0.22835795753855953
26.593236285699945,0.036860965121834684,0.22835795753855953
26.845876259820912,0.036860965121834684,0.22835795753855953
27.10082937169286,0.036860965121834684,0.24018308892890833
27.358116800095083,0.036860965121834684,0.24018308892890833
27.61775991771693,0.036860965121834684,0.24018308892890833
27.87978029293328,0.036860965121834684,0.24018308892890833
28.1441996915961,0.036860965121834684,0.2540250162323741
28.411040078842646,0.036860965121834684,0.2540250162323741
28.68032362091997,0.036860965121834684,0.2540250162323741
28.952072687026337,0.036860965121834684,0.2540250162323741
29.22630985116941,0.036860965121834684,0.25585651806387594
29.503057894041397,0.036860965121834684,0.25585651806387594
29.782339804911533,0.036860965121834684,0.25585651806387594
30.064178783535656,0.0464763497372193,0.25585651806387594
30.348598242083515,0.0464763497372193,0.25585651806387594
30.635621807083517,0.0464763497372193,0.25585651806387594
30.92527332138539,0.0464763497372193,0.25585651806387594
31.21757684614084,0.0464763497372193,0.26029438788636117
31.512556662802197,0.0464763497372193,0.26029438788636117
31.81023727513958,0.0464763497372193,0.26029438788636117
32.1106434112763,0.16090907420338857,0.26273521628872804
32.41380002574303,0.16090907420338857,0.26273521628872804
32.71973230155086,0.16090907420338857,0.26273521628872804
33.028465652283074,0.16090907420338857,0.2781620971002242
33.340025724206384,0.16090907420338857,0.2781620971002242
33.65443839840122,0.16090907420338857,0.2781620971002242
33.97172979291178,0.16090907420338857,0.2781620971002242
34.29192626491554,0.16090907420338857,0.2781620971002242
34.61505441291274,0.16090907420338857,0.2781620971002242
34.941141078935985,0.16090907420338857,0.2781620971002242
35.270213350779876,0.16090907420338857,0.2892567716564372
35.60229856425128,0.16090907420338857,0.2892567716564372
35.93742430543999,0.16090907420338857,0.2892567716564372
36.275618413010406,0.18975522804954242,0.29021831011797566
36.616908980513976,0.18975522804954242,0.29021831011797566
36.96132435872291,0.18975522804954242,0.29021831011797566
37.308893157985366,0.18975522804954242,0.3055395273622698
37.659644250601936,0.18975522804954242,0.3055395273622698
38.0136067732242,0.18975522804954242,0.31663420191848285
38.37081012927495,0.18975522804954242,0.31663420191848285
38.731283991390804,0.18975522804954242,0.31663420191848285
39.0950583038871,0.18975522804954242,0.31747032231982064
39.462163285245246,0.18975522804954242,0.31747032231982064
39.832629430623086,0.18975522804954242,0.31747032231982064
40.20648751438798,0.26445937006137676,0.32169686500790173
40.58376859267334,0.26445937006137676,0.32169686500790173
40.96450400595831,0.26445937006137676,0.32169686500790173
41.34872538167128,0.26445937006137676,0.3317701250811619
41.736464636817175,0.26445937006137676,0.3317701250811619
42.12775398062867,0.4375362931382998,0.3331437514547882
42.52262591724195,0.4375362931382998,0.3331437514547882
42.92111324839664,0.4375362931382998,0.3331437514547882
43.323249076160685,0.4375362931382998,0.3457177159518296
43.72906680568023,0.4375362931382998,0.3457177159518296
44.13860014795435,0.45676706236906905,0.3461755914097051
44.55188312263559,0.45676706236906905,0.3461755914097051
44.96895006085582,0.45676706236906905,0.3461755914097051
45.389835608078194,0.45676706236906905,0.3461755914097051
45.81457472697507,0.45676706236906905,0.3461755914097051
46.24320270033232,0.45676706236906905,0.3461755914097051
46.67575513398033,0.45676706236906905,0.3461755914097051
47.11226795975164,0.45676706236906905,0.34663346686758056
47.55277743846591,0.45676706236906905,0.34663346686758056
47.99732016294194,0.45676706236906905,0.34663346686758056
48.445933061037465,0.46638244698445364,0.35004992220711284
48.89865339871682,0.46638244698445364,0.35004992220711284
49.355518783146415,0.46638244698445364,0.35734070834405285
49.81656716581894,0.46638244698445364,0.35734070834405285
50.281836845705755,0.48561321621522285,0.3684353829002659
50.75136647243859,0.48561321621522285,0.3684353829002659
51.225195049519925,0.5075912381932448,0.36889325835814135
51.7033619375631,0.5075912381932448,0.36889325835814135
52.18590685756203,0.5153575103825939,0.37037254829896976
52.672869894190626,0.5153575103825939,0.37037254829896976
53.16429149913279,0.5153575103825939,0.37327125215921203
53.66021249444255,0.5153575103825939,0.37327125215921203
54.16067407593525,0.5249728949979786,0.37327125215921203
54.665717816609565,0.5249728949979786,0.37327125215921203
55.17538567010098,0.5249728949979786,0.38436592671542513
55.68971997416679,0.5249728949979786,0.38436592671542513
56.20876345420329,0.5249728949979786,0.3905472453967438
56.73255922679462,0.5249728949979786,0.3905472453967438
57.26115080329463,0.5249728949979786,0.3905472453967438
57.794582093441306,0.5249728949979786,0.3905472453967438
58.332897409004254,0.5249728949979786,0.39498511521922897
58.87614146746586,0.5249728949979786,0.39498511521922897
59.42435939573563,0.5249728949979786,0.3964644051600574
59.97759673389907,0.5249728949979786,0.3964644051600574
60.5358994390006,0.5249728949979786,0.411725746382937
61.09931388886112,0.5249728949979786,0.411725746382937
61.667886885930805,0.5249728949979786,0.411725746382937
62.241665661176654,0.5249728949979786,0.42282042093915
62.820697878006094,0.5249728949979786,0.42282042093915
63.40503163622628,0.5249728949979786,0.43391509549536306
63.99471547603995,0.5249728949979786,0.43391509549536306
64.58979838207722,0.5249728949979786,0.43391509549536306
65.19032978746499,0.5249728949979786,0.43391509549536306
65.79635957793326,0.5249728949979786,0.43391509549536306
66.40793809595903,0.5290937741188577,0.43391509549536306
67.02511614494843,0.5290937741188577,0.44490410648437406
67.6479449934566,0.5290937741188577,0.44490410648437406
68.27647637944678,0.5290937741188577,0.44536198194224946
68.91076251458804,0.5290937741188577,0.44536198194224946
69.55085608859245,0.5290937741188577,0.4485671101473777
70.1968102735922,0.5290937741188577,0.47057116517818864
70.84867872855625,0.5290937741188577,0.47057116517818864
71.50651560374787,0.5290937741188577,0.47342408149264337
72.17037554522298,0.5290937741188577,0.48349734156590346
72.84031369936932,0.5290937741188577,0.48349734156590346
73.51638571748782,0.5290937741188577,0.48349734156590346
74.19864776041504,0.5290937741188577,0.4858923824224828
74.88715650318872,0.5290937741188577,0.4858923824224828
75.58196913975561,0.5290937741188577,0.4888509623041396
76.28314338772255,0.5424073835863135,0.49180954218579637
76.99073749315123,0.5424073835863135,0.49180954218579637
77.70481023539631,0.5424073835863135,0.49328883212662483
78.42542093198836,0.5424073835863135,0.49624741200828165
79.15262944356127,0.5424073835863135,0.508821376505323
79.8864961788251,0.5424073835863135,0.508821376505323
80.62708209958372,0.5424073835863135,0.5241425937496171
81.3744487257992,0.5424073835863135,0.5283691364376983
82.12865814070211,0.5424073835863135,0.548057781126343
82.88977299594876,0.5424073835863135,0.548057781126343
83.65785651682576,0.5424073835863135,0.548057781126343
84.4329725075018,0.5486943658348341,0.548057781126343
85.21518535632808,0.5522896835605866,0.5495370710671714
86.00456004118686,0.5522896835605866,0.559152455682556
86.80116213488915,0.5522896835605866,0.559152455682556
87.60505781062206,0.5522896835605866,0.5628612468913472
88.41631384744528,0.5522896835605866,0.5697399451161993
89.23499763583871,0.5522896835605866,0.5823139096132407
90.06117718330049,0.5715204527913559,0.5859233158146201
90.89492111999613,0.5715204527913559,0.5859233158146201
91.7362987044601,0.5715204527913559,0.599870906685288
92.58537982934838,0.5715204527913559,0.6109655812415009
93.44223502724489,0.5715204527913559,0.6109655812415009
94.30693547652044,0.5715204527913559,0.6124448711823294
95.17955300724532,0.5715204527913559,0.6139241611231577
96.06016010715663,0.5715204527913559,0.6139241611231577
96.94882992767923,0.5715204527913559,0.6139241611231577
97.84563629000264,0.5715204527913559,0.6139241611231577
98.7506536912133,0.5715204527913559,0.6143820365810332
99.6639573104832,0.5715204527913559,0.6219369816359783
100.5856230153145,0.5715204527913559,0.6219369816359783
101.51572736784212,0.5782094160020582,0.6416256263246229
102.45434763119367,0.5782094160020582,0.6439410366667891
103.40156177590748,0.5782094160020582,0.6472179854704939
104.35744848640995,0.5782094160020582,0.6499652382177467
105.3220871675513,0.5878248006174428,0.6595806228331313
106.29555795120199,0.5878248006174428,0.6595806228331313
107.27794170290915,0.5878248006174428,0.6600384982910067
108.26932002861392,0.6011384100848983,0.6608746186923444
109.26977528143081,0.6011384100848983,0.6623539086331729
110.27939056848811,0.6011384100848983,0.6623539086331729
111.29824975783195,0.6011384100848983,0.6734485831893859
112.32643748539306,0.6843484692564961,0.6830639678047705
113.36403916201725,0.6843484692564961,0.6882520489543901
114.41114098056097,0.6843484692564961,0.6882520489543901
115.46782992305056,0.6843484692564961,0.6882520489543901
116.53419376790828,0.6843484692564961,0.6882520489543901
117.61032109724371,0.6843484692564961,0.6882520489543901
118.69630130421271,0.6843484692564961,0.6882520489543901
119.79222460044257,0.6843484692564961,0.6905674592965563
120.89818202352623,0.6843484692564961,0.6905674592965563
122.0142654445847,0.6843484692564961,0.6905674592965563
123.14056757589846,0.6843484692564961,0.6920467492373847
124.27718197860962,0.6843484692564961,0.6920467492373847
125.4242030704932,0.6843484692564961,0.6920467492373847
126.58172613380086,0.6843484692564961,0.6920467492373847
127.74984732317573,0.6843484692564961,0.6929625001531357
128.9286636736399,0.6843484692564961,0.6929625001531357
130.11827310865544,0.6843484692564961,0.6944417900939641
131.3187744482582,0.6843484692564961,0.6959210800347925
132.53026741726714,0.6843484692564961,0.6959210800347925
133.7528526535683,0.6843484692564961,0.7063725850515148
134.9866317164746,0.6843484692564961,0.7093311649331717
136.23170709516273,0.6976620787239517,0.7097890403910471
137.4881822171863,0.6976620787239517,0.7112683303318755
138.75616145706778,0.6976620787239517,0.7112683303318755
140.0357501449688,0.6976620787239517,0.7112683303318755
141.3270545754397,0.6976620787239517,0.723842294828917
142.63018201624985,0.6976620787239517,0.723842294828917
143.94524071729765,0.6976620787239517,0.7261774596640819
145.27233991960307,0.6976620787239517,0.7370868401386795
146.61158986438215,0.6976620787239517,0.7370868401386795
147.96310180220516,0.6976620787239517,0.7370868401386795
149.32698800223724,0.8707390018008747,0.7370868401386795
150.70336176156508,0.8707390018008747,0.7398340928859324
152.09233741460835,0.8707390018008747,0.7432582050056967
153.49403034261724,0.8707390018008747,0.7432582050056967
154.9085569832575,0.8707390018008747,0.7447374949465252
156.3360348402823,0.8921887059428866,0.7447374949465252
157.77658249329346,0.9114194751736557,0.7447374949465252
159.2303196075917,0.9114194751736557,0.7447374949465252
160.6973669441172,0.9177064574221766,0.7447374949465252
162.17784636948141,0.9177064574221766,0.7476960748281818
163.67188086608985,0.9177064574221766,0.7476960748281818
165.17959454235853,0.9177064574221766,0.7476960748281818
166.70111264302344,0.9177064574221766,0.7476960748281818
168.23656155954455,0.9177064574221766,0.7539830570767025
169.78606884060548,0.9177064574221766,0.7602700393252234
171.34976320270812,0.9369372266529458,0.7824593884376493
172.92777454086547,0.9369372266529458,0.7829172638955249
174.52023393939194,0.9369372266529458,0.7837533842968626
176.12727368279212,0.9369372266529458,0.7837533842968626
177.74902726675037,0.9369372266529458,0.7852326742376909
179.38562940921912,0.9369372266529458,0.7856905496955664
181.03721606161042,0.9369372266529458,0.8049213189263357
182.7039244200892,0.9369372266529458,0.8049213189263357
184.38589293697052,0.9502508361204013,0.8064006088671641
186.08326133221973,0.9502508361204013,0.8087160192093303
187.79617060505973,0.9502508361204013,0.8087160192093303
189.5247630456834,0.9502508361204013,0.8101953091501587
191.26918224707325,0.9502508361204013,0.8101953091501587
193.0295731169306,0.9502508361204013,0.8111568476116973
194.80608188971166,0.9502508361204013,0.8126361375525255
196.5988561387759,0.9502508361204013,0.8141154274933539
198.40804478864467,0.9502508361204013,0.8141154274933539
200.23379812737218,0.9502508361204013,0.8141154274933539
202.0762678190304,0.9502508361204013,0.8141154274933539
203.9356069163067,0.9502508361204013,0.8141154274933539
205.81196987321857,0.9502508361204013,0.8141154274933539
207.70551255794368,0.9502508361204013,0.8141154274933539
209.6163922657678,0.9502508361204013,0.8141154274933539
211.5447677321517,0.9502508361204013,0.8141154274933539
213.4907991459163,0.9502508361204013,0.8155947174341823
215.45464816254997,0.9502508361204013,0.8155947174341823
217.436477917637,0.9502508361204013,0.8155947174341823
219.43645304040976,0.9502508361204013,0.8155947174341823
221.45473966742318,0.9502508361204013,0.8155947174341823
223.49150545635652,0.9502508361204013,0.8183419701814351
225.5469195999402,0.9502508361204013,0.8183419701814351
227.62115284001044,0.9502508361204013,0.8279573547968196
229.71437748169345,0.9502508361204013,0.8294366447376481
231.82676740771748,0.9502508361204013,0.8409891947517365
233.95849809285795,0.9502508361204013,0.8409891947517365
236.10974661851373,0.9502508361204013,0.8409891947517365
238.28069168741717,0.9502508361204013,0.8409891947517365
240.47151363847945,0.9502508361204013,0.842468484692565
242.68239446177003,0.9502508361204013,0.842468484692565
244.91351781363528,0.9502508361204013,0.842468484692565
247.16506903195443,0.9502508361204013,0.8453214010070198
249.43723515153536,0.9502508361204013,0.8462829394685583
251.73020491965218,0.9502508361204013,0.8462829394685583
254.0441688117231,0.9502508361204013,0.8462829394685583
256.379319047134,0.9502508361204013,0.8462829394685583
258.73584960520566,0.9502508361204013,0.8462829394685583
261.11395624130733,0.9502508361204013,0.8462829394685583
263.5138365031188,0.9502508361204013,0.8477622294093867
265.93568974703936,0.9502508361204013,0.8477622294093867
268.379717154749,0.9502508361204013,0.8477622294093867
270.8461217499199,0.9502508361204013,0.8477622294093867
273.3351084150825,0.9502508361204013,0.8477622294093867
275.8468839086437,0.9502508361204013,0.8477622294093867
278.38165688206254,0.9502508361204013,0.8477622294093867
280.9396378971833,0.9502508361204013,0.8492415193502152
283.5210394437257,0.9502508361204013,0.8492415193502152
286.1260759569378,0.9502508361204013,0.8492415193502152
288.75496383540724,0.9502508361204013,0.8492415193502152
291.4079214590384,0.9502508361204013,0.8507208092910434
294.0851692071928,0.9502508361204013,0.8507208092910434
296.7869294769955,0.9502508361204013,0.8507208092910434
299.51342670181083,0.9502508361204013,0.8522000992318718
302.26488736988404,0.9502508361204013,0.8522000992318718
305.04154004315654,0.9502508361204013,0.8522000992318718
307.8436153762525,0.9502508361204013,0.8522000992318718
310.6713461356385,0.9502508361204013,0.8522000992318718
313.5249672189605,0.9502508361204013,0.8522000992318718
316.40471567455506,0.9502508361204013,0.8522000992318718
319.3108307211419,0.9502508361204013,0.8546409276342387
322.243553767695,0.9502508361204013,0.8546409276342387
325.20312843349666,0.9502508361204013,0.8546409276342387
328.1898005683753,0.9502508361204013,0.8565780930329426
331.20381827312656,0.9502508361204013,0.8565780930329426
334.24543192012413,0.9502508361204013,0.8565780930329426
337.3148941741173,0.9502508361204013,0.8565780930329426
340.41246001322065,0.9502508361204013,0.8565780930329426
343.53838675009354,0.9502508361204013,0.8565780930329426
346.69293405331575,0.9502508361204013,0.8565780930329426
349.87636396895783,0.9502508361204013,0.8565780930329426
353.0889409423487,0.9502508361204013,0.8565780930329426
356.3309318400442,0.9502508361204013,0.8565780930329426
359.6026059719937,0.9502508361204013,0.8565780930329426
362.90423511391265,0.9502508361204013,0.8565780930329426
366.23609352985864,0.9502508361204013,0.8565780930329426
369.59845799501363,0.9502508361204013,0.857539631494481
372.99160781867744,0.9502508361204013,0.8671550161098657
376.4158248674671,0.9502508361204013,0.8679911365112035
379.87139358873304,0.9502508361204013,0.8679911365112035
383.3586010341876,0.9502508361204013,0.8790858110674165
386.87773688374966,0.9502508361204013,0.8805651010082448
390.4290934696098,0.9502508361204013,0.8820443909490733
394.01296580051184,0.9502508361204013,0.8820443909490733
397.6296515862604,0.9502508361204013,0.8820443909490733
401.27945126245106,0.9502508361204013,0.8820443909490733
404.9626680154282,0.9502508361204013,0.8820443909490733
408.67960780746904,0.9502508361204013,0.8820443909490733
412.43057940220046,0.9502508361204013,0.8820443909490733
416.21589439024785,0.9502508361204013,0.8820443909490733
420.0358672151184,0.9502508361204013,0.8820443909490733
423.8908151993227,0.9502508361204013,0.8820443909490733
427.78105857073285,0.9502508361204013,0.8847916436963259
431.7069204891849,0.9502508361204013,0.8847916436963259
435.6687270733227,0.9502508361204013,0.8847916436963259
439.6668074276887,0.9502508361204013,0.8847916436963259
443.7014936700633,0.9502508361204013,0.8871070540384921
447.77312095905194,0.9502508361204013,0.8885863439793206
451.8820275219274,0.9502508361204013,0.8913335967265733
456.02855468272634,0.9502508361204013,0.894080849473826
460.21304689060196,0.9502508361204013,0.8945387249317016
464.43585174843906,0.9694816053511706,0.9041541095470862
468.69732004172664,0.9694816053511706,0.9041541095470862
472.99780576769905,0.9694816053511706,0.9041541095470862
477.33766616474185,0.9694816053511706,0.9041541095470862
481.71726174206697,0.9694816053511706,0.9041541095470862
486.13695630966174,0.9694816053511706,0.9041541095470862
490.5971170085076,0.9694816053511706,0.9041541095470862
495.0981143410801,0.9694816053511706,0.9041541095470862
499.6403222021254,0.9694816053511706,0.9041541095470862
504.22411790972103,0.9694816053511706,0.9041541095470862
508.8498822366172,0.9694816053511706,0.9041541095470862
513.5179994418686,0.9790969899665551,0.9041541095470862
518.2288573027546,0.9790969899665551,0.9041541095470862
522.9828471469906,0.9790969899665551,0.9041541095470862
527.7803638852378,0.9790969899665551,0.9041541095470862
532.6218060439048,0.9790969899665551,0.9041541095470862
537.5075757982554,0.9790969899665551,0.9069013622943388
542.4380790058161,0.9790969899665551,0.9069013622943388
547.41372524009,0.9790969899665551,0.9069013622943388
552.4349278245817,0.9790969899665551,0.9069013622943388
557.5021038671291,0.9790969899665551,0.9069013622943388
562.6156742945541,0.9790969899665551,0.9069013622943388
567.776063887628,0.9790969899665551,0.9069013622943388
572.9837013163576,0.9790969899665551,0.9069013622943388
578.2390191755961,0.9790969899665551,0.9165167469097235
583.5424540209762,0.9790969899665551,0.9165167469097235
588.8944464051754,0.9790969899665551,0.9165167469097235
594.2954409145127,0.9790969899665551,0.9261321315251081
599.7458862058795,0.9790969899665551,0.9261321315251081
605.2462350440111,0.9790969899665551,0.9269682519264458
610.7969443390944,0.9790969899665551,0.9269682519264458
616.3984751847249,0.9790969899665551,0.9269682519264458
622.0512928962097,0.9790969899665551,0.9269682519264458
627.7558670492211,0.9790969899665551,0.9269682519264458
633.5126715188024,0.9790969899665551,0.9269682519264458
639.3221845187336,0.9790969899665551,0.9269682519264458
645.1848886412558,0.9790969899665551,0.9284475418672743
651.1012708971598,0.9790969899665551,0.9284475418672743
657.0718227562434,0.9790969899665551,0.9284475418672743
663.0970401881342,0.9790969899665551,0.9284475418672743
669.1774237034923,0.9790969899665551,0.9284475418672743
675.3134783955859,0.9790969899665551,0.9284475418672743
681.5057139822491,0.9790969899665551,0.9284475418672743
687.7546448482257,0.9790969899665551,0.9284475418672743
694.0607900878958,0.9790969899665551,0.9284475418672743
700.4246735483987,0.9790969899665551,0.9311947946145269
706.8468238731477,0.9790969899665551,0.9311947946145269
713.327774545744,0.9790969899665551,0.9311947946145269
719.8680639342947,0.9790969899665551,0.9311947946145269
726.4682353361316,0.9790969899665551,0.9311947946145269
733.1288370229443,0.9790969899665551,0.9408101792299116
739.8504222863243,0.9790969899665551,0.9408101792299116
746.6335494837285,0.9790969899665551,0.9422894691707401
753.4787820848583,0.9790969899665551,0.9422894691707401
760.386688718468,0.9790969899665551,0.9422894691707401
767.3578432196014,0.9790969899665551,0.9422894691707401
774.3928246772579,0.979933110367893,0.9422894691707401
781.4922174825005,0.979933110367893,0.9422894691707401
788.6566113769962,0.979933110367893,0.9422894691707401
795.8866015020087,0.979933110367893,0.9519048537861247
803.182788447835,0.979933110367893,0.9519048537861247
810.5457783036958,0.979933110367893,0.9519048537861247
817.9761827080857,0.979933110367893,0.9519048537861247
825.4746188995773,0.979933110367893,0.9519048537861247
833.0417097680975,0.979933110367893,0.9519048537861247
840.6780839066696,0.979933110367893,0.9519048537861247
848.3843756636302,0.979933110367893,0.9519048537861247
856.1612251953263,0.979933110367893,0.9519048537861247
864.0092785192883,0.979933110367893,0.9519048537861247
871.9291875678973,0.979933110367893,0.9519048537861247
879.92161024254,0.979933110367893,0.9519048537861247
887.9872104682594,0.979933110367893,0.9519048537861247
896.126658248909,0.979933110367893,0.9519048537861247
904.3406297228064,0.979933110367893,0.9527409741874624
912.6298072189009,0.979933110367893,0.9527409741874624
920.9948793134539,0.979933110367893,0.9527409741874624
929.4365408872413,0.979933110367893,0.9527409741874624
937.9554931832715,0.979933110367893,0.9527409741874624
946.552443865041,0.979933110367893,0.9527409741874624
955.2281070753183,0.979933110367893,0.9527409741874624
963.9832034954667,0.979933110367893,0.9527409741874624
972.8184604053139,0.979933110367893,0.9527409741874624
981.7346117435617,0.979933110367893,0.9527409741874624
990.7323981687573,0.979933110367893,0.9527409741874624
999.8125671208182,0.979933110367893,0.9527409741874624
1008.9758728831208,0.979933110367893,0.9527409741874624
1018.2230766451617,0.979933110367893,0.9527409741874624
1027.5549465657837,0.979933110367893,0.962356358802847
1036.9722578369904,0.979933110367893,0.962356358802847
1046.4757927483386,0.979933110367893,0.962356358802847
1056.0663407519237,0.979933110367893,0.962356358802847
1065.7446985279605,0.979933110367893,0.962356358802847
1075.5116700509589,0.979933110367893,0.962356358802847
1085.3680666565124,0.979933110367893,0.962356358802847
1095.3147071086944,0.979933110367893,0.962356358802847
1105.352417668072,0.979933110367893,0.962356358802847
1115.4820321603452,0.979933110367893,0.962356358802847
1125.7043920456083,0.979933110367893,0.962356358802847
1136.0203464882527,0.979933110367893,0.962356358802847
1146.4307524275032,0.979933110367893,0.962356358802847
1156.936474648609,0.979933110367893,0.962356358802847
1167.538385854674,0.979933110367893,0.962356358802847
1178.237366739156,0.979933110367893,0.962356358802847
1189.0343060590237,0.979933110367893,0.962356358802847
1199.9301007085849,0.979933110367893,0.9628142342607227
1210.9256557939939,0.979933110367893,0.9628142342607227
1222.0218847084336,0.979933110367893,0.9628142342607227
1233.2197092079925,0.979933110367893,0.9628142342607227
1244.5200594882353,0.979933110367893,0.9628142342607227
1255.9238742614707,0.979933110367893,0.9628142342607227
1267.4321008347351,0.979933110367893,0.9628142342607227
1279.0456951884785,0.979933110367893,0.9628142342607227
1290.76562205598,0.979933110367893,0.9628142342607227
1302.5928550034878,0.979933110367893,0.9628142342607227
1314.5283765110908,0.979933110367893,0.9628142342607227
1326.5731780543379,0.979933110367893,0.9628142342607227
1338.7282601865911,0.979933110367893,0.9628142342607227
1350.994632622147,0.979933110367893,0.9628142342607227
1363.3733143201089,0.979933110367893,0.9724296188761072
1375.8653335690371,0.979933110367893,0.9724296188761072
1388.4717280723607,0.979933110367893,0.9724296188761072
1401.1935450345834,0.979933110367893,0.9724296188761072
1414.031841248273,0.979933110367893,0.9724296188761072
1426.9876831818472,0.979933110367893,0.9724296188761072
1440.0621470681695,0.979933110367893,0.9724296188761072
1453.2563189939433,0.979933110367893,0.9724296188761072
1466.571294989938,0.979933110367893,0.9724296188761072
1480.0081811220334,0.979933110367893,0.9724296188761072
1493.5680935830992,0.979933110367893,0.9724296188761072
1507.2521587857213,0.979933110367893,0.9724296188761072
1521.0615134557647,0.979933110367893,0.9724296188761072
1534.997304726805,0.979933110367893,0.9724296188761072
1549.0606902354189,0.979933110367893,0.9724296188761072
1563.252838217348,0.979933110367893,0.9724296188761072
1577.5749276045472,0.979933110367893,0.9724296188761072
1592.0281481231104,0.979933110367893,0.9724296188761072
1606.6137003921058,0.979933110367893,0.9724296188761072
1621.3327960233087,0.979933110367893,0.9724296188761072
1636.1866577218482,0.979933110367893,0.9724296188761072
1651.1765193877818,0.979933110367893,0.9724296188761072
1666.3036262185867,0.979933110367893,0.973265739277445
1681.5692348126022,0.979933110367893,0.973265739277445
1696.9746132734126,0.979933110367893,0.973265739277445
1712.521041315193,0.979933110367893,0.973265739277445
1728.2098103690055,0.979933110367893,0.973265739277445
1744.0422236900836,0.979933110367893,0.973265739277445
1760.0195964660911,0.979933110367893,0.973265739277445
1776.143255926372,0.979933110367893,0.973265739277445
1792.414541452209,0.979933110367893,0.973265739277445
1808.8348046880765,0.979933110367893,0.973265739277445
1825.4054096539248,0.979933110367893,0.973265739277445
1842.127732858489,0.979933110367893,0.973265739277445
1859.0031634136324,0.979933110367893,0.973265739277445
1876.033103149744,0.979933110367893,0.973265739277445
1893.2189667321807,0.979933110367893,0.973265739277445
1910.562181778786,0.979933110367893,0.973265739277445
1928.0641889784822,0.979933110367893,0.973265739277445
1945.726442210944,0.979933110367893,0.973265739277445
1963.550408667379,0.979933110367893,0.973265739277445
1981.5375689723958,0.979933110367893,0.973265739277445
1999.689417307005,0.979933110367893,0.973265739277445
2018.0074615327367,0.979933110367893,0.973265739277445
2036.4932233169043,0.979933110367893,0.973265739277445
2055.148238258998,0.979933110367893,0.973265739277445
2073.974056018253,0.979933110367893,0.973265739277445
2092.9722404423774,0.979933110367893,0.973265739277445
2112.1443696974557,0.979933110367893,0.973265739277445
2131.4920363990573,0.979933110367893,0.973265739277445
2151.0168477445195,0.979933110367893,0.973265739277445
2170.7204256464656,0.979933110367893,0.973265739277445
2190.604406867533,0.979933110367893,0.973265739277445
2210.6704431563367,0.979933110367893,0.973265739277445
2230.9202013846866,0.979933110367893,0.973265739277445
2251.3553636860415,0.979933110367893,0.973265739277445
2271.9776275952518,0.979933110367893,0.973265739277445
2292.7887061895676,0.979933110367893,0.973265739277445
2313.7903282309444,0.979933110367893,0.973265739277445
2334.984238309656,0.979933110367893,0.973265739277445
2356.3721969892044,0.979933110367893,0.973265739277445
2377.955980952578,0.979933110367893,0.973265739277445
2399.7373831498367,0.979933110367893,0.973265739277445
2421.7182129470475,0.979933110367893,0.973265739277445
2443.9002962765976,0.979933110367893,0.973265739277445
2466.2854757888613,0.979933110367893,0.973265739277445
2488.8756110052736,0.979933110367893,0.973265739277445
2511.6725784727964,0.979933110367893,0.973265739277445
2534.6782719198113,0.979933110367893,0.973265739277445
2557.894602413417,0.979933110367893,0.973265739277445
2581.323498518187,0.979933110367893,0.973265739277445
2604.966906456376,0.979933110367893,0.973265739277445
2628.8267902695843,0.979933110367893,0.973265739277445
2652.9051319819228,0.979933110367893,0.973265739277445
2677.2039317646404,0.979933110367893,0.973265739277445
2701.7252081022907,0.979933110367893,0.973265739277445
2726.4709979604004,0.9807692307692307,0.973265739277445
2751.443356954676,0.9807692307692307,0.9742272777389834
2776.644359521775,0.9807692307692307,0.9742272777389834
2802.076099091611,0.9807692307692307,0.9742272777389834
2827.740688261264,0.9807692307692307,0.9742272777389834
2853.640258970469,0.9807692307692307,0.9742272777389834
2879.776962678714,0.9807692307692307,0.9742272777389834
2906.15297054397,0.9807692307692307,0.9742272777389834
2932.7704736030287,0.9807692307692307,0.9742272777389834
2959.6316829535276,0.9807692307692307,0.9742272777389834
2986.738829937613,0.9807692307692307,0.9742272777389834
3014.0941663273115,0.9807692307692307,0.9742272777389834
3041.699964511555,0.9807692307692307,0.9742272777389834
3069.5585176849795,0.9807692307692307,0.9742272777389834
3097.6721400384035,0.9807692307692307,0.9742272777389834
3126.043166951051,0.9807692307692307,0.9742272777389834
3154.6739551845867,0.9807692307692307,0.9742272777389834
3183.5668830788463,0.9807692307692307,0.9742272777389834
3212.7243507494454,0.9807692307692307,0.9742272777389834
3242.1487802871347,0.9807692307692307,0.9742272777389834
3271.8426159589867,0.9807692307692307,0.9742272777389834
3301.8083244114787,0.9807692307692307,0.9742272777389834
3332.048394875349,0.9807692307692307,0.9742272777389834
3362.5653393724174,0.9807692307692307,0.9742272777389834
3393.361692924239,0.9807692307692307,0.9742272777389834
3424.440013762667,0.9807692307692307,0.9742272777389834
3455.8028835424093,0.9807692307692307,0.9742272777389834
3487.4529075554315,0.9807692307692307,0.9742272777389834
3519.3927149474234,0.9807692307692307,0.9742272777389834
3551.62495893618,0.9807692307692307,0.9742272777389834
3584.1523170319842,0.9807692307692307,0.9742272777389834
3616.9774912600697,0.9807692307692307,0.9742272777389834
3650.103208385025,0.9807692307692307,0.9769745304862361
3683.532220137349,0.9807692307692307,0.9769745304862361
3717.2673034420186,0.9807692307692307,0.9769745304862361
3751.3112606491413,0.9807692307692307,0.9769745304862361
3785.6669197667943,0.9807692307692307,0.9769745304862361
3820.337134695891,0.9807692307692307,0.9769745304862361
3855.324785467299,0.9807692307692307,0.9769745304862361
3890.6327784810637,0.9807692307692307,0.9769745304862361
3926.2640467478186,0.9807692307692307,0.9769745304862361
3962.2215501324763,0.9807692307692307,0.9769745304862361
3998.50827560005,0.9807692307692307,0.9769745304862361
4035.1272374638243,0.9807692307692307,0.9769745304862361
4072.0814776357315,0.9807692307692307,0.9769745304862361
4109.374065879022,0.9807692307692307,0.9769745304862361
4147.008100063309,0.9807692307692307,0.9769745304862361
4184.986706421882,0.9807692307692307,0.9865899151016208
4223.313039811386,0.9807692307692307,0.9865899151016208
4261.990283973938,0.9807692307692307,0.9865899151016208
4301.021651801539,0.9807692307692307,0.9865899151016208
4340.410385603024,0.9807692307692307,0.9865899151016208
4380.159757373375,0.9807692307692307,0.9865899151016208
4420.273069065494,0.9807692307692307,0.9865899151016208
4460.753652864557,0.9807692307692307,0.9865899151016208
4501.604871464746,0.9807692307692307,0.9865899151016208
4542.830118348645,0.9807692307692307,0.9865899151016208
4584.432818069111,0.9807692307692307,0.9865899151016208
4626.416426533724,0.9807692307692307,0.9865899151016208
4668.784431291921,0.9807692307692307,0.9865899151016208
4711.540351824644,0.9807692307692307,0.9865899151016208
4754.687739836754,0.9807692307692307,0.9865899151016208
4798.230179552048,0.9807692307692307,0.9865899151016208
4842.171288010968,0.9807692307692307,0.9865899151016208
4886.514715371129,0.9807692307692307,0.9865899151016208
4931.264145210465,0.9807692307692307,0.9865899151016208
4976.423294833283,0.9807692307692307,0.9865899151016208
5021.995915579029,0.9807692307692307,0.9865899151016208
5067.985793133886,0.9807692307692307,0.9865899151016208
5114.396747845304,0.9807692307692307,0.9865899151016208
5161.2326350392905,0.9807692307692307,0.9865899151016208
5208.497345340727,0.9807692307692307,0.9865899151016208
5256.194804996534,0.9807692307692307,0.9865899151016208
5304.328976201798,0.9807692307692307,0.9865899151016208
5352.903857428964,0.9807692307692307,0.9865899151016208
5401.923483759926,0.9807692307692307,0.9865899151016208
5451.391927221269,0.9807692307692307,0.9865899151016208
5501.3132971225095,0.9807692307692307,0.9865899151016208
5551.691740397423,0.9807692307692307,0.9865899151016208
5602.531441948594,0.9807692307692307,0.9865899151016208
5653.836624994974,0.9807692307692307,0.9865899151016208
5705.611551422773,0.9807692307692307,0.9865899151016208
5757.860522139457,0.9807692307692307,0.9865899151016208
5810.587877430997,0.9807692307692307,0.9865899151016208
5863.79799732248,0.9807692307692307,0.9865899151016208
5917.495301941875,0.9807692307692307,0.9865899151016208
5971.684251887284,0.9807692307692307,0.9865899151016208
6026.369348597441,0.9807692307692307,0.9865899151016208
6081.555134725626,0.9807692307692307,0.9865899151016208
6137.246194517082,0.9807692307692307,0.9865899151016208
6193.447154189744,0.9807692307692307,0.9865899151016208
6250.162682318612,0.9807692307692307,0.9865899151016208
6307.397490223534,0.9807692307692307,0.9865899151016208
6365.156332360538,0.9807692307692307,0.9865899151016208
6423.444006716845,0.9807692307692307,0.9865899151016208
6482.265355209409,0.9807692307692307,0.9865899151016208
6541.625264087087,0.9807692307692307,0.9865899151016208
6601.528664336626,0.9807692307692307,0.9865899151016208
6661.9805320921805,0.9807692307692307,0.9865899151016208
6722.985889048754,0.9807692307692307,0.9865899151016208
6784.54980287932,0.9807692307692307,0.9865899151016208
6846.67738765575,0.9807692307692307,0.9865899151016208
6909.37380427372,0.9807692307692307,0.9865899151016208
6972.644260881329,0.9807692307692307,0.9865899151016208
7036.494013311813,0.9807692307692307,0.9865899151016208
7100.928365520121,0.9807692307692307,0.9865899151016208
7165.952670023458,0.9807692307692307,0.9865899151016208
7231.572328346015,0.9807692307692307,0.9865899151016208
7297.79279146756,0.9807692307692307,0.9865899151016208
7364.619560276343,0.9807692307692307,0.9865899151016208
7432.058186026008,0.9807692307692307,0.9865899151016208
7500.114270796694,0.9807692307692307,0.9865899151016208
7568.79346796049,0.9807692307692307,0.9865899151016208
7638.101482650946,0.9807692307692307,0.9865899151016208
7708.044072237093,0.9807692307692307,0.9865899151016208
7778.627046801661,0.9807692307692307,0.9865899151016208
7849.856269623678,0.9807692307692307,0.9865899151016208
7921.737657665622,0.9807692307692307,0.9865899151016208
7994.277182064835,0.9807692307692307,0.9865899151016208
8067.48086862963,0.9807692307692307,0.9865899151016208
8141.354798339819,0.9807692307692307,0.9865899151016208
8215.905107851802,0.9807692307692307,0.9865899151016208
8291.137990008445,0.9807692307692307,0.9865899151016208
8367.05969435339,0.9807692307692307,0.9865899151016208
8443.676527650312,0.9807692307692307,0.9865899151016208
8520.994854406768,0.9807692307692307,0.9865899151016208
8599.021097402847,0.9807692307692307,0.9865899151016208
8677.761738224814,0.9807692307692307,0.9865899151016208
8757.223317803406,0.9807692307692307,0.9865899151016208
8837.412436957296,0.9807692307692307,0.9865899151016208
8918.335756941362,0.9807692307692307,0.9962052997170053
9000.000001,1.0,1.0


==> data/payload_cdf_log_algo_v3_3_ftps_down_1a.csv <==
x,real_cdf,synth_cdf
0.0,0.0,1.0525683511598614e-07
0.007348073606033946,0.0,1.0525683511598614e-07
0.014750141397787585,0.0,1.0525683511598614e-07
0.02220660012851188,0.0,1.0525683511598614e-07
0.029717849466829895,0.0,1.0525683511598614e-07
0.037284292018159144,0.0,1.0525683511598614e-07
0.044906333346291384,0.0,1.0525683511598614e-07
0.05258438199513098,0.0,1.0525683511598614e-07
0.06031884951059296,0.0,1.0525683511598614e-07
0.06811015046266201,0.0,1.0525683511598614e-07
0.07595870246761365,0.0,1.0525683511598614e-07
0.08386492621039845,0.0,1.0525683511598614e-07
0.09182924546719101,0.0,1.0525683511598614e-07
0.09985208712810444,0.0,1.0525683511598614e-07
0.10793388122007182,0.0,1.0525683511598614e-07
0.11607506092989578,0.0,1.0525683511598614e-07
0.12427606262746747,0.0,1.0525683511598614e-07
0.13253732588915612,0.0,1.0525683511598614e-07
0.1408592935213705,0.0,1.0525683511598614e-07
0.14924241158429344,0.0,1.0525683511598614e-07
0.15768712941579077,0.0,1.0525683511598614e-07
0.16619389965549616,0.0,1.0525683511598614e-07
0.17476317826907248,0.0,1.0525683511598614e-07
0.18339542457265204,0.0,1.0525683511598614e-07
0.19209110125745565,0.0,1.0525683511598614e-07
0.20085067441459353,0.0,1.0525683511598614e-07
0.20967461356004743,0.0,1.0525683511598614e-07
0.21856339165983735,0.0,1.0525683511598614e-07
0.2275174851553722,0.0,1.0525683511598614e-07
0.23653737398898758,0.0,1.0525683511598614e-07
0.24562354162967057,0.0,1.0525683511598614e-07
0.2547764750989741,0.0,1.0525683511598614e-07
0.26399666499712116,0.0,1.0525683511598614e-07
0.27328460552930145,0.0,1.0525683511598614e-07
0.2826407945321606,0.0,1.0525683511598614e-07
0.2920657335004848,0.0,1.0525683511598614e-07
0.30155992761408057,0.0,1.0525683511598614e-07
0.3111238857648531,0.0,1.0525683511598614e-07
0.3207581205840825,0.0,1.0525683511598614e-07
0.3304631484699014,0.0,1.0525683511598614e-07
0.34023948961497386,0.0,1.0525683511598614e-07
0.35008766803437813,0.0,1.0525683511598614e-07
0.36000821159369345,0.0,1.0525683511598614e-07
0.37000165203729446,0.0,1.0525683511598614e-07
0.3800685250168526,0.0,1.0525683511598614e-07
0.3902093701200472,0.0,1.0525683511598614e-07
0.4004247308994874,0.0,1.0525683511598614e-07
0.41071515490184707,0.0,1.0525683511598614e-07
0.4210811936972134,0.0,1.0525683511598614e-07
0.4315234029086511,0.0,1.0525683511598614e-07
0.44204234224198413,0.0,1.0525683511598614e-07
0.4526385755157958,0.0,1.0525683511598614e-07
0.4633126706916501,0.0,1.0525683511598614e-07
0.47406519990453444,0.0,1.0525683511598614e-07
0.4848967394935262,0.0,1.0525683511598614e-07
0.49580787003268445,0.0,1.0525683511598614e-07
0.5067991763621694,0.0,1.0525683511598614e-07
0.5178712476195899,0.0,1.0525683511598614e-07
0.5290246772715813,0.0,1.0525683511598614e-07
0.5402600631456151,0.0,1.0525683511598614e-07
0.5515780074620437,0.0,1.0525683511598614e-07
0.5629791168663782,0.0,1.0525683511598614e-07
0.5744640024618064,0.0,1.0525683511598614e-07
0.5860332798419465,0.0,1.0525683511598614e-07
0.5976875691238446,0.0,1.0525683511598614e-07
0.609427494981212,0.0,1.0525683511598614e-07
0.6212536866779087,0.0,1.0525683511598614e-07
0.633166778101672,0.0,1.0525683511598614e-07
0.6451674077980923,0.0,1.0525683511598614e-07
0.6572562190048409,0.0,1.0525683511598614e-07
0.6694338596861458,0.0,1.0525683511598614e-07
0.6817009825675251,0.0,1.0525683511598614e-07
0.6940582451707706,0.0,1.0525683511598614e-07
0.7065063098491944,0.0,1.0525683511598614e-07
0.7190458438231276,0.0,1.0525683511598614e-07
0.7316775192156866,0.0,1.0525683511598614e-07
0.7444020130887978,0.0,1.0525683511598614e-07
0.7572200074794881,0.0,1.0525683511598614e-07
0.7701321894364428,0.0,1.0525683511598614e-07
0.7831392510568319,0.0,1.0525683511598614e-07
0.7962418895234056,0.0,1.0525683511598614e-07
0.8094408071418652,0.0,1.0525683511598614e-07
0.8227367113785051,0.0,1.0525683511598614e-07
0.8361303148981345,0.0,1.0525683511598614e-07
0.8496223356022764,0.0,1.0525683511598614e-07
0.8632134966676462,0.0,1.0525683511598614e-07
0.876904526584916,0.0,1.0525683511598614e-07
0.8906961591977604,0.0,1.0525683511598614e-07
0.9045891337421911,0.0,1.0525683511598614e-07
0.9185841948861813,0.0,1.0525683511598614e-07
0.9326820927695784,0.0,1.0525683511598614e-07
0.9468835830443127,0.0,1.0525683511598614e-07
0.9611894269149016,0.0,1.0525683511598614e-07
0.9756003911792477,0.0,1.0525683511598614e-07
0.9901172482697423,0.0,1.0525683511598614e-07
1.0047407762946663,0.0,1.1610091015629142e-07
1.019471759079897,0.0,1.1610091015629142e-07
1.034310986210923,0.0,1.1610091015629142e-07
1.049259253075164,0.0,1.1610091015629142e-07
1.0643173609046066,0.0,1.1610091015629142e-07
1.0794861168187475,0.0,1.1610091015629142e-07
1.0947663338678573,0.0,1.1610091015629142e-07
1.1101588310765602,0.0,1.1610091015629142e-07
1.1256644334877335,0.0,1.1610091015629142e-07
1.1412839722067296,0.0,1.1610091015629142e-07
1.1570182844459256,0.0,1.1610091015629142e-07
1.1728682135695951,0.0,1.1610091015629142e-07
1.188834609139116,0.0,1.1610091015629142e-07
1.2049183269585049,0.0,1.1610091015629142e-07
1.2211202291202892,0.0,1.1610091015629142e-07
1.237441184051716,0.0,1.1610091015629142e-07
1.2538820665613,0.0,1.1610091015629142e-07
1.2704437578857122,0.0,1.1610091015629142e-07
1.2871271457370168,0.0,1.1610091015629142e-07
1.3039331243502505,0.0,1.1610091015629142e-07
1.3208625945313561,0.0,1.1610091015629142e-07
1.3379164637054635,0.0,1.1610091015629142e-07
1.3550956459655297,0.0,1.1610091015629142e-07
1.3724010621213345,0.0,1.1610091015629142e-07
1.3898336397488351,0.0,1.1610091015629142e-07
1.4073943132398856,0.0,1.1610091015629142e-07
1.42508402385232,0.0,1.1610091015629142e-07
1.4429037197604035,0.0,1.1610091015629142e-07
1.4608543561056573,0.0,1.1610091015629142e-07
1.478936895048051,0.0,1.1610091015629142e-07
1.497152305817577,0.0,1.1610091015629142e-07
1.5155015647662022,0.0,1.1610091015629142e-07
1.5339856554201976,0.0,1.1610091015629142e-07
1.5526055685328595,0.0,1.1610091015629142e-07
1.571362302137611,0.0,1.1610091015629142e-07
1.5902568616014991,0.0,1.1610091015629142e-07
1.6092902596790815,0.0,1.1610091015629142e-07
1.6284635165667107,0.0,1.1610091015629142e-07
1.6477776599572178,0.0,1.1610091015629142e-07
1.6672337250949958,0.0,1.1610091015629142e-07
1.6868327548314896,0.0,1.1610091015629142e-07
1.7065757996810946,0.0,1.1610091015629142e-07
1.7264639178774617,0.0,1.1610091015629142e-07
1.746498175430221,0.0,1.1610091015629142e-07
1.7666796461821197,0.0,1.1610091015629142e-07
1.787009411866582,0.0,1.1610091015629142e-07
1.807488562165687,0.0,1.1610091015629142e-07
1.8281181947685792,0.0,1.1610091015629142e-07
1.8488994154303027,0.0,1.1610091015629142e-07
1.869833338031071,0.0,1.1610091015629142e-07
1.8909210846359736,0.0,1.1610091015629142e-07
1.9121637855551143,0.0,1.1610091015629142e-07
1.9335625794042,0.0,1.1610091015629142e-07
1.955118613165569,0.0,1.1610091015629142e-07
1.97683304224967,0.0,1.1610091015629142e-07
1.9987070305569945,0.0,1.1610091015629142e-07
2.0207417505404592,0.0,1.1610091015629142e-07
2.0429383832682504,0.0,1.1610091015629142e-07
2.0652981184871315,0.0,1.1610091015629142e-07
2.0878221546862124,0.0,1.1610091015629142e-07
2.1105116991611883,0.0,1.1610091015629142e-07
2.133367968079055,0.0,1.1610091015629142e-07
2.1563921865432887,0.0,1.1610091015629142e-07
2.1795855886595197,0.0,1.1610091015629142e-07
2.2029494176016744,0.0,1.1610091015629142e-07
2.226484925678615,0.0,1.1610091015629142e-07
2.25019337440126,0.0,1.1610091015629142e-07
2.2740760345502045,0.0,1.1610091015629142e-07
2.298134186243831,0.0,1.1610091015629142e-07
2.322369119006928,0.0,1.1610091015629142e-07
2.3467821318398046,0.0,1.1610091015629142e-07
2.3713745332879226,0.0,1.1610091015629142e-07
2.396147641512031,0.0,1.1610091015629142e-07
2.42110278435882,0.0,1.1610091015629142e-07
2.4462412994320966,0.0,1.1610091015629142e-07
2.471564534164477,0.0,1.1610091015629142e-07
2.4970738458896147,0.0,1.1610091015629142e-07
2.5227706019149476,0.0,1.1610091015629142e-07
2.5486561795949916,0.0,1.1610091015629142e-07
2.574731966405163,0.0,1.1610091015629142e-07
2.6009993600161505,0.0,1.1610091015629142e-07
2.62745976836883,0.0,1.1610091015629142e-07
2.654114609749731,0.0,1.1610091015629142e-07
2.6809653128670563,0.0,1.1610091015629142e-07
2.708013316927261,0.0,1.1610091015629142e-07
2.735260071712197,0.0,1.1610091015629142e-07
2.762707037656817,0.0,1.1610091015629142e-07
2.7903556859274614,0.0,1.1610091015629142e-07
2.818207498500706,0.0,1.1610091015629142e-07
2.8462639682428,0.0,1.1610091015629142e-07
2.8745265989896844,0.0,1.1610091015629142e-07
2.9029969056275964,0.0,1.1610091015629142e-07
2.931676414174271,0.0,1.1610091015629142e-07
2.960566661860731,0.0,1.1610091015629142e-07
2.989669197213688,0.0,1.1610091015629142e-07
3.018985580138541,0.0,1.1610091015629142e-07
3.0485173820029874,0.0,1.1610091015629142e-07
3.078266185721253,0.0,1.1610091015629142e-07
3.1082335858389323,0.0,1.1610091015629142e-07
3.138421188618458,0.0,1.1610091015629142e-07
3.168830612125197,0.0,1.1610091015629142e-07
3.1994634863141798,0.0,1.1610091015629142e-07
3.2303214531174684,0.0,1.1610091015629142e-07
3.26140616653216,0.0,1.1610091015629142e-07
3.292719292709046,0.0,1.1610091015629142e-07
3.324262510041914,0.0,1.1610091015629142e-07
3.3560375092575154,0.0,1.1610091015629142e-07
3.3880459935061835,0.0,1.1610091015629142e-07
3.4202896784531296,0.0,1.1610091015629142e-07
3.4527702923703956,0.0,1.1610091015629142e-07
3.4854895762294946,0.0,1.1610091015629142e-07
3.5184492837947268,0.0,1.1610091015629142e-07
3.5516511817171814,0.0,1.1610091015629142e-07
3.5850970496294305,0.0,1.1610091015629142e-07
3.618788680240917,0.0,1.1610091015629142e-07
3.652727879434044,0.0,1.1610091015629142e-07
3.6869164663609717,0.0,1.1610091015629142e-07
3.7213562735411236,0.0,1.1610091015629142e-07
3.7560491469594144,0.0,1.1610091015629142e-07
3.790996946165187,0.0,1.1610091015629142e-07
3.826201544371893,0.0,1.1610091015629142e-07
3.8616648285574926,0.0,1.1610091015629142e-07
3.8973886995655986,0.0,1.1610091015629142e-07
3.9333750722073657,0.0,1.1610091015629142e-07
3.9696258753641187,0.0,1.1610091015629142e-07
4.006143052090746,0.0,1.2694498519659667e-07
4.042928559719844,0.0,1.2694498519659667e-07
4.0799843699666365,0.0,1.2694498519659667e-07
4.117312469034652,0.0,1.2694498519659667e-07
4.154914857722194,0.0,1.2694498519659667e-07
4.192793551529575,0.0,1.2694498519659667e-07
4.2309505807671535,0.0,1.2694498519659667e-07
4.269387990664156,0.0,1.2694498519659667e-07
4.308107841478307,0.0,1.2694498519659667e-07
4.347112208606256,0.0,1.2694498519659667e-07
4.386403182694817,0.0,1.2694498519659667e-07
4.425982869753035,0.0,1.2694498519659667e-07
4.4658533912650595,0.0,1.2694498519659667e-07
4.506016884303865,0.0,1.2694498519659667e-07
4.546475501645795,0.0,1.2694498519659667e-07
4.587231411885953,0.0,1.2694498519659667e-07
4.628286799554436,0.0,1.2694498519659667e-07
4.669643865233431,0.0,1.2694498519659667e-07
4.711304825675164,0.0,1.2694498519659667e-07
4.753271913920723,0.0,1.2694498519659667e-07
4.79554737941974,0.0,1.2694498519659667e-07
4.838133488150974,0.0,1.2694498519659667e-07
4.881032522743759,0.0,1.2694498519659667e-07
4.924246782600359,0.0,1.2694498519659667e-07
4.967778584019216,0.0,1.2694498519659667e-07
5.0116302603191025,0.0,2.4691562976383103e-07
5.055804161964189,0.0,2.4691562976383103e-07
5.100302656690029,0.0,2.4691562976383103e-07
5.145128129630471,0.0,2.4691562976383103e-07
5.190282983445504,0.0,2.4691562976383103e-07
5.2357696384500425,0.0,2.4691562976383103e-07
5.281590532743645,0.0,2.4691562976383103e-07
5.3277481223412115,0.0,2.4691562976383103e-07
5.374244881304618,0.0,2.4691562976383103e-07
5.421083301875329,0.0,2.4691562976383103e-07
5.468265894607985,0.0,2.4691562976383103e-07
5.515795188504963,0.0,2.4691562976383103e-07
5.5636737311519395,0.0,2.4691562976383103e-07
5.611904088854436,0.0,2.4691562976383103e-07
5.660488846775374,0.0,2.4691562976383103e-07
5.709430609073648,0.0,2.4691562976383103e-07
5.7587319990436985,0.0,2.4691562976383103e-07
5.808395659256129,0.0,2.4691562976383103e-07
5.858424251699345,0.0,2.4691562976383103e-07
5.908820457922239,0.0,2.4691562976383103e-07
5.959586979177924,0.0,2.4691562976383103e-07
6.01072653656852,0.0,2.6362936677090614e-07
6.062241871191001,0.0,2.6362936677090614e-07
6.114135744284128,0.0,2.6362936677090614e-07
6.166410937376445,0.0,2.6362936677090614e-07
6.2190702524353725,0.0,2.6362936677090614e-07
6.272116512017398,0.0,2.6362936677090614e-07
6.325552559419357,0.0,2.6362936677090614e-07
6.379381258830842,0.0,2.6362936677090614e-07
6.4336054954877175,0.0,2.6362936677090614e-07
6.48822817582678,0.0,2.6362936677090614e-07
6.543252227641533,0.0,2.6362936677090614e-07
6.59868060023912,0.0,2.6362936677090614e-07
6.654516264598419,0.0,2.6362936677090614e-07
6.710762213529273,0.0,2.6362936677090614e-07
6.767421461832911,0.0,2.6362936677090614e-07
6.824497046463548,0.0,2.6362936677090614e-07
6.881992026691157,0.0,2.6362936677090614e-07
6.939909484265457,0.0,2.6362936677090614e-07
6.998252523581087,0.0,2.6362936677090614e-07
7.057024271844008,0.0,3.020312538585918e-07
7.11622787923912,0.0,3.020312538585918e-07
7.175866519099115,0.0,3.020312538585918e-07
7.23594338807456,0.0,3.020312538585918e-07
7.29646170630526,0.0,3.020312538585918e-07
7.357424717592834,0.0,3.020312538585918e-07
7.418835689574594,0.0,3.020312538585918e-07
7.480697913898694,0.0,3.020312538585918e-07
7.543014706400561,0.0,3.020312538585918e-07
7.605789407280623,0.0,3.020312538585918e-07
7.669025381283348,0.0,3.020312538585918e-07
7.732726017877596,0.0,3.020312538585918e-07
7.796894731438288,0.0,3.020312538585918e-07
7.861534961429426,0.0,3.020312538585918e-07
7.926650172588452,0.0,3.020312538585918e-07
7.992243855111949,0.0,3.020312538585918e-07
8.058319524842718,0.0,3.4630280291304733e-07
8.124880723458237,0.0,3.4630280291304733e-07
8.191931018660489,0.0,3.4630280291304733e-07
8.259474004367192,0.0,3.4630280291304733e-07
8.32751330090444,0.0,3.4630280291304733e-07
8.396052555200749,0.0,3.4630280291304733e-07
8.465095440982527,0.0,3.4630280291304733e-07
8.534645658971003,0.0,3.4630280291304733e-07
8.60470693708057,0.0,3.4630280291304733e-07
8.675283030618624,0.0,3.4630280291304733e-07
8.746377722486821,0.0,3.4630280291304733e-07
8.817994823383865,0.0,3.4630280291304733e-07
8.890138172009749,0.0,3.4630280291304733e-07
8.962811635271523,0.0,3.4630280291304733e-07
9.03601910849055,0.0,3.4630280291304733e-07
9.109764515611303,0.0,3.4630280291304733e-07
9.184051809411685,0.0,3.4630280291304733e-07
9.258884971714906,0.0,3.4630280291304733e-07
9.334268013602898,0.0,3.4630280291304733e-07
9.410204975631334,0.0,3.4630280291304733e-07
9.486699928046175,0.0,3.4630280291304733e-07
9.56375697100185,0.0,3.4630280291304733e-07
9.641380234781026,0.0,3.4630280291304733e-07
9.719573880015993,0.0,3.4630280291304733e-07
9.79834209791167,0.0,3.4630280291304733e-07
9.87768911047026,0.0,3.4630280291304733e-07
9.95761917071755,0.0,3.4630280291304733e-07
10.038136562930871,0.0,3.4630280291304733e-07
10.119245602868743,0.0,3.4630280291304733e-07
10.200950638002187,0.0,3.4630280291304733e-07
10.28325604774778,0.0,3.4630280291304733e-07
10.36616624370236,0.0,3.4630280291304733e-07
10.449685669879504,0.0,3.4630280291304733e-07
10.53381880294773,0.0,3.4630280291304733e-07
10.618570152470449,0.0,3.4630280291304733e-07
10.70394426114767,0.0,3.4630280291304733e-07
10.789945705059502,0.0,3.4630280291304733e-07
10.876579093911424,0.0,3.4630280291304733e-07
10.96384907128137,0.0,3.4630280291304733e-07
11.051760314868622,0.0,3.6301653992012244e-07
11.140317536744556,0.0,3.6301653992012244e-07
11.22952548360518,0.0,3.6301653992012244e-07
11.319388937025579,0.0,3.6301653992012244e-07
11.409912713716205,0.0,3.6301653992012244e-07
11.501101665781048,0.0,3.6301653992012244e-07
11.592960680977722,0.0,3.6301653992012244e-07
11.685494682979437,0.0,3.6301653992012244e-07
11.778708631638922,0.0,3.6301653992012244e-07
11.872607523254267,0.0,3.6301653992012244e-07
11.967196390836726,0.0,3.6301653992012244e-07
12.062480304380488,0.0,4.2897623905518847e-07
12.158464371134444,0.0,4.2897623905518847e-07
12.255153735875917,0.0,4.2897623905518847e-07
12.352553581186429,0.0,4.2897623905518847e-07
12.4506691277295,0.0,4.2897623905518847e-07
12.549505634530465,0.0,4.2897623905518847e-07
12.649068399258367,0.0,4.2897623905518847e-07
12.74936275850991,0.0,4.2897623905518847e-07
12.850394088095504,0.0,4.2897623905518847e-07
12.952167803327407,0.0,4.2897623905518847e-07
13.054689359309988,0.0,5.765046956698032e-07
13.15796425123214,0.0,5.765046956698032e-07
13.261998014661792,0.0,5.765046956698032e-07
13.366796225842638,0.0,5.765046956698032e-07
13.47236450199302,0.0,5.765046956698032e-07
13.57870850160702,0.0,5.765046956698032e-07
13.685833924757741,0.0,5.765046956698032e-07
13.793746513402851,0.0,5.765046956698032e-07
13.902452051692345,0.0,5.765046956698032e-07
14.011956366278572,0.0,7.517137717672042e-07
14.12226532662855,0.0,7.517137717672042e-07
14.233384845338593,0.0,7.517137717672042e-07
14.345320878451183,0.0,7.517137717672042e-07
14.458079425774253,0.0,7.517137717672042e-07
14.571666531202762,0.0,7.517137717672042e-07
14.686088283042656,0.0,7.517137717672042e-07
14.801350814337201,0.0,7.517137717672042e-07
14.917460303195716,0.0,7.517137717672042e-07
15.034422973124721,0.0,0.00023751085175119848
15.152245093361525,0.0,0.00023751085175119848
15.270932979210247,0.0,0.00023751085175119848
15.390492992380322,0.0,0.00023751085175119848
15.510931541327517,0.0,0.00023751085175119848
15.63225508159738,0.0,0.00023751085175119848
15.75447011617129,0.0,0.00023751085175119848
15.877583195815014,0.0,0.00023751085175119848
16.001600919429826,0.0,0.00023768504277096728
16.12652993440621,0.0,0.00023768504277096728
16.25237693698017,0.0,0.00023768504277096728
16.379148672592144,0.0,0.00023768504277096728
16.50685193624856,0.0,0.00023768504277096728
16.635493572886045,0.0,0.00023768504277096728
16.76508047773835,0.0,0.00023768504277096728
16.89561959670589,0.0,0.00023768504277096728
17.027117926728067,0.0,0.00023786212896718508
17.159582516158324,0.0,0.00023786212896718508
17.2930204651419,0.0,0.00023786212896718508
17.427438925996448,0.0,0.00023786212896718508
17.562845103595368,0.0,0.00023786212896718508
17.699246255753994,0.0,0.00023786212896718508
17.83664969361863,0.0,0.00023786212896718508
17.975062782058416,0.0,0.00023786212896718508
18.11449294006009,0.0,0.00023931577137296708
18.254947641125668,0.0,0.00023931577137296708
18.396434413672992,0.0,0.00023931577137296708
18.53896084143927,0.0,0.00023931577137296708
18.682534563887582,0.0,0.00023931577137296708
18.827163276616336,0.0,0.00023931577137296708
18.97285473177177,0.0,0.00023931577137296708
19.11961673846345,0.0,0.0030825818622655034
19.267457163182872,0.0,0.0030825818622655034
19.41638393022508,0.0,0.0030825818622655034
19.566405022113415,0.0,0.0030825818622655034
19.71752848002741,0.0,0.0030825818622655034
19.86976240423376,0.0,0.0030825818622655034
20.02311495452051,0.01807482214718461,0.20586583415426893
20.17759435063444,0.01807482214718461,0.20586583415426893
20.33320887272163,0.01807482214718461,0.20586583415426893
20.489966861771286,0.01807482214718461,0.20586583415426893
20.647876720062815,0.01807482214718461,0.20586583415426893
20.806946911616187,0.01807482214718461,0.20586583415426893
20.967185962645615,0.01807482214718461,0.20586583415426893
21.128602462016573,0.01807482214718461,0.2058709019500515
21.291205061706126,0.01807482214718461,0.2058709019500515
21.45500247726674,0.01807482214718461,0.2058709019500515
21.62000348829337,0.01807482214718461,0.2058709019500515
21.786216938894096,0.01807482214718461,0.2058709019500515
21.953651738164147,0.01807482214718461,0.2058709019500515
22.12231686066345,0.019337448409810873,0.20587233804015995
22.292221346897644,0.019337448409810873,0.20587233804015995
22.463374303802688,0.019337448409810873,0.20587233804015995
22.635784905232953,0.019337448409810873,0.20587233804015995
22.809462392452993,0.019337448409810873,0.20587233804015995
22.984416074632826,0.019337448409810873,0.20587233804015995
23.160655329346973,0.019337448409810873,0.20587282514269375
23.33818960307703,0.019337448409810873,0.20587282514269375
23.51702841171805,0.019337448409810873,0.20587282514269375
23.697181341088584,0.019337448409810873,0.20587282514269375
23.87865804744447,0.019337448409810873,0.20587282514269375
24.06146825799644,0.019337448409810873,0.20587342204442594
24.245621771431484,0.019337448409810873,0.20587342204442594
24.431128458438057,0.019337448409810873,0.20587342204442594
24.617998262235165,0.019337448409810873,0.20587342204442594
24.806241199105322,0.019337448409810873,0.20587342204442594
24.995867358931402,0.019337448409810873,0.20587342204442594
25.186886905737527,0.019337448409810873,0.205873443732576
25.37931007823377,0.019337448409810873,0.205873443732576
25.573147190365027,0.019337448409810873,0.205873443732576
25.768408631863807,0.019337448409810873,0.205873443732576
25.96510486880714,0.019337448409810873,0.205873443732576
26.16324644417756,0.019351220081647105,0.205873974674609
26.362843978428216,0.019351220081647105,0.205873974674609
26.56390817005213,0.019351220081647105,0.205873974674609
26.766449796155634,0.019351220081647105,0.205873974674609
26.97047971303602,0.019351220081647105,0.205873974674609
27.17600885676349,0.019351220081647105,0.20587402979023314
27.383048243767256,0.019351220081647105,0.20587402979023314
27.59160897142607,0.019351220081647105,0.20587402979023314
27.80170221866305,0.019351220081647105,0.20587402979023314
28.01333924654486,0.02586765562350638,0.2058746954167202
28.226531398885307,0.02586765562350638,0.2058746954167202
28.44129010285338,0.02586765562350638,0.2058746954167202
28.657626869585744,0.02586765562350638,0.2058746954167202
28.87555329480375,0.02586765562350638,0.2058746954167202
29.095081059434946,0.02586765562350638,0.2058749630386288
29.316221930239234,0.02586765562350638,0.2058749630386288
29.538987760439497,0.02586765562350638,0.2058749630386288
29.763390490356976,0.02586765562350638,0.2058749630386288
29.989442148051285,0.02586765562350638,0.2058749630386288
30.217154849965098,0.07132220107805184,0.20587528280167602
30.4465408015736,0.07132220107805184,0.20587528280167602
30.677612298038717,0.07132220107805184,0.20587528280167602
30.910381724868113,0.07132220107805184,0.20587528280167602
31.144861558579084,0.07132220107805184,0.20587634401311322
31.381064367367298,0.07132220107805184,0.20587634401311322
31.619002811780422,0.07132220107805184,0.20587634401311322
31.85868964539681,0.07132220107805184,0.20587634401311322
32.100137715509014,0.08296653640840118,0.2058797437276123
32.34335996381244,0.08296653640840118,0.2058797437276123
32.58836942709902,0.08296653640840118,0.2058797437276123
32.835179237956005,0.08296653640840118,0.2058797437276123
33.08380262546986,0.08296653640840118,0.20588941286268067
33.334252915935345,0.08296653640840118,0.20588941286268067
33.586543533569824,0.08296653640840118,0.20588941286268067
33.84068800123279,0.08296653640840118,0.20588941286268067
34.0966999411507,0.08296653640840118,0.2058904262288865
34.354593075647166,0.08296653640840118,0.2058904262288865
34.614381227878404,0.08296653640840118,0.2058904262288865
34.87607832257421,0.08296653640840118,0.2058904262288865
35.139698386784325,0.08296653640840118,0.20589084724891366
35.40525555063028,0.08296653640840118,0.20589084724891366
35.67276404806279,0.08296653640840118,0.20589084724891366
35.94223821762468,0.08296653640840118,0.20589084724891366
36.21369250321942,0.08296653640840118,0.20589089152046275
36.48714145488539,0.08296653640840118,0.20589089152046275
36.7625997295757,0.08296653640840118,0.20589089152046275
37.0400820919438,0.08296653640840118,0.20589118771823978
37.31960341513498,0.08296653640840118,0.20589118771823978
37.60117868158343,0.08296653640840118,0.20589118771823978
37.88482298381537,0.08296653640840118,0.20589118771823978
38.17055152525805,0.08296653640840118,0.20589130181922233
38.45837962105459,0.08296653640840118,0.20589130181922233
38.748322698884934,0.08296653640840118,0.20589130181922233
39.04039629979273,0.08296653640840118,0.20589150458611047
39.334616079018375,0.08296653640840118,0.20589150458611047
39.630997806838124,0.08296653640840118,0.20589150458611047
39.92955736940936,0.08296653640840118,0.20589150458611047
40.23031076962217,0.08296854205684204,0.2077854606937869
40.533274127957014,0.08296854205684204,0.2077854606937869
40.83846368334883,0.08296854205684204,0.2077854606937869
41.14589579405745,0.08296854205684204,0.20778550496533593
41.45558693854443,0.08296854205684204,0.20778550496533593
41.767553716356225,0.08296854205684204,0.20778550496533593
42.08181284901402,0.08296854205684204,0.20778554336722307
42.39838118090996,0.08296854205684204,0.20778554336722307
42.71727568021001,0.08296854205684204,0.20778554336722307
43.03851343976347,0.08296854205684204,0.21062660597905813
43.36211167801915,0.08296854205684204,0.21062660597905813
43.68808773994833,0.08296854205684204,0.21062660597905813
44.016459097974376,0.08296854205684204,0.2106266502506072
44.34724335290932,0.08296854205684204,0.2106266502506072
44.68045823489722,0.08296854205684204,0.2106266502506072
45.01612160436461,0.08296854205684204,0.21062677519566486
45.35425145297769,0.08296854205684204,0.21062677519566486
45.694865904606786,0.08296854205684204,0.21062677519566486
46.03798321629772,0.08296854205684204,0.2106270605493668
46.38362177925046,0.08296854205684204,0.2106270605493668
46.73180011980485,0.08296854205684204,0.2106270605493668
47.08253690043368,0.08296854205684204,0.2106271529621993
47.43585092074291,0.08296854205684204,0.2106271529621993
47.79176111847942,0.08296854205684204,0.2106271529621993
48.15028657054604,0.08296854205684204,0.21062744329031435
48.51144649402407,0.08296854205684204,0.21062744329031435
48.87526024720337,0.08296854205684204,0.21062744329031435
49.24174733061992,0.08296854205684204,0.21062746000405133
49.61092738810108,0.08296854205684204,0.21062746000405133
49.98282020781849,0.08296854205684204,0.21062746000405133
50.35744572334874,0.08865036023866023,0.21062748169220144
50.734824014741775,0.08865036023866023,0.21062748169220144
51.11497530959731,0.09151869270259722,0.21062750925001347
51.49791998414888,0.09151869270259722,0.21062750925001347
51.88367856435609,0.09151869270259722,0.21062750925001347
52.27227172700482,0.09151869270259722,0.21062750925001347
52.66372030081549,0.09151869270259722,0.21062750925001347
53.05804526755951,0.09151869270259722,0.2106275426774875
53.45526776318385,0.09151869270259722,0.2106275426774875
53.85540907894399,0.09151869270259722,0.2106275426774875
54.2584906625452,0.09151869270259722,0.21125886665287566
54.6645341192919,0.09151869270259722,0.21125886665287566
55.07356121324607,0.09151869270259722,0.2112589757794452
55.48559386839343,0.09151869270259722,0.2112589757794452
55.90065416981896,0.09151869270259722,0.2112589757794452
56.31876436489024,0.09720051088441539,0.21125908490601472
56.739946864450346,0.09720051088441539,0.21125908490601472
57.16422424401885,0.09720051088441539,0.21125911246382678
57.59161924500174,0.09720051088441539,0.21125911246382678
58.02215477591076,0.10288232906623357,0.21125912917756376
58.45585391359085,0.10288232906623357,0.21125912917756376
58.89273990445755,0.10288232906623357,0.21125912917756376
59.33283616574252,0.10288232906623357,0.2112591567353758
59.776166286749216,0.10288232906623357,0.2112591567353758
60.22275403011678,0.10288232906623357,0.21125918429318788
60.67262333309422,0.10288232906623357,0.21125918429318788
61.12579830882298,0.10288232906623357,0.21410018579692947
61.58230324762981,0.10288232906623357,0.21410018579692947
62.04216261832856,0.10288232906623357,0.2141002300684785
62.50540106953157,0.10288232906623357,0.2141002300684785
62.972043430971226,0.10288232906623357,0.2141002300684785
63.44211471483038,0.10288232906623357,0.21410024678221554
63.91564011708347,0.10288232906623357,0.21410024678221554
64.39264501884658,0.10288232906623357,0.21694126499969413
64.87315498773835,0.10288232906623357,0.21694126499969413
65.3571957792499,0.1028961007380698,0.2169412866878442
65.84479333812587,0.1028961007380698,0.2169412866878442
66.33597379975453,0.1038430704350395,0.21978284094457637
66.83076349156906,0.1038430704350395,0.21978284094457637
67.32918893445863,0.1038430704350395,0.22546480168043806
67.8312768441896,0.1038430704350395,0.22546480168043806
68.33705413283803,0.1038430704350395,0.22546485182164908
68.84654791023166,0.1038430704350395,0.22546485182164908
69.35978548540346,0.1038430704350395,0.22546487937946116
69.87679436805493,0.1038430704350395,0.22546487937946116
70.39760227003117,0.10621049467746375,0.22546505548378615
70.92223710680567,0.10621049467746375,0.22546505548378615
71.45072699897713,0.10621049467746375,0.2311469454949654
71.98310027377626,0.10621049467746375,0.2311469454949654
72.5193854665845,0.10621049467746375,0.23398829729405177
73.05961132246337,0.11781087346534252,0.23400410870213603
73.60380679769507,0.11781087346534252,0.23400410870213603
74.1520010613349,0.11781087346534252,0.23401715504107454
74.7042234967743,0.11781087346534252,0.23401715504107454
75.26050370331629,0.11781087346534252,0.23403105509570485
75.82087149776144,0.11781087346534252,0.23403105509570485
76.38535691600671,0.14361579770776675,0.23403281303419482
76.95399021465471,0.14361579770776675,0.23403281303419482
77.526801872636,0.14550973710170614,0.2340335136248843
78.10382259284262,0.153103012009999,0.23463116077077179
78.68508330377344,0.153103012009999,0.23463116077077179
79.27061516119255,0.153103012009999,0.23463133496179153
79.86044954979859,0.153103012009999,0.23463133496179153
80.45461808490754,0.153103012009999,0.23747229916832477
81.0531526141468,0.153103012009999,0.24031322497297083
81.65608521916272,0.153103012009999,0.24031322497297083
82.26344821733971,0.15736437564636263,0.2403132692445199
82.87527416353296,0.15736437564636263,0.2403132692445199
83.49159585181285,0.15736437564636263,0.24031424666465204
84.1124463172232,0.15736437564636263,0.24031447486661725
84.73785883755181,0.15736437564636263,0.24031447486661725
85.36786693511385,0.15736437564636263,0.2410379222856763
86.00250437854926,0.15736437564636263,0.241051584830943
86.6418051846321,0.15736437564636263,0.241051584830943
87.28580362009451,0.1585819081138951,0.24105161238875505
87.93453420346279,0.1585819081138951,0.24105161238875505
88.58803170690823,0.1585819081138951,0.24389278910157278
89.24633115811025,0.1585819081138951,0.24390599840382954
89.9094678421346,0.1585819081138951,0.24390599840382954
90.57747730332395,0.1585819081138951,0.2439060535194536
91.25039534720364,0.1585819081138951,0.24390616264602316
91.92825804240067,0.1585819081138951,0.24390616264602316
92.6111017225767,0.1585819081138951,0.24674723610193328
93.29896298837616,0.1585819081138951,0.25242915754065903
93.9918787093874,0.1585819081138951,0.25242915754065903
94.68988602611947,0.1585819081138951,0.2552701050334552
95.39302235199236,0.1585819081138951,0.2552704266663092
96.10132537534291,0.1585819081138951,0.25527057431757333
96.81483306144435,0.1585819081138951,0.25527057431757333
97.53358365454173,0.1585819081138951,0.25527120276965937
98.25761567990165,0.1614228172048042,0.2552719067980335
98.98696794587696,0.1614228172048042,0.2552719067980335
99.72167954598746,0.1614228172048042,0.2552719235117706
100.4617898610147,0.1614228172048042,0.2552720829023585
101.20733856111343,0.1633167565987436,0.2552720937464335
101.95836560793728,0.1633167565987436,0.2552720937464335
102.71491125678142,0.1633167565987436,0.2552723780820792
103.47701605873948,0.1633167565987436,0.25527244404177835
104.24472086287794,0.1633167565987436,0.25527294155633734
105.01806681842481,0.1633167565987436,0.25527307836352636
105.79709537697599,0.1633167565987436,0.25527307836352636
106.58184829471669,0.1633167565987436,0.2552730892076014
107.3723676346594,0.1633167565987436,0.2552731217398265
108.1686957688991,0.1633167565987436,0.25527372161604417
108.97087538088365,0.1633167565987436,0.25527372161604417
109.77894946770243,0.26038115053813754,0.2552741917954112
110.59296134239017,0.26038115053813754,0.25696529675927776
111.41295463624941,0.46432312079366705,0.25696557522526137
112.23897330118828,0.46432312079366705,0.2598065453014566
113.07106161207719,0.46432312079366705,0.26264749279425276
113.90926416912112,0.46432312079366705,0.26264749279425276
114.75362590025097,0.47284584806639435,0.2626476285833854
115.60419206353139,0.47284584806639435,0.26264800035745045
116.46100824958629,0.47284584806639435,0.26264802204560056
117.32412038404327,0.47284584806639435,0.26264815286032017
118.1935747299944,0.47284584806639435,0.26264824637783135
119.06941789047676,0.47284584806639435,0.26264828477971847
119.95169681096958,0.47284584806639435,0.26264828477971847
120.84045878191135,0.47284584806639435,0.2626484657356491
121.73575144123373,0.47284584806639435,0.2629190393502869
122.63762277691586,0.4785276662482125,0.26291906103843693
123.54612112955564,0.48610342382397004,0.26291966678431666
124.4612951949616,0.48610342382397004,0.2629198311493177
125.38319402676258,0.6388985894634154,0.2629198311493177
126.31186703903685,0.6388985894634154,0.2629200820574893
127.24736400896137,0.6388985894634154,0.2629205786767994
128.189735079479,0.6388985894634154,0.26292071548398843
129.1390307619871,0.6388985894634154,0.2629207371721385
130.09530193904402,0.6388985894634154,0.2629207647299506
131.05859986709743,0.6388985894634154,0.2629209074068016
132.0289761792306,0.6388985894634154,0.2629209349646136
133.00648288793087,0.6388985894634154,0.2629211268874267
133.99117238787719,0.6388985894634154,0.2629211268874267
134.98309745874806,0.6388985894634154,0.2629213334012418
135.9823112680515,0.6388985894634154,0.26292136095905383
136.98886737397373,0.6388985894634154,0.26292151945439296
138.002819728251,0.6388985894634154,0.2657633904923735
139.02422267906041,0.65594404400887,0.2657634013364486
140.05313097393392,0.65594404400887,0.2657644554737326
141.08959976269188,0.65594404400887,0.2657644997452816
142.1336846004001,0.65594404400887,0.26576471212875874
143.18544145034664,0.65594404400887,0.2686056596215549
144.2449266870422,0.65594404400887,0.26860581301967346
145.31219709924167,0.6616258621906881,0.26860591627658104
146.3873098929874,0.6616258621906881,0.26860593796473115
147.47032269467647,0.6618184661968516,0.27428778370436135
148.5612935541485,0.6618184661968516,0.2799697110127491
149.66028094779813,0.6618184661968516,0.28022801387744606
150.76734378170823,0.6618184661968516,0.2802280414352581
151.88254139480856,0.6618184661968516,0.2802280857068072
153.00593356205508,0.6731821025604879,0.28591109471029097
154.1375804976351,0.6731821025604879,0.28591126494495395
155.2775428581937,0.6731821025604879,0.2861820963554817
156.42588174608576,0.6731821025604879,0.2861827079710233
157.58265871265087,0.6731958575185871,0.2861827188150983
158.7479357615119,0.6731958575185871,0.28618274637291036
159.92177535189956,0.6731958575185871,0.2861828831800994
161.10424040199894,0.6731958575185871,0.28902383654255753
162.29539429232312,0.6731958575185871,0.2890240284653706
163.49530086910937,0.6731958575185871,0.29186497008850487
164.70402444774237,0.6731958575185871,0.2918651236094309
165.92162981620035,0.6731958575185871,0.2918652494497374
167.14818223852905,0.6731958575185871,0.29186528785162447
168.3837474583385,0.6746163120640417,0.29186584435154206
169.62839170232814,0.6746163120640417,0.29186585519561703
170.88218168383614,0.6746163120640417,0.2918658827534291
172.1451846064146,0.6746163120640417,0.2918661730815441
173.41746816743296,0.6746163120640417,0.2918664358518471
174.69910056170525,0.6746163120640417,0.2947073557868312
175.99015048514673,0.6746163120640417,0.2947073666309063
177.29068713845453,0.6746163120640417,0.2947075417171749
178.60078023081834,0.6746163120640417,0.2949782412949267
179.92049998365545,0.6746163120640417,0.29497827969681384
181.24991713437575,0.6746163120640417,0.2952495466185582
182.5891029401728,0.6746163120640417,0.29524960173418224
183.93812918184287,0.6746163120640417,0.2952496292919943
185.29706816763337,0.6746163120640417,0.29552086976060526
186.6659927371174,0.6746163120640417,0.2955210065677943
188.04497626509925,0.6746163120640417,0.29836265821177205
189.43409266554605,0.6746163120640417,0.29836266905584713
190.83341639555087,0.6746163120640417,0.29836283342084813
192.24302245932228,0.6765102681717181,0.2983634618729342
193.66298641220592,0.6765102681717181,0.29836348943074625
195.0933843647331,0.6765102681717181,0.29836350614448326
196.53429298670142,0.6765102681717181,0.29836352285822026
197.98578951128366,0.6774572378686877,0.29836366553507127
199.44795173916725,0.6774572378686877,0.3012047999762674
200.9208580427255,0.6774572378686877,0.3012053083349015
202.40458737021692,0.6774572378686877,0.3068872033204939
203.89921925001832,0.6788776924141423,0.3068874216964404
205.40483379488626,0.6788776924141423,0.31541076645437127
206.92151170625237,0.6788776924141423,0.3154108165955823
208.4493342785477,0.6788776924141423,0.31541084912780737
209.9883834035614,0.6788776924141423,0.3156137987635415
211.53874157482878,0.6821556644421143,0.32129626798084476
213.10049189205435,0.6821556644421143,0.3241372154736409
214.67371806556534,0.6821556644421143,0.3241379757585029
216.25850442079803,0.6821556644421143,0.32981987074409524
217.85493590281902,0.6821556644421143,0.3298203348311803
219.4630980808767,0.6821556644421143,0.3300393079032104
221.08307715298938,0.6821556644421143,0.33003940231597045
222.71495995056395,0.6821556644421143,0.33003941316004554
224.35883394305176,0.6821556644421143,0.3302977377128926
226.01478724263518,0.6821556644421143,0.33597960016625983
227.68290860895212,0.6821556644421143,0.3359797034231674
229.36328745385273,0.6821556644421143,0.3359809964836842
231.05601384619152,0.6821556644421143,0.3388222547652594
232.7611785166563,0.6821556644421143,0.33883533810440214
234.4788728626298,0.6821556644421143,0.33883568729506824
236.20918895309043,0.6821556644421143,0.34167707131713737
237.95221953354527,0.6821556644421143,0.34167707131713737
239.70805803100305,0.6821556644421143,0.34767483129550664
241.47679855898025,0.6821556644421143,0.3476750182439066
243.25853592254722,0.6821556644421143,0.3476752976051392
245.0533656234081,0.6821556644421143,0.34767533013736435
246.8613838650212,0.6825927440929144,0.34767535182551446
248.68268755775492,0.6847234259110963,0.3533573510860707
250.51737432408157,0.6847234259110963,0.3533574868752034
252.36554250381144,0.6847234259110963,0.3547781597966044
254.22729115936207,0.6847234259110963,0.35477823660037855
256.10272008106983,0.6847234259110963,0.3576193651719128
257.991929792537,0.6847234259110963,0.35761947429848234
259.89502155602145,0.6847234259110963,0.3604604925159609
261.8120973778628,0.6847234259110963,0.36330175679000554
263.7432600139516,0.6847234259110963,0.3663618846640832
265.6886129752354,0.6847234259110963,0.37276713342841605
267.64826053326846,0.6847234259110963,0.37844897916804626
269.6223077258,0.6847234259110963,0.37986967377759734
271.61086036240386,0.6849160299172596,0.37986999255877335
273.6140250301512,0.6849160299172596,0.38555197995719825
275.63190909932183,0.6853895147657444,0.38840624102721494
277.6646207291615,0.6909360515622812,0.3888681002915822
279.7122688736768,0.6909360515622812,0.3917095118714633
281.7749632874775,0.6909360515622812,0.3917099761811684
283.8528145316573,0.6909360515622812,0.39284684817616605
285.94593397972204,0.696482588358818,0.39590667722340867
288.0544338235571,0.696482588358818,0.40158897553342
290.1784270794429,0.696482588358818,0.4015892154747091
292.318027594112,0.6971928156315452,0.40727120874279593
294.4733500508501,0.7057155429042725,0.4136633093129655
296.6445099756453,0.8061957918220215,0.41367687932259223
298.83162374337815,0.8783424927822817,0.41689674640414476
301.0348085840613,0.8783424927822817,0.4268530784164174
303.2541825891212,0.8840243109640998,0.4340522540410458
305.4898647177299,0.8840243109640998,0.439970968045225
307.7419748031791,0.8911265836913725,0.4503876564000418
310.010633559305,0.8911265836913725,0.4560698237725261
312.2959625869582,0.8911265836913725,0.45630679541679003
314.5980843805203,0.8911265836913725,0.4676704593382384
316.9171223344718,0.8911265836913725,0.4705115808126246
319.2532007500039,0.8911265836913725,0.4887751844155664
321.606444841683,0.8968084018731908,0.5059175692933812
323.9769807441605,0.8976825277473167,0.5144404225292224
326.36493551893545,0.9014704065351954,0.5276981567821372
328.770437161163,0.9455044974442863,0.5419028389210643
331.1936146065174,0.951378919632268,0.5475848657394325
333.6345977381004,0.9518159825693306,0.5475849100109816
336.09351739340536,0.9518159825693306,0.5589492022617086
338.5705053713292,0.9518159825693306,0.5618036109829896
341.0656944392357,0.9518159825693306,0.57032709764533
343.57921834007453,0.963179618932967,0.5703281674782945
346.1112117995469,0.963179618932967,0.5703285305310195
348.6618105333298,0.963179618932967,0.5703294587051896
351.23115125434765,0.963179618932967,0.5731703786401737
353.8193716801028,0.963179618932967,0.573170466288023
356.4266105400548,0.963179618932967,0.5731708911777846
359.0530075830585,0.9650735583269064,0.581977993572441
361.6987035848526,0.966494012872361,0.581978921746611
364.363840355607,0.9679144674178155,0.5819795285105469
367.0485607475234,0.9679144674178155,0.5848205094308171
369.75300866249097,0.9679144674178155,0.5851995600799079
372.47732905980166,0.9679144674178155,0.5908817560282608
375.22166796391787,0.9679144674178155,0.5908822368290827
377.9861724723018,0.9698084068117548,0.5939419064857373
380.77099076329716,0.9698084068117548,0.5958366337223507
383.57627210407463,0.9698084068117548,0.5972573509153009
386.40216685862936,0.9698084068117548,0.5972575043134195
389.2488264958438,0.9698084068117548,0.5972576999831595
392.11640359760344,0.9702454697488179,0.5991516935974741
395.00505186697785,0.9702454697488179,0.5991517044415492
397.91492613645784,0.9702454697488179,0.5991518520928133
400.846182376254,0.9702454697488179,0.5997840288887034
403.79897770265865,0.9702454697488179,0.5997840456024404
406.7734703864649,0.9702454697488179,0.6026251357720874
409.76981986145273,0.9702454697488179,0.6026251859132984
412.7881867329319,0.9702454697488179,0.6026253284673421
415.82873278635293,0.9702454697488179,0.6026256846323487
418.8916209959767,0.9702454697488179,0.6026258488745424
421.97701553361196,0.9730863788397269,0.60262595213145
425.0850817774137,0.9730863788397269,0.6083083376572607
428.21598632074694,0.9730863788397269,0.6139906164018569
431.3698969811185,0.9730863788397269,0.6142488975784038
434.54698280916887,0.9730863788397269,0.6142495908855103
437.74741409773685,0.9730863788397269,0.6142496518707964
440.97136239098387,0.9730863788397269,0.6156701064162509
444.21900049359215,0.9733186819800946,0.6156701723759501
447.49050248002374,0.9735372134486262,0.6156701890896871
450.7860437038544,0.9735372134486262,0.6185112014375037
454.105800807169,0.9735372134486262,0.6186077384074614
457.44995173003286,0.9739742763856889,0.6186077826790105
460.81867572002807,0.9739742763856889,0.6186082576101706
464.2121533418598,0.9744113393227519,0.6214492218167038
467.6305664870375,0.9744113393227519,0.6214492936460649
471.0740983836215,0.9744113393227519,0.624290362127562
474.5429336060467,0.9744113393227519,0.6243298009357673
478.03725808501304,0.9744113393227519,0.6243304459787828
481.55725911745463,0.9744113393227519,0.6243305993769014
485.10312537657546,0.9744113393227519,0.6243313369555571
488.67504692196593,0.9744113393227519,0.6243314795096006
492.2732152097865,0.9744113393227519,0.6243315179114877
495.8978231030328,0.9744113393227519,0.6243328179825302
499.5490648818722,0.9744113393227519,0.6243333538989764
503.22713625405544,0.9744113393227519,0.626227359252615
506.9322343654102,0.9744113393227519,0.6262279600240815
510.6645578104043,0.9744113393227519,0.6290689508931778
514.4243066427942,0.9744113393227519,0.6290691102837659
518.2116823863443,0.9744113393227519,0.6290692636818844
522.0268880456321,0.9744113393227519,0.6319102003306055
525.870128116926,0.9744113393227519,0.6319103094571751
529.7416085991496,0.974848402259815,0.6319110745936427
533.6415370049212,0.974848402259815,0.6319111355789288
537.5701223716763,0.974848402259815,0.6319122231436868
541.5275752728744,0.974848402259815,0.6404349504164141
545.5141078292824,0.974848402259815,0.6404349888183011
549.5299337203481,0.974848402259815,0.6404350163761132
553.5752681956501,0.974848402259815,0.643276061256155
557.650328086438,0.974848402259815,0.643276105527704
561.7553318172519,0.974848402259815,0.6432763082945921
565.8904994176334,0.974848402259815,0.6432763692798782
570.0560525339152,0.974848402259815,0.6489587125340676
574.2522144411055,0.974848402259815,0.6546408580955942
578.479210054853,0.974848402259815,0.6546409023671433
582.7372659435023,0.974848402259815,0.6546410607396749
587.0266103402404,0.974848402259815,0.6546416675036109
591.3474731553268,0.974848402259815,0.6548603416489934
595.7000859884207,0.974848402259815,0.6548607016837346
600.0846821409901,0.974848402259815,0.6548608973534745
604.501496628822,0.974848402259815,0.6577020907800294
608.9507661946141,0.974848402259815,0.6577021233122544
613.4327293206692,0.974848402259815,0.6577021942463667
617.9476262416736,0.974848402259815,0.6577024678607447
622.4956989575771,0.974848402259815,0.6577026372001588
627.0771912465632,0.974848402259815,0.657703653917427
631.6923486781138,0.974848402259815,0.657703664761502
636.3414186261754,0.974848402259815,0.6605447716448862
641.0246502824143,0.974848402259815,0.6633856974495322
645.7422946695781,0.9748488663469,0.6690675373195005
650.4946046549451,0.9748488663469,0.6690675874607116
655.281834963884,0.9748488663469,0.6690676150185236
660.1042421935014,0.9748488663469,0.6690677291195062
664.9620848264008,0.9748488663469,0.6719098425811905
669.8556232445328,0.9756730331907029,0.6874463620063751
674.7851197431551,0.9756730331907029,0.6892245053519424
679.7508385448906,0.9756860948416957,0.6894274708061645
684.7530458138875,0.9756860948416957,0.6894276723455666
689.7920096700902,0.9756860948416957,0.6894276999033786
694.8680002036059,0.9756860948416957,0.6894278307180982
699.981289489186,0.9756860948416957,0.6925057281670083
705.1321516008048,0.9756860948416957,0.6925058383982564
710.320862626355,0.9756860948416957,0.6925059269413546
715.5477006824408,0.9756860948416957,0.6925064834412721
720.8129459292894,0.9756860948416957,0.6925065218431592
726.1168805857665,0.9757110281859557,0.6925065494009712
731.4597889445001,0.9757110281859557,0.6925451968421954
736.8419573871247,0.9757110281859557,0.6925452185303456
742.2636743996252,0.9757110281859557,0.6982271625524703
747.7252305878053,0.9757110281859557,0.698937498951767
753.2269186928589,0.9757110281859557,0.6989375265095791
758.7690336070666,0.9757110281859557,0.6989375373536542
764.3518723895963,0.9757110281859557,0.6989375865996164
769.9757342824313,0.9757111541490698,0.6989376141574284
775.6409207264044,0.9757111541490698,0.6989385915775604
781.3477353773596,0.9757111541490698,0.6989386525628466
787.0964841224268,0.9757111708628069,0.6989388876525301
792.8874750964146,0.9757111708628069,0.7046209853183882
798.7210186983319,0.9757111708628069,0.7046210128762003
804.5974276080194,0.9757111708628069,0.7046210295899373
810.5170168029151,0.9757111875765438,0.7046212696540338
816.4801035749317,0.9757111875765438,0.7046218369980265
822.4870075474689,0.9757111875765438,0.704621967812746
828.5380506925401,0.9757112799893762,0.7046220179539571
834.6335573480352,0.9757112799893762,0.7046220513814311
840.7738542351002,0.9757112799893762,0.7046220622255062
846.9592704756543,0.9757112799893762,0.7046220897833182
853.1901376100286,0.9757112799893762,0.7046227998041616
859.466789614735,0.9757112799893762,0.7078425891866912
865.7895629203723,0.9757112799893762,0.7078426393279021
872.1587964296529,0.9757112799893762,0.7078426610160523
878.5748315355743,0.9757112799893762,0.7106842525699929
885.0380121397122,0.9757113724022087,0.7125781919639322
891.5486846706593,0.9757113724022087,0.7125791368518394
898.1071981025877,0.9757113724022087,0.7154200793702225
904.7139039739602,0.9757113724022087,0.7154205434573074
911.3691564063696,0.9757113724022087,0.7154205543013824
918.0733121235183,0.9757113724022087,0.7154205651454574
924.8267304703438,0.9757113724022087,0.7154205927032695
931.6297734322733,0.9757113724022087,0.7154208110792161
938.4828056546329,0.9757113724022087,0.7154208110792161
945.386194462186,0.9757117420535389,0.7154209754442171
952.340309878829,0.9757117420535389,0.7154209921579541
959.3455246474174,0.9757117420535389,0.7154210197157662
966.4022142497524,0.9757117420535389,0.7154212489357877
973.5107569266994,0.9757117420535389,0.7154212981817497
980.6715336984682,0.9757117420535389,0.7156923250393976
987.8849283850333,0.9757117420535389,0.7156924894043987
995.1513276267037,0.9757118344663716,0.7156934342923057
1002.4711209048537,0.9757118344663716,0.7156934618501176
1009.8447005627916,0.9757118344663716,0.7156936045269687
1017.2724618267968,0.9757118344663716,0.7156936429288558
1024.754802827297,0.9757118344663716,0.7156936704866679
1032.2921246202154,0.9757118344663716,0.7156938997066894
1039.8848312084594,0.9757118511801085,0.7156940256698033
1047.533329563584,0.9757118511801085,0.7156940423835403
1055.2380296475967,0.9757118511801085,0.7185349514744493
1062.999344434939,0.97593038264864,0.7185349514744493
1070.8176899346192,0.9761489141171715,0.7185349948507496
1078.6934852125078,0.9761489141171715,0.7187932593135594
1086.627152413805,0.9761489141171715,0.718793362570467
1094.6191167856623,0.9761489141171715,0.7187934875155247
1102.669806699982,0.9761489141171715,0.7187940440154422
1110.7796536763701,0.9761489141171715,0.7187945465044144
1118.9490924052757,0.9761489141171715,0.7187945849063015
1127.17856077128,0.9761489141171715,0.7187947442968894
1135.4684998765774,0.9761489141171715,0.7216362374455281
1143.8193540646091,0.9761489141171715,0.7216362758474152
1152.2315709438876,0.9761495965802031,0.7216364185242662
1160.705601411986,0.9761495965802031,0.7216365217811738
1169.2418996797028,0.9761495965802031,0.7216496001459034
1177.8409232954148,0.9761495965802031,0.7216497762502284
1186.5031331695939,0.9761495965802031,0.7218683294069099
1195.2289935995207,0.9761495965802031,0.7218683402509849
1204.0189722941614,0.9761496074242781,0.7218683786528719
1212.8735403992468,0.9761496074242781,0.7218683786528719
1221.7931725225171,0.9761496074242781,0.7218684986235167
1230.7783467591678,0.9761496074242781,0.7218685478694787
1239.8295447174735,0.9761496074242781,0.7218685695576288
1248.9472515445987,0.9761496074242781,0.7218686020898539
1258.1319559526087,0.9761496074242781,0.7218688864254996
1267.3841502446576,0.9761496074242781,0.7218689081136497
1276.7043303413827,0.9761496074242781,0.7218690999136553
1286.092995807479,0.9761496074242781,0.7218690999136553
1295.5506498784837,0.9761496074242781,0.7218691825870915
1305.0777994877415,0.9761496074242781,0.7232897030922452
1314.6749552935848,0.9761496074242781,0.7232898458557184
1324.342631706697,0.9761496074242781,0.7232901842023094
1334.081346917692,0.9761496074242781,0.7232904527194669
1343.8916229248866,0.9761496074242781,0.7232907587432628
1353.7739855622767,0.9761496074242781,0.7232907804314128
1363.728964527729,0.9761496074242781,0.7232913911517055
1373.7570934113646,0.9783349221095926,0.7232918447039578
1383.8589097241693,0.9783349221095926,0.7232928066148442
1394.034954926794,0.9783349221095926,0.7232935769351546
1404.285774458587,0.9783349221095926,0.7232945625341187
1414.6119177668204,0.9783349221095926,0.7232956347990608
1425.0139383361507,0.9783349221095926,0.7232963530853586
1435.4923937182743,0.9783349221095926,0.7289800837454902
1446.0478455618236,0.9783349221095926,0.7289837640052096
1456.6808596424655,0.9783349221095926,0.7318322381478918
1467.3920058932245,0.9783349221095926,0.7434496892753156
1478.1818584350406,0.9783479837605853,0.7750908442140136
1489.0509956075307,1.0,0.9713425605515232
1500.000001,1.0,1.0


==> data/payload_cdf_log_gen_iot_v2_UDP.csv <==
x,real_cdf,synth_cdf
17.999999999999996,0.0,0.0
18.091463737588,0.0,0.0005649717514124294
18.18336777071777,0.0,0.0005649717514124294
18.275714218919617,0.0,0.0005649717514124294
18.368505211927015,0.0,0.0005649717514124294
18.46174288972574,0.0,0.0005649717514124294
18.555429402603163,0.0,0.0005649717514124294
18.649566911197923,0.0,0.0005649717514124294
18.744157586549697,0.0,0.0005649717514124294
18.839203610149298,0.0,0.0005649717514124294
18.93470717398896,0.0,0.0005649717514124294
19.030670480612933,0.0,0.000847457627118644
19.127095743168226,0.0,0.000847457627118644
19.223985185455685,0.0,0.000847457627118644
19.321341041981285,0.0,0.000847457627118644
19.419165558007606,0.0,0.000847457627118644
19.517460989605688,0.0,0.000847457627118644
19.616229603707026,0.0,0.000847457627118644
19.71547367815584,0.0,0.000847457627118644
19.81519550176163,0.0,0.000847457627118644
19.915397374351954,0.0,0.000847457627118644
20.016081606825455,0.0,0.0014124293785310734
20.117250521205186,0.0,0.0014124293785310734
20.218906450692117,0.0,0.0014124293785310734
20.321051739718985,0.0,0.0014124293785310734
20.423688744004348,0.0,0.0014124293785310734
20.52681983060691,0.0,0.0014124293785310734
20.63044737798011,0.0,0.0014124293785310734
20.73457377602699,0.0,0.0014124293785310734
20.839201426155288,0.0,0.0014124293785310734
20.944332741332836,0.0,0.0014124293785310734
21.049970146143217,0.0,0.004237288135593221
21.15611607684165,0.0,0.004237288135593221
21.262772981411203,0.0,0.004237288135593221
21.36994331961926,0.0,0.004237288135593221
21.477629563074217,0.0,0.004237288135593221
21.5858341952825,0.0,0.004237288135593221
21.694559711705843,0.0,0.004237288135593221
21.803808619818827,0.0,0.004237288135593221
21.913583439166743,0.0,0.004237288135593221
22.023886701423624,0.0,0.00706214689265537
22.134720950450724,0.0,0.00706214689265537
22.24608874235513,0.0,0.00706214689265537
22.35799264554872,0.0,0.00706214689265537
22.470435240807404,0.0,0.00706214689265537
22.583419121330635,0.0,0.00706214689265537
22.69694689280123,0.0,0.00706214689265537
22.811021173445443,0.0,0.00706214689265537
22.92564459409337,0.0,0.00706214689265537
23.04081979823958,0.0,0.010169491525423732
23.15654944210414,0.0,0.010169491525423732
23.272836194693838,0.0,0.010169491525423732
23.389682737863737,0.0,0.010169491525423732
23.507091766379034,0.0,0.010169491525423732
23.6250659879772,0.0,0.010169491525423732
23.743608123430445,0.0,0.010169491525423732
23.862720906608434,0.0,0.010169491525423732
23.982407084541382,0.0,0.010169491525423732
24.10266941748334,0.0,0.014124293785310736
24.223510678975924,0.0,0.014124293785310736
24.344933655912243,0.0,0.014124293785310736
24.466941148601173,0.0,0.014124293785310736
24.589535970831953,0.0,0.014124293785310736
24.712720949939055,0.0,0.014124293785310736
24.83649892686741,0.0,0.014124293785310736
24.960872756237922,0.0,0.014124293785310736
25.085845306413308,0.0,0.020056497175141245
25.211419459564205,0.0,0.020056497175141245
25.337598111735716,0.0,0.020056497175141245
25.464384172914137,0.0,0.020056497175141245
25.591780567094112,0.0,0.020056497175141245
25.719790232346035,0.0,0.020056497175141245
25.84841612088381,0.0,0.020056497175141245
25.97766119913297,0.0,0.020056497175141245
26.107528447799055,0.00541425820262637,0.029661016949152533
26.238020861936374,0.00541425820262637,0.029661016949152533
26.369141451017043,0.00541425820262637,0.029661016949152533
26.50089323900045,0.00541425820262637,0.029661016949152533
26.633279264402958,0.00541425820262637,0.029661016949152533
26.766302580367977,0.00541425820262637,0.029661016949152533
26.89996625473639,0.00541425820262637,0.029661016949152533
27.034273370117305,0.00541425820262637,0.03728813559322033
27.169227023959145,0.00541425820262637,0.03728813559322033
27.30483032862106,0.00541425820262637,0.03728813559322033
27.44108641144474,0.00541425820262637,0.03728813559322033
27.577998414826535,0.00541425820262637,0.03728813559322033
27.715569496289906,0.00541425820262637,0.03728813559322033
27.853802828558262,0.00541425820262637,0.03728813559322033
27.992701599628116,0.00541425820262637,0.03728813559322033
28.132269012842624,0.05038272745273447,0.0516949152542373
28.272508286965454,0.05038272745273447,0.0516949152542373
28.41342265625503,0.05038272745273447,0.0516949152542373
28.555015370539067,0.05038272745273447,0.0516949152542373
28.697289695289616,0.05038272745273447,0.0516949152542373
28.840248911698293,0.05038272745273447,0.0516949152542373
28.98389631675199,0.05038272745273447,0.0516949152542373
29.128235223308902,0.05038272745273447,0.06638418079096045
29.27326896017492,0.05038272745273447,0.06638418079096045
29.41900087218042,0.05038272745273447,0.06638418079096045
29.56543432025739,0.05038272745273447,0.06638418079096045
29.712572681516946,0.05038272745273447,0.06638418079096045
29.860419349327195,0.05038272745273447,0.06638418079096045
30.008977733391543,0.06333375854577726,0.08248587570621467
30.15825125982729,0.06333375854577726,0.08248587570621467
30.308243371244654,0.06333375854577726,0.08248587570621467
30.458957526826172,0.06333375854577726,0.08248587570621467
30.610397202406478,0.06333375854577726,0.08248587570621467
30.762565890552448,0.06333375854577726,0.08248587570621467
30.915467100643774,0.06333375854577726,0.08248587570621467
31.069104358953883,0.09052608989446559,0.10593220338983055
31.223481208731233,0.09052608989446559,0.10593220338983055
31.378601210281094,0.09052608989446559,0.10593220338983055
31.53446794104761,0.09052608989446559,0.10593220338983055
31.691084995696308,0.09052608989446559,0.10593220338983055
31.848455986197017,0.09052608989446559,0.10593220338983055
32.00658454190715,0.09052608989446559,0.1268361581920904
32.16547430965543,0.09052608989446559,0.1268361581920904
32.32512895382595,0.09052608989446559,0.1268361581920904
32.485552156442765,0.09052608989446559,0.1268361581920904
32.646747617254675,0.09052608989446559,0.1268361581920904
32.808719053820695,0.09052608989446559,0.1268361581920904
32.9714702015957,0.09052608989446559,0.1268361581920904
33.13500481401662,0.09052608989446559,0.15395480225988709
33.29932666258896,0.09052608989446559,0.15395480225988709
33.46443953697381,0.09052608989446559,0.15395480225988709
33.63034724507527,0.09052608989446559,0.15395480225988709
33.79705361312815,0.09052608989446559,0.15395480225988709
33.96456248578642,0.09052608989446559,0.15395480225988709
34.132877726211646,0.09052608989446559,0.17627118644067802
34.30200321616226,0.09052608989446559,0.17627118644067802
34.47194285608299,0.09052608989446559,0.17627118644067802
34.64270056519486,0.09052608989446559,0.17627118644067802
34.81428028158553,0.09052608989446559,0.17627118644067802
34.986685962300164,0.09052608989446559,0.17627118644067802
35.15992158343269,0.09052608989446559,0.1974576271186441
35.33399114021741,0.09052608989446559,0.1974576271186441
35.5088986471213,0.09052608989446559,0.1974576271186441
35.68464813793642,0.09052608989446559,0.1974576271186441
35.86124366587308,0.09052608989446559,0.1974576271186441
36.03868930365323,0.17027357884635963,0.22146892655367229
36.21698914360444,0.17027357884635963,0.22146892655367229
36.39614729775424,0.17027357884635963,0.22146892655367229
36.57616789792498,0.17027357884635963,0.22146892655367229
36.75705509582913,0.17027357884635963,0.22146892655367229
36.93881306316494,0.17027357884635963,0.22146892655367229
37.12144599171283,0.1829678045978513,0.24999999999999992
37.30495809343185,0.1829678045978513,0.24999999999999992
37.48935360055696,0.1829678045978513,0.24999999999999992
37.674636765696604,0.1829678045978513,0.24999999999999992
37.86081186193076,0.1829678045978513,0.24999999999999992
38.04788318290952,0.18397060776030452,0.2689265536723163
38.23585504295208,0.18397060776030452,0.2689265536723163
38.424731777146285,0.18397060776030452,0.2689265536723163
38.61451774144851,0.18397060776030452,0.2689265536723163
38.80521731278425,0.18397060776030452,0.2689265536723163
38.996834889148985,0.18397060776030452,0.2689265536723163
39.18937488970961,0.21629881240274965,0.28898305084745773
39.382841754906366,0.21629881240274965,0.28898305084745773
39.57723994655524,0.21629881240274965,0.28898305084745773
39.772573947950875,0.21629881240274965,0.28898305084745773
39.968848263969974,0.21629881240274965,0.28898305084745773
40.16606742117518,0.3018555393510913,0.30282485875706205
40.36423596791941,0.3018555393510913,0.30282485875706205
40.56335847445089,0.3018555393510913,0.30282485875706205
40.76343953301843,0.3018555393510913,0.30282485875706205
40.9644837579774,0.3018555393510913,0.30282485875706205
41.16649578589612,0.30296530529136567,0.31468926553672305
41.369480275662795,0.30296530529136567,0.31468926553672305
41.57344190859297,0.30296530529136567,0.31468926553672305
41.77838538853747,0.30296530529136567,0.31468926553672305
41.98431544199095,0.30296530529136567,0.31468926553672305
42.19123681820075,0.30296530529136567,0.3327683615819207
42.39915428927661,0.30296530529136567,0.3327683615819207
42.608072650300585,0.30296530529136567,0.3327683615819207
42.81799671943773,0.30296530529136567,0.3327683615819207
43.02893133804713,0.30296530529136567,0.3468926553672314
43.24088137079362,0.30296530529136567,0.3468926553672314
43.45385170575997,0.30296530529136567,0.3468926553672314
43.66784725455951,0.30296530529136567,0.3468926553672314
43.882872952449645,0.30296530529136567,0.3468926553672314
44.098933758445355,0.3057901640484278,0.3564971751412427
44.31603465543384,0.3057901640484278,0.3564971751412427
44.53418065028929,0.3057901640484278,0.3564971751412427
44.75337677398838,0.3057901640484278,0.3564971751412427
44.97362808172633,0.3057901640484278,0.3564971751412427
45.19493965303346,0.3485665966553689,0.36468926553672293
45.41731659189236,0.3485665966553689,0.36468926553672293
45.64076402685551,0.3485665966553689,0.36468926553672293
45.86528711116375,0.3485665966553689,0.36468926553672293
46.09089102286491,0.3485665966553689,0.37372881355932164
46.317580964933356,0.3485665966553689,0.37372881355932164
46.545362165389975,0.3485665966553689,0.37372881355932164
46.7742398774227,0.3485665966553689,0.37372881355932164
47.0042193795077,0.35497167405318886,0.3830508474576267
47.23530597553108,0.35497167405318886,0.3830508474576267
47.467504994911266,0.35497167405318886,0.3830508474576267
47.700821792721754,0.35497167405318886,0.3830508474576267
47.93526174981491,0.35497167405318886,0.3830508474576267
48.17083027294572,0.3580140005257062,0.3918079096045193
48.407532794896724,0.3580140005257062,0.3918079096045193
48.6453747746032,0.3580140005257062,0.3918079096045193
48.88436169727912,0.3580140005257062,0.3918079096045193
49.124499074543586,0.37605651748978214,0.39858757062146843
49.36579244454802,0.37605651748978214,0.39858757062146843
49.60824737210383,0.37605651748978214,0.39858757062146843
49.851869448810696,0.37605651748978214,0.39858757062146843
50.09666429318574,0.3891291089717859,0.4039548022598866
50.3426375507928,0.3891291089717859,0.4039548022598866
50.58979489437289,0.3891291089717859,0.4039548022598866
50.83814202397488,0.3891291089717859,0.4039548022598866
51.08768466708702,0.3891291089717859,0.4084745762711861
51.33842857876899,0.3891291089717859,0.4084745762711861
51.5903795417846,0.3891291089717859,0.4084745762711861
51.84354336673532,0.3891291089717859,0.4084745762711861
52.097925892194,0.38948221631641866,0.4155367231638415
52.35353298483986,0.38948221631641866,0.4155367231638415
52.610370539593454,0.38948221631641866,0.4155367231638415
52.868444479752874,0.38948221631641866,0.4155367231638415
53.12776075713025,0.38976470219212483,0.4200564971751408
53.388325352189,0.38976470219212483,0.4200564971751408
53.65014427418185,0.38976470219212483,0.4200564971751408
53.91322356128921,0.38976470219212483,0.4200564971751408
54.17756928075876,0.38976470219212483,0.42711864406779615
54.44318752904501,0.38976470219212483,0.42711864406779615
54.71008443195025,0.38976470219212483,0.42711864406779615
54.978266144765506,0.38976470219212483,0.42711864406779615
55.24773885241265,0.4745104649039892,0.4355932203389827
55.518508769587136,0.4745104649039892,0.4355932203389827
55.7905821409012,0.4745104649039892,0.4355932203389827
56.06396524102782,0.546544363209074,0.44265536723163806
56.3386643748455,0.546544363209074,0.44265536723163806
56.61468587758381,0.546544363209074,0.44265536723163806
56.89203611496919,0.546544363209074,0.44265536723163806
57.17072148337209,0.5474859827947613,0.44632768361581887
57.45074840995417,0.5474859827947613,0.44632768361581887
57.73212335281685,0.5474859827947613,0.44632768361581887
58.01485280114994,0.5474859827947613,0.451694915254237
58.29894327538145,0.5474859827947613,0.451694915254237
58.584401327328074,0.5474859827947613,0.451694915254237
58.87123354034599,0.5474859827947613,0.451694915254237
59.159446529483084,0.5474859827947613,0.4590395480225987
59.44904694163107,0.5474859827947613,0.4590395480225987
59.74004145567921,0.5474859827947613,0.4590395480225987
60.032436782668015,0.5474859827947613,0.46581920903954793
60.32623966594411,0.5474859827947613,0.46581920903954793
60.62145688131592,0.5474859827947613,0.46581920903954793
60.9180952372098,0.5474859827947613,0.46581920903954793
61.21616157482694,0.5476952315915807,0.4728813559322033
61.51566276830127,0.5476952315915807,0.4728813559322033
61.81660572485814,0.5476952315915807,0.4728813559322033
62.1189973849733,0.5476952315915807,0.48135593220338985
62.422844722533114,0.5476952315915807,0.48135593220338985
62.728154744995535,0.5476952315915807,0.48135593220338985
63.03493449355156,0.5476952315915807,0.4870056497175142
63.34319104328755,0.5476952315915807,0.4870056497175142
63.65293150334846,0.5476952315915807,0.4870056497175142
63.96416301710204,0.5476952315915807,0.4870056497175142
64.27689276230309,0.547751728766722,0.4935028248587573
64.59112795125952,0.547751728766722,0.4935028248587573
64.90687583099817,0.547751728766722,0.4935028248587573
65.2241436834325,0.547751728766722,0.49887005649717536
65.54293882552999,0.547751728766722,0.49887005649717536
65.86326860948115,0.547751728766722,0.49887005649717536
66.18514042286928,0.547751728766722,0.5042372881355934
66.50856168884033,0.547751728766722,0.5042372881355934
66.83353986627466,0.547751728766722,0.5042372881355934
67.16008244995854,0.547751728766722,0.51045197740113
67.4881969707575,0.547751728766722,0.51045197740113
67.81789099578957,0.547751728766722,0.51045197740113
68.1491721286,0.5775949946679431,0.5152542372881358
68.48204800933671,0.5775949946679431,0.5152542372881358
68.81652631492636,0.5775949946679431,0.5152542372881358
69.15261475925136,0.5781870828070819,0.5200564971751416
69.49032109332778,0.5781870828070819,0.5200564971751416
69.82965310548435,0.5781870828070819,0.5200564971751416
70.17061862154165,0.5790162937388799,0.5240112994350287
70.51322550499307,0.5790162937388799,0.5240112994350287
70.8574816571857,0.5790162937388799,0.5240112994350287
71.20339501750297,0.663762056450744,0.5279661016949156
71.55097356354742,0.663762056450744,0.5279661016949156
71.90022531132479,0.663762056450744,0.5279661016949156
72.2511583154291,0.663762056450744,0.5327683615819213
72.60378066922799,0.663762056450744,0.5327683615819213
72.95810050504988,0.663762056450744,0.5327683615819213
73.31412599437095,0.663762056450744,0.5358757062146896
73.67186534800419,0.663762056450744,0.5358757062146896
74.03132681628826,0.6643135764937896,0.5398305084745765
74.39251868927795,0.6643135764937896,0.5398305084745765
74.75544929693554,0.6643135764937896,0.5398305084745765
75.12012700932274,0.6643135764937896,0.5437853107344636
75.48656023679362,0.6643135764937896,0.5437853107344636
75.8547574301887,0.6643135764937896,0.5437853107344636
76.22472708103001,0.6643135764937896,0.5480225988700568
76.59647772171661,0.6643135764937896,0.5480225988700568
76.97001792572144,0.6643135764937896,0.5480225988700568
77.3453563077893,0.6643135764937896,0.5519774011299438
77.72250152413535,0.6643135764937896,0.5519774011299438
78.10146227264458,0.6643135764937896,0.555084745762712
78.48224729307258,0.6643135764937896,0.555084745762712
78.86486536724726,0.6643135764937896,0.555084745762712
79.24932531927097,0.6643135764937896,0.5593220338983051
79.63563601572449,0.6643135764937896,0.5593220338983051
80.02380636587097,0.664522825290609,0.5632768361581922
80.41384532186203,0.664522825290609,0.5632768361581922
80.80576187894358,0.664522825290609,0.5632768361581922
81.19956507566368,0.664522825290609,0.5683615819209041
81.595263994081,0.664522825290609,0.5683615819209041
81.99286775997393,0.664522825290609,0.5683615819209041
82.39238554305156,0.664522825290609,0.5717514124293787
82.79382655716454,0.664522825290609,0.5717514124293787
83.19720006051821,0.664522825290609,0.5751412429378531
83.60251535588561,0.664522825290609,0.5751412429378531
84.00978179082219,0.664522825290609,0.5790960451977402
84.41900875788158,0.664522825290609,0.5790960451977402
84.83020569483206,0.664522825290609,0.5790960451977402
85.24338208487401,0.7068957066465411,0.5822033898305085
85.65854745685887,0.7068957066465411,0.5822033898305085
86.075711385509,0.7068957066465411,0.5864406779661016
86.49488349163806,0.7068957066465411,0.5864406779661016
86.91607344237346,0.7068957066465411,0.5864406779661016
87.33929095137873,0.7068957066465411,0.5892655367231638
87.7645457790781,0.7068957066465411,0.5892655367231638
88.19184773288109,0.7068957066465411,0.5912429378531072
88.6212066674089,0.7068957066465411,0.5912429378531072
89.05263248472201,0.7068957066465411,0.5949152542372881
89.48613513454784,0.7068957066465411,0.5949152542372881
89.92172461451098,0.7068957066465411,0.5949152542372881
90.35941097036306,0.7068957066465411,0.59774011299435
90.7992042962151,0.7068957066465411,0.59774011299435
91.2411147347697,0.7068957066465411,0.6011299435028246
91.68515247755522,0.7068957066465411,0.6011299435028246
92.13132776516103,0.7068957066465411,0.6036723163841805
92.57965088747343,0.7068957066465411,0.6036723163841805
93.0301321839129,0.7068957066465411,0.6073446327683613
93.48278204367257,0.7068957066465411,0.6073446327683613
93.93761090595825,0.7068957066465411,0.6073446327683613
94.39462926022844,0.7068957066465411,0.6093220338983049
94.85384764643703,0.7068957066465411,0.6093220338983049
95.31527665527562,0.7083888462752741,0.6118644067796608
95.77892692841851,0.7083888462752741,0.6118644067796608
96.24480915876748,0.7083888462752741,0.6166666666666665
96.71293409069864,0.7083888462752741,0.6166666666666665
97.18331252031055,0.7085434440855031,0.6192090395480225
97.65595529567254,0.7085434440855031,0.6192090395480225
98.1308733170756,0.7085434440855031,0.6220338983050848
98.60807753728307,0.7085434440855031,0.6220338983050848
99.08757896178392,0.7085434440855031,0.6237288135593222
99.56938864904603,0.7085434440855031,0.6237288135593222
100.05351771077136,0.7085434440855031,0.6259887005649717
100.53997731215252,0.7085434440855031,0.6259887005649717
101.02877867212996,0.7123834604180199,0.6288135593220339
101.51993306365064,0.7123834604180199,0.6288135593220339
102.01345181392814,0.7130896751072855,0.6310734463276836
102.50934630470417,0.7130896751072855,0.6310734463276836
103.00762797251049,0.7130896751072855,0.6336158192090395
103.50830830893298,0.7130896751072855,0.6336158192090395
104.01139886087685,0.7138975896725263,0.6375706214689265
104.51691123083272,0.7138975896725263,0.6375706214689265
105.02485707714399,0.7138975896725263,0.6392655367231638
105.53524811427603,0.7138975896725263,0.6392655367231638
106.04809611308644,0.7193703968402487,0.6406779661016949
106.56341290109602,0.7193703968402487,0.6406779661016949
107.08121036276216,0.7322106639178041,0.6415254237288136
107.6015004397523,0.7322106639178041,0.6415254237288136
108.12429513121997,0.7335162619352976,0.6437853107344634
108.64960649408096,0.7335162619352976,0.6437853107344634
109.17744664329156,0.7340543302699762,0.6449152542372883
109.70782775212837,0.7340543302699762,0.6449152542372883
110.24076205246823,0.7340543302699762,0.647175141242938
110.77626183507125,0.7340543302699762,0.647175141242938
111.31433944986335,0.7340543302699762,0.6500000000000001
111.85500730622195,0.7340543302699762,0.6500000000000001
112.39827787326139,0.7340543302699762,0.6508474576271189
112.9441636801209,0.7340543302699762,0.6508474576271189
113.49267731625363,0.7340543302699762,0.6519774011299437
114.04383143171694,0.7340543302699762,0.6531073446327685
114.59763873746378,0.7340543302699762,0.6531073446327685
115.15411200563616,0.7344578815209851,0.6542372881355935
115.71326406985995,0.7344578815209851,0.6542372881355935
116.27510782554016,0.7344578815209851,0.6553672316384184
116.83965623015916,0.7344578815209851,0.6553672316384184
117.40692230357467,0.7344578815209851,0.6564971751412432
117.9769191283209,0.7344578815209851,0.6564971751412432
118.54965984990947,0.7344578815209851,0.6579096045197743
119.12515767713296,0.7344578815209851,0.6598870056497179
119.7034258823698,0.7344578815209851,0.6598870056497179
120.28447780188964,0.7344578815209851,0.6607344632768366
120.8683268361618,0.7344578815209851,0.6607344632768366
121.45498645016342,0.7344578815209851,0.6615819209039553
122.04447017369085,0.7344578815209851,0.6635593220338988
122.63679160167098,0.7344578815209851,0.6635593220338988
123.23196439447503,0.7344578815209851,0.6644067796610174
123.83000227823383,0.7344578815209851,0.6644067796610174
124.43091904515421,0.7353995011066723,0.6658192090395485
125.0347285538368,0.7353995011066723,0.6672316384180796
125.64144472959588,0.7353995011066723,0.6672316384180796
126.25108156478085,0.7353995011066723,0.6697740112994355
126.86365311909819,0.7353995011066723,0.6697740112994355
127.47917351993661,0.7353995011066723,0.672881355932204
128.09765696269187,0.7353995011066723,0.6737288135593226
128.71911771109518,0.7353995011066723,0.6737288135593226
129.3435700975413,0.7353995011066723,0.6748587570621475
129.97102852341936,0.7353995011066723,0.6748587570621475
130.6015074594456,0.7353995011066723,0.6759887005649723
131.23502144599587,0.7355008433690315,0.6776836158192097
131.87158509344226,0.7355008433690315,0.6776836158192097
132.51121308248898,0.7362070580582971,0.6782485875706221
133.15392016451182,0.7362070580582971,0.6793785310734469
133.79972116189762,0.7362070580582971,0.6793785310734469
134.4486309683864,0.7362070580582971,0.6802259887005656
135.10066454941511,0.7362070580582971,0.6807909604519782
135.75583694246257,0.7362070580582971,0.6807909604519782
136.41416325739596,0.7362070580582971,0.6810734463276843
137.07565867681956,0.7362070580582971,0.6822033898305093
137.74033845642526,0.7362070580582971,0.6822033898305093
138.4082179253437,0.7362070580582971,0.683050847457628
139.0793124864981,0.7362070580582971,0.684463276836159
139.75363761695976,0.7362070580582971,0.684463276836159
140.43120886830482,0.7362070580582971,0.6847457627118653
141.1120418669725,0.7362070580582971,0.6858757062146902
141.7961523146259,0.7362070580582971,0.6858757062146902
142.48355598851447,0.7362070580582971,0.6864406779661025
143.174268741837,0.7364895439340033,0.6878531073446335
143.86830650410778,0.7364895439340033,0.6878531073446335
144.56568528152403,0.7364895439340033,0.6887005649717521
145.266421157335,0.7364895439340033,0.6906779661016956
145.9705302922125,0.7364895439340033,0.6906779661016956
146.67802892462382,0.7364895439340033,0.6912429378531081
147.38893337120666,0.7364895439340033,0.6926553672316392
148.10326002714504,0.7364895439340033,0.6943502824858765
148.82102536654713,0.7364895439340033,0.6943502824858765
149.54224594282556,0.7364895439340033,0.694915254237289
150.26693838907948,0.7364895439340033,0.6957627118644076
150.99511941847743,0.7364895439340033,0.6957627118644076
151.7268058246431,0.7364895439340033,0.6966101694915263
152.46201448204297,0.7367585781013426,0.6974576271186448
153.20076234637526,0.7367585781013426,0.6980225988700572
153.94306645496053,0.7367585781013426,0.6980225988700572
154.68894392713503,0.7392707499382709,0.6985875706214698
155.4384119646459,0.7405097845540752,0.6997175141242946
156.19148785204692,0.7405097845540752,0.700282485875707
156.94818895709778,0.7405097845540752,0.700282485875707
157.70853273116467,0.7405097845540752,0.7011299435028258
158.47253670962266,0.7405097845540752,0.7014124293785319
159.24021851225967,0.7405097845540752,0.7014124293785319
160.01159584368327,0.7405097845540752,0.7022598870056506
160.78668649372912,0.7405097845540752,0.7022598870056506
161.56550833787117,0.7405097845540752,0.702824858757063
162.34807933763295,0.7405097845540752,0.7039548022598878
163.1344175410035,0.7405097845540752,0.7045197740113002
163.92454108285253,0.7405097845540752,0.7045197740113002
164.7184681853486,0.7970069596953184,0.7053672316384189
165.51621715837962,0.7970069596953184,0.7059322033898312
166.31780639997538,0.7970069596953184,0.7064971751412438
167.12325439673162,0.7970069596953184,0.7067796610169499
167.93257972423612,0.7970069596953184,0.7067796610169499
168.7458010474972,0.7970069596953184,0.7073446327683622
169.56293712137486,0.7970069596953184,0.7076271186440685
170.3840067910122,0.7970069596953184,0.7084745762711873
171.20902899227076,0.7970069596953184,0.7087570621468935
172.0380227521672,0.7970069596953184,0.709322033898306
172.87100718931208,0.7970069596953184,0.709322033898306
173.70800151435031,0.8196058297518156,0.7118644067796618
174.5490250304046,0.8210182591303468,0.7127118644067805
175.3940971335209,0.8210182591303468,0.7138418079096052
176.24323731311551,0.8210182591303468,0.7141242937853113
177.09646515242358,0.8210182591303468,0.7146892655367237
177.95380032895258,0.8210182591303468,0.7146892655367237
178.8152626149349,0.8210182591303468,0.7155367231638424
179.68087187778397,0.8210182591303468,0.7161016949152548
180.55064808055238,0.8210182591303468,0.7161016949152548
181.4246112823929,0.821287293297686,0.7175141242937859
182.30278163902068,0.821287293297686,0.7197740112994356
183.18517940317776,0.821287293297686,0.7211864406779667
184.07182492510037,0.821287293297686,0.7220338983050852
184.962738652989,0.821287293297686,0.7220338983050852
185.85794113347873,0.821287293297686,0.7225988700564977
186.75745301211376,0.828745911594841,0.7228813559322039
187.66129503382376,0.828745911594841,0.7237288135593225
188.5694880434021,0.828745911594841,0.7245762711864412
189.48205298598606,0.828745911594841,0.7259887005649724
190.39901090754043,0.828745911594841,0.7268361581920909
191.32038295534318,0.828745911594841,0.7274011299435033
192.2461903784723,0.828745911594841,0.7276836158192094
193.17645452829632,0.828745911594841,0.7285310734463281
194.11119685896702,0.8290990189394738,0.7288135593220342
195.05043892791394,0.8290990189394738,0.7288135593220342
195.99420239634117,0.8290990189394738,0.7288135593220342
196.94250902972723,0.8290990189394738,0.7293785310734467
197.89538069832747,0.8290990189394738,0.7299435028248592
198.85283937767798,0.8290990189394738,0.7307909604519779
199.8149071491021,0.8290990189394738,0.7313559322033901
200.78160620022018,0.8290990189394738,0.7316384180790964
201.75295882546146,0.8290990189394738,0.7316384180790964
202.72898742657753,0.8290990189394738,0.7316384180790964
203.7097145131592,0.8290990189394738,0.732485875706215
204.6951627031563,0.8290990189394738,0.7327683615819212
205.6853547233987,0.8290990189394738,0.7333333333333337
206.68031341012005,0.8290990189394738,0.73361581920904
207.6800617094851,0.8290990189394738,0.7344632768361585
208.68462267811913,0.8290990189394738,0.7344632768361585
209.69401948363873,0.8290990189394738,0.7347457627118648
210.70827540518673,0.8290990189394738,0.7347457627118648
211.7274138339692,0.8290990189394738,0.7361581920903959
212.75145827379478,0.8290990189394738,0.7367231638418081
213.78043234161635,0.8290990189394738,0.7367231638418081
214.8143597680758,0.8290990189394738,0.7370056497175144
215.85326439805203,0.8290990189394738,0.7378531073446329
216.89717019121048,0.8290990189394738,0.7381355932203392
217.94610122255446,0.8292873428566114,0.7387005649717517
219.00008168298257,0.8292873428566114,0.7401129943502827
220.0591358798454,0.8292873428566114,0.7403954802259888
221.12328823750576,0.8292873428566114,0.7412429378531076
222.1925632979025,0.8292873428566114,0.7423728813559324
223.26698572111675,0.8292873428566114,0.7432203389830511
224.3465802859405,0.8292873428566114,0.7440677966101696
225.43137189044728,0.8292873428566114,0.7446327683615821
226.52138555256715,0.8292873428566114,0.7457627118644069
227.61664641066403,0.8292873428566114,0.7463276836158194
228.71717972411437,0.8292873428566114,0.7468926553672317
229.82301087389018,0.8292873428566114,0.7474576271186443
230.93416536314493,0.8292873428566114,0.7477401129943504
232.0506688178012,0.8292873428566114,0.7497175141242939
233.17254698714132,0.8292873428566114,0.7500000000000001
234.29982574440155,0.8367459611537666,0.7505649717514126
235.43253108736928,0.8367459611537666,0.7511299435028249
236.57068913898237,0.8403540022378874,0.7511299435028249
237.7143261479301,0.8413668746466296,0.7511299435028249
238.86346848926112,0.8413668746466296,0.7519774011299435
240.01814266499017,0.8413668746466296,0.7525423728813561
241.17837530470916,0.8413668746466296,0.7525423728813561
242.34419316620162,0.8413668746466296,0.7528248587570622
243.51562313606036,0.8413668746466296,0.7531073446327684
244.692692230307,0.8413668746466296,0.7533898305084745
245.8754275950146,0.8413668746466296,0.7542372881355932
247.06385650693431,0.8415551985637671,0.7548022598870057
248.25800637412488,0.8415551985637671,0.755367231638418
249.4579047365835,0.8415551985637671,0.7556497175141242
250.6635792668817,0.8415551985637671,0.7562146892655367
251.8750577708039,0.8415551985637671,0.7581920903954803
253.0923681879882,0.8415551985637671,0.7584745762711864
254.31553859257045,0.8415551985637671,0.7593220338983051
255.54459719383195,0.8417569741892715,0.7598870056497176
256.77957233685083,0.8417569741892715,0.7601694915254238
258.0204925031544,0.8417569741892715,0.76045197740113
259.2673863113766,0.8417569741892715,0.7612994350282487
260.52028251791853,0.8417569741892715,0.761581920903955
261.77921001761126,0.8417569741892715,0.7624293785310735
263.0441978443816,0.8417569741892715,0.7641242937853109
264.31527517192217,0.8417569741892715,0.7641242937853109
265.59247131436484,0.8417569741892715,0.7641242937853109
266.87581572695626,0.8417569741892715,0.7641242937853109
268.16533800673653,0.8421100815339043,0.7646892655367231
269.46106789322243,0.8421100815339043,0.7646892655367231
270.76303526909396,0.8421100815339043,0.7649717514124295
272.0712701608821,0.8421100815339043,0.7655367231638418
273.3858027396618,0.8421100815339043,0.7663841807909605
274.70666332174875,0.8421100815339043,0.7666666666666666
276.03388236939753,0.8421100815339043,0.7675141242937853
277.367490491504,0.8421100815339043,0.7680790960451976
278.7075184443115,0.8422984054510417,0.768361581920904
280.05399713212125,0.8425674396183811,0.768361581920904
281.40695760800304,0.8425674396183811,0.7692090395480227
282.76643107451264,0.8425674396183811,0.7692090395480227
284.13244888441164,0.8427439932906975,0.7694915254237288
285.50504254139014,0.8427439932906975,0.7700564971751414
286.88424370079264,0.8427439932906975,0.7709039548022598
288.2700841703488,0.8427439932906975,0.7717514124293786
289.6625959109075,0.8427439932906975,0.772033898305085
291.0618110371733,0.8427439932906975,0.7725988700564972
292.46776181844587,0.8427439932906975,0.7731638418079098
293.8804806793668,0.8427439932906975,0.773728813559322
295.300000200666,0.8497480999054756,0.7745762711864407
296.7263531199124,0.8497480999054756,0.7754237288135594
298.15957233226976,0.8497480999054756,0.776271186440678
299.5996908912559,0.8497480999054756,0.7768361581920904
301.04674200950404,0.8497480999054756,0.7779661016949152
302.50075905952883,0.8497480999054756,0.7785310734463275
303.9617755744961,0.8497480999054756,0.7788135593220339
305.42982524899713,0.8497480999054756,0.7793785310734465
306.9049419398242,0.8497480999054756,0.7799435028248587
308.38715966675215,0.8525729586625378,0.7813559322033897
309.8765126133235,0.8525729586625378,0.7822033898305084
311.3730351276362,0.8525729586625378,0.7827683615819208
312.87676172313536,0.8525729586625378,0.7827683615819208
314.38772707940984,0.8525729586625378,0.7838983050847458
315.9059660429925,0.8525729586625378,0.7850282485875707
317.4315136281626,0.8525729586625378,0.7861581920903955
318.96440501775385,0.8525729586625378,0.7864406779661018
320.50467556396666,0.8525729586625378,0.7875706214689265
322.0523607891825,0.8525729586625378,0.7884180790960452
323.607496386783,0.8525729586625378,0.78954802259887
325.1701182219734,0.8525729586625378,0.7903954802259887
326.7402623326102,0.8525729586625378,0.790677966101695
328.3179649300321,0.8525729586625378,0.7918079096045196
329.9032623998941,0.8525729586625378,0.792090395480226
331.49619130300755,0.8525729586625378,0.7923728813559322
333.09678837618395,0.8525729586625378,0.7929378531073444
334.70509053308064,0.8525729586625378,0.7929378531073444
336.32113486505284,0.8525729586625378,0.7937853107344631
337.9449586420098,0.8525729586625378,0.7940677966101692
339.57659931327356,0.8525729586625378,0.7940677966101692
341.2160945084423,0.8525729586625378,0.7943502824858755
342.8634820382586,0.8525729586625378,0.794915254237288
344.5187998954822,0.8525729586625378,0.7951977401129942
346.1820862557645,0.8525729586625378,0.7954802259887003
347.8533794785303,0.8525729586625378,0.7954802259887003
349.53271810786237,0.8525729586625378,0.7957627118644066
351.2201408733903,0.8525729586625378,0.796327683615819
352.9156866911827,0.8525729586625378,0.7966101694915251
354.6193946646457,0.8525729586625378,0.7977401129943499
356.33130408542513,0.8525729586625378,0.7980225988700562
358.0514544343124,0.8525729586625378,0.7980225988700562
359.77988538215277,0.8525729586625378,0.7983050847457624
361.5166367907644,0.8525729586625378,0.7988700564971749
363.26174871385484,0.8525729586625378,0.799152542372881
365.0152613979451,0.8553978174196,0.800282485875706
366.7772152832979,0.8553978174196,0.8005649717514122
368.5476510048513,0.8553978174196,0.8011299435028246
370.3266093931552,0.8553978174196,0.8016949152542372
372.1141314753121,0.8553978174196,0.8019774011299433
373.91025847592425,0.8553978174196,0.8019774011299433
375.7150318180451,0.8553978174196,0.8031073446327681
377.52849312413275,0.8553978174196,0.8031073446327681
379.3506842170109,0.8558013686706089,0.8033898305084743
381.181647120834,0.8558013686706089,0.8042372881355927
383.02142406205576,0.8731055647883639,0.804519774011299
384.8700574704024,0.8731055647883639,0.8050847457627115
386.72758997985176,0.8731055647883639,0.8056497175141237
388.59406442961716,0.8731055647883639,0.8062146892655363
390.4695238651353,0.8731055647883639,0.8067796610169489
392.3540115390562,0.8731055647883639,0.8076271186440672
394.24757091224535,0.873851470060668,0.8084745762711861
396.1502456547831,0.8742775029040847,0.8087570621468922
398.0620796469717,0.8742775029040847,0.8087570621468922
399.983116980348,0.8742775029040847,0.8087570621468922
401.913401958701,0.8742775029040847,0.8093220338983048
403.85297909909275,0.8742775029040847,0.8098870056497172
405.8018931328846,0.8742775029040847,0.8101694915254233
407.7601890067691,0.8742775029040847,0.8107344632768358
409.7279118838081,0.8742775029040847,0.811016949152542
411.7051071444719,0.8742775029040847,0.8112994350282482
413.691820387687,0.88173612120124,0.8124293785310732
415.6880974318885,0.88173612120124,0.8127118644067793
417.6939843160758,0.88173612120124,0.813559322033898
419.7095273008739,0.88173612120124,0.8141242937853104
421.7347728696011,0.88173612120124,0.8149717514124291
423.76976772934177,0.88173612120124,0.8158192090395477
425.81455881202163,0.88173612120124,0.8166666666666664
427.869193275491,0.88173612120124,0.8172316384180788
429.93371850461335,0.88173612120124,0.8183615819209036
432.0081821123572,0.88173612120124,0.8189265536723158
434.0926319408933,0.88173612120124,0.8192090395480222
436.1871160626992,0.8881044431360203,0.8194915254237284
438.2916827816682,0.8881044431360203,0.820338983050847
440.40638063422284,0.8881044431360203,0.8223163841807906
442.53125839043355,0.8881044431360203,0.8231638418079092
444.66636505514384,0.8881044431360203,0.8234463276836154
446.8117498691021,0.8881044431360203,0.8234463276836154
448.9674623100945,0.8881044431360203,0.8242937853107342
451.13355209408746,0.8881044431360203,0.8242937853107342
453.3100691763749,0.8882927670531579,0.8245762711864402
455.4970637527296,0.8882927670531579,0.8259887005649712
457.69458626056,0.8882927670531579,0.8262711864406774
459.9026873800742,0.8882927670531579,0.8265536723163838
462.12141803545006,0.8882927670531579,0.8274011299435025
464.350829396007,0.8882927670531579,0.8276836158192087
466.5909728773876,0.8882927670531579,0.8279661016949148
468.8419001427441,0.8882927670531579,0.8279661016949148
471.1036631039288,0.8882927670531579,0.8285310734463273
473.3763139226907,0.8882927670531579,0.8288135593220335
475.6599050118794,0.8882927670531579,0.829378531073446
477.9544890366544,0.8882927670531579,0.8299435028248585
480.26011891569954,0.8882927670531579,0.8307909604519771
482.5768478224402,0.8882927670531579,0.8313559322033895
484.904729186275,0.8882927670531579,0.8316384180790958
487.2438166938049,0.8890310878994779,0.8333333333333335
489.59416429007075,0.8890310878994779,0.8333333333333335
491.9558261797986,0.8890310878994779,0.8338983050847457
494.32885682865026,0.8890310878994779,0.8353107344632766
496.713310964479,0.8890310878994779,0.8355932203389829
499.10924357859034,0.8890310878994779,0.8361581920903954
501.5167099270115,0.8890310878994779,0.8370056497175143
503.93576553176706,0.8890310878994779,0.8372881355932205
506.3664661821565,0.8890310878994779,0.8375706214689266
508.8088679360425,0.8890310878994779,0.8378531073446328
511.2630271211443,0.8890310878994779,0.8389830508474578
513.7290003363363,0.889146388256909,0.8401129943502827
516.2068444529523,0.889146388256909,0.8409604519774011
518.6966166160975,0.889146388256909,0.8415254237288137
521.1983742459687,0.889146388256909,0.8420903954802262
523.712175039175,0.889146388256909,0.8426553672316388
526.2380769700702,0.889146388256909,0.8437853107344637
528.7761382920908,0.889146388256909,0.8440677966101698
531.326417539098,0.889146388256909,0.8449152542372886
533.8889735267276,0.889146388256909,0.8454802259887009
536.4638653537465,0.889146388256909,0.8471751412429381
539.0511524034173,0.889146388256909,0.8485875706214691
541.6508943448663,0.889146388256909,0.8500000000000001
544.2631511344588,0.8892472760696614,0.8502824858757062
546.8879830171833,0.8894295250217297,0.8505649717514125
549.5254505280417,0.8894295250217297,0.8514124293785311
552.1756144934426,0.8894295250217297,0.8514124293785311
554.8385360326062,0.8894295250217297,0.8516949152542372
557.5142765589736,0.8894295250217297,0.8525423728813559
560.2028977816235,0.8894295250217297,0.853672316384181
562.9044617066935,0.8896387738185493,0.8542372881355935
565.6190306388114,0.8896387738185493,0.8548022598870059
568.3466671825336,0.8896387738185493,0.8553672316384181
571.0874342437859,0.8896387738185493,0.8559322033898307
573.8413950313154,0.8896387738185493,0.8562146892655369
576.6086130581502,0.8896387738185493,0.8567796610169494
579.3891521430621,0.8896387738185493,0.8573446327683617
582.1830764120381,0.8896387738185493,0.8576271186440678
584.9904502997597,0.8896387738185493,0.8579096045197742
587.8113385510906,0.8896387738185493,0.8593220338983054
590.6458062225691,0.8898270977356866,0.8601694915254239
593.4939186839049,0.8898270977356866,0.8610169491525427
596.3557416194924,0.8898270977356866,0.8615819209039552
599.2313410299229,0.8898270977356866,0.8624293785310739
602.120783233505,0.8903786177787323,0.8624293785310739
605.0241348677963,0.8903786177787323,0.8635593220338987
607.9414628911405,0.8903786177787323,0.8641242937853112
610.8728345842109,0.890731725123365,0.8646892655367235
613.8183175515604,0.890731725123365,0.8655367231638421
616.7779797231831,0.8909335007488693,0.8661016949152545
619.7518893560806,0.8909335007488693,0.8666666666666668
622.7401150358346,0.8909335007488693,0.8675141242937855
625.7427256781896,0.8912159866245757,0.8677966101694916
628.7597905306429,0.8914850207919148,0.8683615819209041
631.7913791740417,0.8914850207919148,0.8689265536723166
634.8375615241854,0.8914850207919148,0.8689265536723166
637.89840783344,0.8914850207919148,0.8692090395480229
640.9739886923593,0.8914850207919148,0.869491525423729
644.0643750313118,0.8914850207919148,0.8703389830508477
647.1696381221133,0.8914850207919148,0.8709039548022602
650.2898495796768,0.8917675066676212,0.8723163841807912
653.4250813636605,0.8917675066676212,0.8728813559322035
656.5754057801269,0.8917675066676212,0.8742937853107347
659.7408954832106,0.8917675066676212,0.8751412429378531
662.9216234767966,0.8917675066676212,0.8757062146892656
666.1176631162012,0.892120614012254,0.8762711864406779
669.3290881098637,0.892120614012254,0.8785310734463276
672.5559725210469,0.892120614012254,0.878813559322034
675.7983907695472,0.892120614012254,0.8790960451977401
679.0564176334069,0.892120614012254,0.8796610169491527
682.3301282506412,0.892120614012254,0.880225988700565
685.6195981209721,0.892120614012254,0.880225988700565
688.9249031075681,0.892120614012254,0.8807909604519775
692.2461194387926,0.892120614012254,0.8816384180790962
695.5833237099635,0.892120614012254,0.8827683615819207
698.936592885121,0.892120614012254,0.8830508474576271
702.3060042987995,0.892120614012254,0.884180790960452
705.6916356578124,0.892120614012254,0.8850282485875707
709.0935650430459,0.892120614012254,0.8855932203389829
712.5118709112583,0.892120614012254,0.8870056497175139
715.9466320968877,0.892120614012254,0.8872881355932203
719.3979278138722,0.8937684482872069,0.888135593220339
722.8658376574776,0.8944746629764725,0.8887005649717513
726.3504416061319,0.8944746629764725,0.8889830508474575
729.851820023268,0.8944746629764725,0.8892655367231639
733.3700536591793,0.8944746629764725,0.8895480225988701
736.9052236528835,0.8944746629764725,0.8906779661016949
740.4574115339893,0.8944746629764725,0.8920903954802261
744.0266992245797,0.8944746629764725,0.893220338983051
747.6131690411023,0.8944746629764725,0.8943502824858758
751.2169036962657,0.8944746629764725,0.8943502824858758
754.8379863009468,0.8944746629764725,0.8949152542372881
758.4765003661083,0.8944746629764725,0.8957627118644068
762.1325298047266,0.8944746629764725,0.8963276836158193
765.8061589337232,0.8944746629764725,0.8966101694915255
769.4974724759112,0.8951102561968115,0.8980225988700564
773.2065555619507,0.8951102561968115,0.898587570621469
776.9334937323106,0.8953927420725176,0.8988700564971752
780.6783729392398,0.8956752279482237,0.9002824858757061
784.4412795487517,0.8965664036275349,0.9014124293785309
788.2223003426162,0.8965664036275349,0.9016949152542371
792.0215225203614,0.8965664036275349,0.9025423728813557
795.839033701279,0.8965664036275349,0.9025423728813557
799.674921926454,0.8965664036275349,0.9031073446327682
803.52927566079,0.8965664036275349,0.9042372881355931
807.4021837950485,0.8965664036275349,0.9042372881355931
811.2937356479007,0.8968865029826049,0.9048022598870057
815.2040209679886,0.8968865029826049,0.9050847457627119
819.1331299359938,0.8968865029826049,0.9056497175141242
823.0811531667148,0.8968865029826049,0.9059322033898305
827.0481817111597,0.8968865029826049,0.9064971751412428
831.0343070586471,0.8968865029826049,0.9067796610169492
835.039621138912,0.8968865029826049,0.9073446327683615
839.0642163242287,0.8968865029826049,0.9079096045197738
843.1081854315415,0.8968865029826049,0.9090395480225989
847.1716217246048,0.8968865029826049,0.9093220338983049
851.2546189161321,0.8968865029826049,0.9101694915254237
855.3572711699585,0.8968865029826049,0.9104519774011299
859.4796731032143,0.8969839119052622,0.9110169491525422
863.6219197885061,0.8969839119052622,0.9115819209039547
867.7841067561043,0.8974048990730844,0.9115819209039547
871.9663299961549,0.8976248238289252,0.9121468926553673
876.1686859608885,0.8976248238289252,0.9135593220338984
880.3912715668437,0.8976248238289252,0.9155367231638417
884.6341841971035,0.8976248238289252,0.9166666666666669
888.8975217035436,0.8976248238289252,0.9183615819209042
893.1813824090866,0.8976248238289252,0.9194915254237291
897.4858651099681,0.8976248238289252,0.9197740112994353
901.8110690780177,0.8976248238289252,0.9200564971751415
906.1570940629495,0.8976248238289252,0.9209039548022602
910.5240402946588,0.8976248238289252,0.9217514124293789
914.9120084855356,0.8976248238289252,0.922033898305085
919.321099832789,0.8976248238289252,0.9237288135593222
923.7514160207793,0.8976248238289252,0.9237288135593222
928.2030592233618,0.8976248238289252,0.924858757062147
932.6761321062443,0.8976248238289252,0.9251412429378533
937.1707378293578,0.8976248238289252,0.9259887005649717
941.6869800492302,0.8976248238289252,0.9262711864406781
946.2249629213798,0.8978013775012416,0.9271186440677968
950.7847911027187,0.8978013775012416,0.9288135593220341
955.366569753965,0.8978013775012416,0.9296610169491528
959.9704045420663,0.8978013775012416,0.9305084745762714
964.596401642638,0.8978013775012416,0.9316384180790964
969.2446677424145,0.8978013775012416,0.9327683615819212
973.9153100417072,0.8978013775012416,0.9338983050847458
978.6084362568752,0.8978013775012416,0.9344632768361584
983.3241546228112,0.899982401071336,0.935310734463277
988.0625738954408,0.902139141735432,0.9358757062146893
992.8238033542248,0.902139141735432,0.9364406779661016
997.6079528046823,0.9024590742587544,0.9370056497175141
1002.415132580925,0.9024590742587544,0.9375706214689264
1007.2454535482,0.9024590742587544,0.9384180790960454
1012.0990271054441,0.9024590742587544,0.939265536723164
1016.9759651878559,0.9024590742587544,0.9401129943502827
1021.8763802694793,0.9024590742587544,0.9415254237288138
1026.8003853657922,0.9024590742587544,0.9426553672316387
1031.748094036315,0.9025627737130003,0.9429378531073448
1036.719620387233,0.9029285342708668,0.9449152542372882
1041.715079074024,0.9029285342708668,0.9457627118644069
1046.7345853041024,0.9029285342708668,0.9466101694915254
1051.778254839477,0.9029285342708668,0.9474576271186441
1056.8462039994247,0.9029285342708668,0.9474576271186441
1061.9385496631646,0.9029285342708668,0.9491525423728815
1067.0554092725633,0.9030322337251127,0.9500000000000002
1072.196900834834,0.9032933698845695,0.9514124293785313
1077.3631429252669,0.9051175479530834,0.9522598870056499
1082.5542546899565,0.9051175479530834,0.9531073446327686
1087.770355848552,0.9051175479530834,0.9533898305084749
1093.0115666970225,0.9051175479530834,0.953672316384181
1098.278008110423,0.9051175479530834,0.9545197740112997
1103.5698015456906,0.9051175479530834,0.9553672316384185
1108.8870690444378,0.9051175479530834,0.9562146892655372
1114.2299332357752,0.9051175479530834,0.9570621468926557
1119.5985173391305,0.9051175479530834,0.9581920903954805
1124.9929451671,0.9051175479530834,0.9587570621468929
1130.4133411282958,0.9051175479530834,0.9593220338983055
1135.8598302302175,0.9051175479530834,0.9598870056497177
1141.33253808214,0.9051175479530834,0.9610169491525425
1146.8315908980019,0.9051175479530834,0.9610169491525425
1152.3571154993242,0.9051175479530834,0.9610169491525425
1157.9092393181281,0.9051175479530834,0.9615819209039549
1163.4880903998817,0.9051175479530834,0.961864406779661
1169.0937974064439,0.9051175479530834,0.9624293785310735
1174.7264896190409,0.9051175479530834,0.9629943502824858
1180.3862969412403,0.9051175479530834,0.963276836158192
1186.0733499019502,0.9052193446650495,0.9635593220338982
1191.7877796584319,0.9054823835667862,0.9638418079096043
1197.5297179993186,0.9054823835667862,0.9641242937853106
1203.2992973476619,0.9054823835667862,0.9641242937853106
1209.0966507639785,0.9063441173145538,0.9641242937853106
1214.9219119493262,0.9063441173145538,0.9641242937853106
1220.7752152483802,0.9063441173145538,0.9655367231638416
1226.656695652539,0.9063441173145538,0.9655367231638416
1232.5664888030299,0.9063441173145538,0.9661016949152539
1238.5047309940417,0.9063441173145538,0.9669491525423728
1244.47155917587,0.9063441173145538,0.9680790960451976
1250.4671109580686,0.9063441173145538,0.9692090395480223
1256.4915246126316,0.9063441173145538,0.9697740112994349
1262.5449390771735,0.9063441173145538,0.9706214689265534
1268.6274939581426,0.9063441173145538,0.971186440677966
1274.7393295340316,0.9063441173145538,0.971186440677966
1280.8805867586216,0.9063441173145538,0.9714689265536722
1287.0514072642245,0.9063441173145538,0.9714689265536722
1293.2519333649543,0.9063441173145538,0.9714689265536722
1299.4823080600104,0.9063441173145538,0.9717514124293783
1305.74267503697,0.9063441173145538,0.9720338983050845
1312.033178675109,0.9063441173145538,0.9728813559322034
1318.3539640487231,0.9063441173145538,0.973728813559322
1324.705176930484,0.9063441173145538,0.973728813559322
1331.0869637947899,0.9063441173145538,0.9742937853107345
1337.499471821155,0.9063441173145538,0.9742937853107345
1343.9428488975943,0.9063441173145538,0.974858757062147
1350.4172436240374,0.9063441173145538,0.9754237288135595
1356.9228053157608,0.9063441173145538,0.9762711864406782
1363.4596840068216,1.0,0.9762711864406782
1370.028030453528,1.0,0.9762711864406782
1376.6279961379062,1.0,0.9762711864406782
1383.259733271204,1.0,0.9762711864406782
1389.9233947973917,1.0,0.9762711864406782
1396.6191343966943,1.0,0.9762711864406782
1403.3471064891387,1.0,0.9768361581920905
1410.1074662381063,1.0,0.9771186440677967
1416.9003695539213,1.0,0.9771186440677967
1423.7259730974372,1.0,0.977401129943503
1430.5844342836588,1.0,0.977401129943503
1437.4759112853628,1.0,0.9776836158192092
1444.4005630367565,1.0,0.978531073446328
1451.3585492371335,1.0,0.9788135593220341
1458.35003035456,1.0,0.9790960451977402
1465.3751676295815,1.0,0.9796610169491525
1472.43412307893,1.0,0.9805084745762712
1479.5270594992728,1.0,0.9810734463276837
1486.6541404709553,1.0,0.9810734463276837
1493.8155303617846,1.0,0.9810734463276837
1501.0113943308093,1.0,0.9810734463276837
1508.2418983321395,1.0,0.9813559322033898
1515.507209118765,1.0,0.981638418079096
1522.807494246404,1.0,0.9819209039548024
1530.1429220773725,1.0,0.9819209039548024
1537.5136617844566,1.0,0.9824858757062149
1544.9198833548264,1.0,0.982768361581921
1552.3617575939438,1.0,0.982768361581921
1559.8394561295136,1.0,0.982768361581921
1567.3531514154301,1.0,0.982768361581921
1574.9030167357666,1.0,0.9833333333333334
1582.48922620876,1.0,0.9836158192090396
1590.1119547908324,1.0,0.9838983050847459
1597.7713782806293,1.0,0.9841807909604521
1605.4676733230638,1.0,0.9847457627118644
1613.201017413403,1.0,0.9850282485875708
1620.971588901349,1.0,0.9853107344632769
1628.7795669951638,1.0,0.9853107344632769
1636.6251317657914,1.0,0.9858757062146892
1644.5084641510207,1.0,0.9861581920903953
1652.4297459596503,1.0,0.9867231638418078
1660.389159875684,1.0,0.9867231638418078
1668.386889462549,1.0,0.9875706214689265
1676.4231191673198,1.0,0.9878531073446326
1684.498034324982,1.0,0.9892655367231636
1692.6118211626967,1.0,0.98954802259887
1700.7646668041064,1.0,0.9898305084745762
1708.9567592736375,1.0,0.9898305084745762
1717.1882875008507,1.0,0.990677966101695
1725.459441324786,1.0,0.9909604519774011
1733.7704114983464,1.0,0.9918079096045198
1742.1213896927006,1.0,0.9926553672316384
1750.5125685016942,1.0,0.9935028248587571
1758.9441414463017,1.0,0.9937853107344632
1767.4163029790793,1.0,0.9937853107344632
1775.9292484886603,1.0,0.9937853107344632
1784.4831743042514,1.0,0.9940677966101691
1793.0782777001643,1.0,0.994915254237288
1801.7147569003705,1.0,0.9957627118644065
1810.3928110830623,1.0,0.9957627118644065
1819.1126403852577,1.0,0.9957627118644065
1827.8744459074044,1.0,0.9957627118644065
1836.6784297180304,1.0,0.9960451977401127
1845.524794858391,1.0,0.9960451977401127
1854.413745347164,1.0,0.9966101694915253
1863.345486185144,1.0,0.9968926553672314
1872.3202233599757,1.0,0.9971751412429375
1881.338163850908,1.0,0.9971751412429375
1890.3995156335568,1.0,0.9971751412429375
1899.5044876847146,1.0,0.9971751412429375
1908.6532899871568,1.0,0.9974576271186438
1917.8461335344973,1.0,0.9974576271186438
1927.0832303360414,1.0,0.9974576271186438
1936.3647934216888,1.0,0.9974576271186438
1945.6910368468348,1.0,0.9974576271186438
1955.0621756973117,1.0,0.9974576271186438
1964.4784260943545,1.0,0.9974576271186438
1973.9400051995735,1.0,0.9977401129943501
1983.4471312199755,1.0,0.9977401129943501
1993.0000234129836,1.0,0.9983050847457626
2002.5989020915065,1.0,0.9983050847457626
2012.2439886290063,1.0,0.9983050847457626
2021.9355054646169,1.0,0.9983050847457626
2031.6736761082636,1.0,0.9983050847457626
2041.458725145821,1.0,0.9983050847457626
2051.290878244299,1.0,0.998587570621469
2061.1703621570346,1.0,0.998587570621469
2071.097404728935,1.0,0.998587570621469
2081.0722349017187,1.0,0.998587570621469
2091.09508271921,1.0,0.998587570621469
2101.1661793326293,1.0,0.998587570621469
2111.285757005938,1.0,0.9988700564971751
2121.454049121185,1.0,0.9988700564971751
2131.67129018389,1.0,0.9988700564971751
2141.937715828462,1.0,0.9991525423728813
2152.2535628236174,1.0,0.9994350282485874
2162.6190690778567,1.0,0.9994350282485874
2173.034473644937,1.0,0.9994350282485874
2183.5000167293974,1.0,0.9994350282485874
2194.015939692087,1.0,0.9994350282485874
2204.582485055745,1.0,0.9994350282485874
2215.1998965105795,1.0,0.9994350282485874
2225.868418919895,1.0,0.9994350282485874
2236.588298325743,1.0,0.9994350282485874
2247.359781954587,1.0,0.9994350282485874
2258.1831182230153,1.0,0.9994350282485874
2269.058556743456,1.0,0.9994350282485874
2279.986348329951,1.0,0.9997175141242938
2290.966745003924,1.0,0.9997175141242938
2302.000001,1.0,1.0


==> data/payload_cdf_log_gen_iot_v2_facebook_audio2a.csv <==
x,real_cdf,synth_cdf
0.0,0.1177507585593221,0.0
0.008856323164937632,0.1177507585593221,0.0
0.017791080789877074,0.1177507585593221,0.0
0.02680496751574337,0.1177507585593221,0.0
0.03589868413542608,0.1177507585593221,0.0
0.04507293764826307,0.1177507585593221,0.0
0.0543284413150068,0.1177507585593221,0.0
0.06366591471327748,0.1177507585593221,0.0
0.07308608379350726,0.1177507585593221,0.0
0.0825896809353799,0.1177507585593221,0.0
0.09217744500477035,0.1177507585593221,0.0
0.10185012141118849,0.1177507585593221,0.0
0.11160846216573173,0.1177507585593221,0.0
0.12145322593955081,0.1177507585593221,0.0
0.1313851781228333,0.1177507585593221,0.0
0.14140509088430964,0.1177507585593221,0.0
0.15151374323128608,0.1177507585593221,0.0
0.16171192107020935,0.1177507585593221,0.0
0.17200041726776763,0.1177507585593221,0.0
0.18238003171253275,0.1177507585593221,0.0
0.19285157137714815,0.1177507585593221,0.0
0.20341585038106785,0.1177507585593221,0.0
0.2140736900538508,0.1177507585593221,0.0
0.22482591899901602,0.1177507585593221,0.0
0.23567337315846304,0.1177507585593221,0.0
0.24661689587746297,0.1177507585593221,0.0
0.25765733797022516,0.1177507585593221,0.0
0.2687955577860447,0.1177507585593221,0.0
0.28003242127603517,0.1177507585593221,0.0
0.29136880206045335,0.1177507585593221,0.0
0.3028055814966191,0.1177507585593221,0.0
0.31434364874743764,0.1177507585593221,0.0
0.32598390085052825,0.1177507585593221,0.0
0.3377272427879651,0.1177507585593221,0.0
0.34957458755663634,0.1177507585593221,0.0
0.3615268562392253,0.1177507585593221,0.0
0.37358497807582147,0.1177507585593221,0.0
0.3857498905361647,0.1177507585593221,0.0
0.39802253939252996,0.1177507585593221,0.0
0.41040387879325696,0.1177507585593221,0.0
0.4228948713369316,0.1177507585593221,0.0
0.4354964881472238,0.1177507585593221,0.0
0.44820970894838863,0.1177507585593221,0.0
0.46103552214143584,0.1177507585593221,0.0
0.4739749248809738,0.1177507585593221,0.0
0.4870289231527344,0.1177507585593221,0.0
0.5001985318517842,0.1177507585593221,0.0
0.5134847748614285,0.1177507585593221,0.0
0.5268886851328143,0.1177507585593221,0.0
0.5404113047652372,0.1177507585593221,0.0
0.5540536850871614,0.1177507585593221,0.0
0.5678168867379555,0.1177507585593221,0.0
0.5817019797503532,0.1177507585593221,0.0
0.595710043633644,0.1177507585593221,0.0
0.6098421674576002,0.1177507585593221,0.0
0.6240994499371484,0.1177507585593221,0.0
0.6384829995177892,0.1177507585593221,0.0
0.6529939344617752,0.1177507585593221,0.0
0.6676333829350505,0.1177507585593221,0.0
0.6824024830949613,0.1177507585593221,0.0
0.6973023831787439,0.1177507585593221,0.0
0.7123342415927936,0.1177507585593221,0.0
0.7274992270027278,0.1177507585593221,0.0
0.7427985184242438,0.1177507585593221,0.0
0.7582333053147835,0.1177507585593221,0.0
0.7738047876660077,0.1177507585593221,0.0
0.7895141760970914,0.1177507585593221,0.0
0.8053626919488444,0.1177507585593221,0.0
0.8213515673786651,0.1177507585593221,0.0
0.8374820454563362,0.1177507585593221,0.0
0.8537553802606681,0.1177507585593221,0.0
0.8701728369769984,0.1177507585593221,0.0
0.8867356919955549,0.1177507585593221,0.0
0.9034452330106898,0.1177507585593221,0.0
0.9203027591209925,0.1177507585593221,0.0
0.9373095809302895,0.1177507585593221,0.0
0.954467020649538,0.1177507585593221,0.0
0.9717764121996232,0.1177507585593221,0.0
0.9892391013150643,0.1177507585593221,0.0
1.0068564456486406,0.1177507585593221,0.0
1.024629814876943,0.1177507585593221,0.0
1.0425605908068611,0.1177507585593221,0.0
1.0606501674830127,0.1177507585593221,0.0
1.078899951296125,0.1177507585593221,0.0
1.0973113610923766,0.1177507585593221,0.0
1.1158858282837059,0.1177507585593221,0.0
1.1346247969590981,0.1177507585593221,0.0
1.1535297239968572,0.1177507585593221,0.0
1.1726020791778724,0.1177507585593221,0.0
1.191843345299887,0.1177507585593221,0.0
1.2112550182927808,0.1177507585593221,0.0
1.2308386073348716,0.1177507585593221,0.0
1.2505956349702487,0.1177507585593221,0.0
1.2705276372271432,0.1177507585593221,0.0
1.2906361637373491,0.1177507585593221,0.0
1.3109227778567,0.1177507585593221,0.0
1.3313890567866142,0.1177507585593221,0.0
1.3520365916967159,0.1177507585593221,0.0
1.3728669878485404,0.1177507585593221,0.0
1.3938818647203393,0.1177507585593221,0.0
1.4150828561329862,0.1177507585593221,0.0
1.4364716103770003,0.1177507585593221,0.0
1.458049790340695,0.1177507585593221,0.0
1.4798190736394594,0.1177507585593221,0.0
1.5017811527461868,0.1177507585593221,0.0
1.5239377351228574,0.1177507585593221,0.0
1.5462905433532859,0.1177507585593221,0.0
1.5688413152770473,0.1177507585593221,0.0
1.5915918041245842,0.1177507585593221,0.0
1.6145437786535153,0.1177507585593221,0.0
1.6376990232861481,0.1177507585593221,0.0
1.6610593382482104,0.1177507585593221,0.0
1.6846265397088116,0.1177507585593221,0.0
1.7084024599216412,0.1177507585593221,0.0
1.7323889473674194,0.1177507585593221,0.0
1.756587866897609,0.1177507585593221,0.0
1.7810010998794006,0.1177507585593221,0.0
1.8056305443419791,0.1177507585593221,0.0
1.8304781151240919,0.1177507585593221,0.0
1.855545744022914,0.1177507585593221,0.0
1.8808353799442434,0.1177507585593221,0.0
1.9063489890540153,0.1177507585593221,0.0
1.9320885549311677,0.1177507585593221,0.0
1.9580560787218528,0.1177507585593221,0.0
1.984253579295022,0.1177507585593221,0.0
2.01068309339938,0.1177507585593221,0.0
2.0373466758217393,0.1177507585593221,0.0
2.0642463995467657,0.1177507585593221,0.0
2.091384355918149,0.1177507585593221,0.0
2.1187626548011926,0.1177507585593221,0.0
2.1463834247468503,0.1177507585593221,0.0
2.174248813157212,0.1177507585593221,0.0
2.202360986452452,0.1177507585593221,0.0
2.2307221302392635,0.1177507585593221,0.0
2.259334449480778,0.1177507585593221,0.0
2.288200168667994,0.1177507585593221,0.0
2.31732153199272,0.1177507585593221,0.0
2.3467008035220536,0.1177507585593221,0.0
2.376340267374401,0.1177507585593221,0.0
2.406242227897061,0.1177507585593221,0.0
2.436409009845374,0.1177507585593221,0.0
2.4668429585634684,0.1177507585593221,0.0
2.4975464401665946,0.1177507585593221,0.0
2.5285218417250874,0.1177507585593221,0.0
2.5597715714499456,0.1177507585593221,0.0
2.5912980588800645,0.1177507585593221,0.0
2.623103755071119,0.1177507585593221,0.0
2.655191132786128,0.1177507585593221,0.0
2.6875626866876963,0.1177507585593221,0.0
2.7202209335319685,0.1177507585593221,0.0
2.753168412364294,0.1177507585593221,0.0
2.786407684716628,0.1177507585593221,0.0
2.819941334806682,0.1177507585593221,0.0
2.8537719697388324,0.1177507585593221,0.0
2.8879022197068185,0.1177507585593221,0.0
2.9223347381982197,0.1177507585593221,0.0
2.9570722022007647,0.1177507585593221,0.0
2.992117312410446,0.1177507585593221,0.0
3.027472793441495,0.1177507585593221,0.0
3.063141394038207,0.1177507585593221,0.0
3.0991258872886447,0.1177507585593221,0.0
3.1354290708402344,0.1177507585593221,0.0
3.1720537671172737,0.1177507585593221,0.0
3.209002823540359,0.1177507585593221,0.0
3.246279112747768,0.1177507585593221,0.0
3.283885532818786,0.1177507585593221,0.0
3.321825007499031,0.1177507585593221,0.0
3.360100486427751,0.1177507585593221,0.0
3.398714945367157,0.1177507585593221,0.0
3.4376713864337693,0.1177507585593221,0.0
3.476972838331824,0.1177507585593221,0.0
3.5166223565887393,0.1177507585593221,0.0
3.5566230237926706,0.1177507585593221,0.0
3.5969779498321746,0.1177507585593221,0.0
3.63769027213798,0.1177507585593221,0.0
3.678763155926922,0.1177507585593221,0.0
3.720199794448014,0.1177507585593221,0.0
3.762003409230718,0.1177507585593221,0.0
3.8041772503353997,0.1177507585593221,0.0
3.8467245966060117,0.1177507585593221,0.0
3.889648755925006,0.1177507585593221,0.0
3.932953065470514,0.1177507585593221,0.0
3.97664089197579,0.1177507585593221,0.0
4.020715631990972,0.1177507585593221,0.0
4.065180712147137,0.1177507585593221,0.0
4.110039589422721,0.1177507585593221,0.0
4.1552957514122735,0.1177507585593221,0.0
4.2009527165976115,0.1177507585593221,0.0
4.247014034621359,0.1177507585593221,0.0
4.29348328656293,0.1177507585593221,0.0
4.340364085216927,0.1177507585593221,0.0
4.3876600753740345,0.1177507585593221,0.0
4.435374934104379,0.1177507585593221,0.0
4.4835123710434095,0.1177507585593221,0.0
4.532076128680304,0.1177507585593221,0.0
4.581069982648933,0.1177507585593221,0.0
4.630497742021405,0.1177507585593221,0.0
4.6803632496041985,0.1177507585593221,0.0
4.730670382236928,0.1177507585593221,0.0
4.781423051093755,0.1177507585593221,0.0
4.832625201987462,0.1177507585593221,0.0
4.884280815676222,0.1177507585593221,0.0
4.936393908173094,0.1177507585593221,0.0
4.988968531058241,0.1177507585593221,0.0
5.0420087717939355,0.1177507585593221,0.0
5.095518754042329,0.1177507585593221,0.0
5.1495026379860676,0.1177507585593221,0.0
5.203964620651707,0.1177507585593221,0.0
5.25890893623604,0.1177507585593221,0.0
5.314339856435261,0.1177507585593221,0.0
5.370261690777098,0.1177507585593221,0.0
5.426678786955842,0.1177507585593221,0.0
5.483595531170373,0.1177507585593221,0.0
5.541016348465162,0.1177507585593221,0.0
5.59894570307431,0.1177507585593221,0.0
5.657388098768614,0.1177507585593221,0.0
5.7163480792057175,0.1177507585593221,0.0
5.775830228283372,0.1177507585593221,0.0
5.835839170495802,0.1177507585593221,0.0
5.896379571293252,0.1177507585593221,0.0
5.957456137444699,0.1177507585593221,0.0
6.019073617403789,0.12003224004080358,0.0
6.081236801678004,0.12003224004080358,0.0
6.143950523201115,0.12003224004080358,0.0
6.207219657708908,0.12003224004080358,0.0
6.27104912411827,0.12003224004080358,0.0
6.335443884909597,0.12003224004080358,0.0
6.400408946512621,0.12003224004080358,0.0
6.465949359695635,0.12003224004080358,0.0
6.5320702199581575,0.12003224004080358,0.0
6.598776667927109,0.12003224004080358,0.0
6.666073889756459,0.12003224004080358,0.0
6.733967117530435,0.12003224004080358,0.0
6.802461629670285,0.12003224004080358,0.0
6.87156275134467,0.12003224004080358,0.0
6.941275854883666,0.12003224004080358,0.0
7.011606360196431,0.12003224004080358,0.0
7.0825597351926,0.12003224004080358,0.0
7.1541414962073775,0.12003224004080358,0.0
7.226357208430421,0.12003224004080358,0.0
7.299212486338494,0.12003224004080358,0.0
7.372712994131992,0.12003224004080358,0.0
7.446864446175296,0.12003224004080358,0.0
7.52167260744105,0.12003224004080358,0.0
7.597143293958343,0.12003224004080358,0.0
7.673282373264914,0.12003224004080358,0.0
7.750095764863304,0.12003224004080358,0.0
7.827589440681089,0.12003224004080358,0.0
7.9057694255351505,0.12003224004080358,0.0
7.984641797600109,0.12003224004080358,0.0
8.064212688880861,0.12003224004080358,0.0
8.144488285689322,0.12003224004080358,0.0
8.225474829125371,0.12003224004080358,0.0
8.307178615562103,0.12003224004080358,0.0
8.389605997135316,0.12003224004080358,0.0
8.472763382237385,0.12003224004080358,0.0
8.556657236015466,0.12003224004080358,0.0
8.64129408087416,0.12003224004080358,0.0
8.726680496982583,0.12003224004080358,0.0
8.812823122785957,0.12003224004080358,0.0
8.89972865552172,0.12003224004080358,0.0
8.987403851740213,0.12003224004080358,0.0
9.07585552782997,0.12003224004080358,0.0
9.165090560547654,0.12003224004080358,0.0
9.25511588755272,0.12003224004080358,0.0
9.345938507946773,0.12003224004080358,0.0
9.437565482817725,0.12003224004080358,0.0
9.530003935788756,0.12003224004080358,0.0
9.623261053572165,0.12003224004080358,0.0
9.717344086528094,0.12003224004080358,0.0
9.812260349228225,0.12003224004080358,0.0
9.90801722102443,0.12003224004080358,0.0
10.004622146622525,0.12003224004080358,0.0
10.102082636661043,0.12003224004080358,0.0
10.20040626829516,0.12003224004080358,0.0
10.299600685785773,0.12003224004080358,0.0
10.399673601093841,0.12003224004080358,0.0
10.500632794479936,0.12003224004080358,0.0
10.602486115109134,0.12003224004080358,0.0
10.70524148166124,0.12003224004080358,0.0
10.808906882946465,0.12003224004080358,0.0
10.913490378526499,0.12003224004080358,0.0
11.019000099341103,0.12003224004080358,0.0
11.125444248340283,0.12003224004080358,0.0
11.232831101122018,0.12003224004080358,0.0
11.341169006575658,0.12003224004080358,0.0
11.450466387531003,0.12003224004080358,0.0
11.560731741413171,0.12003224004080358,0.0
11.671973640903214,0.12003224004080358,0.0
11.784200734604628,0.12003224004080358,0.0
11.897421747715718,0.12003224004080358,0.0
12.011645482707982,0.12003224004080358,0.0
12.126880820010443,0.12003224004080358,0.0
12.243136718700082,0.12003224004080358,0.0
12.360422217198341,0.12003224004080358,0.0
12.478746433973859,0.12003224004080358,0.0
12.598118568251381,0.12003224004080358,0.0
12.718547900726959,0.12003224004080358,0.0
12.840043794289471,0.12003224004080358,0.0
12.962615694748587,0.12003224004080358,0.0
13.086273131569115,0.12003224004080358,0.0
13.211025718611868,0.12003224004080358,0.0
13.336883154881132,0.12003224004080358,0.0
13.46385522527871,0.12003224004080358,0.0
13.591951801364655,0.12003224004080358,0.0
13.721182842124731,0.12003224004080358,0.0
13.851558394744721,0.12003224004080358,0.0
13.983088595391521,0.12003224004080358,0.0
14.115783670001205,0.12003224004080358,0.0
14.24965393507402,0.12003224004080358,0.0
14.384709798476498,0.12003224004080358,0.0
14.520961760250586,0.12003224004080358,0.0
14.65842041343001,0.12003224004080358,0.0
14.7970964448638,0.12003224004080358,0.0
14.9370006360472,0.12003224004080358,0.0
15.078143863959848,0.12003224004080358,0.0
15.220537101911441,0.12003224004080358,0.0
15.364191420394828,0.12003224004080358,0.0
15.509117987946743,0.12003224004080358,0.0
15.655328072016081,0.12003224004080358,0.0
15.80283303983992,0.12003224004080358,0.0
15.951644359327231,0.12003224004080358,0.0
16.101773599950523,0.12003224004080358,0.0
16.25323243364529,0.12003224004080358,0.0
16.406032635717434,0.12003224004080358,0.0
16.560186085758797,0.12003224004080358,0.0
16.715704768570717,0.12003224004080358,0.0
16.872600775095812,0.12003224004080358,0.0
17.03088630335797,0.12003224004080358,0.0
17.190573659410756,0.12003224004080358,0.0
17.351675258294097,0.12003224004080358,0.0
17.514203624999546,0.12003224004080358,0.0
17.678171395444,0.12003224004080358,0.0
17.843591317452145,0.12003224004080358,0.0
18.01047625174751,0.12004485435805366,0.0
18.178839172952365,0.12004485435805366,0.0
18.348693170596395,0.12004485435805366,0.0
18.520051450134414,0.12004485435805366,0.0
18.69292733397301,0.12004485435805366,0.0
18.86733426250632,0.12004485435805366,0.0
19.04328579516091,0.12004485435805366,0.0
19.220795611450054,0.12004485435805366,0.0
19.399877512037214,0.12004485435805366,0.0
19.58054541980896,0.12004485435805366,0.0
19.76281338095746,0.12004485435805366,0.0
19.94669556607251,0.12004485435805366,0.0
20.13220627124322,0.12004485435805366,0.0
20.31935991916947,0.12004485435805366,0.0
20.508171060283253,0.12004485435805366,0.0
20.698654373879876,0.12004485435805366,0.0
20.890824669259253,0.12004485435805366,0.0
21.084696886877197,0.12004485435805366,0.0
21.280286099507073,0.12004485435805366,0.0
21.47760751341157,0.12004485435805366,0.0
21.67667646952498,0.12004485435805366,0.0
21.87750844464583,0.12004485435805366,0.0
22.0801190526402,0.14004485435805367,0.0
22.284524045655616,0.14004485435805367,0.0
22.490739315345706,0.14004485435805367,0.0
22.698780894105713,0.14004485435805367,0.0
22.908664956318958,0.14004485435805367,0.0
23.120407819614336,0.14005746867530375,0.0
23.334025946134936,0.14005746867530375,0.0
23.549535943817883,0.14005746867530375,0.0
23.766954567685584,0.14005746867530375,0.0
23.986298721148344,0.14005746867530375,0.0
24.207585457318498,0.14018361184780453,0.0
24.43083198033629,0.14018361184780453,0.0
24.656055646707376,0.14018361184780453,0.0
24.883273966652247,0.14018361184780453,0.0
25.112504605467535,0.14018361184780453,0.0
25.343765384899474,0.14018361184780453,0.0
25.577074284529438,0.14018361184780453,0.0
25.812449443171793,0.14018361184780453,0.0
26.049909160284074,0.14018361184780453,0.0
26.289471897389753,0.14018361184780453,0.0
26.531156279513517,0.14018361184780453,0.0
26.774981096629297,0.14018361184780453,0.0
27.020965305121077,0.14018361184780453,0.0
27.269128029256734,0.14018361184780453,0.0
27.519488562674823,0.14018361184780453,0.0
27.772066369884623,0.14018361184780453,0.0
28.02688108777935,0.1668502785144712,0.0
28.28395252716294,0.1668502785144712,0.0
28.543300674290183,0.1668502785144712,0.0
28.804945692420628,0.1668502785144712,0.0
29.068907923386114,0.1679613896255823,0.0
29.335207889172374,0.1679613896255823,0.0
29.60386629351446,0.1679613896255823,0.0
29.87490402350636,0.1679613896255823,0.0
30.148342151224963,0.17462805629224895,0.0
30.424201935368256,0.17462805629224895,0.0
30.702504822908146,0.17462805629224895,0.0
30.983272450757813,0.17462805629224895,0.0
31.266526647453965,0.17489472295891562,0.0
31.552289434853886,0.17489472295891562,0.0
31.840583029847547,0.17489472295891562,0.0
32.13142984608484,0.22156138962558225,0.0
32.42485249571823,0.22156138962558225,0.0
32.72087379116067,0.22156138962558225,0.0
33.01951674685928,0.22822805629224893,0.0
33.32080458108447,0.22822805629224893,0.0
33.62476071773522,0.22822805629224893,0.0
33.93140878816012,0.22822805629224893,0.0
34.24077263299462,0.38822805629224894,0.0
34.552876304014504,0.38822805629224894,0.0
34.867744066005905,0.38822805629224894,0.0
35.18540039865174,0.40156138962558224,0.0
35.50586999843486,0.40156138962558224,0.0
35.8291777805582,0.40156138962558224,0.0
36.15534888088175,0.40156138962558224,0.0006666666666666668
36.484408657876855,0.40156138962558224,0.0006666666666666668
36.8163826945976,0.40156138962558224,0.0006666666666666668
37.151296800669904,0.40933916740336007,0.0006666666666666668
37.489177014298086,0.40933916740336007,0.0006666666666666668
37.83004960428921,0.40933916740336007,0.0006666666666666668
38.173941072095346,0.4106805815447742,0.0006666666666666668
38.520878153874044,0.4106805815447742,0.0006666666666666668
38.87088782256687,0.4106805815447742,0.0006666666666666668
39.22399728999651,0.4106805815447742,0.0020000000000000005
39.580234008982295,0.4106805815447742,0.0020000000000000005
39.93962567547463,0.4106805815447742,0.0020000000000000005
40.30220023070821,0.4317916926558853,0.004666666666666666
40.667985863374334,0.4317916926558853,0.004666666666666666
41.037011011812424,0.438458359322552,0.014666666666666668
41.40930436622107,0.438458359322552,0.014666666666666668
41.78489487088852,0.438458359322552,0.014666666666666668
42.163811726443,0.47953310679729944,0.04466666666666666
42.54608439212291,0.47953310679729944,0.04466666666666666
42.93174258806719,0.47953310679729944,0.04466666666666666
43.32081629762598,0.48064421790841055,0.08733333333333335
43.71333576969158,0.48064421790841055,0.08733333333333335
44.10933152105033,0.5039046954735239,0.1386666666666667
44.50883433875505,0.5039046954735239,0.1386666666666667
44.91187528251869,0.5039046954735239,0.1386666666666667
45.318485687128984,0.5053805705917831,0.212
45.728697164884736,0.5053805705917831,0.212
46.14254160805345,0.5075150663778918,0.266
46.56005119135091,0.5075150663778918,0.266
46.98125837444248,0.5075150663778918,0.266
47.40619590446691,0.5348376775415625,0.29799999999999993
47.834896818582145,0.5348376775415625,0.29799999999999993
48.26739444653391,0.5348376775415625,0.328
48.703722413246865,0.5348376775415625,0.328
49.143914641438926,0.5348376775415625,0.35266666666666663
49.58800535425855,0.5348376775415625,0.35266666666666663
50.03602907794547,0.5352417179456029,0.38466666666666666
50.488020644514904,0.5352417179456029,0.38466666666666666
50.944015194465706,0.5352417179456029,0.38466666666666666
51.404048179512344,0.5356457583496433,0.4139999999999998
51.86815536534106,0.5356457583496433,0.4139999999999998
52.336372834390644,0.5356457583496433,0.43333333333333324
52.8087369886576,0.5356457583496433,0.43333333333333324
53.285284552526306,0.5381109903800927,0.4546666666666665
53.766052575624045,0.5381109903800927,0.4546666666666665
54.25107843570178,0.5381109903800927,0.47599999999999976
54.74039984153966,0.5381109903800927,0.47599999999999976
55.23405483587917,0.5381109903800927,0.49599999999999983
55.732081798380534,0.5381109903800927,0.49599999999999983
56.23451944860666,0.5387816974507998,0.5153333333333332
56.741406849033424,0.5387816974507998,0.5153333333333332
57.2527834080866,0.5387943117680499,0.5286666666666666
57.768688883205726,0.5387943117680499,0.5286666666666666
58.28916338393512,0.5387948929944376,0.5426666666666665
58.81424737504203,0.5387948929944376,0.5426666666666665
59.34398167966292,0.5387948929944376,0.5546666666666664
59.87840748247708,0.5387948929944376,0.5546666666666664
60.41756633290864,0.5390615596611041,0.5733333333333329
60.96150014835687,0.5390615596611041,0.5733333333333329
61.51025121745504,0.5391762509691304,0.5959999999999996
62.06386220335831,0.5391762509691304,0.6153333333333332
62.622376147060336,0.5391762509691304,0.6153333333333332
63.185836470739915,0.5397190488629217,0.6326666666666665
63.75428698113662,0.5397190488629217,0.6326666666666665
64.32777187295667,0.5404926611849209,0.6453333333333334
64.90633573230889,0.5404926611849209,0.6453333333333334
65.4900235401711,0.5404926611849209,0.6600000000000003
66.07888067588715,0.5404926611849209,0.672666666666667
66.67295292069515,0.5404926611849209,0.672666666666667
67.27228646128643,0.540505275502171,0.6813333333333337
67.87692789339677,0.540505275502171,0.6813333333333337
68.48692422542878,0.540505275502171,0.6860000000000003
69.1023228821067,0.5467362123213432,0.6973333333333337
69.72317170816343,0.5467362123213432,0.6973333333333337
70.3495189720603,0.5474627453059406,0.7026666666666671
70.98141336973971,0.5474627453059406,0.7026666666666671
71.61890402841114,0.5474753596231907,0.708666666666667
72.26204051037033,0.547525816892191,0.7146666666666671
72.91087281685292,0.547525816892191,0.7146666666666671
73.56545139192156,0.5475384312094411,0.7193333333333337
74.22582712638786,0.5475510455266912,0.7313333333333336
74.89205136176886,0.5475510455266912,0.7313333333333336
75.56417589427873,0.5475636598439413,0.746
76.24225297885565,0.5708115230918046,0.7526666666666668
76.92633533322426,0.5708115230918046,0.7526666666666668
77.61647614199458,0.5708493660435549,0.7586666666666666
78.31272906079668,0.5708619803608049,0.7633333333333333
79.01514822045223,0.5709124376298053,0.7726666666666667
79.72378823118294,0.5709124376298053,0.7726666666666667
80.43870418685626,0.571179104296472,0.7806666666666668
81.15995166926882,0.5714709995976388,0.7853333333333334
81.88758675246757,0.5714709995976388,0.7853333333333334
82.62166600710923,0.5914709995976388,0.7939999999999999
83.36224650485866,0.5914709995976388,0.8019999999999999
84.1093858228258,0.5914709995976388,0.8066666666666668
84.8631420480421,0.5914709995976388,0.8066666666666668
85.62357378197649,0.5920569470008826,0.8093333333333332
86.39074014509148,0.5920569470008826,0.8133333333333332
87.16470078143949,0.5923236136675493,0.8153333333333331
87.94551586330002,0.5923236136675493,0.8153333333333331
88.73324609585748,0.5923236136675493,0.8173333333333332
89.52795272192127,0.5923236136675493,0.822
90.32969752668679,0.6056569470008827,0.826
91.13854284253912,0.6056701425445205,0.8293333333333334
91.95455155389908,0.6056701425445205,0.8293333333333334
92.77778710211226,0.6056701425445205,0.8353333333333335
93.60831349038136,0.6056701425445205,0.8426666666666667
94.44619528874189,0.6190034758778538,0.8486666666666666
95.29149763908273,0.6190034758778538,0.8506666666666666
96.14428626021027,0.6190034758778538,0.8533333333333333
97.00462745295789,0.6390034758778538,0.8546666666666666
97.87258810534058,0.6390034758778538,0.8546666666666666
98.74823569775523,0.6390034758778538,0.8546666666666666
99.63163830822691,0.6390034758778538,0.8566666666666667
100.52286461770177,0.6390034758778538,0.8593333333333334
101.42198391538633,0.6390034758778538,0.8619999999999999
102.32906610413502,0.6390034758778538,0.8653333333333331
103.24418170588444,0.6390034758778538,0.8686666666666666
104.16740186713622,0.6630346596330281,0.8753333333333332
105.09879836448843,0.6697013262996948,0.8786666666666667
106.0384436102159,0.6697827612305208,0.8820000000000001
106.9864106578999,0.6697827612305208,0.8820000000000001
107.94277320810801,0.6700441991390176,0.8833333333333333
108.90760561412351,0.6700476864973436,0.8853333333333334
109.88098288772669,0.6700476864973436,0.8859999999999999
110.8629807050263,0.6700603008145937,0.8886666666666666
111.85367541234318,0.6700603008145937,0.8913333333333333
112.85314403214586,0.6700603008145937,0.8926666666666665
113.86146426903872,0.6700603008145937,0.8953333333333332
114.87871451580335,0.6700603008145937,0.8973333333333333
115.90497385949284,0.6700603008145937,0.9006666666666666
116.94032208758108,0.6700603008145937,0.9066666666666665
117.98483969416552,0.6700603008145937,0.9079999999999999
119.03860788622534,0.6700729151318437,0.9153333333333332
120.10170858993496,0.6700981437663439,0.9180000000000001
121.17422445703352,0.6700981437663439,0.9213333333333334
122.25623887125062,0.6700981437663439,0.9233333333333336
123.34783595478926,0.6705613811973233,0.9246666666666667
124.44910057486551,0.6705613811973233,0.9293333333333336
125.56011835030726,0.6705613811973233,0.9320000000000003
126.68097565821033,0.6708292103167653,0.9366666666666669
127.81175964065396,0.6708292103167653,0.9413333333333335
128.95255821147583,0.6708292103167653,0.9460000000000001
130.10346006310704,0.6708292103167653,0.9526666666666667
131.2645546734674,0.6708292103167653,0.9546666666666666
132.43593231292226,0.6708292103167653,0.9566666666666664
133.61768405130024,0.6708292103167653,0.9613333333333333
134.809901764974,0.6708292103167653,0.9633333333333334
136.01267814400305,0.6713625436500986,0.9706666666666668
137.2261066993399,0.6713625436500986,0.9720000000000001
138.4502817701004,0.6713625436500986,0.9746666666666666
139.685298530898,0.6713751579673487,0.9779999999999999
140.93125299924347,0.6713877722845988,0.9820000000000001
142.18824204300927,0.8313877722845988,0.9866666666666667
143.45636338796146,0.8313877722845988,0.9879999999999999
144.73571562535687,0.8313877722845988,0.99
146.02639821960847,0.8313877722845988,0.9920000000000001
147.32851151601812,0.8380544389512655,0.994
148.64215674857815,0.8380980309303413,0.996
149.96743604784177,0.8793105572396418,0.9973333333333333
151.30445244886363,0.8793105572396418,0.9986666666666667
152.65330989920963,0.902558420487505,1.0
154.01411326703933,0.9026088777565053,1.0
155.38696834925844,0.9026088777565053,1.0
156.77198187974435,0.9026088777565053,1.0
158.16926153764402,0.9026088777565053,1.0
159.57891595574586,0.9026088777565053,1.0
161.00105472892542,0.9026088777565053,1.0
162.43578842266552,0.9026088777565053,1.0
163.883228581653,0.9026088777565053,1.0
165.3434877384504,0.9026341063910055,1.0
166.81667942224493,0.9026341063910055,1.0
168.30291816767505,0.9026370125229438,1.0
169.80231952373492,0.9026370125229438,1.0
171.31500006275806,0.9027000841091942,1.0
172.84107738948023,0.9027000841091942,1.0
174.38067015018237,0.9027379270609445,1.0
175.9338980419157,0.9027379270609445,1.0
177.500881821807,0.9027379270609445,1.0
179.08174331644724,0.9027505413781945,1.0
180.67660543136304,0.9027505413781945,1.0
182.28559216057204,0.9027631556954446,1.0
183.90882859622297,0.9027631556954446,1.0
185.54644093832133,0.9027631556954446,1.0
187.19855650454005,0.9027631556954446,1.0
188.865303740119,0.9027631556954446,1.0
190.54681222785052,0.9027631556954446,1.0
192.24321269815397,0.9027631556954446,1.0
193.95463703923957,0.9027631556954446,1.0
195.68121830736217,0.9027631556954446,1.0
197.42309073716598,0.9029019131851955,1.0
199.18038975212005,0.9029523704541959,1.0
200.95325197504798,0.9029523704541959,1.0
202.74181523874904,0.9037935185076202,1.0
204.5462185967144,0.9038061328248703,1.0
206.36660233393778,0.9038061328248703,1.0
208.20310797782224,0.9038061328248703,1.0
210.05587830918313,0.9038061328248703,1.0
211.92505737334918,0.9038061328248703,1.0
213.81079049136042,0.9174313614593705,1.0
215.7132242712676,0.9174313614593705,1.0
217.63250661952952,0.9179217438672919,1.0
219.5687867525124,0.9269836444775796,1.0
221.52221520809084,0.9269836444775796,1.0
223.49294385735146,0.9269842257039672,1.0
225.48112591640034,0.9269968400212173,1.0
227.48691595827512,0.9270466528272788,1.0
229.5104699249615,0.9270466528272788,1.0
231.55194513951858,0.9270466528272788,1.0
233.61150031830897,0.9270466528272788,1.0
235.68929558333875,0.9270592671445289,1.0
237.78549247470622,0.9270592671445289,1.0
239.90025396316096,0.9270592671445289,1.0
242.03374446277445,0.9338142340319462,1.0
244.18612984372163,0.9340809006986128,1.0
246.35757744517798,0.9340940962422504,1.0
248.54825608832851,0.9340946774686381,1.0
250.75833608949335,0.9340975836005765,1.0
252.98798927336884,0.9407642502672432,1.0
255.2373889863865,0.9407642502672432,1.0
257.5067101101897,0.9407642502672432,1.0
259.7961290752306,0.9407642502672432,1.0
262.1058238744856,0.9411066028374104,1.0
264.4359740772952,0.9411066028374104,1.0
266.7867608433237,0.941686312982338,1.0
269.15836693664403,0.941686312982338,1.0
271.5509767399467,0.9416868942087256,1.0
273.964776268875,0.9416868942087256,1.0
276.3999531864869,0.9417000897523635,1.0
278.85669681784526,0.9417253183868636,1.0
281.335198164736,0.9417253183868636,1.0
283.8356499205196,0.9417631613386138,1.0
286.3582464851107,0.9417889711995016,1.0
288.90318398009265,0.9417895524258892,1.0
291.47066026396465,0.9418652383293897,1.0
294.060874947525,0.9418652383293897,1.0
296.67402940938973,0.9418652383293897,1.0
299.31032681164845,0.9418778526466398,1.0
301.96997211566037,0.9418904669638899,1.0
304.6531720979888,0.9418904669638899,1.0
307.3601353664768,0.9418904669638899,1.0
310.09107237646623,0.9418910481902776,1.0
312.8461954471592,0.9430021593013886,1.0
315.62571877812536,0.9430021593013886,1.0
318.42985846595536,0.9430147736186387,1.0
321.25883252106007,0.9430147736186387,1.0
324.1128608846221,0.9430147736186387,1.0
326.9921654456937,0.9430273879358888,1.0
329.89697005844835,0.9430405834795266,1.0
332.8275005595847,0.943103655065777,1.0
335.7839847858837,0.943103655065777,1.0
338.7666525919229,0.943103655065777,1.0
341.7757358679463,0.943103655065777,1.0
344.8114685578921,0.9439500318773711,1.0
347.87408667758245,0.9439976924411608,1.0
350.96382833307155,0.9440103067584109,1.0
354.0809337391578,0.9440103067584109,1.0
357.22564523805954,0.9440108879847984,1.0
360.398207318256,0.9440108879847984,1.0
363.59886663349596,0.9440114692111862,1.0
366.8278720219721,0.9440114692111862,1.0
370.08547452566995,0.9440114692111862,1.0
373.3719274098835,0.9506781358778528,1.0
376.68748618290596,0.9506781358778528,1.0
380.03240861589467,0.9506781358778528,1.0
383.40695476291154,0.9509395737863495,1.0
386.81138698114137,0.9509395737863495,1.0
390.24596995128934,0.9509395737863495,1.0
393.71097069815744,0.9509395737863495,1.0
397.2066586114065,0.9709395737863495,1.0
400.733305466499,0.9709395737863495,1.0
404.29118544582894,0.9709418986919002,1.0
407.8805751600378,0.9709418986919002,1.0
411.5017536695206,0.9709418986919002,1.0
415.1550025061217,0.9709418986919002,1.0
418.8406056950213,0.9709418986919002,1.0
422.55884977681956,0.9709545130091503,1.0
426.3100238298123,0.9709545130091503,1.0
430.0944194924662,0.9709550942355379,1.0
433.9123309860927,0.9709803228700381,1.0
437.76405513772175,0.9709803228700381,1.0
441.6498914031799,0.9709803228700381,1.0
445.57014189037136,0.9710439756826762,1.0
449.52511138276446,0.9711827331724271,1.0
453.51510736308967,0.9711827331724271,1.0
457.54044003724346,0.9711959287160647,1.0
461.60142235840596,0.9778625953827313,1.0
465.69837005137174,0.9778625953827313,1.0
469.8316016370963,0.9778625953827313,1.0
474.0014384574596,0.9778625953827313,1.0
478.20820470024944,0.9778625953827313,1.0
482.45222742436437,0.9780013528724822,1.0
486.7338365852434,0.9780265815069824,1.0
491.05336506051714,0.9780391958242325,1.0
495.41114867588806,0.9780391958242325,1.0
499.80752623123954,0.9791503069353437,1.0
504.24283952697635,0.9791503069353437,1.0
508.71743339059833,0.9791629212525937,1.0
513.231655703508,0.9791881498870939,1.0
517.7858574280591,0.9798668237432688,1.0
522.3803926348412,0.9798668237432688,1.0
527.0156185302072,0.9798668237432688,1.0
531.6918954840452,0.9798668237432688,1.0
536.409587057795,0.9801408759690156,1.0
541.1690600327145,0.9801408759690156,1.0
545.9706844383951,0.9801414571954034,1.0
550.8148335815285,0.980142038421791,1.0
555.7018840749328,0.980142038421791,1.0
560.6322158668299,0.980142038421791,1.0
565.6062122703865,0.980142038421791,1.0
570.6242599935143,0.980142038421791,1.0
575.6867491689351,0.9801546527390411,1.0
580.7940733845124,0.9801546527390411,1.0
585.9466297138516,0.9801546527390411,1.0
591.1448187471684,0.9801798813735413,1.0
596.3890446224366,0.9801924956907914,1.0
601.6797150568062,0.980784820152969,1.0
607.0172413783017,0.9807865638321321,1.0
612.4020385578018,0.9807865638321321,1.0
617.8345252413012,0.9807877262849075,1.0
623.3151237824594,0.9807912136432335,1.0
628.8442602754347,0.9808016757182116,1.0
634.4223645880151,0.9808142900354617,1.0
640.0498703950352,0.9808142900354617,1.0
645.727215212095,0.9808142900354617,1.0
651.4548404295734,0.9808142900354617,1.0
657.2331913469454,0.9808154524882372,1.0
663.0627172074021,0.9808160337146249,1.0
668.9438712327781,0.9808183586201754,1.0
674.8771106587848,0.9810850252868419,1.0
680.8628967705632,0.9810850252868419,1.0
686.9016949385438,0.9810850252868419,1.0
692.9939746546278,0.9810850252868419,1.0
699.1402095686885,0.981097639604092,1.0
705.340877525396,0.9811228682385922,1.0
711.5964606013664,0.9811366450086177,1.0
717.9074451426434,0.9811366450086177,1.0
724.2743218025063,0.9811401323669439,1.0
730.6975855796202,0.9811527466841939,1.0
737.1777358565178,0.981165361001444,1.0
743.715276438425,0.981165361001444,1.0
750.3107155924295,0.981165361001444,1.0
756.9645660869965,0.981165361001444,1.0
763.6773452318353,0.981167104680607,1.0
770.4495749181149,0.9811676859069947,1.0
777.2817816590434,0.9811808814506325,1.0
784.1744966307992,0.9811814626770202,1.0
791.1282557138287,0.9811814626770202,1.0
798.1435995345087,0.9811826251297956,1.0
805.2210735071776,0.9811843688089584,1.0
812.36122787654,0.9811849500353461,1.0
819.5646177604458,0.9811855312617339,1.0
826.8318031930457,0.9811855312617339,1.0
834.1633491683363,0.9811861124881216,1.0
841.5598256840826,0.9811861124881216,1.0
849.0218077861343,0.9811866937145093,1.0
856.5498756131327,0.9811866937145093,1.0
864.1446144416145,0.9811866937145093,1.0
871.8066147315147,0.9811993080317594,1.0
879.536472172073,0.9811993080317594,1.0
887.3347877281428,0.9812004704845348,1.0
895.2021676869194,0.9812004704845348,1.0
903.1392237050723,0.9812136660281726,1.0
911.1465728563002,0.9814803326948394,1.0
919.2248376793058,0.9814814951476145,1.0
927.3746462261959,0.9814820763740022,1.0
935.5966321113104,0.9814946906912523,1.0
943.8914345604803,0.98149527191764,1.0
952.2596984607293,0.9826063830287513,1.0
960.7020744104084,0.9826075454815266,1.0
969.2192187697777,0.9826075454815266,1.0
977.8117937120362,0.9826075454815266,1.0
986.4804672748021,0.9826201597987767,1.0
995.2259134120512,0.9826333553424144,1.0
1004.0488120465143,0.9826333553424144,1.0
1012.9498491225348,0.9826465508860521,1.0
1021.9297166594037,0.9826649774671791,1.0
1030.9891128051572,0.9826787542372043,1.0
1040.1287418908569,0.9826793354635921,1.0
1049.3493144853471,0.9826936934600053,1.0
1058.6515474505,0.9826936934600053,1.0
1068.0361639969487,0.9826942746863928,1.0
1077.5038937403108,0.9827074702300306,1.0
1087.0554727579183,0.9827074702300306,1.0
1096.6916436460415,0.9827074702300306,1.0
1106.413155577622,0.9827074702300306,1.0
1116.2207643605207,0.9827086326828061,1.0
1126.1152324962761,0.9827218282264437,1.0
1136.0973292393867,0.9827344425436938,1.0
1146.167830657119,0.9827470568609439,1.0
1156.327519689839,0.9827470568609439,1.0
1166.5771862118877,0.9827470568609439,1.0
1176.9176270929886,0.9827470568609439,1.0
1187.3496462602004,0.9833772242748716,1.0
1197.87405476042,0.9834024529093718,1.0
1208.4916708234373,0.9834024529093718,1.0
1219.2033199255497,0.9834150672266219,1.0
1230.0098348537413,0.9835159817646225,1.0
1240.9120557704223,0.9837952627485392,1.0
1251.9108302787572,0.9838457200175396,1.0
1263.007013488556,0.9839466345555401,1.0
1274.201468082758,0.9839592488727902,1.0
1285.4950643845018,0.9839592488727902,1.0
1296.8886804247882,0.984085392045291,1.0
1308.3832020107454,0.9842746068040422,1.0
1319.9795227944933,0.9842872211212923,1.0
1331.678544342626,0.9845665021052089,1.0
1343.481176206303,0.9902668985206138,1.0
1355.3883359919614,0.9958224540761694,1.0
1367.4009494326579,0.9964021642210968,1.0
1379.519950460041,0.9964021642210968,1.0
1391.7462812769586,0.9964021642210968,1.0
1404.0808924307134,0.9964021642210968,1.0
1416.5247428869588,0.9964021642210968,1.0
1429.0788001042606,0.9964021642210968,1.0
1441.74404010931,0.9964021642210968,1.0
1454.5214475728058,0.9964021642210968,1.0
1467.412015886008,0.9964021642210968,1.0
1480.4167472379718,0.9964021642210968,1.0
1493.536652693462,0.9964021642210968,1.0
1506.7727522715604,0.9964021642210968,1.0
1520.1260750249648,0.9964526214900972,1.0
1533.5976591199988,0.9964526214900972,1.0
1547.1885519173222,0.9964652358073472,1.0
1560.8998100533586,0.9964652358073472,1.0
1574.7324995224458,0.9964778501245973,1.0
1588.6876957597112,0.9964904644418474,1.0
1602.7664837246855,0.9964904644418474,1.0
1616.969957985647,0.9965156930763476,1.0
1631.299222804728,0.9966670648833486,1.0
1645.755392223763,0.9968436653248496,1.0
1660.3395901509002,0.9968436653248496,1.0
1675.0529504479814,0.9968436653248496,1.0
1689.8966170186957,0.9968436653248496,1.0
1704.871743897513,0.9968436653248496,1.0
1719.9794953394062,0.9968436653248496,1.0
1735.221045910363,0.9968436653248496,1.0
1750.5975805787111,0.9968436653248496,1.0
1766.110294807239,0.9968436653248496,1.0
1781.7603946461397,0.9968688939593497,1.0
1797.5490968267775,0.9968688939593497,1.0
1813.477628856282,0.9968688939593497,1.0
1829.5472291129827,0.9968688939593497,1.0
1845.75914694269,0.9968815082765998,1.0
1862.1146427558187,0.9968815082765998,1.0
1878.6149881253914,0.9968815082765998,1.0
1895.26146588589,0.9968941225938499,1.0
1912.0553702329935,0.9971555605023467,1.0
1928.9980068241962,0.9971681748195967,1.0
1946.0906928803165,0.9971681748195967,1.0
1963.3347572879084,0.9971681748195967,1.0
1980.7315407025692,0.9971681748195967,1.0
1998.2823956531806,0.9971681748195967,1.0
2015.9886866470558,0.9971681748195967,1.0
2033.851790276025,0.9971681748195967,1.0
2051.8730953234613,0.9971681748195967,1.0
2070.054002872251,0.9971681748195967,1.0
2088.395926413725,0.9971681748195967,1.0
2106.900291957551,0.9971681748195967,1.0
2125.5685381425933,0.9971681748195967,1.0
2144.402116348773,0.9971681748195967,1.0
2163.4024908098986,0.9971681748195967,1.0
2182.571138727507,0.9971681748195967,1.0
2201.909550385708,0.9971681748195967,1.0
2221.419229267051,0.9971807891368468,1.0
2241.1016921694136,0.9971807891368468,1.0
2260.958469323919,0.9971807891368468,1.0
2280.9911045139193,0.9971807891368468,1.0
2301.2011551950072,0.9971807891368468,1.0
2321.5901926161064,0.9971807891368468,1.0
2342.159801941629,0.9971934034540969,1.0
2362.911582374715,0.9971934034540969,1.0
2383.8471472815645,0.9971934034540969,1.0
2404.9681243168716,0.9971934034540969,1.0
2426.2761555503603,0.9971934034540969,1.0
2447.7728975944615,0.9971934034540969,1.0
2469.4600217330985,0.9971934034540969,1.0
2491.3392140516253,0.9971934034540969,1.0
2513.412175567913,0.9971934034540969,1.0
2535.680622364596,0.9971934034540969,1.0
2558.1462857224915,0.9971934034540969,1.0
2580.810912255202,0.9971934034540969,1.0
2603.676264044896,0.9974600701207634,1.0
2626.7441187793197,0.9974600701207634,1.0
2650.016269889993,0.9975105273897638,1.0
2673.494526691646,0.9975105273897638,1.0
2697.180714522884,0.9988281051935123,1.0
2721.0766748881006,0.9988281051935123,1.0
2745.1842656006506,0.9988281051935123,1.0
2769.505360927277,0.9988281051935123,1.0
2794.0418517338403,0.9988281051935123,1.0
2818.795645632321,0.9988281051935123,1.0
2843.768667129124,0.9988281051935123,1.0
2868.9628577747085,0.9988281051935123,1.0
2894.380176314529,0.9988281051935123,1.0
2920.022598841324,0.9988281051935123,1.0
2945.892118948751,0.9988281051935123,1.0
2971.990747886369,0.9988281051935123,1.0
2998.320514716017,0.9988281051935123,1.0
3024.8834664695714,0.9988281051935123,1.0
3051.6816683080697,0.9988281051935123,1.0
3078.717203682284,0.9988281051935123,1.0
3105.992174494715,0.9988281051935123,1.0
3133.508701262969,0.9988281051935123,1.0
3161.2689232846656,0.9988281051935123,1.0
3189.2749988037103,0.9988281051935123,1.0
3217.5291051781396,0.9988281051935123,1.0
3246.0334390493517,0.9988281051935123,1.0
3274.790216512934,0.9988281051935123,1.0
3303.8016732909164,0.9988281051935123,1.0
3333.070064905604,0.9988281051935123,1.0
3362.597666854955,0.9988281051935123,1.0
3392.386774789449,0.9988281051935123,1.0
3422.439704690613,0.9988281051935123,1.0
3452.758793051028,0.9988281051935123,1.0
3483.3463970560356,0.9988281051935123,1.0
3514.2048947669527,0.9988281051935123,1.0
3545.3366853059756,0.9988281051935123,1.0
3576.7441890427217,0.9988281051935123,1.0
3608.4298477823586,0.9988281051935123,1.0
3640.396124955493,0.9988281051935123,1.0
3672.645505809647,0.9988407195107624,1.0
3705.180497602521,0.9988407195107624,1.0
3738.0036297968813,0.9988407195107624,1.0
3771.1174542572335,0.9988407195107624,1.0
3804.52454544824,0.9988407195107624,1.0
3838.227500634828,0.9988407195107624,1.0
3872.228940084169,0.9988407195107624,1.0
3906.5315072693397,0.9988407195107624,1.0
3941.1378690748957,0.9988407195107624,1.0
3976.0507160041648,0.9988407195107624,1.0
4011.2727623884402,0.9988533338280124,1.0
4046.806746598032,0.9988911767797627,1.0
4082.655431255115,0.9988911767797627,1.0
4118.821603448567,0.9988911767797627,1.0
4155.308074950594,0.9988911767797627,1.0
4192.1176824354,0.9988911767797627,1.0
4229.253287699657,0.9988911767797627,1.0
4266.717777885069,0.9988911767797627,1.0
4304.514065702772,0.9988911767797627,1.0
4342.645089659816,0.9988911767797627,1.0
4381.113814287642,0.9988911767797627,1.0
4419.923230372506,0.9988911767797627,1.0
4459.076355188068,0.9988911767797627,1.0
4498.576232729906,0.9988911767797627,1.0
4538.425933952239,0.9988911767797627,1.0
4578.628557006622,0.9988911767797627,1.0
4619.187227482845,0.9988911767797627,1.0
4660.105098651954,0.9988911767797627,1.0
4701.385351711349,0.9988911767797627,1.0
4743.031196032178,0.9988911767797627,1.0
4785.045869408779,0.9988911767797627,1.0
4827.432638310482,0.9988911767797627,1.0
4870.194798135496,0.9988911767797627,1.0
4913.3356734671415,0.9988911767797627,1.0
4956.858618332352,0.9988911767797627,1.0
5000.76701646237,0.9988911767797627,1.0
5045.06428155589,0.9988911767797627,1.0
5089.753857544392,0.9988911767797627,1.0
5134.839218859963,0.9988911767797627,1.0
5180.323870705342,0.9989037910970128,1.0
5226.211349326519,0.9989037910970128,1.0
5272.5052222875875,0.9989037910970128,1.0
5319.209088748147,0.9989037910970128,1.0
5366.326579743143,0.9994266669140063,1.0
5413.861358465103,0.9994266669140063,1.0
5461.817120549007,0.9994266669140063,1.0
5510.197594359538,0.9994266669140063,1.0
5559.006541281017,0.9994266669140063,1.0
5608.247756009773,0.9994266669140063,1.0
5657.925066849191,0.9994266669140063,1.0
5708.042336007378,0.9994266669140063,1.0
5758.603459897364,0.9994518955485064,1.0
5809.612369440113,0.9994518955485064,1.0
5861.073030370053,0.9994518955485064,1.0
5912.98944354348,0.9994518955485064,1.0
5965.365645249534,0.9994645098657565,1.0
6018.205707524041,0.9994645098657565,1.0
6071.513738466116,0.9994645098657565,1.0
6125.293882557488,0.9994645098657565,1.0
6179.550320984803,0.9994645098657565,1.0
6234.287271964597,0.9994645098657565,1.0
6289.508991071342,0.9994645098657565,1.0
6345.21977156821,0.9994645098657565,1.0
6401.42394474094,0.9994645098657565,1.0
6458.1258802345055,0.9994645098657565,1.0
6515.329986392868,0.9994645098657565,1.0
6573.040710601741,0.9994645098657565,1.0
6631.26253963428,0.9994645098657565,1.0
6690.000001,1.0,1.0


==> data/payload_cdf_log_gen_iot_v2_facebook_video1a.csv <==
x,real_cdf,synth_cdf
0.0,0.019230769230769232,0.0
0.00915586600662371,0.019230769230769232,0.0
0.018395561895578668,0.019230769230769232,0.0
0.027719855202034852,0.019230769230769232,0.0
0.03712952048861141,0.019230769230769232,0.0
0.04662533940971903,0.019230769230769232,0.0
0.056208100776491486,0.019230769230769232,0.0
0.06587860062231155,0.019230769230769232,0.0
0.07563764226893703,0.019230769230769232,0.0
0.08548603639323206,0.019230769230769232,0.0
0.09542460109450956,0.019230769230769232,0.0
0.10545416196249012,0.019230769230769232,0.0
0.11557555214588319,0.019230769230769232,0.0
0.12578961242159614,0.019230769230769232,0.0
0.13609719126457712,0.019230769230769232,0.0
0.14649914491829716,0.019230769230769232,0.0
0.15699633746587774,0.019230769230769232,0.0
0.1675896409018697,0.019230769230769232,0.0
0.17827993520468913,0.019230769230769232,0.0
0.18906810840971652,0.019230769230769232,0.0
0.1999550566830654,0.019230769230769232,0.0
0.21094168439602612,0.019230769230769232,0.0
0.22202890420019133,0.019230769230769232,0.0
0.23321763710326948,0.019230769230769232,0.0
0.24450881254559215,0.019230769230769232,0.0
0.255903368477322,0.019230769230769232,0.0
0.2674022514363677,0.019230769230769232,0.0
0.27900641662701225,0.019230769230769232,0.0
0.29071682799926113,0.019230769230769232,0.0
0.3025344583289168,0.019230769230769232,0.0
0.31446028929838654,0.019230769230769232,0.0
0.32649531157823036,0.019230769230769232,0.0
0.33864052490945523,0.019230769230769232,0.0
0.35089693818656265,0.019230769230769232,0.0
0.363265569541357,0.019230769230769232,0.0
0.3757474464275213,0.019230769230769232,0.0
0.38834360570596643,0.019230769230769232,0.0
0.40105509373096304,0.019230769230769232,0.0
0.41388296643706135,0.019230769230769232,0.0
0.4268282894268068,0.019230769230769232,0.0
0.43989213805925864,0.019230769230769232,0.0
0.4530755975393202,0.019230769230769232,0.0
0.4663797630078849,0.019230769230769232,0.0
0.4798057396328097,0.019230769230769232,0.0
0.49335464270072044,0.019230769230769232,0.0
0.5070275977096577,0.019230769230769232,0.0
0.5208257404625712,0.019230769230769232,0.0
0.5347502171616709,0.019230769230769232,0.0
0.5488021845036398,0.019230769230769232,0.0
0.5629828097757212,0.019230769230769232,0.0
0.5772932709526839,0.019230769230769232,0.0
0.5917347567946759,0.019230769230769232,0.0
0.6063084669459737,0.019230769230769232,0.0
0.6210156120346363,0.019230769230769232,0.0
0.6358574137730705,0.019230769230769232,0.0
0.6508351050595187,0.019230769230769232,0.0
0.6659499300804742,0.019230769230769232,0.0
0.6812031444140353,0.019230769230769232,0.0
0.6965960151342045,0.019230769230769232,0.0
0.7121298209161451,0.019230769230769232,0.0
0.727805852142398,0.019230769230769232,0.0
0.7436254110100741,0.019230769230769232,0.0
0.7595898116390265,0.019230769230769232,0.0
0.7757003801810138,0.019230769230769232,0.0
0.7919584549298618,0.019230769230769232,0.0
0.8083653864326361,0.019230769230769232,0.0
0.8249225376018297,0.019230769230769232,0.0
0.8416312838285798,0.019230769230769232,0.0
0.8584930130969205,0.019230769230769232,0.0
0.8755091260990825,0.019230769230769232,0.0
0.8926810363518455,0.019230769230769232,0.0
0.9100101703139607,0.019230769230769232,0.0
0.927497967504644,0.019230769230769232,0.0
0.945145880623156,0.019230769230769232,0.0
0.9629553756694775,0.019230769230769232,0.0
0.9809279320660892,0.019230769230769232,0.0
0.9990650427808644,0.019230769230769232,0.0
1.0173682144510914,0.019230769230769232,0.0
1.0358389675086275,0.019230769230769232,0.0
1.0544788363061997,0.019230769230769232,0.0
1.0732893692448633,0.019230769230769232,0.0
1.0922721289026267,0.019230769230769232,0.0
1.1114286921642524,0.019230769230769232,0.0
1.130760650352249,0.019230769230769232,0.0
1.1502696093590608,0.019230769230769232,0.0
1.1699571897804675,0.019230769230769232,0.0
1.1898250270502069,0.019230769230769232,0.0
1.20987477157583,0.019230769230769232,0.0
1.2301080888757965,0.019230769230769232,0.0
1.2505266597178308,0.019230769230769232,0.0
1.2711321802585418,0.019230769230769232,0.0
1.2919263621843202,0.019230769230769232,0.0
1.3129109328535282,0.019230769230769232,0.0
1.3340876354399904,0.019230769230769232,0.0
1.355458229077796,0.019230769230769232,0.0
1.3770244890074315,0.019230769230769232,0.0
1.3987882067232467,0.019230769230769232,0.0
1.420751190122274,0.019230769230769232,0.0
1.4429152636544083,0.019230769230769232,0.0
1.4652822684739637,0.019230769230769232,0.0
1.4878540625926169,0.019230769230769232,0.0
1.5106325210337492,0.019230769230769232,0.0
1.533619535988206,0.019230769230769232,0.0
1.5568170169714786,0.019230769230769232,0.0
1.5802268909823245,0.019230769230769232,0.0
1.603851102662846,0.019230769230769232,0.0
1.6276916144600264,0.019230769230769232,0.0
1.651750406788751,0.019230769230769232,0.0
1.6760294781963188,0.019230769230769232,0.0
1.7005308455284596,0.019230769230769232,0.0
1.7252565440968723,0.019230769230769232,0.0
1.7502086278482976,0.019230769230769232,0.0
1.775389169535137,0.019230769230769232,0.0
1.800800260887636,0.019230769230769232,0.0
1.8264440127876398,0.019230769230769232,0.0
1.852322555443947,0.019230769230769232,0.0
1.8784380385692623,0.019230769230769232,0.0
1.904792631558771,0.019230769230769232,0.0
1.931388523670351,0.019230769230769232,0.0
1.9582279242064318,0.019230769230769232,0.0
1.9853130626975184,0.019230769230769232,0.0
2.0126461890874,0.019230769230769232,0.0
2.0402295739200498,0.019230769230769232,0.0
2.0680655085282362,0.019230769230769232,0.0
2.0961563052238645,0.019230769230769232,0.0
2.1245042974900583,0.019230769230769232,0.0
2.153111840174997,0.019230769230769232,0.0
2.181981309687538,0.019230769230769232,0.0
2.2111151041946178,0.019230769230769232,0.0
2.240515643820469,0.019230769230769232,0.0
2.270185370847657,0.019230769230769232,0.0
2.300126749919959,0.019230769230769232,0.0
2.3303422682471018,0.019230769230769232,0.0
2.360834435811367,0.019230769230769232,0.0
2.391605785576103,0.019230769230769232,0.0
2.422658873696127,0.019230769230769232,0.0
2.4539962797300703,0.019230769230769232,0.0
2.4856206068546554,0.019230769230769232,0.0
2.517534482080944,0.019230769230769232,0.0
2.5497405564725555,0.019230769230769232,0.0
2.582241505365896,0.019230769230769232,0.0
2.615040028592392,0.019230769230769232,0.0
2.648138850702765,0.019230769230769232,0.0
2.6815407211933575,0.019230769230769232,0.0
2.7152484147345333,0.019230769230769232,0.0
2.749264731401164,0.019230769230769232,0.0
2.7835924969052326,0.019230769230769232,0.0
2.818234562830564,0.019230769230769232,0.0
2.8531938068696996,0.019230769230769232,0.0
2.8884731330629507,0.019230769230769232,0.0
2.9240754720396325,0.019230769230769232,0.0
2.9600037812615057,0.019230769230769232,0.0
2.9962610452684593,0.019230769230769232,0.0
3.032850275926427,0.019230769230769232,0.0
3.0697745126775846,0.019230769230769232,0.0
3.107036822792833,0.019230769230769232,0.0
3.1446403016265942,0.019230769230769232,0.0
3.1825880728739397,0.019230769230769232,0.0
3.220883288830076,0.019230769230769232,0.0
3.259529130652201,0.019230769230769232,0.0
3.2985288086237627,0.019230769230769232,0.0
3.3378855624211337,0.019230769230769232,0.0
3.37760266138273,0.019230769230769232,0.0
3.4176834047805897,0.019230769230769232,0.0
3.4581311220944455,0.019230769230769232,0.0
3.498949173288301,0.019230769230769232,0.0
3.5401409490895395,0.019230769230769232,0.0
3.581709871270588,0.019230769230769232,0.0
3.6236593929331677,0.019230769230769232,0.0
3.6659929987951307,0.019230769230769232,0.0
3.7087142054799433,0.019230769230769232,0.0
3.7518265618088034,0.019230769230769232,0.0
3.79533364909544,0.019230769230769232,0.0
3.8392390814436115,0.019230769230769232,0.0
3.8835465060473267,0.019230769230769232,0.0
3.928259603493811,0.019230769230769232,0.0
3.9733820880692567,0.019230769230769232,0.0
4.018917708067361,0.019230769230769232,0.0
4.064870246100697,0.019230769230769232,0.0
4.11124351941493,0.019230769230769232,0.0
4.158041380205917,0.019230769230769232,0.0
4.205267715939703,0.019230769230769232,0.0
4.252926449675451,0.019230769230769232,0.0
4.3010215403913294,0.019230769230769232,0.0
4.349556983313378,0.019230769230769232,0.0
4.398536810247394,0.019230769230769232,0.0
4.447965089913845,0.019230769230769232,0.0
4.4978459282858605,0.019230769230769232,0.0
4.548183468930307,0.019230769230769232,0.0
4.598981893351997,0.019230769230769232,0.0
4.65024542134104,0.019230769230769232,0.0
4.701978311323378,0.019230769230769232,0.0
4.75418486071453,0.019230769230769232,0.0
4.806869406276575,0.019230769230769232,0.0
4.860036324478406,0.019230769230769232,0.0
4.913690031859277,0.019230769230769232,0.0
4.967834985395687,0.019230769230769232,0.0
5.022475682871611,0.019230769230769232,0.0
5.077616663252133,0.019230769230769232,0.0
5.133262507060493,0.019230769230769232,0.0
5.189417836758588,0.019230769230769232,0.0
5.246087317130957,0.019230769230769232,0.0
5.303275655672279,0.019230769230769232,0.0
5.360987602978428,0.019230769230769232,0.0
5.4192279531410925,0.019230769230769232,0.0
5.478001544146027,0.019230769230769232,0.0
5.53731325827493,0.019230769230769232,0.0
5.597168022511019,0.019230769230769232,0.0
5.6575708089483125,0.019230769230769232,0.0
5.718526635204652,0.019230769230769232,0.0
5.780040564838519,0.019230769230769232,0.0
5.8421177077696544,0.019230769230769232,0.0
5.904763220703541,0.019230769230769232,0.0
5.967982307559765,0.019230769230769232,0.0
6.031780219904307,0.019230769230769232,0.0
6.096162257385778,0.019230769230769232,0.0
6.161133768175662,0.019230769230769232,0.0
6.226700149412588,0.019230769230769232,0.0
6.292866847650657,0.019230769230769232,0.0
6.3596393593118945,0.019230769230769232,0.0
6.427023231142828,0.019230769230769232,0.0
6.495024060675254,0.019230769230769232,0.0
6.563647496691216,0.019230769230769232,0.0
6.632899239692257,0.019230769230769232,0.0
6.702785042372938,0.019230769230769232,0.0
6.77331071009873,0.019230769230769232,0.0
6.844482101388249,0.019230769230769232,0.0
6.916305128399916,0.019230769230769232,0.0
6.988785757423095,0.019230769230769232,0.0
7.0619300093736825,0.019230769230769232,0.0
7.135743960294288,0.019230769230769232,0.0
7.210233741858938,0.019230769230769232,0.0
7.2854055418824615,0.019230769230769232,0.0
7.361265604834476,0.019230769230769232,0.0
7.43782023235813,0.019230769230769232,0.0
7.5150757837935815,0.019230769230769232,0.0
7.593038676706239,0.019230769230769232,0.0
7.671715387419899,0.019230769230769232,0.0
7.751112451554694,0.019230769230769232,0.0
7.831236464570023,0.019230769230769232,0.0
7.912094082312437,0.019230769230769232,0.0
7.993692021568512,0.019230769230769232,0.0
8.076037060622834,0.019230769230769232,0.0
8.159136039821046,0.019230769230769232,0.0
8.242995862138088,0.019230769230769232,0.0
8.327623493751602,0.019230769230769232,0.0
8.413025964620626,0.019230769230769232,0.0
8.499210369069564,0.019230769230769232,0.0
8.586183866377493,0.019230769230769232,0.0
8.673953681372906,0.019230769230769232,0.0
8.762527105033842,0.019230769230769232,0.0
8.85191149509356,0.019230769230769232,0.0
8.942114276651754,0.019230769230769232,0.0
9.033142942791317,0.019230769230769232,0.0
9.125005055200818,0.019230769230769232,0.0
9.217708244802623,0.019230769230769232,0.0
9.311260212386811,0.019230769230769232,0.0
9.405668729250856,0.019230769230769232,0.0
9.50094163784519,0.019230769230769232,0.0
9.597086852424678,0.019230769230769232,0.0
9.694112359706029,0.019230769230769232,0.0
9.792026219531278,0.019230769230769232,0.0
9.890836565537274,0.019230769230769232,0.0
9.990551605831373,0.019230769230769232,0.0
10.091179623673248,0.019230769230769232,0.0
10.192728978162995,0.019230769230769232,0.0
10.295208104935512,0.019230769230769232,0.0
10.398625516861227,0.019230769230769232,0.0
10.502989804753293,0.019230769230769232,0.0
10.608309638081176,0.019230769230769232,0.0
10.714593765690843,0.019230769230769232,0.0
10.82185101653154,0.019230769230769232,0.0
10.930090300389168,0.019230769230769232,0.0
11.039320608626454,0.019230769230769232,0.0
11.149551014929818,0.019230769230769232,0.0
11.260790676063156,0.019230769230769232,0.0
11.373048832628454,0.019230769230769232,0.0
11.486334809833409,0.019230769230769232,0.0
11.600658018266088,0.019230769230769232,0.0
11.716027954676617,0.019230769230769232,0.0
11.83245420276612,0.019230769230769232,0.0
11.949946433982785,0.019230769230769232,0.0
12.068514408325282,0.019230769230769232,0.0
12.188167975153542,0.019230769230769232,0.0
12.30891707400689,0.019230769230769232,0.0
12.430771735429767,0.019230769230769232,0.0
12.553742081804907,0.019230769230769232,0.0
12.677838328194252,0.019230769230769232,0.0
12.803070783187463,0.019230769230769232,0.0
12.929449849758267,0.019230769230769232,0.0
13.05698602612864,0.019230769230769232,0.0
13.185689906640853,0.019230769230769232,0.0
13.315572182637574,0.019230769230769232,0.0
13.446643643349956,0.019230769230769232,0.0
13.578915176793906,0.019230769230769232,0.0
13.712397770674567,0.019230769230769232,0.0
13.84710251329901,0.019230769230769232,0.0
13.983040594497384,0.019230769230769232,0.0
14.1202233065524,0.019230769230769232,0.0
14.258662045137427,0.019230769230769232,0.0
14.398368310263063,0.019230769230769232,0.0
14.539353707232468,0.019230769230769232,0.0
14.681629947605423,0.019230769230769232,0.0
14.825208850171151,0.019230769230769232,0.0
14.970102341930158,0.019230769230769232,0.0
15.116322459084941,0.019230769230769232,0.0
15.263881348039858,0.019230769230769232,0.0
15.41279126641014,0.019230769230769232,0.0
15.563064584040072,0.019230769230769232,0.0
15.7147137840306,0.019230769230769232,0.0
15.867751463776248,0.019230769230769232,0.0
16.022190336011615,0.019230769230769232,0.0
16.178043229867388,0.019230769230769232,0.0
16.335323091936036,0.019230769230769232,0.0
16.49404298734734,0.019230769230769232,0.0
16.6542161008536,0.019230769230769232,0.0
16.815855737925,0.019230769230769232,0.0
16.97897532585478,0.019230769230769232,0.0
17.143588414874696,0.019230769230769232,0.0
17.30970867928062,0.019230769230769232,0.0
17.477349918568425,0.019230769230769232,0.0
17.646526058580342,0.019230769230769232,0.0
17.817251152661715,0.019230769230769232,0.0
17.989539382828475,0.019230769230769232,0.0
18.16340506094516,0.019230769230769232,0.0
18.338862629913823,0.019230769230769232,0.0
18.51592666487382,0.019230769230769232,0.0
18.694611874412495,0.019230769230769232,0.0
18.874933101787082,0.019230769230769232,0.0
19.056905326157647,0.019230769230769232,0.0
19.240543663831488,0.019230769230769232,0.0
19.42586336951875,0.019230769230769232,0.0
19.612879837599664,0.019230769230769232,0.0
19.801608603403366,0.019230769230769232,0.0
19.99206534449835,0.019230769230769232,0.0
20.18426588199487,0.036860965121834684,0.0
20.378226181859112,0.036860965121834684,0.0
20.5739623562395,0.036860965121834684,0.0
20.771490664805178,0.036860965121834684,0.0
20.970827516096588,0.036860965121834684,0.0
21.17198946888861,0.036860965121834684,0.0
21.374993233566023,0.036860965121834684,0.0
21.57985567351167,0.036860965121834684,0.0
21.78659380650725,0.036860965121834684,0.0
21.995224806146986,0.036860965121834684,0.0
22.205766003264262,0.036860965121834684,0.0
22.418234887371206,0.036860965121834684,0.0
22.63264910811162,0.036860965121834684,0.0
22.849026476727055,0.036860965121834684,0.0
23.06738496753638,0.036860965121834684,0.0
23.287742719428977,0.036860965121834684,0.0
23.510118037371413,0.036860965121834684,0.0
23.73452939392812,0.036860965121834684,0.0
23.96099543079582,0.036860965121834684,0.0
24.189534960352134,0.036860965121834684,0.0
24.420166967218286,0.036860965121834684,0.0
24.652910609836134,0.036860965121834684,0.0
24.887785222059694,0.036860965121834684,0.0
25.12481031476112,0.036860965121834684,0.0
25.36400557745154,0.036860965121834684,0.0
25.60539087991657,0.036860965121834684,0.0
25.848986273866927,0.036860965121834684,0.0
26.094811994604136,0.036860965121834684,0.0
26.34288846270139,0.036860965121834684,0.0
26.593236285699945,0.036860965121834684,0.0
26.845876259820912,0.036860965121834684,0.0
27.10082937169286,0.036860965121834684,0.0
27.358116800095083,0.036860965121834684,0.0
27.61775991771693,0.036860965121834684,0.0
27.87978029293328,0.036860965121834684,0.0
28.1441996915961,0.036860965121834684,0.0
28.411040078842646,0.036860965121834684,0.0
28.68032362091997,0.036860965121834684,0.0
28.952072687026337,0.036860965121834684,0.0
29.22630985116941,0.036860965121834684,0.0
29.503057894041397,0.036860965121834684,0.0
29.782339804911533,0.036860965121834684,0.0
30.064178783535656,0.0464763497372193,0.0
30.348598242083515,0.0464763497372193,0.0
30.635621807083517,0.0464763497372193,0.0
30.92527332138539,0.0464763497372193,0.0
31.21757684614084,0.0464763497372193,0.0
31.512556662802197,0.0464763497372193,0.0
31.81023727513958,0.0464763497372193,0.0
32.1106434112763,0.16090907420338857,0.0
32.41380002574303,0.16090907420338857,0.0
32.71973230155086,0.16090907420338857,0.0
33.028465652283074,0.16090907420338857,0.0
33.340025724206384,0.16090907420338857,0.0
33.65443839840122,0.16090907420338857,0.0
33.97172979291178,0.16090907420338857,0.0
34.29192626491554,0.16090907420338857,0.0
34.61505441291274,0.16090907420338857,0.0
34.941141078935985,0.16090907420338857,0.0
35.270213350779876,0.16090907420338857,0.0
35.60229856425128,0.16090907420338857,0.0
35.93742430543999,0.16090907420338857,0.0
36.275618413010406,0.18975522804954242,0.0
36.616908980513976,0.18975522804954242,0.0
36.96132435872291,0.18975522804954242,0.0
37.308893157985366,0.18975522804954242,0.0
37.659644250601936,0.18975522804954242,0.0
38.0136067732242,0.18975522804954242,0.0009615384615384616
38.37081012927495,0.18975522804954242,0.0009615384615384616
38.731283991390804,0.18975522804954242,0.0009615384615384616
39.0950583038871,0.18975522804954242,0.0009615384615384616
39.462163285245246,0.18975522804954242,0.0009615384615384616
39.832629430623086,0.18975522804954242,0.0009615384615384616
40.20648751438798,0.26445937006137676,0.0009615384615384616
40.58376859267334,0.26445937006137676,0.0009615384615384616
40.96450400595831,0.26445937006137676,0.0009615384615384616
41.34872538167128,0.26445937006137676,0.0009615384615384616
41.736464636817175,0.26445937006137676,0.0009615384615384616
42.12775398062867,0.4375362931382998,0.0038461538461538464
42.52262591724195,0.4375362931382998,0.0038461538461538464
42.92111324839664,0.4375362931382998,0.0038461538461538464
43.323249076160685,0.4375362931382998,0.0038461538461538464
43.72906680568023,0.4375362931382998,0.0038461538461538464
44.13860014795435,0.45676706236906905,0.009615384615384616
44.55188312263559,0.45676706236906905,0.009615384615384616
44.96895006085582,0.45676706236906905,0.009615384615384616
45.389835608078194,0.45676706236906905,0.019230769230769232
45.81457472697507,0.45676706236906905,0.019230769230769232
46.24320270033232,0.45676706236906905,0.02788461538461539
46.67575513398033,0.45676706236906905,0.02788461538461539
47.11226795975164,0.45676706236906905,0.038461538461538464
47.55277743846591,0.45676706236906905,0.038461538461538464
47.99732016294194,0.45676706236906905,0.038461538461538464
48.445933061037465,0.46638244698445364,0.05480769230769231
48.89865339871682,0.46638244698445364,0.05480769230769231
49.355518783146415,0.46638244698445364,0.06634615384615385
49.81656716581894,0.46638244698445364,0.06634615384615385
50.281836845705755,0.48561321621522285,0.09134615384615384
50.75136647243859,0.48561321621522285,0.09134615384615384
51.225195049519925,0.5075912381932448,0.15384615384615385
51.7033619375631,0.5075912381932448,0.15384615384615385
52.18590685756203,0.5153575103825939,0.3596153846153846
52.672869894190626,0.5153575103825939,0.3596153846153846
53.16429149913279,0.5153575103825939,0.4471153846153845
53.66021249444255,0.5153575103825939,0.4471153846153845
54.16067407593525,0.5249728949979786,0.4769230769230767
54.665717816609565,0.5249728949979786,0.4769230769230767
55.17538567010098,0.5249728949979786,0.49807692307692303
55.68971997416679,0.5249728949979786,0.49807692307692303
56.20876345420329,0.5249728949979786,0.5182692307692308
56.73255922679462,0.5249728949979786,0.5182692307692308
57.26115080329463,0.5249728949979786,0.5307692307692308
57.794582093441306,0.5249728949979786,0.5307692307692308
58.332897409004254,0.5249728949979786,0.5432692307692307
58.87614146746586,0.5249728949979786,0.5432692307692307
59.42435939573563,0.5249728949979786,0.5548076923076923
59.97759673389907,0.5249728949979786,0.5548076923076923
60.5358994390006,0.5249728949979786,0.5653846153846153
61.09931388886112,0.5249728949979786,0.5807692307692308
61.667886885930805,0.5249728949979786,0.5807692307692308
62.241665661176654,0.5249728949979786,0.5942307692307692
62.820697878006094,0.5249728949979786,0.5942307692307692
63.40503163622628,0.5249728949979786,0.6076923076923076
63.99471547603995,0.5249728949979786,0.6076923076923076
64.58979838207722,0.5249728949979786,0.6173076923076923
65.19032978746499,0.5249728949979786,0.6278846153846154
65.79635957793326,0.5249728949979786,0.6278846153846154
66.40793809595903,0.5290937741188577,0.635576923076923
67.02511614494843,0.5290937741188577,0.6413461538461538
67.6479449934566,0.5290937741188577,0.6413461538461538
68.27647637944678,0.5290937741188577,0.6499999999999999
68.91076251458804,0.5290937741188577,0.6499999999999999
69.55085608859245,0.5290937741188577,0.6596153846153846
70.1968102735922,0.5290937741188577,0.6692307692307692
70.84867872855625,0.5290937741188577,0.6692307692307692
71.50651560374787,0.5290937741188577,0.676923076923077
72.17037554522298,0.5290937741188577,0.6836538461538463
72.84031369936932,0.5290937741188577,0.6836538461538463
73.51638571748782,0.5290937741188577,0.6884615384615386
74.19864776041504,0.5290937741188577,0.6951923076923078
74.88715650318872,0.5290937741188577,0.6951923076923078
75.58196913975561,0.5290937741188577,0.703846153846154
76.28314338772255,0.5424073835863135,0.7076923076923076
76.99073749315123,0.5424073835863135,0.7076923076923076
77.70481023539631,0.5424073835863135,0.7086538461538462
78.42542093198836,0.5424073835863135,0.7153846153846154
79.15262944356127,0.5424073835863135,0.7163461538461539
79.8864961788251,0.5424073835863135,0.7163461538461539
80.62708209958372,0.5424073835863135,0.7201923076923078
81.3744487257992,0.5424073835863135,0.7240384615384617
82.12865814070211,0.5424073835863135,0.730769230769231
82.88977299594876,0.5424073835863135,0.730769230769231
83.65785651682576,0.5424073835863135,0.730769230769231
84.4329725075018,0.5486943658348341,0.7346153846153847
85.21518535632808,0.5522896835605866,0.7403846153846154
86.00456004118686,0.5522896835605866,0.7432692307692309
86.80116213488915,0.5522896835605866,0.7432692307692309
87.60505781062206,0.5522896835605866,0.7471153846153846
88.41631384744528,0.5522896835605866,0.7509615384615386
89.23499763583871,0.5522896835605866,0.7528846153846155
90.06117718330049,0.5715204527913559,0.7567307692307694
90.89492111999613,0.5715204527913559,0.7567307692307694
91.7362987044601,0.5715204527913559,0.7615384615384618
92.58537982934838,0.5715204527913559,0.7634615384615386
93.44223502724489,0.5715204527913559,0.7653846153846156
94.30693547652044,0.5715204527913559,0.7701923076923077
95.17955300724532,0.5715204527913559,0.7759615384615385
96.06016010715663,0.5715204527913559,0.776923076923077
96.94882992767923,0.5715204527913559,0.776923076923077
97.84563629000264,0.5715204527913559,0.7788461538461539
98.7506536912133,0.5715204527913559,0.7826923076923078
99.6639573104832,0.5715204527913559,0.7855769230769231
100.5856230153145,0.5715204527913559,0.7865384615384615
101.51572736784212,0.5782094160020582,0.7923076923076924
102.45434763119367,0.5782094160020582,0.7942307692307693
103.40156177590748,0.5782094160020582,0.7961538461538461
104.35744848640995,0.5782094160020582,0.7990384615384616
105.3220871675513,0.5878248006174428,0.8019230769230771
106.29555795120199,0.5878248006174428,0.8048076923076926
107.27794170290915,0.5878248006174428,0.805769230769231
108.26932002861392,0.6011384100848983,0.8125000000000006
109.26977528143081,0.6011384100848983,0.8163461538461543
110.27939056848811,0.6011384100848983,0.8182692307692313
111.29824975783195,0.6011384100848983,0.8201923076923082
112.32643748539306,0.6843484692564961,0.8240384615384618
113.36403916201725,0.6843484692564961,0.8259615384615387
114.41114098056097,0.6843484692564961,0.8269230769230773
115.46782992305056,0.6843484692564961,0.8288461538461542
116.53419376790828,0.6843484692564961,0.8298076923076927
117.61032109724371,0.6843484692564961,0.8307692307692311
118.69630130421271,0.6843484692564961,0.8326923076923081
119.79222460044257,0.6843484692564961,0.8336538461538466
120.89818202352623,0.6843484692564961,0.834615384615385
122.0142654445847,0.6843484692564961,0.8355769230769236
123.14056757589846,0.6843484692564961,0.8375000000000005
124.27718197860962,0.6843484692564961,0.8403846153846158
125.4242030704932,0.6843484692564961,0.8403846153846158
126.58172613380086,0.6843484692564961,0.8423076923076926
127.74984732317573,0.6843484692564961,0.8432692307692311
128.9286636736399,0.6843484692564961,0.8442307692307695
130.11827310865544,0.6843484692564961,0.851923076923077
131.3187744482582,0.6843484692564961,0.8538461538461539
132.53026741726714,0.6843484692564961,0.8538461538461539
133.7528526535683,0.6843484692564961,0.8557692307692307
134.9866317164746,0.6843484692564961,0.8567307692307693
136.23170709516273,0.6976620787239517,0.8596153846153847
137.4881822171863,0.6976620787239517,0.8625
138.75616145706778,0.6976620787239517,0.8634615384615386
140.0357501449688,0.6976620787239517,0.8663461538461539
141.3270545754397,0.6976620787239517,0.8673076923076923
142.63018201624985,0.6976620787239517,0.8692307692307693
143.94524071729765,0.6976620787239517,0.8721153846153845
145.27233991960307,0.6976620787239517,0.8798076923076921
146.61158986438215,0.6976620787239517,0.881730769230769
147.96310180220516,0.6976620787239517,0.8826923076923074
149.32698800223724,0.8707390018008747,0.8826923076923074
150.70336176156508,0.8707390018008747,0.8826923076923074
152.09233741460835,0.8707390018008747,0.8836538461538458
153.49403034261724,0.8707390018008747,0.8846153846153842
154.9085569832575,0.8707390018008747,0.8855769230769226
156.3360348402823,0.8921887059428866,0.886538461538461
157.77658249329346,0.9114194751736557,0.886538461538461
159.2303196075917,0.9114194751736557,0.8874999999999995
160.6973669441172,0.9177064574221766,0.8874999999999995
162.17784636948141,0.9177064574221766,0.8903846153846149
163.67188086608985,0.9177064574221766,0.8923076923076917
165.17959454235853,0.9177064574221766,0.8923076923076917
166.70111264302344,0.9177064574221766,0.8923076923076917
168.23656155954455,0.9177064574221766,0.8951923076923072
169.78606884060548,0.9177064574221766,0.8951923076923072
171.34976320270812,0.9369372266529458,0.8961538461538456
172.92777454086547,0.9369372266529458,0.8971153846153841
174.52023393939194,0.9369372266529458,0.8980769230769226
176.12727368279212,0.9369372266529458,0.8999999999999994
177.74902726675037,0.9369372266529458,0.9009615384615379
179.38562940921912,0.9369372266529458,0.9019230769230764
181.03721606161042,0.9369372266529458,0.9028846153846148
182.7039244200892,0.9369372266529458,0.9028846153846148
184.38589293697052,0.9502508361204013,0.9028846153846148
186.08326133221973,0.9502508361204013,0.9038461538461534
187.79617060505973,0.9502508361204013,0.9038461538461534
189.5247630456834,0.9502508361204013,0.9038461538461534
191.26918224707325,0.9502508361204013,0.9038461538461534
193.0295731169306,0.9502508361204013,0.9057692307692304
194.80608188971166,0.9502508361204013,0.9067307692307689
196.5988561387759,0.9502508361204013,0.9076923076923074
198.40804478864467,0.9502508361204013,0.9115384615384612
200.23379812737218,0.9502508361204013,0.9134615384615383
202.0762678190304,0.9502508361204013,0.917307692307692
203.9356069163067,0.9502508361204013,0.917307692307692
205.81196987321857,0.9502508361204013,0.9221153846153846
207.70551255794368,0.9502508361204013,0.9269230769230768
209.6163922657678,0.9502508361204013,0.9317307692307695
211.5447677321517,0.9502508361204013,0.934615384615385
213.4907991459163,0.9502508361204013,0.9355769230769234
215.45464816254997,0.9502508361204013,0.9355769230769234
217.436477917637,0.9502508361204013,0.9375000000000004
219.43645304040976,0.9502508361204013,0.9413461538461543
221.45473966742318,0.9502508361204013,0.9413461538461543
223.49150545635652,0.9502508361204013,0.9423076923076928
225.5469195999402,0.9502508361204013,0.9442307692307698
227.62115284001044,0.9502508361204013,0.9442307692307698
229.71437748169345,0.9502508361204013,0.9442307692307698
231.82676740771748,0.9502508361204013,0.9461538461538468
233.95849809285795,0.9502508361204013,0.9480769230769237
236.10974661851373,0.9502508361204013,0.9480769230769237
238.28069168741717,0.9502508361204013,0.9480769230769237
240.47151363847945,0.9502508361204013,0.9480769230769237
242.68239446177003,0.9502508361204013,0.9480769230769237
244.91351781363528,0.9502508361204013,0.9480769230769237
247.16506903195443,0.9502508361204013,0.9490384615384623
249.43723515153536,0.9502508361204013,0.9490384615384623
251.73020491965218,0.9502508361204013,0.9490384615384623
254.0441688117231,0.9502508361204013,0.9500000000000006
256.379319047134,0.9502508361204013,0.9500000000000006
258.73584960520566,0.9502508361204013,0.9500000000000006
261.11395624130733,0.9502508361204013,0.9500000000000006
263.5138365031188,0.9502508361204013,0.9500000000000006
265.93568974703936,0.9502508361204013,0.9500000000000006
268.379717154749,0.9502508361204013,0.9500000000000006
270.8461217499199,0.9502508361204013,0.9500000000000006
273.3351084150825,0.9502508361204013,0.9500000000000006
275.8468839086437,0.9502508361204013,0.9500000000000006
278.38165688206254,0.9502508361204013,0.9500000000000006
280.9396378971833,0.9502508361204013,0.9500000000000006
283.5210394437257,0.9502508361204013,0.9500000000000006
286.1260759569378,0.9502508361204013,0.9500000000000006
288.75496383540724,0.9502508361204013,0.9500000000000006
291.4079214590384,0.9502508361204013,0.9500000000000006
294.0851692071928,0.9502508361204013,0.9500000000000006
296.7869294769955,0.9502508361204013,0.9500000000000006
299.51342670181083,0.9502508361204013,0.9500000000000006
302.26488736988404,0.9502508361204013,0.9509615384615391
305.04154004315654,0.9502508361204013,0.9519230769230774
307.8436153762525,0.9502508361204013,0.9519230769230774
310.6713461356385,0.9502508361204013,0.9548076923076928
313.5249672189605,0.9502508361204013,0.9548076923076928
316.40471567455506,0.9502508361204013,0.9557692307692313
319.3108307211419,0.9502508361204013,0.9567307692307696
322.243553767695,0.9502508361204013,0.9653846153846158
325.20312843349666,0.9502508361204013,0.9750000000000003
328.1898005683753,0.9502508361204013,0.9817307692307694
331.20381827312656,0.9502508361204013,0.989423076923077
334.24543192012413,0.9502508361204013,0.9932692307692309
337.3148941741173,0.9502508361204013,0.9961538461538461
340.41246001322065,0.9502508361204013,0.9980769230769232
343.53838675009354,0.9502508361204013,0.9980769230769232
346.69293405331575,0.9502508361204013,0.9990384615384615
349.87636396895783,0.9502508361204013,1.0
353.0889409423487,0.9502508361204013,1.0
356.3309318400442,0.9502508361204013,1.0
359.6026059719937,0.9502508361204013,1.0
362.90423511391265,0.9502508361204013,1.0
366.23609352985864,0.9502508361204013,1.0
369.59845799501363,0.9502508361204013,1.0
372.99160781867744,0.9502508361204013,1.0
376.4158248674671,0.9502508361204013,1.0
379.87139358873304,0.9502508361204013,1.0
383.3586010341876,0.9502508361204013,1.0
386.87773688374966,0.9502508361204013,1.0
390.4290934696098,0.9502508361204013,1.0
394.01296580051184,0.9502508361204013,1.0
397.6296515862604,0.9502508361204013,1.0
401.27945126245106,0.9502508361204013,1.0
404.9626680154282,0.9502508361204013,1.0
408.67960780746904,0.9502508361204013,1.0
412.43057940220046,0.9502508361204013,1.0
416.21589439024785,0.9502508361204013,1.0
420.0358672151184,0.9502508361204013,1.0
423.8908151993227,0.9502508361204013,1.0
427.78105857073285,0.9502508361204013,1.0
431.7069204891849,0.9502508361204013,1.0
435.6687270733227,0.9502508361204013,1.0
439.6668074276887,0.9502508361204013,1.0
443.7014936700633,0.9502508361204013,1.0
447.77312095905194,0.9502508361204013,1.0
451.8820275219274,0.9502508361204013,1.0
456.02855468272634,0.9502508361204013,1.0
460.21304689060196,0.9502508361204013,1.0
464.43585174843906,0.9694816053511706,1.0
468.69732004172664,0.9694816053511706,1.0
472.99780576769905,0.9694816053511706,1.0
477.33766616474185,0.9694816053511706,1.0
481.71726174206697,0.9694816053511706,1.0
486.13695630966174,0.9694816053511706,1.0
490.5971170085076,0.9694816053511706,1.0
495.0981143410801,0.9694816053511706,1.0
499.6403222021254,0.9694816053511706,1.0
504.22411790972103,0.9694816053511706,1.0
508.8498822366172,0.9694816053511706,1.0
513.5179994418686,0.9790969899665551,1.0
518.2288573027546,0.9790969899665551,1.0
522.9828471469906,0.9790969899665551,1.0
527.7803638852378,0.9790969899665551,1.0
532.6218060439048,0.9790969899665551,1.0
537.5075757982554,0.9790969899665551,1.0
542.4380790058161,0.9790969899665551,1.0
547.41372524009,0.9790969899665551,1.0
552.4349278245817,0.9790969899665551,1.0
557.5021038671291,0.9790969899665551,1.0
562.6156742945541,0.9790969899665551,1.0
567.776063887628,0.9790969899665551,1.0
572.9837013163576,0.9790969899665551,1.0
578.2390191755961,0.9790969899665551,1.0
583.5424540209762,0.9790969899665551,1.0
588.8944464051754,0.9790969899665551,1.0
594.2954409145127,0.9790969899665551,1.0
599.7458862058795,0.9790969899665551,1.0
605.2462350440111,0.9790969899665551,1.0
610.7969443390944,0.9790969899665551,1.0
616.3984751847249,0.9790969899665551,1.0
622.0512928962097,0.9790969899665551,1.0
627.7558670492211,0.9790969899665551,1.0
633.5126715188024,0.9790969899665551,1.0
639.3221845187336,0.9790969899665551,1.0
645.1848886412558,0.9790969899665551,1.0
651.1012708971598,0.9790969899665551,1.0
657.0718227562434,0.9790969899665551,1.0
663.0970401881342,0.9790969899665551,1.0
669.1774237034923,0.9790969899665551,1.0
675.3134783955859,0.9790969899665551,1.0
681.5057139822491,0.9790969899665551,1.0
687.7546448482257,0.9790969899665551,1.0
694.0607900878958,0.9790969899665551,1.0
700.4246735483987,0.9790969899665551,1.0
706.8468238731477,0.9790969899665551,1.0
713.327774545744,0.9790969899665551,1.0
719.8680639342947,0.9790969899665551,1.0
726.4682353361316,0.9790969899665551,1.0
733.1288370229443,0.9790969899665551,1.0
739.8504222863243,0.9790969899665551,1.0
746.6335494837285,0.9790969899665551,1.0
753.4787820848583,0.9790969899665551,1.0
760.386688718468,0.9790969899665551,1.0
767.3578432196014,0.9790969899665551,1.0
774.3928246772579,0.979933110367893,1.0
781.4922174825005,0.979933110367893,1.0
788.6566113769962,0.979933110367893,1.0
795.8866015020087,0.979933110367893,1.0
803.182788447835,0.979933110367893,1.0
810.5457783036958,0.979933110367893,1.0
817.9761827080857,0.979933110367893,1.0
825.4746188995773,0.979933110367893,1.0
833.0417097680975,0.979933110367893,1.0
840.6780839066696,0.979933110367893,1.0
848.3843756636302,0.979933110367893,1.0
856.1612251953263,0.979933110367893,1.0
864.0092785192883,0.979933110367893,1.0
871.9291875678973,0.979933110367893,1.0
879.92161024254,0.979933110367893,1.0
887.9872104682594,0.979933110367893,1.0
896.126658248909,0.979933110367893,1.0
904.3406297228064,0.979933110367893,1.0
912.6298072189009,0.979933110367893,1.0
920.9948793134539,0.979933110367893,1.0
929.4365408872413,0.979933110367893,1.0
937.9554931832715,0.979933110367893,1.0
946.552443865041,0.979933110367893,1.0
955.2281070753183,0.979933110367893,1.0
963.9832034954667,0.979933110367893,1.0
972.8184604053139,0.979933110367893,1.0
981.7346117435617,0.979933110367893,1.0
990.7323981687573,0.979933110367893,1.0
999.8125671208182,0.979933110367893,1.0
1008.9758728831208,0.979933110367893,1.0
1018.2230766451617,0.979933110367893,1.0
1027.5549465657837,0.979933110367893,1.0
1036.9722578369904,0.979933110367893,1.0
1046.4757927483386,0.979933110367893,1.0
1056.0663407519237,0.979933110367893,1.0
1065.7446985279605,0.979933110367893,1.0
1075.5116700509589,0.979933110367893,1.0
1085.3680666565124,0.979933110367893,1.0
1095.3147071086944,0.979933110367893,1.0
1105.352417668072,0.979933110367893,1.0
1115.4820321603452,0.979933110367893,1.0
1125.7043920456083,0.979933110367893,1.0
1136.0203464882527,0.979933110367893,1.0
1146.4307524275032,0.979933110367893,1.0
1156.936474648609,0.979933110367893,1.0
1167.538385854674,0.979933110367893,1.0
1178.237366739156,0.979933110367893,1.0
1189.0343060590237,0.979933110367893,1.0
1199.9301007085849,0.979933110367893,1.0
1210.9256557939939,0.979933110367893,1.0
1222.0218847084336,0.979933110367893,1.0
1233.2197092079925,0.979933110367893,1.0
1244.5200594882353,0.979933110367893,1.0
1255.9238742614707,0.979933110367893,1.0
1267.4321008347351,0.979933110367893,1.0
1279.0456951884785,0.979933110367893,1.0
1290.76562205598,0.979933110367893,1.0
1302.5928550034878,0.979933110367893,1.0
1314.5283765110908,0.979933110367893,1.0
1326.5731780543379,0.979933110367893,1.0
1338.7282601865911,0.979933110367893,1.0
1350.994632622147,0.979933110367893,1.0
1363.3733143201089,0.979933110367893,1.0
1375.8653335690371,0.979933110367893,1.0
1388.4717280723607,0.979933110367893,1.0
1401.1935450345834,0.979933110367893,1.0
1414.031841248273,0.979933110367893,1.0
1426.9876831818472,0.979933110367893,1.0
1440.0621470681695,0.979933110367893,1.0
1453.2563189939433,0.979933110367893,1.0
1466.571294989938,0.979933110367893,1.0
1480.0081811220334,0.979933110367893,1.0
1493.5680935830992,0.979933110367893,1.0
1507.2521587857213,0.979933110367893,1.0
1521.0615134557647,0.979933110367893,1.0
1534.997304726805,0.979933110367893,1.0
1549.0606902354189,0.979933110367893,1.0
1563.252838217348,0.979933110367893,1.0
1577.5749276045472,0.979933110367893,1.0
1592.0281481231104,0.979933110367893,1.0
1606.6137003921058,0.979933110367893,1.0
1621.3327960233087,0.979933110367893,1.0
1636.1866577218482,0.979933110367893,1.0
1651.1765193877818,0.979933110367893,1.0
1666.3036262185867,0.979933110367893,1.0
1681.5692348126022,0.979933110367893,1.0
1696.9746132734126,0.979933110367893,1.0
1712.521041315193,0.979933110367893,1.0
1728.2098103690055,0.979933110367893,1.0
1744.0422236900836,0.979933110367893,1.0
1760.0195964660911,0.979933110367893,1.0
1776.143255926372,0.979933110367893,1.0
1792.414541452209,0.979933110367893,1.0
1808.8348046880765,0.979933110367893,1.0
1825.4054096539248,0.979933110367893,1.0
1842.127732858489,0.979933110367893,1.0
1859.0031634136324,0.979933110367893,1.0
1876.033103149744,0.979933110367893,1.0
1893.2189667321807,0.979933110367893,1.0
1910.562181778786,0.979933110367893,1.0
1928.0641889784822,0.979933110367893,1.0
1945.726442210944,0.979933110367893,1.0
1963.550408667379,0.979933110367893,1.0
1981.5375689723958,0.979933110367893,1.0
1999.689417307005,0.979933110367893,1.0
2018.0074615327367,0.979933110367893,1.0
2036.4932233169043,0.979933110367893,1.0
2055.148238258998,0.979933110367893,1.0
2073.974056018253,0.979933110367893,1.0
2092.9722404423774,0.979933110367893,1.0
2112.1443696974557,0.979933110367893,1.0
2131.4920363990573,0.979933110367893,1.0
2151.0168477445195,0.979933110367893,1.0
2170.7204256464656,0.979933110367893,1.0
2190.604406867533,0.979933110367893,1.0
2210.6704431563367,0.979933110367893,1.0
2230.9202013846866,0.979933110367893,1.0
2251.3553636860415,0.979933110367893,1.0
2271.9776275952518,0.979933110367893,1.0
2292.7887061895676,0.979933110367893,1.0
2313.7903282309444,0.979933110367893,1.0
2334.984238309656,0.979933110367893,1.0
2356.3721969892044,0.979933110367893,1.0
2377.955980952578,0.979933110367893,1.0
2399.7373831498367,0.979933110367893,1.0
2421.7182129470475,0.979933110367893,1.0
2443.9002962765976,0.979933110367893,1.0
2466.2854757888613,0.979933110367893,1.0
2488.8756110052736,0.979933110367893,1.0
2511.6725784727964,0.979933110367893,1.0
2534.6782719198113,0.979933110367893,1.0
2557.894602413417,0.979933110367893,1.0
2581.323498518187,0.979933110367893,1.0
2604.966906456376,0.979933110367893,1.0
2628.8267902695843,0.979933110367893,1.0
2652.9051319819228,0.979933110367893,1.0
2677.2039317646404,0.979933110367893,1.0
2701.7252081022907,0.979933110367893,1.0
2726.4709979604004,0.9807692307692307,1.0
2751.443356954676,0.9807692307692307,1.0
2776.644359521775,0.9807692307692307,1.0
2802.076099091611,0.9807692307692307,1.0
2827.740688261264,0.9807692307692307,1.0
2853.640258970469,0.9807692307692307,1.0
2879.776962678714,0.9807692307692307,1.0
2906.15297054397,0.9807692307692307,1.0
2932.7704736030287,0.9807692307692307,1.0
2959.6316829535276,0.9807692307692307,1.0
2986.738829937613,0.9807692307692307,1.0
3014.0941663273115,0.9807692307692307,1.0
3041.699964511555,0.9807692307692307,1.0
3069.5585176849795,0.9807692307692307,1.0
3097.6721400384035,0.9807692307692307,1.0
3126.043166951051,0.9807692307692307,1.0
3154.6739551845867,0.9807692307692307,1.0
3183.5668830788463,0.9807692307692307,1.0
3212.7243507494454,0.9807692307692307,1.0
3242.1487802871347,0.9807692307692307,1.0
3271.8426159589867,0.9807692307692307,1.0
3301.8083244114787,0.9807692307692307,1.0
3332.048394875349,0.9807692307692307,1.0
3362.5653393724174,0.9807692307692307,1.0
3393.361692924239,0.9807692307692307,1.0
3424.440013762667,0.9807692307692307,1.0
3455.8028835424093,0.9807692307692307,1.0
3487.4529075554315,0.9807692307692307,1.0
3519.3927149474234,0.9807692307692307,1.0
3551.62495893618,0.9807692307692307,1.0
3584.1523170319842,0.9807692307692307,1.0
3616.9774912600697,0.9807692307692307,1.0
3650.103208385025,0.9807692307692307,1.0
3683.532220137349,0.9807692307692307,1.0
3717.2673034420186,0.9807692307692307,1.0
3751.3112606491413,0.9807692307692307,1.0
3785.6669197667943,0.9807692307692307,1.0
3820.337134695891,0.9807692307692307,1.0
3855.324785467299,0.9807692307692307,1.0
3890.6327784810637,0.9807692307692307,1.0
3926.2640467478186,0.9807692307692307,1.0
3962.2215501324763,0.9807692307692307,1.0
3998.50827560005,0.9807692307692307,1.0
4035.1272374638243,0.9807692307692307,1.0
4072.0814776357315,0.9807692307692307,1.0
4109.374065879022,0.9807692307692307,1.0
4147.008100063309,0.9807692307692307,1.0
4184.986706421882,0.9807692307692307,1.0
4223.313039811386,0.9807692307692307,1.0
4261.990283973938,0.9807692307692307,1.0
4301.021651801539,0.9807692307692307,1.0
4340.410385603024,0.9807692307692307,1.0
4380.159757373375,0.9807692307692307,1.0
4420.273069065494,0.9807692307692307,1.0
4460.753652864557,0.9807692307692307,1.0
4501.604871464746,0.9807692307692307,1.0
4542.830118348645,0.9807692307692307,1.0
4584.432818069111,0.9807692307692307,1.0
4626.416426533724,0.9807692307692307,1.0
4668.784431291921,0.9807692307692307,1.0
4711.540351824644,0.9807692307692307,1.0
4754.687739836754,0.9807692307692307,1.0
4798.230179552048,0.9807692307692307,1.0
4842.171288010968,0.9807692307692307,1.0
4886.514715371129,0.9807692307692307,1.0
4931.264145210465,0.9807692307692307,1.0
4976.423294833283,0.9807692307692307,1.0
5021.995915579029,0.9807692307692307,1.0
5067.985793133886,0.9807692307692307,1.0
5114.396747845304,0.9807692307692307,1.0
5161.2326350392905,0.9807692307692307,1.0
5208.497345340727,0.9807692307692307,1.0
5256.194804996534,0.9807692307692307,1.0
5304.328976201798,0.9807692307692307,1.0
5352.903857428964,0.9807692307692307,1.0
5401.923483759926,0.9807692307692307,1.0
5451.391927221269,0.9807692307692307,1.0
5501.3132971225095,0.9807692307692307,1.0
5551.691740397423,0.9807692307692307,1.0
5602.531441948594,0.9807692307692307,1.0
5653.836624994974,0.9807692307692307,1.0
5705.611551422773,0.9807692307692307,1.0
5757.860522139457,0.9807692307692307,1.0
5810.587877430997,0.9807692307692307,1.0
5863.79799732248,0.9807692307692307,1.0
5917.495301941875,0.9807692307692307,1.0
5971.684251887284,0.9807692307692307,1.0
6026.369348597441,0.9807692307692307,1.0
6081.555134725626,0.9807692307692307,1.0
6137.246194517082,0.9807692307692307,1.0
6193.447154189744,0.9807692307692307,1.0
6250.162682318612,0.9807692307692307,1.0
6307.397490223534,0.9807692307692307,1.0
6365.156332360538,0.9807692307692307,1.0
6423.444006716845,0.9807692307692307,1.0
6482.265355209409,0.9807692307692307,1.0
6541.625264087087,0.9807692307692307,1.0
6601.528664336626,0.9807692307692307,1.0
6661.9805320921805,0.9807692307692307,1.0
6722.985889048754,0.9807692307692307,1.0
6784.54980287932,0.9807692307692307,1.0
6846.67738765575,0.9807692307692307,1.0
6909.37380427372,0.9807692307692307,1.0
6972.644260881329,0.9807692307692307,1.0
7036.494013311813,0.9807692307692307,1.0
7100.928365520121,0.9807692307692307,1.0
7165.952670023458,0.9807692307692307,1.0
7231.572328346015,0.9807692307692307,1.0
7297.79279146756,0.9807692307692307,1.0
7364.619560276343,0.9807692307692307,1.0
7432.058186026008,0.9807692307692307,1.0
7500.114270796694,0.9807692307692307,1.0
7568.79346796049,0.9807692307692307,1.0
7638.101482650946,0.9807692307692307,1.0
7708.044072237093,0.9807692307692307,1.0
7778.627046801661,0.9807692307692307,1.0
7849.856269623678,0.9807692307692307,1.0
7921.737657665622,0.9807692307692307,1.0
7994.277182064835,0.9807692307692307,1.0
8067.48086862963,0.9807692307692307,1.0
8141.354798339819,0.9807692307692307,1.0
8215.905107851802,0.9807692307692307,1.0
8291.137990008445,0.9807692307692307,1.0
8367.05969435339,0.9807692307692307,1.0
8443.676527650312,0.9807692307692307,1.0
8520.994854406768,0.9807692307692307,1.0
8599.021097402847,0.9807692307692307,1.0
8677.761738224814,0.9807692307692307,1.0
8757.223317803406,0.9807692307692307,1.0
8837.412436957296,0.9807692307692307,1.0
8918.335756941362,0.9807692307692307,1.0
9000.000001,1.0,1.0


==> data/payload_cdf_log_gen_iot_v2_ftps_down_1a.csv <==
x,real_cdf,synth_cdf
20.0,0.01807482214718461,0.0
20.089655261878672,0.01807482214718461,0.0
20.179693288804124,0.01807482214718461,0.0
20.27011571491449,0.01807482214718461,0.0
20.360924181324503,0.01807482214718461,0.0
20.452120336155307,0.01807482214718461,0.0
20.543705834564392,0.01807482214718461,0.0
20.63568233877558,0.01807482214718461,0.0
20.728051518109222,0.01807482214718461,0.0
20.820815049012523,0.01807482214718461,0.0
20.91397461508992,0.01807482214718461,0.0
21.007531907133647,0.01807482214718461,0.0
21.10148862315447,0.01807482214718461,0.0
21.19584646841243,0.01807482214718461,0.0
21.290607155447873,0.01807482214718461,0.0
21.38577240411246,0.01807482214718461,0.0
21.481343941600404,0.01807482214718461,0.0
21.577323502479864,0.01807482214718461,0.0
21.673712828724355,0.01807482214718461,0.0
21.770513669744396,0.01807482214718461,0.0
21.867727782419294,0.01807482214718461,0.0
21.96535693112896,0.01807482214718461,0.0
22.063402887785976,0.019337448409810873,0.0
22.161867431867773,0.019337448409810873,0.0
22.260752350448875,0.019337448409810873,0.0
22.360059438233364,0.019337448409810873,0.0
22.459790497587466,0.019337448409810873,0.0
22.55994733857223,0.019337448409810873,0.0
22.660531778976377,0.019337448409810873,0.0
22.76154564434937,0.019337448409810873,0.0
22.862990768034415,0.019337448409810873,0.0
22.96486899120186,0.019337448409810873,0.0
23.067182162882542,0.019337448409810873,0.0
23.169932140001336,0.019337448409810873,0.0
23.273120787410935,0.019337448409810873,0.0
23.3767499779256,0.019337448409810873,0.0
23.4808215923552,0.019337448409810873,0.0
23.585337519539372,0.019337448409810873,0.0
23.690299656381747,0.019337448409810873,0.0
23.795709907884394,0.019337448409810873,0.0
23.901570187182436,0.019337448409810873,0.0
24.007882415578724,0.019337448409810873,0.0
24.114648522578698,0.019337448409810873,0.0
24.22187044592549,0.019337448409810873,0.0
24.329550131634985,0.019337448409810873,0.0
24.437689534031197,0.019337448409810873,0.0
24.546290615781764,0.019337448409810873,0.0
24.655355347933504,0.019337448409810873,0.0
24.764885709948224,0.019337448409810873,0.0
24.874883689738674,0.019337448409810873,0.0
24.985351283704567,0.019337448409810873,0.0
25.09629049676883,0.019337448409810873,0.0
25.207703342414057,0.019337448409810873,0.0
25.319591842718943,0.019337448409810873,0.0
25.431958028395062,0.019337448409810873,0.0
25.54480393882372,0.019337448409810873,0.0
25.65813162209291,0.019337448409810873,0.0
25.77194313503457,0.019337448409810873,0.0
25.886240543261827,0.019337448409810873,0.0
26.001025921206537,0.019351220081647105,0.0
26.116301352156945,0.019351220081647105,0.0
26.23206892829545,0.019351220081647105,0.0
26.3483307507366,0.019351220081647105,0.0
26.46508892956526,0.019351220081647105,0.0
26.582345583874837,0.019351220081647105,0.0
26.700102841805794,0.019351220081647105,0.0
26.81836284058428,0.019351220081647105,0.0
26.937127726560874,0.019351220081647105,0.0
27.056399655249564,0.019351220081647105,0.0
27.176180791366903,0.019351220081647105,0.0
27.296473308871214,0.019351220081647105,0.0
27.41727939100215,0.019351220081647105,0.0
27.538601230320232,0.019351220081647105,0.0
27.660441028746664,0.019351220081647105,0.0
27.782800997603353,0.019351220081647105,0.0
27.905683357652965,0.019351220081647105,0.0
28.029090339139255,0.02586765562350638,0.0
28.153024181827597,0.02586765562350638,0.0
28.277487135045547,0.02586765562350638,0.0
28.402481457723724,0.02586765562350638,0.0
28.52800941843682,0.02586765562350638,0.0
28.654073295444718,0.02586765562350638,0.0
28.780675376733868,0.02586765562350638,0.0
28.907817960058857,0.02586765562350638,0.0
29.035503352984033,0.02586765562350638,0.0
29.163733872925427,0.02586765562350638,0.0
29.29251184719284,0.02586765562350638,0.0
29.421839613032024,0.02586765562350638,0.0
29.55171951766712,0.02586765562350638,0.0
29.68215391834332,0.02586765562350638,0.0
29.81314518236955,0.02586765562350638,0.0
29.94469568716148,0.02586765562350638,0.0
30.07680782028473,0.07132220107805184,0.0
30.209483979498103,0.07132220107805184,0.0
30.34272657279714,0.07132220107805184,0.0
30.47653801845789,0.07132220107805184,0.0
30.61092074508069,0.07132220107805184,0.0
30.745877191634303,0.07132220107805184,0.0
30.881409807500216,0.07132220107805184,0.0
31.017521052516994,0.07132220107805184,0.0
31.154213397025057,0.07132220107805184,0.0
31.29148932191139,0.07132220107805184,0.0
31.42935131865463,0.07132220107805184,0.0
31.567801889370315,0.07132220107805184,0.0
31.70684354685623,0.07132220107805184,0.0
31.846478814638033,0.07132220107805184,0.0
31.98671022701511,0.07132220107805184,0.0
32.12754032910649,0.08296653640840118,0.0
32.26897167689705,0.08296653640840118,0.0
32.41100683728402,0.08296653640840118,0.0
32.55364838812338,0.08296653640840118,0.0
32.696898918276815,0.08296653640840118,0.0
32.84076102765859,0.08296653640840118,0.0
32.985237327282775,0.08296653640840118,0.0
33.1303304393107,0.08296653640840118,0.0
33.276042997098415,0.08296653640840118,0.0
33.42237764524456,0.08296653640840118,0.0
33.56933703963841,0.08296653640840118,0.0
33.71692384750798,0.08296653640840118,0.0
33.86514074746845,0.08296653640840118,0.0
34.01399042957088,0.08296653640840118,0.0
34.1634755953509,0.08296653640840118,0.0
34.313598957877815,0.08296653640840118,0.0
34.46436324180386,0.08296653640840118,0.0
34.615771183413585,0.08296653640840118,0.0
34.76782553067356,0.08296653640840118,0.0
34.920529043282286,0.08296653640840118,0.0
35.07388449272019,0.08296653640840118,0.0
35.227894662299974,0.08296653640840118,0.0
35.38256234721718,0.08296653640840118,0.0
35.53789035460084,0.08296653640840118,0.0
35.69388150356444,0.08296653640840118,0.0
35.85053862525716,0.08296653640840118,0.0
36.00786456291514,0.08296653640840118,0.0
36.16586217191315,0.08296653640840118,0.0
36.32453431981646,0.08296653640840118,0.0
36.48388388643277,0.08296653640840118,0.0
36.64391376386456,0.08296653640840118,0.0
36.804626856561576,0.08296653640840118,0.0
36.966026081373506,0.08296653640840118,0.0
37.12811436760292,0.08296653640840118,0.0
37.29089465705851,0.08296653640840118,0.0
37.45436990410836,0.08296653640840118,0.0
37.6185430757337,0.08296653640840118,0.0
37.78341715158264,0.08296653640840118,0.0
37.948995124024286,0.08296653640840118,0.0
38.115279998203114,0.08296653640840118,0.0
38.28227479209341,0.08296653640840118,0.0
38.449982536554124,0.08296653640840118,0.0
38.61840627538383,0.08296653640840118,0.0
38.78754906537596,0.08296653640840118,0.0
38.95741397637438,0.08296653640840118,0.0
39.12800409132897,0.08296653640840118,0.0
39.29932250635164,0.08296653640840118,0.0
39.471372330772596,0.08296653640840118,0.0
39.64415668719663,0.08296653640840118,0.0
39.817678711559864,0.08296653640840118,0.0
39.99194155318674,0.08296653640840118,0.0
40.16694837484704,0.08296854205684204,0.0
40.34270235281333,0.08296854205684204,0.0
40.51920667691874,0.08296854205684204,0.0
40.696464550614635,0.08296854205684204,0.0
40.87447919102891,0.08296854205684204,0.0
41.05325382902437,0.08296854205684204,0.0
41.2327917092573,0.08296854205684204,0.0
41.413096090236365,0.08296854205684204,0.0
41.59417024438186,0.08296854205684204,0.0
41.77601745808495,0.08296854205684204,0.0
41.95864103176737,0.08296854205684204,0.0
42.142044279941416,0.08296854205684204,0.0
42.32623053126996,0.08296854205684204,0.0
42.511203128626924,0.08296854205684204,0.0
42.69696542915803,0.08296854205684204,0.0
42.88352080434157,0.08296854205684204,0.0
43.070872640049714,0.08296854205684204,0.0
43.25902433660996,0.08296854205684204,0.0
43.447979308866785,0.08296854205684204,0.0
43.637740986243635,0.08296854205684204,0.0
43.82831281280525,0.08296854205684204,0.0
44.019698247320065,0.08296854205684204,0.0
44.211900763323015,0.08296854205684204,0.0
44.404923849178644,0.08296854205684204,0.0
44.5987710081443,0.08296854205684204,0.0
44.79344575843386,0.08296854205684204,0.0
44.98895163328144,0.08296854205684204,0.0
45.18529218100558,0.08296854205684204,0.0
45.38247096507372,0.08296854205684204,0.0
45.580491564166735,0.08296854205684204,0.0
45.779357572244,0.08296854205684204,0.0
45.97907259860855,0.08296854205684204,0.0
46.1796402679726,0.08296854205684204,0.0
46.381064220523385,0.08296854205684204,0.0
46.58334811198916,0.08296854205684204,0.0
46.78649561370554,0.08296854205684204,0.0
46.99051041268224,0.08296854205684204,0.0
47.19539621166987,0.08296854205684204,0.0
47.40115672922716,0.08296854205684204,0.0
47.60779569978857,0.08296854205684204,0.0
47.815316873731874,0.08296854205684204,0.0
48.02372401744637,0.08296854205684204,0.0
48.23302091340122,0.08296854205684204,0.0
48.443211360214036,0.08296854205684204,0.0
48.654299172719846,0.08296854205684204,0.0
48.86628818204043,0.08296854205684204,0.0
49.079182235653676,0.08296854205684204,0.0
49.29298519746352,0.08296854205684204,0.0
49.50770094787013,0.08296854205684204,0.0
49.72333338384017,0.08296854205684204,0.0
49.93988641897764,0.08296854205684204,0.0
50.15736398359494,0.08865036023866023,0.0
50.375770024784075,0.08865036023866023,0.0
50.59510850648835,0.08865036023866023,0.0
50.81538340957444,0.08865036023866023,0.0
51.0365987319044,0.09151869270259722,0.0
51.25875848840839,0.09151869270259722,0.0
51.48186671115755,0.09151869270259722,0.0
51.7059274494371,0.09151869270259722,0.0
51.93094476981982,0.09151869270259722,0.0
52.15692275623999,0.09151869270259722,0.0
52.38386551006737,0.09151869270259722,0.0
52.61177715018168,0.09151869270259722,0.0
52.84066181304742,0.09151869270259722,0.0
53.070523652788836,0.09151869270259722,0.0
53.30136684126536,0.09151869270259722,0.0
53.533195568147434,0.09151869270259722,0.0
53.766014040992346,0.09151869270259722,0.0
53.99982648532071,0.09151869270259722,0.0
54.23463714469321,0.09151869270259722,0.0
54.47045028078756,0.09151869270259722,0.0
54.70727017347572,0.09151869270259722,0.0
54.94510112090183,0.09151869270259722,0.0
55.18394743956011,0.09151869270259722,0.0
55.423813464373,0.09151869270259722,0.0
55.6647035487702,0.09151869270259722,0.0
55.906622064767475,0.09151869270259722,0.0
56.1495734030459,0.09720051088441539,0.0
56.393561973031794,0.09720051088441539,0.0
56.638592202976625,0.09720051088441539,0.0
56.88466854003741,0.09720051088441539,0.0
57.131795450357245,0.09720051088441539,0.0
57.379977419146705,0.09720051088441539,0.0
57.62921895076504,0.09720051088441539,0.0
57.87952456880182,0.09720051088441539,0.0
58.130898816159295,0.10288232906623357,0.0
58.383346255134754,0.10288232906623357,0.0
58.636871467503106,0.10288232906623357,0.0
58.891479054600396,0.10288232906623357,0.0
59.14717363740715,0.10288232906623357,0.0
59.403959856632056,0.10288232906623357,0.0
59.66184237279656,0.10288232906623357,0.0
59.92082586631925,0.10288232906623357,0.0
60.18091503760064,0.10288232906623357,0.0
60.44211460710884,0.10288232906623357,0.0
60.70442931546505,0.10288232906623357,0.0
60.9678639235294,0.10288232906623357,0.0
61.23242321248775,0.10288232906623357,0.0
61.49811198393825,0.10288232906623357,0.0
61.76493505997834,0.10288232906623357,0.0
62.03289728329261,0.10288232906623357,0.0
62.3020035172405,0.10288232906623357,0.0
62.572258645944416,0.10288232906623357,0.0
62.843667574378706,0.10288232906623357,0.0
63.116235228458535,0.10288232906623357,0.0
63.38996655512908,0.10288232906623357,0.0
63.66486652245567,0.10288232906623357,0.0
63.9409401197138,0.10288232906623357,0.0
64.2181923574795,0.10288232906623357,0.0
64.49662826772058,0.10288232906623357,0.0
64.77625290388787,0.10288232906623357,0.0
65.05707134100669,0.1028961007380698,0.0
65.33908867576933,0.1028961007380698,0.0
65.62231002662739,0.1028961007380698,0.0
65.90674053388446,0.1028961007380698,0.0
66.19238535978985,0.1038430704350395,0.0
66.47924968863201,0.1038430704350395,0.0
66.76733872683248,0.1038430704350395,0.0
67.05665770304077,0.1038430704350395,0.0
67.34721186822905,0.1038430704350395,0.0
67.63900649578727,0.1038430704350395,0.0
67.93204688161923,0.1038430704350395,0.0
68.22633834423851,0.1038430704350395,0.0
68.52188622486487,0.1038430704350395,0.0
68.81869588752149,0.1038430704350395,0.0
69.11677271913214,0.1038430704350395,0.0
69.41612212961883,0.1038430704350395,0.0
69.7167495520003,0.1038430704350395,0.0
70.01866044249047,0.10621049467746375,0.0
70.32186028059729,0.10621049467746375,0.0
70.62635456922256,0.10621049467746375,0.0
70.93214883476155,0.10621049467746375,0.0
71.23924862720324,0.10621049467746375,0.0
71.54765952023132,0.10621049467746375,0.0
71.85738711132521,0.10621049467746375,0.0
72.16843702186145,0.10621049467746375,0.0
72.48081489721609,0.10621049467746375,0.0
72.79452640686698,0.10621049467746375,0.0
73.10957724449648,0.11781087346534252,0.0
73.42597312809517,0.11781087346534252,0.0
73.7437198000654,0.11781087346534252,0.0
74.06282302732542,0.11781087346534252,0.0
74.3832886014143,0.11781087346534252,0.0
74.70512233859696,0.11781087346534252,0.0
75.02833007996949,0.11781087346534252,0.0
75.35291769156555,0.11781087346534252,0.0
75.67889106446256,0.11781087346534252,0.0
76.00625611488881,0.14361579770776675,0.0
76.33501878433052,0.14361579770776675,0.0
76.66518503964005,0.14361579770776675,0.0
76.99676087314411,0.14361579770776675,0.0
77.32975230275217,0.14550973710170614,0.0
77.66416537206617,0.14550973710170614,0.0
78.00000615049001,0.153103012009999,0.0
78.33728073333944,0.153103012009999,0.0
78.67599524195317,0.153103012009999,0.0
79.01615582380367,0.153103012009999,0.0
79.35776865260884,0.153103012009999,0.0
79.70083992844381,0.153103012009999,0.0
80.04537587785394,0.153103012009999,0.0
80.39138275396752,0.153103012009999,0.0
80.7388668366091,0.153103012009999,0.0
81.08783443241394,0.153103012009999,0.0
81.43829187494212,0.153103012009999,0.0
81.79024552479343,0.153103012009999,0.0
82.14370176972315,0.15736437564636263,0.0
82.4986670247578,0.15736437564636263,0.0
82.85514773231132,0.15736437564636263,0.0
83.21315036230247,0.15736437564636263,0.0
83.57268141227205,0.15736437564636263,0.0
83.93374740750052,0.15736437564636263,0.0
84.29635490112697,0.15736437564636263,0.0
84.66051047426781,0.15736437564636263,0.0
85.02622073613593,0.15736437564636263,0.0
85.39349232416116,0.15736437564636263,0.0
85.76233190411051,0.15736437564636263,0.0
86.13274617020892,0.15736437564636263,0.0
86.50474184526117,0.15736437564636263,0.0
86.8783256807737,0.15736437564636263,0.0
87.25350445707694,0.1585819081138951,0.0
87.6302849834488,0.1585819081138951,0.0
88.008674098238,0.1585819081138951,0.0
88.388678668988,0.1585819081138951,0.0
88.7703055925621,0.1585819081138951,0.0
89.1535617952683,0.1585819081138951,0.0
89.53845423298492,0.1585819081138951,0.0
89.92498989128718,0.1585819081138951,0.0
90.31317578557383,0.1585819081138951,0.0
90.70301896119422,0.1585819081138951,0.0
91.09452649357658,0.1585819081138951,0.0
91.48770548835634,0.1585819081138951,0.0
91.88256308150468,0.1585819081138951,0.0
92.27910643945867,0.1585819081138951,0.0
92.677342759251,0.1585819081138951,0.0
93.07727926864042,0.1585819081138951,0.0
93.47892322624338,0.1585819081138951,0.0
93.88228192166551,0.1585819081138951,0.0
94.28736267563369,0.1585819081138951,0.0
94.69417284012945,0.1585819081138951,0.0
95.10271979852212,0.1585819081138951,0.0
95.5130109657025,0.1585819081138951,0.0
95.92505378821814,0.1585819081138951,0.0
96.33885574440804,0.1585819081138951,0.0
96.75442434453824,0.1585819081138951,0.0
97.17176713093859,0.1585819081138951,0.0
97.59089167813941,0.1585819081138951,0.0
98.01180559300867,0.1614228172048042,0.0
98.43451651489059,0.1614228172048042,0.0
98.85903211574406,0.1614228172048042,0.0
99.28536010028152,0.1614228172048042,0.0
99.71350820610945,0.1614228172048042,0.0
100.14348420386848,0.1614228172048042,0.0
100.5752958973741,0.1614228172048042,0.0
101.00895112375895,0.1633167565987436,0.0
101.44445775361467,0.1633167565987436,0.0
101.88182369113457,0.1633167565987436,0.0
102.32105687425758,0.1633167565987436,0.0
102.76216527481205,0.1633167565987436,0.0
103.20515689866015,0.1633167565987436,0.0
103.6500397858438,0.1633167565987436,0.0
104.0968220107302,0.1633167565987436,0.0
104.54551168215815,0.1633167565987436,0.0
104.99611694358583,0.1633167565987436,0.0
105.44864597323823,0.1633167565987436,0.00028409090909090913
105.90310698425536,0.1633167565987436,0.00028409090909090913
106.35950822484185,0.1633167565987436,0.00028409090909090913
106.81785797841636,0.1633167565987436,0.00028409090909090913
107.27816456376165,0.1633167565987436,0.00028409090909090913
107.74043633517618,0.1633167565987436,0.00028409090909090913
108.20468168262524,0.1633167565987436,0.0005681818181818183
108.67090903189352,0.1633167565987436,0.0005681818181818183
109.13912684473758,0.26038115053813754,0.0005681818181818183
109.60934361904006,0.26038115053813754,0.0005681818181818183
110.08156788896359,0.26038115053813754,0.0008522727272727274
110.55580822510538,0.26038115053813754,0.0008522727272727274
111.03207323465335,0.46432312079366705,0.0011363636363636365
111.51037156154214,0.46432312079366705,0.0011363636363636365
111.99071188660956,0.46432312079366705,0.0011363636363636365
112.47310292775481,0.46432312079366705,0.0011363636363636365
112.95755344009635,0.46432312079366705,0.0011363636363636365
113.4440722161309,0.46432312079366705,0.0011363636363636365
113.93266808589271,0.46432312079366705,0.0011363636363636365
114.42334991711434,0.47284584806639435,0.0014204545454545455
114.91612661538736,0.47284584806639435,0.0014204545454545455
115.41100712432367,0.47284584806639435,0.002272727272727273
115.90800042571844,0.47284584806639435,0.002272727272727273
116.40711553971276,0.47284584806639435,0.0025568181818181814
116.90836152495712,0.47284584806639435,0.0025568181818181814
117.41174747877636,0.47284584806639435,0.003125
117.91728253733454,0.47284584806639435,0.003125
118.42497587580043,0.47284584806639435,0.00340909090909091
118.93483670851461,0.47284584806639435,0.00340909090909091
119.44687428915645,0.47284584806639435,0.003693181818181819
119.96109791091173,0.47284584806639435,0.003693181818181819
120.4775169066419,0.47284584806639435,0.003693181818181819
120.99614064905317,0.47284584806639435,0.003693181818181819
121.51697855086636,0.47284584806639435,0.003977272727272728
122.04004006498829,0.4785276662482125,0.0051136363636363645
122.56533468468305,0.4785276662482125,0.0051136363636363645
123.09287194374399,0.48610342382397004,0.005965909090909091
123.6226614166674,0.48610342382397004,0.005965909090909091
124.15471271882595,0.48610342382397004,0.005965909090909091
124.68903550664287,0.48610342382397004,0.005965909090909091
125.22563947776784,0.6388985894634154,0.00681818181818182
125.76453437125276,0.6388985894634154,0.00681818181818182
126.30572996772807,0.6388985894634154,0.007102272727272727
126.84923608958097,0.6388985894634154,0.007102272727272727
127.39506260113339,0.6388985894634154,0.009375
127.94321940882062,0.6388985894634154,0.009375
128.49371646137183,0.6388985894634154,0.01477272727272727
129.04656374999033,0.6388985894634154,0.023011363636363635
129.60177130853438,0.6388985894634154,0.023011363636363635
130.1593492137003,0.6388985894634154,0.02471590909090909
130.71930758520466,0.6388985894634154,0.02471590909090909
131.28165658596788,0.6388985894634154,0.031249999999999986
131.84640642229922,0.6388985894634154,0.031249999999999986
132.41356734408174,0.6388985894634154,0.04176136363636361
132.98314964495793,0.6388985894634154,0.04176136363636361
133.55516366251732,0.6388985894634154,0.06164772727272729
134.1296197784836,0.6388985894634154,0.07244318181818185
134.70652841890282,0.6388985894634154,0.07244318181818185
135.28590005433335,0.6388985894634154,0.09517045454545464
135.8677452000354,0.6388985894634154,0.09517045454545464
136.45207441616165,0.6388985894634154,0.1088068181818183
137.03889830794958,0.6388985894634154,0.11647727272727283
137.62822752591356,0.6388985894634154,0.11647727272727283
138.22007276603787,0.6388985894634154,0.13409090909090926
138.8144447699715,0.6388985894634154,0.13409090909090926
139.41135432522262,0.65594404400887,0.15625000000000022
140.01081226535433,0.65594404400887,0.17613636363636379
140.61282947018162,0.65594404400887,0.17613636363636379
141.21741686596877,0.65594404400887,0.19659090909090915
141.8245854256271,0.65594404400887,0.19659090909090915
142.43434616891503,0.65594404400887,0.22869318181818168
143.04671016263748,0.65594404400887,0.2616477272727271
143.66168852084658,0.65594404400887,0.2616477272727271
144.279292405044,0.65594404400887,0.2894886363636363
144.89953302438323,0.65594404400887,0.2894886363636363
145.52242163587255,0.6616258621906881,0.3099431818181818
146.14796954458015,0.6616258621906881,0.33267045454545446
146.776188103839,0.6616258621906881,0.33267045454545446
147.40708871545235,0.6618184661968516,0.35142045454545445
148.04068282990156,0.6618184661968516,0.37159090909090914
148.67698194655358,0.6618184661968516,0.37159090909090914
149.31599761386911,0.6618184661968516,0.38579545454545455
149.9577414296131,0.6618184661968516,0.38579545454545455
150.60222504106483,0.6618184661968516,0.40965909090909086
151.24946014522885,0.6618184661968516,0.424431818181818
151.89945848904816,0.6618184661968516,0.424431818181818
152.5522318696168,0.6618184661968516,0.8488636363636364
153.20779213439425,0.6731821025604879,0.8758522727272724
153.86615118141992,0.6731821025604879,0.8758522727272724
154.5273209595301,0.6731821025604879,0.900284090909091
155.19131346857347,0.6731821025604879,0.9113636363636363
155.85814075963063,0.6731821025604879,0.9113636363636363
156.527814935231,0.6731821025604879,0.9227272727272724
157.2003481495733,0.6731958575185871,0.938068181818182
157.87575260874704,0.6731958575185871,0.938068181818182
158.55404057095228,0.6731958575185871,0.9491477272727272
159.23522434672296,0.6731958575185871,0.9602272727272726
159.9193162991513,0.6731958575185871,0.9602272727272726
160.60632884411027,0.6731958575185871,0.971306818181818
161.29627445048004,0.6731958575185871,0.9795454545454544
161.9891656403749,0.6731958575185871,0.9795454545454544
162.68501498936882,0.6731958575185871,0.9815340909090907
163.38383512672522,0.6731958575185871,0.984090909090909
164.08563873562565,0.6731958575185871,0.9855113636363636
164.79043855339938,0.6731958575185871,0.9855113636363636
165.49824737175572,0.6731958575185871,0.9863636363636364
166.20907803701556,0.6731958575185871,0.9875
166.92294345034406,0.6731958575185871,0.9875
167.6398565679858,0.6731958575185871,0.9875
168.3598304014994,0.6746163120640417,0.9875
169.08287801799332,0.6746163120640417,0.9875
169.8090125403638,0.6746163120640417,0.9875
170.53824714753262,0.6746163120640417,0.9875
171.2705950746859,0.6746163120640417,0.9877840909090909
172.00606961351514,0.6746163120640417,0.9877840909090909
172.74468411245803,0.6746163120640417,0.9877840909090909
173.48645197694032,0.6746163120640417,0.9877840909090909
174.2313866696199,0.6746163120640417,0.9880681818181819
174.9795017106308,0.6746163120640417,0.9880681818181819
175.73081067782812,0.6746163120640417,0.9880681818181819
176.4853272070352,0.6746163120640417,0.9886363636363636
177.24306499229093,0.6746163120640417,0.9886363636363636
178.00403778609757,0.6746163120640417,0.9886363636363636
178.7682593996714,0.6746163120640417,0.9886363636363636
179.53574370319294,0.6746163120640417,0.9886363636363636
180.3065046260581,0.6746163120640417,0.9886363636363636
181.08055615713212,0.6746163120640417,0.9886363636363636
181.85791234500277,0.6746163120640417,0.9886363636363636
182.638587298235,0.6746163120640417,0.9886363636363636
183.4225951856279,0.6746163120640417,0.9886363636363636
184.2099502364714,0.6746163120640417,0.9886363636363636
185.000666740804,0.6746163120640417,0.9886363636363636
185.7947590496732,0.6746163120640417,0.9886363636363636
186.59224157539526,0.6746163120640417,0.9889204545454546
187.39312879181657,0.6746163120640417,0.9889204545454546
188.19743523457709,0.6746163120640417,0.9889204545454546
189.0051755013738,0.6746163120640417,0.9943181818181818
189.81636425222507,0.6746163120640417,0.9943181818181818
190.63101620973782,0.6746163120640417,0.996875
191.4491461593741,0.6746163287777787,0.9985795454545454
192.270768949719,0.6765102681717181,0.9988636363636364
193.0958994927513,0.6765102681717181,0.9991477272727273
193.92455276411323,0.6765102681717181,0.9991477272727273
194.75674380338216,0.6765102681717181,0.9994318181818183
195.59248771434437,0.6765102681717181,0.999715909090909
196.43179966526873,0.6765102681717181,1.0
197.27469488918135,0.6774572378686877,1.0
198.12118868414333,0.6774572378686877,1.0
198.97129641352768,0.6774572378686877,1.0
199.8250335062977,0.6774572378686877,1.0
200.68241545728807,0.6774572378686877,1.0
201.5434578274856,0.6774572378686877,1.0
202.408176244311,0.6774572378686877,1.0
203.27658640190361,0.6788776924141423,1.0
204.1487040614058,0.6788776924141423,1.0
205.02454505124834,0.6788776924141423,1.0
205.90412526743893,0.6788776924141423,1.0
206.78746067384995,0.6788776924141423,1.0
207.67456730250785,0.6788776924141423,1.0
208.56546125388513,0.6788776924141423,1.0
209.46015869719199,0.6788776924141423,1.0
210.3586758706692,0.6793147553512052,1.0
211.2610290818841,0.6821556644421143,1.0
212.16723470802572,0.6821556644421143,1.0
213.07730919620167,0.6821556644421143,1.0
213.99126906373826,0.6821556644421143,1.0
214.90913089847822,0.6821556644421143,1.0
215.83091135908268,0.6821556644421143,1.0
216.75662717533467,0.6821556644421143,1.0
217.68629514844054,0.6821556644421143,1.0
218.61993215133595,0.6821556644421143,1.0
219.55755512899339,0.6821556644421143,1.0
220.49918109872726,0.6821556644421143,1.0
221.444827150504,0.6821556644421143,1.0
222.39451044725337,0.6821556644421143,1.0
223.34824822517757,0.6821556644421143,1.0
224.30605779406534,0.6821556644421143,1.0
225.26795653760726,0.6821556644421143,1.0
226.23396191370884,0.6821556644421143,1.0
227.20409145480863,0.6821556644421143,1.0
228.17836276819756,0.6821556644421143,1.0
229.15679353633612,0.6821556644421143,1.0
230.13940151717657,0.6821556644421143,1.0
231.12620454448628,0.6821556644421143,1.0
232.11722052816896,0.6821556644421143,1.0
233.11246745459175,0.6821556644421143,1.0
234.11196338691107,0.6821556644421143,1.0
235.11572646539963,0.6821556644421143,1.0
236.12377490777706,0.6821556644421143,1.0
237.13612700953985,0.6821556644421143,1.0
238.15280114429274,0.6821556644421143,1.0
239.17381576408357,0.6821556644421143,1.0
240.1991893997374,0.6821556644421143,1.0
241.2289406611924,0.6821556644421143,1.0
242.2630882378386,0.6821556644421143,1.0
243.3016508988567,0.6821556644421143,1.0
244.34464749355797,0.6821556644421143,1.0
245.39209695172764,0.6821556644421143,1.0
246.44401828396786,0.6825927440929144,1.0
247.50043058204204,0.6825927440929144,1.0
248.56135301922268,0.6847234259110963,1.0
249.62680485063868,0.6847234259110963,1.0
250.69680541362425,0.6847234259110963,1.0
251.77137412807096,0.6847234259110963,1.0
252.85053049677984,0.6847234259110963,1.0
253.93429410581442,0.6847234259110963,1.0
255.02268462485767,0.6847234259110963,1.0
256.1157218075684,0.6847234259110963,1.0
257.21342549193884,0.6847234259110963,1.0
258.31581560065626,0.6847234259110963,1.0
259.4229121414639,0.6847234259110963,1.0
260.5347352075233,0.6847234259110963,1.0
261.6513049777803,0.6847234259110963,1.0
262.77264171733077,0.6847234259110963,1.0
263.8987657777876,0.6847234259110963,1.0
265.02969759765153,0.6847234259110963,1.0
266.16545770268124,0.6847234259110963,1.0
267.30606670626537,0.6847234259110963,1.0
268.45154530979795,0.6847234259110963,1.0
269.60191430305343,0.6847234259110963,1.0
270.7571945645633,0.6849160299172596,1.0
271.91740706199647,0.6849160299172596,1.0
273.08257285253904,0.6849160299172596,1.0
274.2527130832758,0.6853895147657444,1.0
275.4278489915755,0.6853895147657444,1.0
276.60800190547553,0.6909360515622812,1.0
277.7931932440683,0.6909360515622812,1.0
278.98344451789137,0.6909360515622812,1.0
280.1787773293174,0.6909360515622812,1.0
281.3792133729451,0.6909360515622812,1.0
282.58477443599475,0.6909360515622812,1.0
283.7954823987027,0.6909360515622812,1.0
285.0113592347177,0.696482588358818,1.0
286.23242701150156,0.696482588358818,1.0
287.4587078907285,0.696482588358818,1.0
288.69022412868674,0.696482588358818,1.0
289.9269980766842,0.696482588358818,1.0
291.1690521814529,0.6971928156315452,1.0
292.4164089855562,0.6971928156315452,1.0
293.6690911277989,0.7057155429042725,1.0
294.92712134363774,0.7057155429042725,1.0
296.1905224655931,0.8061957918220215,1.0
297.45931742366497,0.8783424927822817,1.0
298.73352924574834,0.8783424927822817,1.0
300.0131810580502,0.8783424927822817,1.0
301.29829608551177,0.8783424927822817,1.0
302.5888976522273,0.8840243109640998,1.0
303.8850091818682,0.8840243109640998,1.0
305.1866541981103,0.8840243109640998,1.0
306.49385632505744,0.8840243109640998,1.0
307.8066392876716,0.8911265836913725,1.0
309.12502691220544,0.8911265836913725,1.0
310.4490431266315,0.8911265836913725,1.0
311.77871196107776,0.8911265836913725,1.0
313.1140575482657,0.8911265836913725,1.0
314.455104123945,0.8911265836913725,1.0
315.80187602733486,0.8911265836913725,1.0
317.15439770156763,0.8911265836913725,1.0
318.512693694129,0.8911265836913725,1.0
319.87678865730504,0.8911265836913725,1.0
321.2467073486318,0.8968084018731908,1.0
322.62247463134054,0.8972454648102537,1.0
324.0041154748114,0.8976825277473167,1.0
325.3916549550277,0.9014704065351954,1.0
326.7851182550282,0.9014704065351954,1.0
328.1845306653652,0.9455044974442863,1.0
329.58991758456585,0.9455044974442863,1.0
331.00130451958916,0.951378919632268,1.0
332.4187170862921,0.9518159825693306,1.0
333.8421810098933,0.9518159825693306,1.0
335.2717221254392,0.9518159825693306,1.0
336.7073663782747,0.9518159825693306,1.0
338.149139824513,0.9518159825693306,1.0
339.59706863150774,0.9518159825693306,1.0
341.05117907832977,0.9518159825693306,1.0
342.51149755624306,0.9518159825693306,1.0
343.97805056918287,0.963179618932967,1.0
345.4508647342386,0.963179618932967,1.0
346.929966782136,0.963179618932967,1.0
348.41538355772104,0.963179618932967,1.0
349.90714202044967,0.963179618932967,1.0
351.4052692448755,0.963179618932967,1.0
352.90979242114076,0.963179618932967,1.0
354.42073885547126,0.963179618932967,1.0
355.93813597067134,0.963179618932967,1.0
357.46201130662047,0.9650735583269064,1.0
358.99239252077507,0.9650735583269064,1.0
360.5293073886695,0.9650735583269064,1.0
362.07278380441915,0.9679144674178155,1.0
363.62284978122875,0.9679144674178155,1.0
365.17953345189954,0.9679144674178155,1.0
366.74286306933936,0.9679144674178155,1.0
368.312867007077,0.9679144674178155,1.0
369.88957375977634,0.9679144674178155,1.0
371.47301194375245,0.9679144674178155,1.0
373.063210297493,0.9679144674178155,1.0
374.6601976821788,0.9679144674178155,1.0
376.2640030822067,0.9679144674178155,1.0
377.8746556057176,0.9698084068117548,1.0
379.4921844851235,0.9698084068117548,1.0
381.1166190776378,0.9698084068117548,1.0
382.7479888658089,0.9698084068117548,1.0
384.38632345805564,0.9698084068117548,1.0
386.0316525892026,0.9698084068117548,1.0
387.6840061210225,0.9698084068117548,1.0
389.34341404277654,0.9698084068117548,1.0
391.00990647175826,0.9698084068117548,1.0
392.6835136538419,0.9702454697488179,1.0
394.3642659640302,0.9702454697488179,1.0
396.05219390700495,0.9702454697488179,1.0
397.74732811768257,0.9702454697488179,1.0
399.44969936176904,0.9702454697488179,1.0
401.15933853631714,0.9702454697488179,1.0
402.8762766702897,0.9702454697488179,1.0
404.6005449251212,0.9702454697488179,1.0
406.33217459528265,0.9702454697488179,1.0
408.07119710885144,0.9702454697488179,1.0
409.81764402808096,0.9702454697488179,1.0
411.571547049972,0.9702454697488179,1.0
413.3329380068506,0.9702454697488179,1.0
415.10184886694435,0.9702454697488179,1.0
416.8783117349615,0.9702454697488179,1.0
418.66235885267633,0.9702454697488179,1.0
420.45402259951265,0.9730863788397269,1.0
422.2533354931305,0.9730863788397269,1.0
424.0603301900188,0.9730863788397269,1.0
425.8750394860866,0.9730863788397269,1.0
427.69749631725716,0.9730863788397269,1.0
429.5277337600695,0.9730863788397269,1.0
431.365785032274,0.9730863788397269,1.0
433.2116834934375,0.9730863788397269,1.0
435.0654626455512,0.9730863788397269,1.0
436.92715613363384,0.9730863788397269,1.0
438.7967977463448,0.9730863788397269,1.0
440.6744214165997,0.9730863788397269,1.0
442.5600612221817,0.9731001505115632,1.0
444.4537513863618,0.9733186819800946,1.0
446.355526278523,0.9735372134486262,1.0
448.265420414779,0.9735372134486262,1.0
450.18346845860304,0.9735372134486262,1.0
452.10970522145965,0.9735372134486262,1.0
454.04416566343116,0.9735372134486262,1.0
455.9868848938552,0.9739742763856889,1.0
457.93789817196375,0.9739742763856889,1.0
459.89724090751895,0.9739742763856889,1.0
461.86494866145745,0.9739742763856889,1.0
463.8410571465387,0.9744113393227519,1.0
465.8256022279876,0.9744113393227519,1.0
467.8186199241502,0.9744113393227519,1.0
469.8201464071455,0.9744113393227519,1.0
471.8302180035208,0.9744113393227519,1.0
473.8488711949137,0.9744113393227519,1.0
475.8761426187126,0.9744113393227519,1.0
477.9120690687206,0.9744113393227519,1.0
479.95668749582575,0.9744113393227519,1.0
482.01003500867057,0.9744113393227519,1.0
484.0721488743241,0.9744113393227519,1.0
486.1430665189609,0.9744113393227519,1.0
488.22282552853903,0.9744113393227519,1.0
490.31146364948097,0.9744113393227519,1.0
492.40901878936114,0.9744113393227519,1.0
494.5155290175927,0.9744113393227519,1.0
496.6310325661173,0.9744113393227519,1.0
498.7555678301013,0.9744113393227519,1.0
500.88917336863165,0.9744113393227519,1.0
503.03188790541407,0.9744113393227519,1.0
505.18375032947864,0.9744113393227519,1.0
507.3447996958845,0.9744113393227519,1.0
509.5150752264269,0.9744113393227519,1.0
511.69461631035216,0.9744113393227519,1.0
513.883462505071,0.9744113393227519,1.0
516.081653536875,0.9744113393227519,1.0
518.2892293016607,0.9744113393227519,1.0
520.5062298656521,0.9744113393227519,1.0
522.7326954661263,0.9744113393227519,1.0
524.9686665121469,0.9744113393227519,1.0
527.2141835852958,0.974848402259815,1.0
529.4692874404084,0.974848402259815,1.0
531.734019006316,0.974848402259815,1.0
534.0084193865871,0.974848402259815,1.0
536.2925298602725,0.974848402259815,1.0
538.5863918826568,0.974848402259815,1.0
540.8900470860098,0.974848402259815,1.0
543.2035372803401,0.974848402259815,1.0
545.5269044541575,0.974848402259815,1.0
547.8601907752328,0.974848402259815,1.0
550.2034385913626,0.974848402259815,1.0
552.5566904311402,0.974848402259815,1.0
554.9199890047258,0.974848402259815,1.0
557.2933772046212,0.974848402259815,1.0
559.6768981064499,0.974848402259815,1.0
562.0705949697385,0.974848402259815,1.0
564.4745112386997,0.974848402259815,1.0
566.8886905430243,0.974848402259815,1.0
569.3131766986708,0.974848402259815,1.0
571.7480137086599,0.974848402259815,1.0
574.1932457638757,0.974848402259815,1.0
576.6489172438667,0.974848402259815,1.0
579.1150727176488,0.974848402259815,1.0
581.5917569445182,0.974848402259815,1.0
584.0790148748622,0.974848402259815,1.0
586.5768916509725,0.974848402259815,1.0
589.0854326078686,0.974848402259815,1.0
591.6046832741188,0.974848402259815,1.0
594.1346893726645,0.974848402259815,1.0
596.6754968216542,0.974848402259815,1.0
599.227151735274,0.974848402259815,1.0
601.789700424584,0.974848402259815,1.0
604.3631893983616,0.974848402259815,1.0
606.9476653639435,0.974848402259815,1.0
609.5431752280729,0.974848402259815,1.0
612.1497660977545,0.974848402259815,1.0
614.7674852811043,0.974848402259815,1.0
617.3963802882106,0.974848402259815,1.0
620.0364988319996,0.974848402259815,1.0
622.6878888290948,0.974848402259815,1.0
625.3505984006906,0.974848402259815,1.0
628.0246758734279,0.974848402259815,1.0
630.7101697802652,0.974848402259815,1.0
633.4071288613629,0.974848402259815,1.0
636.115602064971,0.974848402259815,1.0
638.8356385483105,0.974848402259815,1.0
641.5672876784694,0.974848402259815,1.0
644.3105990333021,0.974848402259815,1.0
647.0656224023221,0.9748488663469,1.0
649.8324077876091,0.9748488663469,1.0
652.61100540472,0.9748488663469,1.0
655.4014656835938,0.9748488663469,1.0
658.2038392694694,0.9748488663469,1.0
661.0181770238092,0.9748488663469,1.0
663.8445300252142,0.9748488663469,1.0
666.6829495703573,0.9748488663469,1.0
669.5334871749127,0.9756730331907029,1.0
672.3961945744879,0.9756730331907029,1.0
675.2711237255673,0.9756730331907029,1.0
678.1583268064534,0.9756860948416957,1.0
681.0578562182109,0.9756860948416957,1.0
683.9697645856224,0.9756860948416957,1.0
686.8941047581416,0.9756860948416957,1.0
689.8309298108502,0.9756860948416957,1.0
692.780293045425,0.9756860948416957,1.0
695.7422479911038,0.9756860948416957,1.0
698.7168484056548,0.9756860948416957,1.0
701.7041482763559,0.9756860948416957,1.0
704.7042018209727,0.9756860948416957,1.0
707.7170634887408,0.9756860948416957,1.0
710.7427879613579,0.9756860948416957,1.0
713.781430153974,0.9756860948416957,1.0
716.8330452161864,0.9756860948416957,1.0
719.8976885330442,0.9756860948416957,1.0
722.9754157260521,0.9756860948416957,1.0
726.0662826541775,0.9757110281859557,1.0
729.1703454148683,0.9757110281859557,1.0
732.2876603450691,0.9757110281859557,1.0
735.4182840222419,0.9757110281859557,1.0
738.5622732653967,0.9757110281859557,1.0
741.7196851361206,0.9757110281859557,1.0
744.8905769396118,0.9757110281859557,1.0
748.0750062257237,0.9757110281859557,1.0
751.2730307900065,0.9757110281859557,1.0
754.4847086747558,0.9757110281859557,1.0
757.7100981700681,0.9757110281859557,1.0
760.9492578148985,0.9757110281859557,1.0
764.2022463981198,0.9757110281859557,1.0
767.4691229595943,0.9757111541490698,1.0
770.749946791243,0.9757111541490698,1.0
774.0447774381198,0.9757111541490698,1.0
777.3536746994962,0.9757111541490698,1.0
780.6766986299447,0.9757111541490698,1.0
784.0139095404263,0.9757111708628069,1.0
787.3653679993902,0.9757111708628069,1.0
790.7311348338696,0.9757111708628069,1.0
794.1112711305849,0.9757111708628069,1.0
797.5058382370557,0.9757111708628069,1.0
800.9148977627128,0.9757111708628069,1.0
804.3385115800137,0.9757111708628069,1.0
807.7767418255698,0.9757111708628069,1.0
811.2296509012726,0.9757111875765438,1.0
814.6973014754235,0.9757111875765438,1.0
818.1797564838757,0.9757111875765438,1.0
821.6770791311745,0.9757111875765438,1.0
825.1893328917022,0.9757112799893762,1.0
828.7165815108337,0.9757112799893762,1.0
832.2588890060927,0.9757112799893762,1.0
835.81631966831,0.9757112799893762,1.0
839.3889380627958,0.9757112799893762,1.0
842.9768090305084,0.9757112799893762,1.0
846.5799976892298,0.9757112799893762,1.0
850.1985694347509,0.9757112799893762,1.0
853.8325899420572,0.9757112799893762,1.0
857.4821251665169,0.9757112799893762,1.0
861.147241345087,0.9757112799893762,1.0
864.8280049975049,0.9757112799893762,1.0
868.5244829275009,0.9757112799893762,1.0
872.2367422240147,0.9757112799893762,1.0
875.9648502624042,0.9757112799893762,1.0
879.7088747056729,0.9757112799893762,1.0
883.4688835057023,0.9757113724022087,1.0
887.2449449044759,0.9757113724022087,1.0
891.0371274353232,0.9757113724022087,1.0
894.845499924167,0.9757113724022087,1.0
898.6701314907641,0.9757113724022087,1.0
902.511091549964,0.9757113724022087,1.0
906.3684498129738,0.9757113724022087,1.0
910.2422762886135,0.9757113724022087,1.0
914.1326412845921,0.9757113724022087,1.0
918.0396154087872,0.9757113724022087,1.0
921.9632695705185,0.9757113724022087,1.0
925.9036749818382,0.9757113724022087,1.0
929.8609031588292,0.9757113724022087,1.0
933.8350259228916,0.9757113724022087,1.0
937.8261154020565,0.9757113724022087,1.0
941.8342440322907,0.9757117420535389,1.0
945.8594845588091,0.9757117420535389,1.0
949.9019100374003,0.9757117420535389,1.0
953.9615938357499,0.9757117420535389,1.0
958.0386096347694,0.9757117420535389,1.0
962.1330314299386,0.9757117420535389,1.0
966.2449335326462,0.9757117420535389,1.0
970.3743905715356,0.9757117420535389,1.0
974.5214774938651,0.9757117420535389,1.0
978.6862695668646,0.9757117420535389,1.0
982.8688423791002,0.9757117420535389,1.0
987.0692718418504,0.9757117420535389,1.0
991.2876341904818,0.9757118344663716,1.0
995.5240059858297,0.9757118344663716,1.0
999.7784641155931,0.9757118344663716,1.0
1004.0510857957279,0.9757118344663716,1.0
1008.3419485718445,0.9757118344663716,1.0
1012.6511303206221,0.9757118344663716,1.0
1016.9787092512181,0.9757118344663716,1.0
1021.3247639066857,0.9757118344663716,1.0
1025.6893731654045,0.9757118344663716,1.0
1030.0726162425094,0.9757118344663716,1.0
1034.4745726913256,0.9757118344663716,1.0
1038.895322404818,0.9757118511801085,1.0
1043.3349456170379,0.9757118511801085,1.0
1047.7935229045777,0.9757118511801085,1.0
1052.2711351880373,0.9757118511801085,1.0
1056.7678637334916,0.9757118511801085,1.0
1061.283790153961,0.97593038264864,1.0
1065.8189964109,0.97593038264864,1.0
1070.3735648156794,0.9761489141171715,1.0
1074.9475780310806,0.9761489141171715,1.0
1079.5411190727991,0.9761489141171715,1.0
1084.1542713109493,0.9761489141171715,1.0
1088.7871184715748,0.9761489141171715,1.0
1093.439744638173,0.9761489141171715,1.0
1098.1122342532192,0.9761489141171715,1.0
1102.804672119696,0.9761489141171715,1.0
1107.517143402638,0.9761489141171715,1.0
1112.2497336306749,0.9761489141171715,1.0
1117.0025286975801,0.9761489141171715,1.0
1121.7756148638366,0.9761489141171715,1.0
1126.5690787581993,0.9761489141171715,1.0
1131.3830073792635,0.9761489141171715,1.0
1136.2174880970508,0.9761489141171715,1.0
1141.0726086545917,0.9761489141171715,1.0
1145.9484571695134,0.9761489141171715,1.0
1150.8451221356506,0.9761489141171715,1.0
1155.7626924246388,0.9761495965802031,1.0
1160.7012572875328,0.9761495965802031,1.0
1165.6609063564333,0.9761495965802031,1.0
1170.6417296461002,0.9761495965802031,1.0
1175.6438175555938,0.9761495965802031,1.0
1180.6672608699214,0.9761495965802031,1.0
1185.7121507616716,0.9761495965802031,1.0
1190.7785787926769,0.9761495965802031,1.0
1195.8666369156797,0.9761495965802031,1.0
1200.9764174759907,0.9761495965802031,1.0
1206.10801321317,0.9761496074242781,1.0
1211.2615172627166,0.9761496074242781,1.0
1216.437023157747,0.9761496074242781,1.0
1221.6346248306977,0.9761496074242781,1.0
1226.8544166150377,0.9761496074242781,1.0
1232.096493246967,0.9761496074242781,1.0
1237.3609498671428,0.9761496074242781,1.0
1242.647882022413,0.9761496074242781,1.0
1247.957385667536,0.9761496074242781,1.0
1253.2895571669308,0.9761496074242781,1.0
1258.6444932964307,0.9761496074242781,1.0
1264.0222912450274,0.9761496074242781,1.0
1269.4230486166414,0.9761496074242781,1.0
1274.8468634319004,0.9761496074242781,1.0
1280.293834129904,0.9761496074242781,1.0
1285.7640595700188,0.9761496074242781,1.0
1291.2576390336772,0.9761496074242781,1.0
1296.7746722261672,0.9761496074242781,1.0
1302.3152592784486,0.9761496074242781,1.0
1307.8795007489766,0.9761496074242781,1.0
1313.4674976255142,0.9761496074242781,1.0
1319.0793513269705,0.9761496074242781,1.0
1324.7151637052493,0.9761496074242781,1.0
1330.3750370470843,0.9761496074242781,1.0
1336.0590740759008,0.9761496074242781,1.0
1341.7673779536885,0.9761496074242781,1.0
1347.5000522828593,0.9761496074242781,1.0
1353.2572011081347,0.9761496074242781,1.0
1359.0389289184413,0.9761496074242781,1.0
1364.8453406487931,0.9761496074242781,1.0
1370.6765416822022,0.9783349221095926,1.0
1376.5326378516004,0.9783349221095926,1.0
1382.413735441744,0.9783349221095926,1.0
1388.319941191151,0.9783349221095926,1.0
1394.2513622940446,0.9783349221095926,1.0
1400.2081064022855,0.9783349221095926,1.0
1406.1902816273318,0.9783349221095926,1.0
1412.1979965422097,0.9783349221095926,1.0
1418.2313601834676,0.9783349221095926,1.0
1424.2904820531644,0.9783349221095926,1.0
1430.375472120863,0.9783349221095926,1.0
1436.4864408256115,0.9783349221095926,1.0
1442.6234990779553,0.9783349221095926,1.0
1448.7867582619579,0.9783349221095926,1.0
1454.9763302372062,0.9783349221095926,1.0
1461.1923273408502,0.9783349221095926,1.0
1467.4348623896476,0.9783349221095926,1.0
1473.7040486819965,0.9783479837605853,1.0
1480.000001,1.0,1.0


==> data/payload_cdf_log_icetran_v2_UDP.csv <==
x,real_cdf,synth_cdf
26.0,0.00541425820262637,0.0
26.106117926232024,0.00541425820262637,0.0
26.212652927066557,0.00541425820262637,0.0
26.31960664172923,0.00541425820262637,0.0
26.4269807158883,0.00541425820262637,0.0
26.534776801679993,0.00541425820262637,0.0
26.642996557733916,0.00541425820262637,0.0
26.751641649198568,0.00541425820262637,0.0
26.860713747766983,0.00541425820262637,0.0
26.97021453170243,0.00541425820262637,0.0
27.080145685864245,0.00541425820262637,0.0
27.190508901733764,0.00541425820262637,0.0
27.301305877440335,0.00541425820262637,0.0
27.41253831778745,0.00541425820262637,0.0
27.524207934278987,0.00541425820262637,0.0
27.636316445145532,0.00541425820262637,0.0
27.74886557537082,0.00541425820262637,0.0
27.861857056718286,0.00541425820262637,0.0
27.975292627757696,0.00541425820262637,0.0
28.089174033891904,0.05038272745273447,0.0
28.203503027383718,0.05038272745273447,0.0
28.318281367382852,0.05038272745273447,0.0
28.433510819952986,0.05038272745273447,0.0
28.54919315809896,0.05038272745273447,0.0
28.665330161794028,0.05038272745273447,0.0
28.78192361800727,0.05038272745273447,0.0
28.8989753207311,0.05038272745273447,0.0
29.01648707100882,0.05038272745273447,0.17692104607398706
29.13446067696237,0.05038272745273447,0.17692104607398706
29.252897953820135,0.05038272745273447,0.17692104607398706
29.37180072394489,0.05038272745273447,0.17692104607398706
29.491170816861825,0.05038272745273447,0.17692104607398706
29.611010069286706,0.05038272745273447,0.17692104607398706
29.731320325154122,0.05038272745273447,0.17692104607398706
29.85210343564588,0.05038272745273447,0.17692104607398706
29.973361259219455,0.05038272745273447,0.17692104607398706
30.095095661636627,0.06333375854577726,0.17692104607398706
30.217308515992155,0.06333375854577726,0.17692104607398706
30.340001702742615,0.06333375854577726,0.17692104607398706
30.463177109735323,0.06333375854577726,0.17692104607398706
30.586836632237393,0.06333375854577726,0.17692104607398706
30.710982172964904,0.06333375854577726,0.17692104607398706
30.83561564211215,0.06333375854577726,0.17692104607398706
30.960738957381064,0.06333375854577726,0.17692104607398706
31.086354044010708,0.09052608989446559,0.17692104607398706
31.21246283480689,0.09052608989446559,0.17692104607398706
31.339067270171917,0.09052608989446559,0.17692104607398706
31.466169298134457,0.09052608989446559,0.17692104607398706
31.593770874379487,0.09052608989446559,0.17692104607398706
31.721873962278405,0.09052608989446559,0.17692104607398706
31.850480532919246,0.09052608989446559,0.17692104607398706
31.97959256513698,0.09052608989446559,0.17692104607398706
32.10921204554399,0.09052608989446559,0.17692104607398706
32.23934096856064,0.09052608989446559,0.17692104607398706
32.369981336445925,0.09052608989446559,0.17692104607398706
32.501135159328335,0.09052608989446559,0.17692104607398706
32.63280445523672,0.09052608989446559,0.17692104607398706
32.76499125013142,0.09052608989446559,0.17692104607398706
32.89769757793536,0.09052608989446559,0.17692104607398706
33.030925480565394,0.09052608989446559,0.17692104607398706
33.16467700796369,0.09052608989446559,0.17692104607398706
33.298954218129325,0.09052608989446559,0.17692104607398706
33.433759177149874,0.09052608989446559,0.17692104607398706
33.569093959233285,0.09052608989446559,0.17692104607398706
33.70496064673972,0.09052608989446559,0.17692104607398706
33.841361330213644,0.09052608989446559,0.17692104607398706
33.97829810841598,0.09052608989446559,0.17692104607398706
34.11577308835635,0.09052608989446559,0.17692104607398706
34.253788385325635,0.09052608989446559,0.17692104607398706
34.39234612292835,0.09052608989446559,0.17692104607398706
34.53144843311543,0.09052608989446559,0.17692104607398706
34.671097456217,0.09052608989446559,0.17692104607398706
34.8112953409753,0.09052608989446559,0.17692104607398706
34.95204424457777,0.09052608989446559,0.17692104607398706
35.09334633269024,0.09052608989446559,0.17692104607398706
35.235203779490206,0.09052608989446559,0.17692104607398706
35.37761876770037,0.09052608989446559,0.17692104607398706
35.520593488622126,0.09052608989446559,0.17692104607398706
35.664130142169356,0.09052608989446559,0.17692104607398706
35.80823093690225,0.09052608989446559,0.17692104607398706
35.95289809006127,0.09052608989446559,0.17692104607398706
36.09813382760129,0.17027357884635963,0.17692104607398706
36.243940384225844,0.17027357884635963,0.17692104607398706
36.39032000342152,0.17027357884635963,0.17692104607398706
36.537274937492434,0.17027357884635963,0.17692104607398706
36.684807447594956,0.17027357884635963,0.17692104607398706
36.832919803772434,0.17027357884635963,0.17692104607398706
36.981614284990165,0.17027357884635963,0.17692104607398706
37.13089317917045,0.1829678045978513,0.17692104607398706
37.280758783227796,0.1829678045978513,0.17692104607398706
37.43121340310426,0.1829678045978513,0.17692104607398706
37.582259353804915,0.1829678045978513,0.17692104607398706
37.7338989594335,0.1829678045978513,0.17692104607398706
37.88613455322816,0.1829678045978513,0.17692104607398706
38.038968477597344,0.18397060776030452,0.3497600683774761
38.19240308415586,0.18397060776030452,0.3497600683774761
38.34644073376105,0.18397060776030452,0.3497600683774761
38.501083796549125,0.18397060776030452,0.3497600683774761
38.65633465197161,0.18397060776030452,0.3497600683774761
38.81219568883199,0.18397060776030452,0.3497600683774761
38.96866930532245,0.18397060776030452,0.3497600683774761
39.12575790906076,0.21629881240274965,0.3497600683774761
39.28346391712734,0.21629881240274965,0.3497600683774761
39.44178975610245,0.21629881240274965,0.3497600683774761
39.60073786210353,0.21629881240274965,0.3497600683774761
39.760310680822656,0.21629881240274965,0.3497600683774761
39.92051066756421,0.21629881240274965,0.3497600683774761
40.08134028728263,0.3018555393510913,0.3497600683774761
40.24280201462035,0.3018555393510913,0.3497600683774761
40.40489833394588,0.3018555393510913,0.3497600683774761
40.567631739392034,0.3018555393510913,0.3497600683774761
40.731004734894285,0.3018555393510913,0.3497600683774761
40.89501983422931,0.3018555393510913,0.3497600683774761
41.05967956105367,0.30296530529136567,0.3497600683774761
41.22498644894265,0.30296530529136567,0.3497600683774761
41.39094304142921,0.30296530529136567,0.3497600683774761
41.55755189204315,0.30296530529136567,0.3497600683774761
41.72481556435038,0.30296530529136567,0.3497600683774761
41.8927366319924,0.30296530529136567,0.3497600683774761
42.06131767872586,0.30296530529136567,0.3497600683774761
42.230561298462305,0.30296530529136567,0.3497600683774761
42.40047009530821,0.30296530529136567,0.3497600683774761
42.571046683604834,0.30296530529136567,0.3497600683774761
42.74229368796864,0.30296530529136567,0.3497600683774761
42.91421374333158,0.30296530529136567,0.3497600683774761
43.086809494981665,0.30296530529136567,0.3497600683774761
43.26008359860365,0.30296530529136567,0.3497600683774761
43.43403872031994,0.30296530529136567,0.3497600683774761
43.60867753673156,0.30296530529136567,0.3497600683774761
43.78400273495937,0.30296530529136567,0.3497600683774761
43.96001701268541,0.30296530529136567,0.3497600683774761
44.13672307819441,0.3057901640484278,0.3497600683774761
44.31412365041541,0.3057901640484278,0.3497600683774761
44.492221458963684,0.3057901640484278,0.3497600683774761
44.67101924418269,0.3057901640484278,0.3497600683774761
44.85051975718623,0.3057901640484278,0.3497600683774761
45.03072575990078,0.3485665966553689,0.3497600683774761
45.211640025108025,0.3485665966553689,0.3497600683774761
45.39326533648748,0.3485665966553689,0.3497600683774761
45.57560448865934,0.3485665966553689,0.3497600683774761
45.75866028722746,0.3485665966553689,0.3497600683774761
45.94243554882258,0.3485665966553689,0.3497600683774761
46.126933101145596,0.3485665966553689,0.3497600683774761
46.31215578301111,0.3485665966553689,0.3497600683774761
46.4981064443911,0.3485665966553689,0.3497600683774761
46.68478794645875,0.3485665966553689,0.3497600683774761
46.87220316163253,0.3485665966553689,0.3497600683774761
47.06035497362032,0.35497167405318886,0.3497600683774761
47.24924627746386,0.35497167405318886,0.3497600683774761
47.43887997958321,0.35497167405318886,0.3497600683774761
47.62925899782156,0.35497167405318886,0.3497600683774761
47.82038626149003,0.35497167405318886,0.3497600683774761
48.01226471141283,0.3580140005257062,0.3497600683774761
48.204897299972465,0.3580140005257062,0.3497600683774761
48.39828699115516,0.3580140005257062,0.3497600683774761
48.592436760596485,0.3580140005257062,0.3497600683774761
48.78734959562712,0.3580140005257062,0.3497600683774761
48.98302849531885,0.3580140005257062,0.3497600683774761
49.17947647053066,0.37605651748978214,0.3497600683774761
49.37669654395515,0.37605651748978214,0.3497600683774761
49.574691750164945,0.37605651748978214,0.3497600683774761
49.773465135659436,0.37605651748978214,0.3497600683774761
49.97301975891166,0.37605651748978214,0.3497600683774761
50.17335869041535,0.3891291089717859,0.3497600683774761
50.37448501273218,0.3891291089717859,0.3497600683774761
50.57640182053919,0.3891291089717859,0.3497600683774761
50.77911222067642,0.3891291089717859,0.3497600683774761
50.98261933219469,0.3891291089717859,0.3497600683774761
51.18692628640362,0.3891291089717859,0.3497600683774761
51.39203622691979,0.3891291089717859,0.3497600683774761
51.59795230971511,0.3891291089717859,0.3497600683774761
51.8046777031654,0.3891291089717859,0.3497600683774761
52.01221558809912,0.38948221631641866,0.3497600683774761
52.2205691578463,0.38948221631641866,0.3497600683774761
52.429741618287736,0.38948221631641866,0.3497600683774761
52.639736187904234,0.38948221631641866,0.3497600683774761
52.8505560978262,0.38948221631641866,0.3497600683774761
53.06220459188334,0.38976470219212483,0.4364651144751705
53.274684926654515,0.38976470219212483,0.4364651144751705
53.48800037151796,0.38976470219212483,0.4364651144751705
53.70215420870149,0.38976470219212483,0.4364651144751705
53.917149733333034,0.38976470219212483,0.4364651144751705
54.13299025349136,0.38976470219212483,0.4364651144751705
54.34967909025695,0.38976470219212483,0.4364651144751705
54.5672195777631,0.38976470219212483,0.4364651144751705
54.785615063247235,0.38976470219212483,0.4364651144751705
55.004868907102406,0.4745104649039892,0.4364651144751705
55.224984482929,0.4745104649039892,0.4364651144751705
55.44596517758663,0.4745104649039892,0.4364651144751705
55.66781439124628,0.4745104649039892,0.4364651144751705
55.89053553744259,0.4745104649039892,0.4364651144751705
56.11413204312639,0.546544363209074,0.4364651144751705
56.33860734871744,0.546544363209074,0.4364651144751705
56.563964908157374,0.546544363209074,0.4364651144751705
56.7902081889628,0.546544363209074,0.4364651144751705
57.01734067227871,0.5474859827947613,0.4364651144751705
57.24536585293201,0.5474859827947613,0.4364651144751705
57.47428723948529,0.5474859827947613,0.4364651144751705
57.70410835429084,0.5474859827947613,0.4364651144751705
57.934832733544816,0.5474859827947613,0.4364651144751705
58.16646392734167,0.5474859827947613,0.4364651144751705
58.39900549972875,0.5474859827947613,0.4364651144751705
58.632461028761185,0.5474859827947613,0.4364651144751705
58.866834106556894,0.5474859827947613,0.4364651144751705
59.102128339351864,0.5474859827947613,0.4364651144751705
59.338347347555676,0.5474859827947613,0.4364651144751705
59.575494765807164,0.5474859827947613,0.4364651144751705
59.81357424303036,0.5474859827947613,0.4364651144751705
60.052589442490635,0.5474859827947613,0.4364651144751705
60.29254404185109,0.5474859827947613,0.4364651144751705
60.5334417332291,0.5474859827947613,0.4364651144751705
60.77528622325314,0.5474859827947613,0.4364651144751705
61.01808123311986,0.5476952315915807,0.4364651144751705
61.26183049865126,0.5476952315915807,0.4364651144751705
61.50653777035224,0.5476952315915807,0.4364651144751705
61.75220681346829,0.5476952315915807,0.4364651144751705
61.99884140804342,0.5476952315915807,0.4364651144751705
62.24644534897829,0.5476952315915807,0.4364651144751705
62.49502244608868,0.5476952315915807,0.4364651144751705
62.74457652416404,0.5476952315915807,0.4364651144751705
62.995111423026366,0.5476952315915807,0.4364651144751705
63.246630997589286,0.5476952315915807,0.4364651144751705
63.499139117917366,0.5476952315915807,0.4364651144751705
63.752639669285664,0.5476952315915807,0.4364651144751705
64.00713655223952,0.547751728766722,0.4364651144751705
64.26263368265454,0.547751728766722,0.4364651144751705
64.51913499179689,0.547751728766722,0.4364651144751705
64.7766444263837,0.547751728766722,0.4364651144751705
65.03516594864409,0.547751728766722,0.4364651144751705
65.2947035363795,0.547751728766722,0.4364651144751705
65.55526118302576,0.547751728766722,0.4364651144751705
65.8168428977136,0.547751728766722,0.4364651144751705
66.0794527053313,0.547751728766722,0.4364651144751705
66.34309464658564,0.547751728766722,0.4364651144751705
66.60777277806505,0.547751728766722,0.4364651144751705
66.87349117230107,0.547751728766722,0.4364651144751705
67.14025391783196,0.547751728766722,0.4364651144751705
67.40806511926462,0.547751728766722,0.4364651144751705
67.67692889733881,0.547751728766722,0.4364651144751705
67.94684938898948,0.547751728766722,0.4364651144751705
68.21783074741137,0.5775949946679431,0.4364651144751705
68.48987714212228,0.5775949946679431,0.4364651144751705
68.76299275902747,0.5775949946679431,0.4364651144751705
69.03718180048405,0.5781870828070819,0.4364651144751705
69.31244848536562,0.5781870828070819,0.4364651144751705
69.58879704912721,0.5781870828070819,0.4364651144751705
69.86623174387042,0.5781870828070819,0.4364651144751705
70.14475683840884,0.5790162937388799,0.4364651144751705
70.42437661833378,0.5790162937388799,0.4364651144751705
70.70509538608017,0.5790162937388799,0.4364651144751705
70.98691746099279,0.5790162937388799,0.4364651144751705
71.26984717939264,0.663762056450744,0.4364651144751705
71.55388889464385,0.663762056450744,0.4364651144751705
71.83904697722045,0.663762056450744,0.4364651144751705
72.12532581477376,0.663762056450744,0.4364651144751705
72.41272981219987,0.663762056450744,0.4364651144751705
72.70126339170736,0.663762056450744,0.4364651144751705
72.99093099288544,0.663762056450744,0.4364651144751705
73.28173707277217,0.663762056450744,0.4364651144751705
73.57368610592309,0.663762056450744,0.4364651144751705
73.86678258448008,0.663762056450744,0.4364651144751705
74.1610310182404,0.6643135764937896,0.45038233363379715
74.45643593472619,0.6643135764937896,0.45038233363379715
74.75300187925407,0.6643135764937896,0.45038233363379715
75.05073341500507,0.6643135764937896,0.45038233363379715
75.34963512309487,0.6643135764937896,0.45038233363379715
75.64971160264429,0.6643135764937896,0.45038233363379715
75.95096747085005,0.6643135764937896,0.45038233363379715
76.25340736305577,0.6643135764937896,0.45038233363379715
76.55703593282337,0.6643135764937896,0.45038233363379715
76.86185785200462,0.6643135764937896,0.45038233363379715
77.16787781081302,0.6643135764937896,0.45038233363379715
77.47510051789605,0.6643135764937896,0.45038233363379715
77.78353070040748,0.6643135764937896,0.45038233363379715
78.09317310408024,0.6643135764937896,0.45038233363379715
78.40403249329933,0.6643135764937896,0.45038233363379715
78.71611365117522,0.6643135764937896,0.45038233363379715
79.02942137961739,0.6643135764937896,0.45038233363379715
79.34396049940827,0.6643135764937896,0.45038233363379715
79.65973585027734,0.6643135764937896,0.45038233363379715
79.97675229097564,0.6643135764937896,0.45038233363379715
80.29501469935056,0.664522825290609,0.45038233363379715
80.6145279724208,0.664522825290609,0.45038233363379715
80.93529702645188,0.664522825290609,0.45038233363379715
81.25732679703157,0.664522825290609,0.45038233363379715
81.58062223914605,0.664522825290609,0.45038233363379715
81.90518832725598,0.664522825290609,0.45038233363379715
82.23103005537315,0.664522825290609,0.45038233363379715
82.55815243713728,0.664522825290609,0.45038233363379715
82.88656050589314,0.664522825290609,0.45038233363379715
83.21625931476805,0.664522825290609,0.45038233363379715
83.54725393674958,0.664522825290609,0.45038233363379715
83.87954946476367,0.664522825290609,0.45038233363379715
84.2131510117529,0.664522825290609,0.45038233363379715
84.54806371075524,0.664522825290609,0.45038233363379715
84.88429271498303,0.664522825290609,0.45038233363379715
85.22184319790222,0.7068957066465411,0.45038233363379715
85.56072035331199,0.7068957066465411,0.45038233363379715
85.90092939542473,0.7068957066465411,0.45038233363379715
86.24247555894613,0.7068957066465411,0.45038233363379715
86.58536409915588,0.7068957066465411,0.45038233363379715
86.92960029198844,0.7068957066465411,0.45038233363379715
87.27518943411422,0.7068957066465411,0.45038233363379715
87.62213684302117,0.7068957066465411,0.45038233363379715
87.97044785709642,0.7068957066465411,0.45038233363379715
88.32012783570863,0.7068957066465411,0.45038233363379715
88.67118215929028,0.7068957066465411,0.45038233363379715
89.02361622942057,0.7068957066465411,0.45038233363379715
89.37743546890847,0.7068957066465411,0.45038233363379715
89.73264532187622,0.7068957066465411,0.45038233363379715
90.089251253843,0.7068957066465411,0.45038233363379715
90.44725875180913,0.7068957066465411,0.45038233363379715
90.80667332434044,0.7068957066465411,0.45038233363379715
91.16750050165302,0.7068957066465411,0.45038233363379715
91.52974583569838,0.7068957066465411,0.45038233363379715
91.89341490024876,0.7068957066465411,0.45038233363379715
92.25851329098295,0.7068957066465411,0.45038233363379715
92.62504662557268,0.7068957066465411,0.45038233363379715
92.99302054376824,0.7068957066465411,0.45038233363379715
93.36244070748641,0.7068957066465411,0.45038233363379715
93.73331280089636,0.7068957066465411,0.45038233363379715
94.10564253050832,0.7068957066465411,0.45038233363379715
94.47943562526015,0.7068957066465411,0.45038233363379715
94.85469783660676,0.7068957066465411,0.45038233363379715
95.23143493860735,0.7083888462752741,0.4551540694406026
95.60965272801546,0.7083888462752741,0.4551540694406026
95.98935702436697,0.7083888462752741,0.4551540694406026
96.37055367007088,0.7083888462752741,0.4551540694406026
96.75324853049788,0.7083888462752741,0.4551540694406026
97.13744749407205,0.7085434440855031,0.4551540694406026
97.52315647235991,0.7085434440855031,0.4551540694406026
97.91038140016298,0.7085434440855031,0.4551540694406026
98.29912823560747,0.7085434440855031,0.4551540694406026
98.68940296023757,0.7085434440855031,0.4551540694406026
99.08121157910595,0.7085434440855031,0.4551540694406026
99.47456012086764,0.7085434440855031,0.4551540694406026
99.8694546378713,0.7085434440855031,0.4551540694406026
100.26590120625383,0.7085434440855031,0.4551540694406026
100.66390592603243,0.7085434440855031,0.4551540694406026
101.06347492119977,0.7123834604180199,0.4551540694406026
101.46461433981725,0.7123834604180199,0.4551540694406026
101.86733035411004,0.7123834604180199,0.4551540694406026
102.27162916056199,0.7130896751072855,0.4551540694406026
102.67751698001092,0.7130896751072855,0.4551540694406026
103.08500005774441,0.7130896751072855,0.4551540694406026
103.4940846635958,0.7130896751072855,0.4551540694406026
103.90477709204077,0.7130896751072855,0.4551540694406026
104.31708366229411,0.7138975896725263,0.4551540694406026
104.73101071840696,0.7138975896725263,0.4551540694406026
105.14656462936449,0.7138975896725263,0.4551540694406026
105.56375178918381,0.7138975896725263,0.4551540694406026
105.98257861701241,0.7138975896725263,0.4551540694406026
106.40305155722692,0.7193703968402487,0.4551540694406026
106.82517707953224,0.7193703968402487,0.4551540694406026
107.24896167906115,0.7322106639178041,0.4551540694406026
107.67441187647418,0.7322106639178041,0.4551540694406026
108.10153421805997,0.7335162619352976,0.4551540694406026
108.530335275836,0.7335162619352976,0.4551540694406026
108.9608216476497,0.7335162619352976,0.4551540694406026
109.39299995727998,0.7340543302699762,0.46944306591978163
109.82687685453918,0.7340543302699762,0.46944306591978163
110.26245901537531,0.7340543302699762,0.46944306591978163
110.69975314197484,0.7340543302699762,0.46944306591978163
111.13876596286576,0.7340543302699762,0.46944306591978163
111.57950423302123,0.7340543302699762,0.46944306591978163
112.02197473396336,0.7340543302699762,0.46944306591978163
112.46618427386767,0.7340543302699762,0.46944306591978163
112.91213968766779,0.7340543302699762,0.46944306591978163
113.35984783716067,0.7340543302699762,0.46944306591978163
113.80931561111213,0.7340543302699762,0.46944306591978163
114.26054992536282,0.7340543302699762,0.46944306591978163
114.71355772293475,0.7340543302699762,0.46944306591978163
115.16834597413799,0.7344578815209851,0.46944306591978163
115.62492167667799,0.7344578815209851,0.46944306591978163
116.0832918557632,0.7344578815209851,0.46944306591978163
116.5434635642133,0.7344578815209851,0.46944306591978163
117.0054438825675,0.7344578815209851,0.46944306591978163
117.46923991919371,0.7344578815209851,0.46944306591978163
117.93485881039774,0.7344578815209851,0.46944306591978163
118.40230772053322,0.7344578815209851,0.46944306591978163
118.87159384211176,0.7344578815209851,0.46944306591978163
119.34272439591369,0.7344578815209851,0.46944306591978163
119.81570663109912,0.7344578815209851,0.46944306591978163
120.29054782531944,0.7344578815209851,0.46944306591978163
120.76725528482939,0.7344578815209851,0.46944306591978163
121.24583634459944,0.7344578815209851,0.4744688249662453
121.72629836842864,0.7344578815209851,0.4744688249662453
122.2086487490579,0.7344578815209851,0.4744688249662453
122.69289490828382,0.7344578815209851,0.4744688249662453
123.1790442970728,0.7344578815209851,0.4744688249662453
123.66710439567576,0.7344578815209851,0.4744688249662453
124.15708271374318,0.7353995011066723,0.4744688249662453
124.64898679044067,0.7353995011066723,0.4744688249662453
125.14282419456498,0.7353995011066723,0.4744688249662453
125.63860252466046,0.7353995011066723,0.4744688249662453
126.13632940913595,0.7353995011066723,0.4744688249662453
126.6360125063822,0.7353995011066723,0.4744688249662453
127.13765950488968,0.7353995011066723,0.4744688249662453
127.64127812336686,0.7353995011066723,0.4744688249662453
128.14687611085904,0.7353995011066723,0.4744688249662453
128.6544612468675,0.7353995011066723,0.4744688249662453
129.16404134146927,0.7353995011066723,0.4744688249662453
129.67562423543725,0.7353995011066723,0.4744688249662453
130.18921780036095,0.7353995011066723,0.4744688249662453
130.70482993876746,0.7353995011066723,0.4744688249662453
131.22246858424313,0.7355008433690315,0.4744688249662453
131.74214170155568,0.7355008433690315,0.4744688249662453
132.26385728677664,0.7362070580582971,0.4744688249662453
132.78762336740454,0.7362070580582971,0.4744688249662453
133.31344800248812,0.7362070580582971,0.47785283851975036
133.84133928275108,0.7362070580582971,0.47785283851975036
134.3713053307152,0.7362070580582971,0.47785283851975036
134.90335430082706,0.7362070580582971,0.47785283851975036
135.43749437958175,0.7362070580582971,0.47785283851975036
135.97373378565055,0.7362070580582971,0.47785283851975036
136.51208077000564,0.7362070580582971,0.47785283851975036
137.05254361604884,0.7362070580582971,0.47785283851975036
137.59513063973728,0.7362070580582971,0.47785283851975036
138.13985018971314,0.7362070580582971,0.47785283851975036
138.68671064743032,0.7362070580582971,0.47785283851975036
139.23572042728517,0.7362070580582971,0.47785283851975036
139.7868879767442,0.7362070580582971,0.47785283851975036
140.3402217764759,0.7362070580582971,0.47785283851975036
140.89573034047925,0.7362070580582971,0.47785283851975036
141.45342221621678,0.7362070580582971,0.47785283851975036
142.01330598474405,0.7362070580582971,0.47785283851975036
142.57539026084368,0.7362070580582971,0.47785283851975036
143.13968369315594,0.7364895439340033,0.47785283851975036
143.70619496431374,0.7364895439340033,0.47785283851975036
144.27493279107435,0.7364895439340033,0.47853388413204
144.84590592445542,0.7364895439340033,0.47853388413204
145.41912314986766,0.7364895439340033,0.47853388413204
145.99459328725192,0.7364895439340033,0.47853388413204
146.5723251912135,0.7364895439340033,0.47853388413204
147.15232775115902,0.7364895439340033,0.47853388413204
147.7346098914331,0.7364895439340033,0.47853388413204
148.3191805714556,0.7364895439340033,0.47853388413204
148.9060487858596,0.7364895439340033,0.47853388413204
149.49522356462967,0.7364895439340033,0.47853388413204
150.0867139732409,0.7364895439340033,0.47853388413204
150.68052911279835,0.7364895439340033,0.47853388413204
151.2766781201771,0.7364895439340033,0.47853388413204
151.87517016816284,0.7364895439340033,0.47853388413204
152.47601446559295,0.7367585781013426,0.47853388413204
153.0792202574983,0.7367585781013426,0.47853388413204
153.68479682524543,0.7367585781013426,0.47853388413204
154.2927534866794,0.7392707499382709,0.47853388413204
154.90309959626708,0.7392707499382709,0.47853388413204
155.51584454524115,0.7405097845540752,0.5163568206277308
156.13099776174465,0.7405097845540752,0.5163568206277308
156.74856871097597,0.7405097845540752,0.5163568206277308
157.36856689533442,0.7405097845540752,0.5163568206277308
157.99100185456666,0.7405097845540752,0.5163568206277308
158.61588316591326,0.7405097845540752,0.5163568206277308
159.24322044425622,0.7405097845540752,0.5163568206277308
159.87302334226678,0.7405097845540752,0.5163568206277308
160.5053015505541,0.7405097845540752,0.5163568206277308
161.14006479781418,0.7405097845540752,0.5163568206277308
161.77732285097971,0.7405097845540752,0.5163568206277308
162.41708551537033,0.7405097845540752,0.5163568206277308
163.05936263484338,0.7405097845540752,0.5163568206277308
163.70416409194547,0.7405097845540752,0.5163568206277308
164.3514998080646,0.7970069596953184,0.5163568206277308
165.00137974358262,0.7970069596953184,0.5163568206277308
165.6538138980287,0.7970069596953184,0.5163568206277308
166.30881231023298,0.7970069596953184,0.5163568206277308
166.9663850584813,0.7970069596953184,0.5163568206277308
167.62654226067002,0.7970069596953184,0.5163568206277308
168.28929407446185,0.7970069596953184,0.5352601342166973
168.95465069744202,0.7970069596953184,0.5352601342166973
169.62262236727537,0.7970069596953184,0.5352601342166973
170.2932193618637,0.7970069596953184,0.5352601342166973
170.966451999504,0.7970069596953184,0.5352601342166973
171.64233063904717,0.7970069596953184,0.5352601342166973
172.32086568005752,0.7970069596953184,0.5352601342166973
173.00206756297257,0.8196058297518156,0.5352601342166973
173.68594676926395,0.8196058297518156,0.5352601342166973
174.37251382159846,0.8210182591303468,0.5352601342166973
175.06177928400012,0.8210182591303468,0.5352601342166973
175.75375376201265,0.8210182591303468,0.5352601342166973
176.44844790286265,0.8210182591303468,0.5352601342166973
177.1458723956235,0.8210182591303468,0.5352601342166973
177.84603797137973,0.8210182591303468,0.5352601342166973
178.5489554033922,0.8210182591303468,0.5352601342166973
179.25463550726383,0.8210182591303468,0.5352601342166973
179.96308914110605,0.8210182591303468,0.5352601342166973
180.67432720570588,0.8210182591303468,0.5352601342166973
181.38836064469353,0.821287293297686,0.5352601342166973
182.10520044471107,0.821287293297686,0.5352601342166973
182.8248576355811,0.821287293297686,0.5352601342166973
183.54734329047687,0.821287293297686,0.5352601342166973
184.27266852609222,0.821287293297686,0.5664672210158753
185.00084450281304,0.821287293297686,0.5664672210158753
185.7318824248887,0.821287293297686,0.5664672210158753
186.4657935406047,0.828745911594841,0.5664672210158753
187.2025891424554,0.828745911594841,0.5664672210158753
187.94228056731816,0.828745911594841,0.5664672210158753
188.68487919662755,0.828745911594841,0.5664672210158753
189.43039645655043,0.828745911594841,0.5664672210158753
190.17884381816197,0.828745911594841,0.5664672210158753
190.9302327976219,0.828745911594841,0.5664672210158753
191.68457495635204,0.828745911594841,0.5664672210158753
192.4418819012136,0.828745911594841,0.5664672210158753
193.20216528468697,0.828745911594841,0.5664672210158753
193.965436805049,0.828745911594841,0.5664672210158753
194.73170820655557,0.8290990189394738,0.5664672210158753
195.50099127961948,0.8290990189394738,0.5664672210158753
196.27329786099486,0.8290990189394738,0.5664672210158753
197.0486398339562,0.8290990189394738,0.5664672210158753
197.82702912848424,0.8290990189394738,0.5664672210158753
198.6084777214466,0.8290990189394738,0.5664672210158753
199.39299763678497,0.8290990189394738,0.5670175400446393
200.18060094569717,0.8290990189394738,0.5670175400446393
200.97129976682584,0.8290990189394738,0.5670175400446393
201.76510626644205,0.8290990189394738,0.5670175400446393
202.5620326586352,0.8290990189394738,0.5670175400446393
203.36209120549836,0.8290990189394738,0.5670175400446393
204.1652942173195,0.8290990189394738,0.5670175400446393
204.9716540527684,0.8290990189394738,0.5670175400446393
205.78118311908932,0.8290990189394738,0.5670175400446393
206.5938938722892,0.8290990189394738,0.5670175400446393
207.40979881733227,0.8290990189394738,0.5670175400446393
208.22891050832942,0.8290990189394738,0.5670175400446393
209.05124154873442,0.8290990189394738,0.5670175400446393
209.87680459153472,0.8290990189394738,0.5670175400446393
210.70561233944932,0.8290990189394738,0.5670175400446393
211.53767754512108,0.8290990189394738,0.5670175400446393
212.37301301131606,0.8290990189394738,0.5670175400446393
213.2116315911173,0.8290990189394738,0.5671184278573916
214.05354618812595,0.8290990189394738,0.5671184278573916
214.89876975665635,0.8290990189394738,0.5671184278573916
215.7473153019388,0.8290990189394738,0.5671184278573916
216.59919588031642,0.8290990189394738,0.5671184278573916
217.454424599449,0.8292873428566114,0.5671184278573916
218.3130146185119,0.8292873428566114,0.5671184278573916
219.17497914840135,0.8292873428566114,0.5671184278573916
220.04033145193475,0.8292873428566114,0.5671184278573916
220.90908484405765,0.8292873428566114,0.5671184278573916
221.78125269204645,0.8292873428566114,0.5671184278573916
222.65684841571505,0.8292873428566114,0.5671184278573916
223.5358854876212,0.8292873428566114,0.5671184278573916
224.4183774332737,0.8292873428566114,0.5671184278573916
225.30433783134058,0.8292873428566114,0.5671927662457353
226.1937803138581,0.8292873428566114,0.5671927662457353
227.08671856644034,0.8292873428566114,0.5671927662457353
227.9831663284899,0.8292873428566114,0.5671927662457353
228.8831373934092,0.8292873428566114,0.5671927662457353
229.7866456088129,0.8292873428566114,0.5671927662457353
230.69370487674075,0.8292873428566114,0.5671927662457353
231.60432915387165,0.8292873428566114,0.5671927662457353
232.5185324517383,0.8292873428566114,0.5671927662457353
233.4363288369429,0.8292873428566114,0.5671927662457353
234.35773243137345,0.8367459611537666,0.5671927662457353
235.28275741242118,0.8367459611537666,0.5671927662457353
236.2114180131986,0.8403540022378874,0.5671927662457353
237.14372852275852,0.8413668746466296,0.5671927662457353
238.07970328631396,0.8413668746466296,0.5937655994302191
239.01935670545882,0.8413668746466296,0.5937655994302191
239.96270323838945,0.8413668746466296,0.5937655994302191
240.90975740012726,0.8413668746466296,0.5937655994302191
241.86053376274182,0.8413668746466296,0.5937655994302191
242.81504695557533,0.8413668746466296,0.5937655994302191
243.7733116654675,0.8413668746466296,0.5937655994302191
244.73534263698173,0.8413668746466296,0.5937655994302191
245.7011546726318,0.8413668746466296,0.5937655994302191
246.67076263310977,0.8415551985637671,0.5937655994302191
247.64418143751456,0.8415551985637671,0.5937655994302191
248.6214260635815,0.8415551985637671,0.5937655994302191
249.6025115479129,0.8415551985637671,0.5937655994302191
250.58745298620923,0.8415551985637671,0.5937655994302191
251.57626553350158,0.8415551985637671,0.5937655994302191
252.5689644043847,0.8415551985637671,0.5937655994302191
253.56556487325116,0.8415551985637671,0.5937655994302191
254.56608227452645,0.8415551985637671,0.5937655994302191
255.5705320029048,0.8417569741892715,0.5937655994302191
256.5789295135861,0.8417569741892715,0.5937655994302191
257.5912903225137,0.8417569741892715,0.5937655994302191
258.6076300066133,0.8417569741892715,0.5937655994302191
259.62796420403225,0.8417569741892715,0.5942792101133213
260.6523086143806,0.8417569741892715,0.5942792101133213
261.68067899897244,0.8417569741892715,0.5942792101133213
262.7130911810684,0.8417569741892715,0.5942792101133213
263.7495610461192,0.8417569741892715,0.5942792101133213
264.7901045420098,0.8417569741892715,0.5942792101133213
265.834737679306,0.8417569741892715,0.5942792101133213
266.8834765314981,0.8417569741892715,0.5942792101133213
267.936337235252,0.8417569741892715,0.5942792101133213
268.99333599065324,0.8421100815339043,0.5942792101133213
270.05448906146063,0.8421100815339043,0.5942792101133213
271.1198127753524,0.8421100815339043,0.5942792101133213
272.189323524181,0.8421100815339043,0.5942792101133213
273.2630377642221,0.8421100815339043,0.5942792101133213
274.340972016431,0.8421100815339043,0.5942792101133213
275.42314286669347,0.8421100815339043,0.5942792101133213
276.5095669660845,0.8421100815339043,0.5942792101133213
277.60026103112085,0.8421100815339043,0.5942792101133213
278.69524184402195,0.8422984054510417,0.5942792101133213
279.7945262529643,0.8425674396183811,0.5948441818647338
280.8981311723449,0.8425674396183811,0.5948441818647338
282.00607358303694,0.8425674396183811,0.5948441818647338
283.11837053265566,0.8425674396183811,0.5948441818647338
284.2350391358164,0.8427439932906975,0.5948441818647338
285.35609657440193,0.8427439932906975,0.5948441818647338
286.4815600978229,0.8427439932906975,0.5948441818647338
287.61144702328716,0.8427439932906975,0.5948441818647338
288.74577473606223,0.8427439932906975,0.5948441818647338
289.884560689747,0.8427439932906975,0.5948441818647338
291.02782240653596,0.8427439932906975,0.5948441818647338
292.1755774774931,0.8427439932906975,0.5948441818647338
293.32784356281826,0.8427439932906975,0.5948441818647338
294.4846383921233,0.8497480999054756,0.6237256467701018
295.64597976470054,0.8497480999054756,0.6237256467701018
296.81188554980065,0.8497480999054756,0.6237256467701018
297.9823736869039,0.8497480999054756,0.6237256467701018
299.15746218599975,0.8497480999054756,0.6237256467701018
300.3371691278604,0.8497480999054756,0.6237256467701018
301.5215126643228,0.8497480999054756,0.6237256467701018
302.71051101856375,0.8497480999054756,0.6237256467701018
303.9041824853847,0.8497480999054756,0.6237256467701018
305.1025454314888,0.8497480999054756,0.6237256467701018
306.3056182957681,0.8497480999054756,0.6237256467701018
307.5134195895825,0.8497480999054756,0.6237256467701018
308.7259678970493,0.8525729586625378,0.6237256467701018
309.94328187532466,0.8525729586625378,0.6237256467701018
311.1653802548949,0.8525729586625378,0.6237256467701018
312.3922818398605,0.8525729586625378,0.6237256467701018
313.62400550822997,0.8525729586625378,0.6237256467701018
314.86057021220546,0.8525729586625378,0.6237256467701018
316.10199497847924,0.8525729586625378,0.6237256467701018
317.34829890852166,0.8525729586625378,0.6237256467701018
318.5995011788796,0.8525729586625378,0.6237256467701018
319.85562104146817,0.8525729586625378,0.6237256467701018
321.1166778238685,0.8525729586625378,0.6237256467701018
322.3826909296247,0.8525729586625378,0.6237256467701018
323.6536798385426,0.8525729586625378,0.6237256467701018
324.9296641069893,0.8525729586625378,0.6237256467701018
326.2106633681942,0.8525729586625378,0.6237256467701018
327.4966973325512,0.8525729586625378,0.6237256467701018
328.7877857879215,0.8525729586625378,0.6237256467701018
330.0839485999387,0.8525729586625378,0.6237256467701018
331.38520571231413,0.8525729586625378,0.6237256467701018
332.69157714714356,0.8525729586625378,0.6237256467701018
334.00308300521573,0.8525729586625378,0.6237256467701018
335.3197434663212,0.8525729586625378,0.6237256467701018
336.6415787895631,0.8525729586625378,0.6237256467701018
337.9686093136688,0.8525729586625378,0.6237256467701018
339.3008554573029,0.8525729586625378,0.6237256467701018
340.6383377193811,0.8525729586625378,0.6237256467701018
341.98107667938615,0.8525729586625378,0.6237256467701018
343.32909299768403,0.8525729586625378,0.6237256467701018
344.68240741584214,0.8525729586625378,0.6237256467701018
346.0410407569481,0.8525729586625378,0.6237256467701018
347.4050139259307,0.8525729586625378,0.6237256467701018
348.77434790988104,0.8525729586625378,0.6237256467701018
350.14906377837565,0.8525729586625378,0.6237256467701018
351.52918268380074,0.8525729586625378,0.6237256467701018
352.9147258616776,0.8525729586625378,0.6237256467701018
354.3057146309893,0.8525729586625378,0.6237256467701018
355.70217039450887,0.8525729586625378,0.6238961503165756
357.1041146391284,0.8525729586625378,0.6238961503165756
358.5115689361898,0.8525729586625378,0.6238961503165756
359.92455494181684,0.8525729586625378,0.6238961503165756
361.343094397248,0.8525729586625378,0.6238961503165756
362.7672091291713,0.8525729586625378,0.6238961503165756
364.19692105006015,0.8553978174196,0.6238961503165756
365.63225215851025,0.8553978174196,0.6238961503165756
367.0732245395783,0.8553978174196,0.6238961503165756
368.51986036512176,0.8553978174196,0.6238961503165756
369.97218189414,0.8553978174196,0.6238961503165756
371.43021147311686,0.8553978174196,0.6238961503165756
372.89397153636435,0.8553978174196,0.6238961503165756
374.3634846063678,0.8553978174196,0.6238961503165756
375.83877329413275,0.8553978174196,0.6238961503165756
377.3198602995325,0.8553978174196,0.6238961503165756
378.80676841165746,0.8558013686706089,0.6238961503165756
380.2995205091661,0.8558013686706089,0.6238961503165756
381.798139560636,0.8558013686706089,0.6238961503165756
383.3026486249197,0.8731055647883639,0.6238961503165756
384.8130708514953,0.8731055647883639,0.6238961503165756
386.32942948082786,0.8731055647883639,0.6238961503165756
387.8517478447215,0.8731055647883639,0.6420255949883584
389.38004936668403,0.8731055647883639,0.6420255949883584
390.91435756228174,0.8731055647883639,0.6420255949883584
392.4546960395067,0.8731055647883639,0.6420255949883584
394.00108849913465,0.873851470060668,0.6420255949883584
395.55355873509495,0.8742775029040847,0.6420255949883584
397.11213063483154,0.8742775029040847,0.6420255949883584
398.6768281796756,0.8742775029040847,0.6420255949883584
400.2476754452093,0.8742775029040847,0.6420255949883584
401.82469660164173,0.8742775029040847,0.6420255949883584
403.4079159141751,0.8742775029040847,0.6420255949883584
404.9973577433839,0.8742775029040847,0.6420255949883584
406.5930465455838,0.8742775029040847,0.6420255949883584
408.1950068732142,0.8742775029040847,0.6420255949883584
409.8032633752095,0.8742775029040847,0.6420255949883584
411.4178407973849,0.8742775029040847,0.6420255949883584
413.0387639828107,0.88173612120124,0.6694637110958724
414.6660578722009,0.88173612120124,0.6694637110958724
416.29974750429085,0.88173612120124,0.6694637110958724
417.9398580162283,0.88173612120124,0.6694637110958724
419.58641464395464,0.88173612120124,0.6694637110958724
421.2394427225986,0.88173612120124,0.6694637110958724
422.8989676868607,0.88173612120124,0.6694637110958724
424.5650150714102,0.88173612120124,0.6694637110958724
426.23761051127195,0.88173612120124,0.6694637110958724
427.91677974222716,0.88173612120124,0.6694637110958724
429.6025486012032,0.88173612120124,0.6694637110958724
431.294943026677,0.88173612120124,0.6694637110958724
432.99398905906855,0.88173612120124,0.6694637110958724
434.6997128411471,0.88173612120124,0.6694637110958724
436.4121406184279,0.8881044431360203,0.6694637110958724
438.1312987395815,0.8881044431360203,0.6694637110958724
439.85721365683366,0.8881044431360203,0.7048979731616765
441.5899119263782,0.8881044431360203,0.7048979731616765
443.3294202087793,0.8881044431360203,0.7048979731616765
445.07576526938834,0.8881044431360203,0.7048979731616765
446.82897397874905,0.8881044431360203,0.7048979731616765
448.5890733130176,0.8881044431360203,0.7048979731616765
450.356090354371,0.8881044431360203,0.7048979731616765
452.1300522914307,0.8881044431360203,0.7048979731616765
453.9109864196738,0.8882927670531579,0.7048979731616765
455.6989201418601,0.8882927670531579,0.7048979731616765
457.49388096844706,0.8882927670531579,0.7048979731616765
459.29589651801905,0.8882927670531579,0.7048979731616765
461.104994517708,0.8882927670531579,0.7048979731616765
462.92120280362207,0.8882927670531579,0.7048979731616765
464.7445493212734,0.8882927670531579,0.7048979731616765
466.5750621260083,0.8882927670531579,0.7048979731616765
468.4127693834387,0.8882927670531579,0.7048979731616765
470.25769936987575,0.8882927670531579,0.7048979731616765
472.10988047276487,0.8882927670531579,0.7048979731616765
473.9693411911223,0.8882927670531579,0.7048979731616765
475.83611013597385,0.8882927670531579,0.7048979731616765
477.7102160307951,0.8882927670531579,0.7048979731616765
479.5916877119533,0.8882927670531579,0.7048979731616765
481.4805541291511,0.8882927670531579,0.7048979731616765
483.3768443458719,0.8882927670531579,0.7048979731616765
485.2805875398273,0.8887045646999746,0.7048979731616765
487.1918130034057,0.8890310878994779,0.7048979731616765
489.1105501441232,0.8890310878994779,0.7048979731616765
491.03682848507617,0.8890310878994779,0.7048979731616765
492.9706776653954,0.8890310878994779,0.7048979731616765
494.91212744070197,0.8890310878994779,0.7077880421123631
496.8612076835656,0.8890310878994779,0.7077880421123631
498.81794838396377,0.8890310878994779,0.7077880421123631
500.7823796497434,0.8890310878994779,0.7077880421123631
502.7545317070842,0.8890310878994779,0.7077880421123631
504.73443490096344,0.8890310878994779,0.7077880421123631
506.72211969562323,0.8890310878994779,0.7077880421123631
508.717616675039,0.8890310878994779,0.7077880421123631
510.7209565433903,0.8890310878994779,0.7077880421123631
512.7321701255329,0.8890310878994779,0.7077880421123631
514.7512883674736,0.889146388256909,0.7077880421123631
516.7783423368459,0.889146388256909,0.7077880421123631
518.8133632233881,0.889146388256909,0.7077880421123631
520.8563823394236,0.889146388256909,0.7077880421123631
522.9074311203424,0.889146388256909,0.7077880421123631
524.9665411250844,0.889146388256909,0.7116417984041404
527.0337440366261,0.889146388256909,0.7116417984041404
529.1090716624667,0.889146388256909,0.7116417984041404
531.1925559351188,0.889146388256909,0.7116417984041404
533.2842289125986,0.889146388256909,0.7116417984041404
535.3841227789201,0.889146388256909,0.7116417984041404
537.4922698445897,0.889146388256909,0.7116417984041404
539.6087025471039,0.889146388256909,0.7116417984041404
541.7334534514478,0.889146388256909,0.7116417984041404
543.8665552505963,0.8892472760696614,0.7116417984041404
546.0080407660178,0.8894295250217297,0.7116417984041404
548.1579429481782,0.8894295250217297,0.7116417984041404
550.3162948770482,0.8894295250217297,0.7116922423105165
552.4831297626145,0.8894295250217297,0.7116922423105165
554.658480945385,0.8894295250217297,0.7116922423105165
556.84238189691,0.8894295250217297,0.7116922423105165
559.0348662202884,0.8894295250217297,0.7116922423105165
561.2359676506936,0.8894295250217297,0.7116922423105165
563.4457200558837,0.8896387738185493,0.7116922423105165
565.6641574367312,0.8896387738185493,0.7116922423105165
567.8913139277382,0.8896387738185493,0.7116922423105165
570.1272237975693,0.8896387738185493,0.7116922423105165
572.3719214495706,0.8896387738185493,0.712257214061929
574.6254414223081,0.8896387738185493,0.712257214061929
576.8878183900902,0.8896387738185493,0.712257214061929
579.1590871635093,0.8896387738185493,0.712257214061929
581.43928268997,0.8896387738185493,0.712257214061929
583.7284400542345,0.8896387738185493,0.712257214061929
586.026594478954,0.8896387738185493,0.712257214061929
588.3337813252195,0.8896387738185493,0.712257214061929
590.6500360930971,0.8898270977356866,0.712257214061929
592.9753944221828,0.8898270977356866,0.712257214061929
595.3098920921427,0.8898270977356866,0.712257214061929
597.6535650232713,0.8898270977356866,0.712257214061929
600.0064492770366,0.8900961319030259,0.7123081124179121
602.3685810566427,0.8903786177787323,0.7123081124179121
604.7399967075788,0.8903786177787323,0.7123081124179121
607.1207327181868,0.8903786177787323,0.7123081124179121
609.5108257202141,0.890731725123365,0.7123081124179121
611.9103124893861,0.890731725123365,0.7123081124179121
614.3192299459631,0.890731725123365,0.7123081124179121
616.7376151553175,0.8909335007488693,0.7123081124179121
619.1655053284946,0.8909335007488693,0.7123081124179121
621.602937822795,0.8909335007488693,0.7123081124179121
624.0499501423396,0.8909335007488693,0.7123081124179121
626.5065799386563,0.8914850207919148,0.7164830743047385
628.9728650112497,0.8914850207919148,0.7164830743047385
631.4488433081925,0.8914850207919148,0.7164830743047385
633.9345529266996,0.8914850207919148,0.7164830743047385
636.4300321137238,0.8914850207919148,0.7164830743047385
638.9353192665351,0.8914850207919148,0.7164830743047385
641.4504529333205,0.8914850207919148,0.7164830743047385
643.9754718137684,0.8914850207919148,0.7164830743047385
646.5104147596726,0.8914850207919148,0.7164830743047385
649.0553207755214,0.8917675066676212,0.7164830743047385
651.6102290191068,0.8917675066676212,0.7164830743047385
654.1751788021179,0.8917675066676212,0.7164830743047385
656.7502095907546,0.8917675066676212,0.7164830743047385
659.3353610063261,0.8917675066676212,0.7164830743047385
661.9306728258694,0.8917675066676212,0.7164830743047385
664.5361849827539,0.8917675066676212,0.7164830743047385
667.1519375672998,0.892120614012254,0.7164830743047385
669.7779708273943,0.892120614012254,0.7164830743047385
672.41432516911,0.892120614012254,0.7164830743047385
675.061041157328,0.892120614012254,0.7164830743047385
677.7181595163605,0.892120614012254,0.7164830743047385
680.3857211305788,0.892120614012254,0.7164830743047385
683.0637670450412,0.892120614012254,0.7164830743047385
685.7523384661259,0.892120614012254,0.7164830743047385
688.4514767621636,0.892120614012254,0.7164830743047385
691.161223464075,0.892120614012254,0.7164830743047385
693.8816202660093,0.892120614012254,0.7164830743047385
696.6127090259862,0.892120614012254,0.7165938530795252
699.3545317665396,0.892120614012254,0.7165938530795252
702.1071306753643,0.892120614012254,0.7165938530795252
704.8705481059649,0.892120614012254,0.7165938530795252
707.6448265783081,0.892120614012254,0.7165938530795252
710.4300087794763,0.892120614012254,0.7165938530795252
713.2261375643247,0.892120614012254,0.7168998794448735
716.0332559561408,0.8937684482872069,0.7168998794448735
718.851407147306,0.8937684482872069,0.7168998794448735
721.6806344999607,0.8937684482872069,0.7168998794448735
724.520981546671,0.8944746629764725,0.7168998794448735
727.372491991099,0.8944746629764725,0.7191233815576632
730.2352097086747,0.8944746629764725,0.7191233815576632
733.1091787472718,0.8944746629764725,0.7191233815576632
735.9944433278849,0.8944746629764725,0.7191233815576632
738.8910478453101,0.8944746629764725,0.7191233815576632
741.799036868828,0.8944746629764725,0.7191233815576632
744.7184551428896,0.8944746629764725,0.7191233815576632
747.6493475878049,0.8944746629764725,0.7191233815576632
750.5917593004335,0.8944746629764725,0.7191233815576632
753.5457355548795,0.8944746629764725,0.7191233815576632
756.5113218031869,0.8944746629764725,0.7191233815576632
759.4885636760399,0.8944746629764725,0.7191233815576632
762.4775069834648,0.8944746629764725,0.7191233815576632
765.4781977155344,0.8944746629764725,0.7191233815576632
768.4906820430763,0.8951102561968115,0.7191233815576632
771.5150063183828,0.8951102561968115,0.7191233815576632
774.5512170759246,0.8951102561968115,0.7191233815576632
777.599361033066,0.8956752279482237,0.7191233815576632
780.6594850907848,0.8956752279482237,0.7232215007847667
783.731636334393,0.8965664036275349,0.7232215007847667
786.8158620342622,0.8965664036275349,0.7232215007847667
789.91220964655,0.8965664036275349,0.7232215007847667
793.02072681393,0.8965664036275349,0.7232215007847667
796.1414613663284,0.8965664036275349,0.7232215007847667
799.2744613216521,0.8965664036275349,0.7232215007847667
802.4197748865381,0.8965664036275349,0.7232215007847667
805.577450457084,0.8965664036275349,0.7232215007847667
808.7475366196038,0.8965664036275349,0.7232215007847667
811.9300821513647,0.8968865029826049,0.7232215007847667
815.125136021348,0.8968865029826049,0.7232215007847667
818.3327473909923,0.8968865029826049,0.7232215007847667
821.5529656149603,0.8968865029826049,0.7232215007847667
824.7858402418877,0.8968865029826049,0.7232215007847667
828.0314210151565,0.8968865029826049,0.7232215007847667
831.2897578736489,0.8968865029826049,0.7232215007847667
834.5609009525276,0.8968865029826049,0.7232215007847667
837.8449005839951,0.8968865029826049,0.7232215007847667
841.1418072980804,0.8968865029826049,0.7239277154740322
844.451671823404,0.8968865029826049,0.7239277154740322
847.7745450879713,0.8968865029826049,0.7239277154740322
851.1104782199434,0.8968865029826049,0.7239277154740322
854.4595225484359,0.8968865029826049,0.7239277154740322
857.8217296042972,0.8968865029826049,0.7239277154740322
861.1971511209131,0.8969839119052622,0.7239277154740322
864.5858390349904,0.897302176936464,0.7239277154740322
867.9878454873689,0.8974048990730844,0.7239277154740322
871.4032228238109,0.8976248238289252,0.7239277154740322
874.8320235958189,0.8976248238289252,0.7239277154740322
878.2743005614324,0.8976248238289252,0.7239277154740322
881.7301066860514,0.8976248238289252,0.7239277154740322
885.1994951432393,0.8976248238289252,0.7239277154740322
888.6825193155537,0.8976248238289252,0.729827280948449
892.1792327953547,0.8976248238289252,0.729827280948449
895.6896893856426,0.8976248238289252,0.729827280948449
899.2139431008729,0.8976248238289252,0.729827280948449
902.7520481678002,0.8976248238289252,0.729827280948449
906.3040590262999,0.8976248238289252,0.729827280948449
909.870030330218,0.8976248238289252,0.729827280948449
913.4500169482002,0.8976248238289252,0.729827280948449
917.0440739645485,0.8976248238289252,0.729827280948449
920.6522566800556,0.8976248238289252,0.729827280948449
924.2746206128695,0.8976248238289252,0.729827280948449
927.9112214993338,0.8976248238289252,0.729827280948449
931.5621152948593,0.8976248238289252,0.729827280948449
935.2273581747711,0.8976248238289252,0.729827280948449
938.9070065351864,0.8976248238289252,0.729827280948449
942.6011169938694,0.8978013775012416,0.729827280948449
946.309746391115,0.8978013775012416,0.729827280948449
950.0329517906108,0.8978013775012416,0.729827280948449
953.770790480327,0.8978013775012416,0.729827280948449
957.5233199733893,0.8978013775012416,0.7339617911036322
961.2905980089674,0.8978013775012416,0.7339617911036322
965.0726825531632,0.8978013775012416,0.7339617911036322
968.8696317999021,0.8978013775012416,0.7339617911036322
972.6815041718288,0.8978013775012416,0.7339617911036322
976.5083583212062,0.8978013775012416,0.7339617911036322
980.3502531308179,0.8978013775012416,0.7339617911036322
984.2072477148739,0.899982401071336,0.7339617911036322
988.0794014199207,0.902139141735432,0.7339617911036322
991.9667738257538,0.902139141735432,0.7339617911036322
995.8694247463349,0.9024590742587544,0.7339617911036322
999.7874142307123,0.9024590742587544,0.7581458585089261
1003.7208025639446,0.9024590742587544,0.7581458585089261
1007.6696502680282,0.9024590742587544,0.7581458585089261
1011.6340181028291,0.9024590742587544,0.7581458585089261
1015.613967067017,0.9024590742587544,0.7581458585089261
1019.6095583990045,0.9024590742587544,0.7581458585089261
1023.6208535778891,0.9024590742587544,0.7605593367660032
1027.6479143243992,0.9024590742587544,0.7605593367660032
1031.6908026018436,0.9025627737130003,0.7605593367660032
1035.7495806170655,0.9029285342708668,0.7605593367660032
1039.824310821399,0.9029285342708668,0.7605593367660032
1043.9150559116301,0.9029285342708668,0.7605593367660032
1048.021878830962,0.9029285342708668,0.7607080135426907
1052.1448427699827,0.9029285342708668,0.7607080135426907
1056.2840111676383,0.9029285342708668,0.7607080135426907
1060.4394477122082,0.9029285342708668,0.7607080135426907
1064.6112163422852,0.9029285342708668,0.7607080135426907
1068.7993812477603,0.9030322337251127,0.7607080135426907
1073.004006870809,0.9038118671557994,0.7746559504096427
1077.2251579068836,0.9051175479530834,0.7746559504096427
1081.4628993057086,0.9051175479530834,0.7746559504096427
1085.7172962722798,0.9051175479530834,0.7746559504096427
1089.9884142678682,0.9051175479530834,0.7746559504096427
1094.2763190110263,0.9051175479530834,0.7746559504096427
1098.5810764786002,0.9051175479530834,0.7746559504096427
1102.902752906744,0.9051175479530834,0.7746559504096427
1107.2414147919396,0.9051175479530834,0.7746559504096427
1111.5971288920198,0.9051175479530834,0.7746559504096427
1115.9699622271949,0.9051175479530834,0.7746559504096427
1120.3599820810841,0.9051175479530834,0.7746559504096427
1124.7672560017515,0.9051175479530834,0.7746559504096427
1129.191851802745,0.9051175479530834,0.7746559504096427
1133.633837564139,0.9051175479530834,0.7746559504096427
1138.093281633583,0.9051175479530834,0.7746559504096427
1142.5702526273517,0.9051175479530834,0.7746559504096427
1147.0648194314062,0.9051175479530834,0.7746559504096427
1151.5770512024424,0.9051175479530834,0.7746559504096427
1156.1070173689702,0.9051175479530834,0.7746559504096427
1160.6547876323662,0.9051175479530834,0.7746559504096427
1165.2204319679615,0.9051175479530834,0.7746559504096427
1169.8040206261032,0.9051175479530834,0.7764533900267375
1174.4056241332507,0.9051175479530834,0.7764533900267375
1179.0253132930452,0.9051175479530834,0.7764533900267375
1183.6631591874147,0.9052193446650495,0.7764533900267375
1188.3192331776524,0.9054295824685235,0.7764533900267375
1192.9936069055302,0.9054823835667862,0.7764533900267375
1197.6863522943852,0.9054823835667862,0.7764533900267375
1202.397541550242,0.9054823835667862,0.7764533900267375
1207.1272471629086,0.9063441173145538,0.7764533900267375
1211.8755419071072,0.9063441173145538,0.7764533900267375
1216.6424988435772,0.9063441173145538,0.7764533900267375
1221.4281913202176,0.9063441173145538,0.7764533900267375
1226.2326929731967,0.9063441173145538,0.7764533900267375
1231.0560777281034,0.9063441173145538,0.7764533900267375
1235.8984198010678,0.9063441173145538,0.7764533900267375
1240.759793699919,0.9063441173145538,0.7779496382866053
1245.6402742253158,0.9063441173145538,0.7779496382866053
1250.5399364719137,0.9063441173145538,0.7779496382866053
1255.4588558295036,0.9063441173145538,0.7779496382866053
1260.3971079841895,0.9063441173145538,0.7779496382866053
1265.3547689195348,0.9063441173145538,0.7779496382866053
1270.3319149177496,0.9063441173145538,0.7779496382866053
1275.328622560847,0.9063441173145538,0.7779496382866053
1280.344968731838,0.9063441173145538,0.7779496382866053
1285.3810306158985,0.9063441173145538,0.7779496382866053
1290.4368857015725,0.9063441173145538,0.7779496382866053
1295.512611781949,0.9063441173145538,0.7779496382866053
1300.6082869558747,0.9063441173145538,0.7779496382866053
1305.7239896291392,0.9063441173145538,0.7779496382866053
1310.859798515699,0.9063441173145538,0.7779496382866053
1316.0157926388697,0.9063441173145538,0.7779496382866053
1321.1920513325622,0.9063441173145538,1.0
1326.3886542424823,0.9063441173145538,1.0
1331.6056813273772,0.9063441173145538,1.0
1336.8432128602453,0.9063441173145538,1.0
1342.1013294295915,0.9063441173145538,1.0
1347.3801119406473,0.9063441173145538,1.0
1352.6796416166353,0.9063441173145538,1.0
1358.000001,1.0,1.0


==> data/payload_cdf_log_icetran_v2_facebook_audio2a.csv <==
x,real_cdf,synth_cdf
0.0,0.1177507585593221,0.0
0.008856323164937632,0.1177507585593221,0.0
0.017791080789877074,0.1177507585593221,0.0
0.02680496751574337,0.1177507585593221,0.0
0.03589868413542608,0.1177507585593221,0.0
0.04507293764826307,0.1177507585593221,0.0
0.0543284413150068,0.1177507585593221,0.0
0.06366591471327748,0.1177507585593221,0.0
0.07308608379350726,0.1177507585593221,0.0
0.0825896809353799,0.1177507585593221,0.0
0.09217744500477035,0.1177507585593221,0.0
0.10185012141118849,0.1177507585593221,0.0
0.11160846216573173,0.1177507585593221,0.0
0.12145322593955081,0.1177507585593221,0.0
0.1313851781228333,0.1177507585593221,0.0
0.14140509088430964,0.1177507585593221,0.0
0.15151374323128608,0.1177507585593221,0.0
0.16171192107020935,0.1177507585593221,0.0
0.17200041726776763,0.1177507585593221,0.0
0.18238003171253275,0.1177507585593221,0.0
0.19285157137714815,0.1177507585593221,0.0
0.20341585038106785,0.1177507585593221,0.0
0.2140736900538508,0.1177507585593221,0.0
0.22482591899901602,0.1177507585593221,0.0
0.23567337315846304,0.1177507585593221,0.0
0.24661689587746297,0.1177507585593221,0.0
0.25765733797022516,0.1177507585593221,0.0
0.2687955577860447,0.1177507585593221,0.0
0.28003242127603517,0.1177507585593221,0.0
0.29136880206045335,0.1177507585593221,0.0
0.3028055814966191,0.1177507585593221,0.0
0.31434364874743764,0.1177507585593221,0.0
0.32598390085052825,0.1177507585593221,0.0
0.3377272427879651,0.1177507585593221,0.0
0.34957458755663634,0.1177507585593221,0.0
0.3615268562392253,0.1177507585593221,0.0
0.37358497807582147,0.1177507585593221,0.0
0.3857498905361647,0.1177507585593221,0.0
0.39802253939252996,0.1177507585593221,0.0
0.41040387879325696,0.1177507585593221,0.0
0.4228948713369316,0.1177507585593221,0.0
0.4354964881472238,0.1177507585593221,0.0
0.44820970894838863,0.1177507585593221,0.0
0.46103552214143584,0.1177507585593221,0.0
0.4739749248809738,0.1177507585593221,0.0
0.4870289231527344,0.1177507585593221,0.0
0.5001985318517842,0.1177507585593221,0.0
0.5134847748614285,0.1177507585593221,0.0
0.5268886851328143,0.1177507585593221,0.0
0.5404113047652372,0.1177507585593221,0.0
0.5540536850871614,0.1177507585593221,0.0
0.5678168867379555,0.1177507585593221,0.0
0.5817019797503532,0.1177507585593221,0.0
0.595710043633644,0.1177507585593221,0.0
0.6098421674576002,0.1177507585593221,0.0
0.6240994499371484,0.1177507585593221,0.0
0.6384829995177892,0.1177507585593221,0.0
0.6529939344617752,0.1177507585593221,0.0
0.6676333829350505,0.1177507585593221,0.0
0.6824024830949613,0.1177507585593221,0.0
0.6973023831787439,0.1177507585593221,0.0
0.7123342415927936,0.1177507585593221,0.0
0.7274992270027278,0.1177507585593221,0.0
0.7427985184242438,0.1177507585593221,0.0
0.7582333053147835,0.1177507585593221,0.0
0.7738047876660077,0.1177507585593221,0.0
0.7895141760970914,0.1177507585593221,0.0
0.8053626919488444,0.1177507585593221,0.0
0.8213515673786651,0.1177507585593221,0.0
0.8374820454563362,0.1177507585593221,0.0
0.8537553802606681,0.1177507585593221,0.0
0.8701728369769984,0.1177507585593221,0.0
0.8867356919955549,0.1177507585593221,0.0
0.9034452330106898,0.1177507585593221,0.0
0.9203027591209925,0.1177507585593221,0.0
0.9373095809302895,0.1177507585593221,0.0
0.954467020649538,0.1177507585593221,0.0
0.9717764121996232,0.1177507585593221,0.0
0.9892391013150643,0.1177507585593221,0.0
1.0068564456486406,0.1177507585593221,0.0
1.024629814876943,0.1177507585593221,0.0
1.0425605908068611,0.1177507585593221,0.0
1.0606501674830127,0.1177507585593221,0.0
1.078899951296125,0.1177507585593221,0.0
1.0973113610923766,0.1177507585593221,0.0
1.1158858282837059,0.1177507585593221,0.0
1.1346247969590981,0.1177507585593221,0.0
1.1535297239968572,0.1177507585593221,0.0
1.1726020791778724,0.1177507585593221,0.0
1.191843345299887,0.1177507585593221,0.0
1.2112550182927808,0.1177507585593221,0.0
1.2308386073348716,0.1177507585593221,0.0
1.2505956349702487,0.1177507585593221,0.0
1.2705276372271432,0.1177507585593221,0.0
1.2906361637373491,0.1177507585593221,0.0
1.3109227778567,0.1177507585593221,0.0
1.3313890567866142,0.1177507585593221,0.0
1.3520365916967159,0.1177507585593221,0.0
1.3728669878485404,0.1177507585593221,0.0
1.3938818647203393,0.1177507585593221,0.0
1.4150828561329862,0.1177507585593221,0.0
1.4364716103770003,0.1177507585593221,0.0
1.458049790340695,0.1177507585593221,0.0
1.4798190736394594,0.1177507585593221,0.0
1.5017811527461868,0.1177507585593221,0.0
1.5239377351228574,0.1177507585593221,0.0
1.5462905433532859,0.1177507585593221,0.0
1.5688413152770473,0.1177507585593221,0.0
1.5915918041245842,0.1177507585593221,0.0
1.6145437786535153,0.1177507585593221,0.0
1.6376990232861481,0.1177507585593221,0.0
1.6610593382482104,0.1177507585593221,0.0
1.6846265397088116,0.1177507585593221,0.0
1.7084024599216412,0.1177507585593221,0.0
1.7323889473674194,0.1177507585593221,0.0
1.756587866897609,0.1177507585593221,0.0
1.7810010998794006,0.1177507585593221,0.0
1.8056305443419791,0.1177507585593221,0.0
1.8304781151240919,0.1177507585593221,0.0
1.855545744022914,0.1177507585593221,0.0
1.8808353799442434,0.1177507585593221,0.0
1.9063489890540153,0.1177507585593221,0.0
1.9320885549311677,0.1177507585593221,0.0
1.9580560787218528,0.1177507585593221,0.0
1.984253579295022,0.1177507585593221,0.0
2.01068309339938,0.1177507585593221,0.0
2.0373466758217393,0.1177507585593221,0.0
2.0642463995467657,0.1177507585593221,0.0
2.091384355918149,0.1177507585593221,0.0
2.1187626548011926,0.1177507585593221,0.0
2.1463834247468503,0.1177507585593221,0.0
2.174248813157212,0.1177507585593221,0.0
2.202360986452452,0.1177507585593221,0.0
2.2307221302392635,0.1177507585593221,0.0
2.259334449480778,0.1177507585593221,0.0
2.288200168667994,0.1177507585593221,0.0
2.31732153199272,0.1177507585593221,0.0
2.3467008035220536,0.1177507585593221,0.0
2.376340267374401,0.1177507585593221,0.0
2.406242227897061,0.1177507585593221,0.0
2.436409009845374,0.1177507585593221,0.0
2.4668429585634684,0.1177507585593221,0.0
2.4975464401665946,0.1177507585593221,0.0
2.5285218417250874,0.1177507585593221,0.0
2.5597715714499456,0.1177507585593221,0.0
2.5912980588800645,0.1177507585593221,0.0
2.623103755071119,0.1177507585593221,0.0
2.655191132786128,0.1177507585593221,0.0
2.6875626866876963,0.1177507585593221,0.0
2.7202209335319685,0.1177507585593221,0.0
2.753168412364294,0.1177507585593221,0.0
2.786407684716628,0.1177507585593221,0.0
2.819941334806682,0.1177507585593221,0.0
2.8537719697388324,0.1177507585593221,0.0
2.8879022197068185,0.1177507585593221,0.0
2.9223347381982197,0.1177507585593221,0.0
2.9570722022007647,0.1177507585593221,0.0
2.992117312410446,0.1177507585593221,0.0
3.027472793441495,0.1177507585593221,0.0
3.063141394038207,0.1177507585593221,0.0
3.0991258872886447,0.1177507585593221,0.0
3.1354290708402344,0.1177507585593221,0.0
3.1720537671172737,0.1177507585593221,0.0
3.209002823540359,0.1177507585593221,0.0
3.246279112747768,0.1177507585593221,0.0
3.283885532818786,0.1177507585593221,0.0
3.321825007499031,0.1177507585593221,0.0
3.360100486427751,0.1177507585593221,0.0
3.398714945367157,0.1177507585593221,0.0
3.4376713864337693,0.1177507585593221,0.0
3.476972838331824,0.1177507585593221,0.0
3.5166223565887393,0.1177507585593221,0.0
3.5566230237926706,0.1177507585593221,0.0
3.5969779498321746,0.1177507585593221,0.0
3.63769027213798,0.1177507585593221,0.0
3.678763155926922,0.1177507585593221,0.0
3.720199794448014,0.1177507585593221,0.0
3.762003409230718,0.1177507585593221,0.0
3.8041772503353997,0.1177507585593221,0.0
3.8467245966060117,0.1177507585593221,0.0
3.889648755925006,0.1177507585593221,0.0
3.932953065470514,0.1177507585593221,0.0
3.97664089197579,0.1177507585593221,0.0
4.020715631990972,0.1177507585593221,0.0
4.065180712147137,0.1177507585593221,0.0
4.110039589422721,0.1177507585593221,0.0
4.1552957514122735,0.1177507585593221,0.0
4.2009527165976115,0.1177507585593221,0.0
4.247014034621359,0.1177507585593221,0.0
4.29348328656293,0.1177507585593221,0.0
4.340364085216927,0.1177507585593221,0.0
4.3876600753740345,0.1177507585593221,0.0
4.435374934104379,0.1177507585593221,0.0
4.4835123710434095,0.1177507585593221,0.0
4.532076128680304,0.1177507585593221,0.0
4.581069982648933,0.1177507585593221,0.0
4.630497742021405,0.1177507585593221,0.0
4.6803632496041985,0.1177507585593221,0.0
4.730670382236928,0.1177507585593221,0.0
4.781423051093755,0.1177507585593221,0.0
4.832625201987462,0.1177507585593221,0.0
4.884280815676222,0.1177507585593221,0.0
4.936393908173094,0.1177507585593221,0.0
4.988968531058241,0.1177507585593221,0.0
5.0420087717939355,0.1177507585593221,0.0
5.095518754042329,0.1177507585593221,0.0
5.1495026379860676,0.1177507585593221,0.0
5.203964620651707,0.1177507585593221,0.0
5.25890893623604,0.1177507585593221,0.0
5.314339856435261,0.1177507585593221,0.0
5.370261690777098,0.1177507585593221,0.0
5.426678786955842,0.1177507585593221,0.0
5.483595531170373,0.1177507585593221,0.0
5.541016348465162,0.1177507585593221,0.0
5.59894570307431,0.1177507585593221,0.0
5.657388098768614,0.1177507585593221,0.0
5.7163480792057175,0.1177507585593221,0.0
5.775830228283372,0.1177507585593221,0.0
5.835839170495802,0.1177507585593221,0.0
5.896379571293252,0.1177507585593221,0.0
5.957456137444699,0.1177507585593221,0.0
6.019073617403789,0.12003224004080358,0.0
6.081236801678004,0.12003224004080358,0.0
6.143950523201115,0.12003224004080358,0.0
6.207219657708908,0.12003224004080358,0.0
6.27104912411827,0.12003224004080358,0.0
6.335443884909597,0.12003224004080358,0.0
6.400408946512621,0.12003224004080358,0.0
6.465949359695635,0.12003224004080358,0.0
6.5320702199581575,0.12003224004080358,0.0
6.598776667927109,0.12003224004080358,0.0
6.666073889756459,0.12003224004080358,0.0
6.733967117530435,0.12003224004080358,0.0
6.802461629670285,0.12003224004080358,0.0
6.87156275134467,0.12003224004080358,0.0
6.941275854883666,0.12003224004080358,0.0
7.011606360196431,0.12003224004080358,0.0
7.0825597351926,0.12003224004080358,0.0
7.1541414962073775,0.12003224004080358,0.0
7.226357208430421,0.12003224004080358,0.0
7.299212486338494,0.12003224004080358,0.0
7.372712994131992,0.12003224004080358,0.0
7.446864446175296,0.12003224004080358,0.0
7.52167260744105,0.12003224004080358,0.0
7.597143293958343,0.12003224004080358,0.0
7.673282373264914,0.12003224004080358,0.0
7.750095764863304,0.12003224004080358,0.0
7.827589440681089,0.12003224004080358,0.0
7.9057694255351505,0.12003224004080358,0.0
7.984641797600109,0.12003224004080358,0.0
8.064212688880861,0.12003224004080358,0.061253831295819614
8.144488285689322,0.12003224004080358,0.061253831295819614
8.225474829125371,0.12003224004080358,0.061253831295819614
8.307178615562103,0.12003224004080358,0.061253831295819614
8.389605997135316,0.12003224004080358,0.061253831295819614
8.472763382237385,0.12003224004080358,0.061253831295819614
8.556657236015466,0.12003224004080358,0.061253831295819614
8.64129408087416,0.12003224004080358,0.061253831295819614
8.726680496982583,0.12003224004080358,0.061253831295819614
8.812823122785957,0.12003224004080358,0.061253831295819614
8.89972865552172,0.12003224004080358,0.061253831295819614
8.987403851740213,0.12003224004080358,0.061253831295819614
9.07585552782997,0.12003224004080358,0.061253831295819614
9.165090560547654,0.12003224004080358,0.061253831295819614
9.25511588755272,0.12003224004080358,0.061253831295819614
9.345938507946773,0.12003224004080358,0.061253831295819614
9.437565482817725,0.12003224004080358,0.061253831295819614
9.530003935788756,0.12003224004080358,0.061253831295819614
9.623261053572165,0.12003224004080358,0.061253831295819614
9.717344086528094,0.12003224004080358,0.061253831295819614
9.812260349228225,0.12003224004080358,0.061253831295819614
9.90801722102443,0.12003224004080358,0.061253831295819614
10.004622146622525,0.12003224004080358,0.061253831295819614
10.102082636661043,0.12003224004080358,0.061253831295819614
10.20040626829516,0.12003224004080358,0.061253831295819614
10.299600685785773,0.12003224004080358,0.061253831295819614
10.399673601093841,0.12003224004080358,0.061253831295819614
10.500632794479936,0.12003224004080358,0.061253831295819614
10.602486115109134,0.12003224004080358,0.061253831295819614
10.70524148166124,0.12003224004080358,0.061253831295819614
10.808906882946465,0.12003224004080358,0.061253831295819614
10.913490378526499,0.12003224004080358,0.061253831295819614
11.019000099341103,0.12003224004080358,0.061253831295819614
11.125444248340283,0.12003224004080358,0.061253831295819614
11.232831101122018,0.12003224004080358,0.061253831295819614
11.341169006575658,0.12003224004080358,0.061253831295819614
11.450466387531003,0.12003224004080358,0.061253831295819614
11.560731741413171,0.12003224004080358,0.061253831295819614
11.671973640903214,0.12003224004080358,0.061253831295819614
11.784200734604628,0.12003224004080358,0.061253831295819614
11.897421747715718,0.12003224004080358,0.061253831295819614
12.011645482707982,0.12003224004080358,0.061253831295819614
12.126880820010443,0.12003224004080358,0.061253831295819614
12.243136718700082,0.12003224004080358,0.061253831295819614
12.360422217198341,0.12003224004080358,0.061253831295819614
12.478746433973859,0.12003224004080358,0.061253831295819614
12.598118568251381,0.12003224004080358,0.061253831295819614
12.718547900726959,0.12003224004080358,0.061253831295819614
12.840043794289471,0.12003224004080358,0.061253831295819614
12.962615694748587,0.12003224004080358,0.061253831295819614
13.086273131569115,0.12003224004080358,0.061253831295819614
13.211025718611868,0.12003224004080358,0.061253831295819614
13.336883154881132,0.12003224004080358,0.061253831295819614
13.46385522527871,0.12003224004080358,0.061253831295819614
13.591951801364655,0.12003224004080358,0.061253831295819614
13.721182842124731,0.12003224004080358,0.061253831295819614
13.851558394744721,0.12003224004080358,0.061253831295819614
13.983088595391521,0.12003224004080358,0.061253831295819614
14.115783670001205,0.12003224004080358,0.061253831295819614
14.24965393507402,0.12003224004080358,0.061253831295819614
14.384709798476498,0.12003224004080358,0.061253831295819614
14.520961760250586,0.12003224004080358,0.061253831295819614
14.65842041343001,0.12003224004080358,0.061253831295819614
14.7970964448638,0.12003224004080358,0.061253831295819614
14.9370006360472,0.12003224004080358,0.061253831295819614
15.078143863959848,0.12003224004080358,0.061253831295819614
15.220537101911441,0.12003224004080358,0.061253831295819614
15.364191420394828,0.12003224004080358,0.061253831295819614
15.509117987946743,0.12003224004080358,0.061253831295819614
15.655328072016081,0.12003224004080358,0.061253831295819614
15.80283303983992,0.12003224004080358,0.061253831295819614
15.951644359327231,0.12003224004080358,0.061253831295819614
16.101773599950523,0.12003224004080358,0.061253831295819614
16.25323243364529,0.12003224004080358,0.061253831295819614
16.406032635717434,0.12003224004080358,0.061253831295819614
16.560186085758797,0.12003224004080358,0.061253831295819614
16.715704768570717,0.12003224004080358,0.061253831295819614
16.872600775095812,0.12003224004080358,0.061253831295819614
17.03088630335797,0.12003224004080358,0.061253831295819614
17.190573659410756,0.12003224004080358,0.061253831295819614
17.351675258294097,0.12003224004080358,0.061253831295819614
17.514203624999546,0.12003224004080358,0.061253831295819614
17.678171395444,0.12003224004080358,0.061253831295819614
17.843591317452145,0.12003224004080358,0.061253831295819614
18.01047625174751,0.12004485435805366,0.061253831295819614
18.178839172952365,0.12004485435805366,0.061253831295819614
18.348693170596395,0.12004485435805366,0.061253831295819614
18.520051450134414,0.12004485435805366,0.061253831295819614
18.69292733397301,0.12004485435805366,0.061253831295819614
18.86733426250632,0.12004485435805366,0.061253831295819614
19.04328579516091,0.12004485435805366,0.061253831295819614
19.220795611450054,0.12004485435805366,0.061253831295819614
19.399877512037214,0.12004485435805366,0.061253831295819614
19.58054541980896,0.12004485435805366,0.061253831295819614
19.76281338095746,0.12004485435805366,0.061253831295819614
19.94669556607251,0.12004485435805366,0.061253831295819614
20.13220627124322,0.12004485435805366,0.061253831295819614
20.31935991916947,0.12004485435805366,0.061253831295819614
20.508171060283253,0.12004485435805366,0.061253831295819614
20.698654373879876,0.12004485435805366,0.061253831295819614
20.890824669259253,0.12004485435805366,0.061253831295819614
21.084696886877197,0.12004485435805366,0.061253831295819614
21.280286099507073,0.12004485435805366,0.061253831295819614
21.47760751341157,0.12004485435805366,0.061253831295819614
21.67667646952498,0.12004485435805366,0.061253831295819614
21.87750844464583,0.12004485435805366,0.061253831295819614
22.0801190526402,0.14004485435805367,0.061253831295819614
22.284524045655616,0.14004485435805367,0.061253831295819614
22.490739315345706,0.14004485435805367,0.061253831295819614
22.698780894105713,0.14004485435805367,0.061253831295819614
22.908664956318958,0.14004485435805367,0.061253831295819614
23.120407819614336,0.14005746867530375,0.061253831295819614
23.334025946134936,0.14005746867530375,0.061253831295819614
23.549535943817883,0.14005746867530375,0.061253831295819614
23.766954567685584,0.14005746867530375,0.061253831295819614
23.986298721148344,0.14005746867530375,0.061253831295819614
24.207585457318498,0.14018361184780453,0.061253831295819614
24.43083198033629,0.14018361184780453,0.061253831295819614
24.656055646707376,0.14018361184780453,0.061253831295819614
24.883273966652247,0.14018361184780453,0.061253831295819614
25.112504605467535,0.14018361184780453,0.061253831295819614
25.343765384899474,0.14018361184780453,0.061253831295819614
25.577074284529438,0.14018361184780453,0.061253831295819614
25.812449443171793,0.14018361184780453,0.061253831295819614
26.049909160284074,0.14018361184780453,0.061253831295819614
26.289471897389753,0.14018361184780453,0.061253831295819614
26.531156279513517,0.14018361184780453,0.061253831295819614
26.774981096629297,0.14018361184780453,0.061253831295819614
27.020965305121077,0.14018361184780453,0.061814311885414135
27.269128029256734,0.14018361184780453,0.061814311885414135
27.519488562674823,0.14018361184780453,0.061814311885414135
27.772066369884623,0.14018361184780453,0.061814311885414135
28.02688108777935,0.1668502785144712,0.061814311885414135
28.28395252716294,0.1668502785144712,0.061814311885414135
28.543300674290183,0.1668502785144712,0.061814311885414135
28.804945692420628,0.1668502785144712,0.061814311885414135
29.068907923386114,0.1679613896255823,0.061814311885414135
29.335207889172374,0.1679613896255823,0.061814311885414135
29.60386629351446,0.1679613896255823,0.061814311885414135
29.87490402350636,0.1679613896255823,0.061814311885414135
30.148342151224963,0.17462805629224895,0.061814311885414135
30.424201935368256,0.17462805629224895,0.061814311885414135
30.702504822908146,0.17462805629224895,0.061814311885414135
30.983272450757813,0.17462805629224895,0.061814311885414135
31.266526647453965,0.17489472295891562,0.061814311885414135
31.552289434853886,0.17489472295891562,0.061814311885414135
31.840583029847547,0.17489472295891562,0.061814311885414135
32.13142984608484,0.22156138962558225,0.061814311885414135
32.42485249571823,0.22156138962558225,0.061814311885414135
32.72087379116067,0.22156138962558225,0.061814311885414135
33.01951674685928,0.22822805629224893,0.061814311885414135
33.32080458108447,0.22822805629224893,0.061814311885414135
33.62476071773522,0.22822805629224893,0.061814311885414135
33.93140878816012,0.22822805629224893,0.061814311885414135
34.24077263299462,0.38822805629224894,0.061814311885414135
34.552876304014504,0.38822805629224894,0.061814311885414135
34.867744066005905,0.38822805629224894,0.061814311885414135
35.18540039865174,0.40156138962558224,0.061814311885414135
35.50586999843486,0.40156138962558224,0.061814311885414135
35.8291777805582,0.40156138962558224,0.061814311885414135
36.15534888088175,0.40156138962558224,0.061814311885414135
36.484408657876855,0.40156138962558224,0.061814311885414135
36.8163826945976,0.40156138962558224,0.061814311885414135
37.151296800669904,0.40933916740336007,0.061814311885414135
37.489177014298086,0.40933916740336007,0.061814311885414135
37.83004960428921,0.40933916740336007,0.061814311885414135
38.173941072095346,0.4106805815447742,0.061814311885414135
38.520878153874044,0.4106805815447742,0.061814311885414135
38.87088782256687,0.4106805815447742,0.061814311885414135
39.22399728999651,0.4106805815447742,0.061814311885414135
39.580234008982295,0.4106805815447742,0.061814311885414135
39.93962567547463,0.4106805815447742,0.061814311885414135
40.30220023070821,0.4317916926558853,0.061814311885414135
40.667985863374334,0.4317916926558853,0.061814311885414135
41.037011011812424,0.438458359322552,0.061814311885414135
41.40930436622107,0.438458359322552,0.061814311885414135
41.78489487088852,0.438458359322552,0.061814311885414135
42.163811726443,0.47953310679729944,0.061814311885414135
42.54608439212291,0.47953310679729944,0.061814311885414135
42.93174258806719,0.47953310679729944,0.061814311885414135
43.32081629762598,0.48064421790841055,0.061814311885414135
43.71333576969158,0.48064421790841055,0.061814311885414135
44.10933152105033,0.5039046954735239,0.061814311885414135
44.50883433875505,0.5039046954735239,0.061814311885414135
44.91187528251869,0.5039046954735239,0.061814311885414135
45.318485687128984,0.5053805705917831,0.062104638450015924
45.728697164884736,0.5053805705917831,0.062104638450015924
46.14254160805345,0.5075150663778918,0.062104638450015924
46.56005119135091,0.5075150663778918,0.062104638450015924
46.98125837444248,0.5075150663778918,0.062104638450015924
47.40619590446691,0.5348376775415625,0.062104638450015924
47.834896818582145,0.5348376775415625,0.062104638450015924
48.26739444653391,0.5348376775415625,0.062104638450015924
48.703722413246865,0.5348376775415625,0.062104638450015924
49.143914641438926,0.5348376775415625,0.062104638450015924
49.58800535425855,0.5348376775415625,0.062104638450015924
50.03602907794547,0.5352417179456029,0.062104638450015924
50.488020644514904,0.5352417179456029,0.062104638450015924
50.944015194465706,0.5352417179456029,0.062104638450015924
51.404048179512344,0.5356457583496433,0.062104638450015924
51.86815536534106,0.5356457583496433,0.062104638450015924
52.336372834390644,0.5356457583496433,0.062104638450015924
52.8087369886576,0.5356457583496433,0.062104638450015924
53.285284552526306,0.5381109903800927,0.062104638450015924
53.766052575624045,0.5381109903800927,0.062104638450015924
54.25107843570178,0.5381109903800927,0.062104638450015924
54.74039984153966,0.5381109903800927,0.062104638450015924
55.23405483587917,0.5381109903800927,0.062104638450015924
55.732081798380534,0.5381109903800927,0.062104638450015924
56.23451944860666,0.5387816974507998,0.062104638450015924
56.741406849033424,0.5387816974507998,0.062104638450015924
57.2527834080866,0.5387943117680499,0.062104638450015924
57.768688883205726,0.5387943117680499,0.062104638450015924
58.28916338393512,0.5387948929944376,0.062104638450015924
58.81424737504203,0.5387948929944376,0.062104638450015924
59.34398167966292,0.5387948929944376,0.34224498489764477
59.87840748247708,0.5387948929944376,0.34224498489764477
60.41756633290864,0.5390615596611041,0.34224498489764477
60.96150014835687,0.5390615596611041,0.34224498489764477
61.51025121745504,0.5391762509691304,0.34224498489764477
62.06386220335831,0.5391762509691304,0.34224498489764477
62.622376147060336,0.5391762509691304,0.34224498489764477
63.185836470739915,0.5397190488629217,0.34224498489764477
63.75428698113662,0.5397190488629217,0.34224498489764477
64.32777187295667,0.5404926611849209,0.34224498489764477
64.90633573230889,0.5404926611849209,0.34224498489764477
65.4900235401711,0.5404926611849209,0.34224498489764477
66.07888067588715,0.5404926611849209,0.34224498489764477
66.67295292069515,0.5404926611849209,0.34224498489764477
67.27228646128643,0.540505275502171,0.34224498489764477
67.87692789339677,0.540505275502171,0.34224498489764477
68.48692422542878,0.540505275502171,0.34224498489764477
69.1023228821067,0.5467362123213432,0.6035590293519273
69.72317170816343,0.5467362123213432,0.6035590293519273
70.3495189720603,0.5474627453059406,0.6035590293519273
70.98141336973971,0.5474627453059406,0.6035590293519273
71.61890402841114,0.5474753596231907,0.6035590293519273
72.26204051037033,0.547525816892191,0.6035590293519273
72.91087281685292,0.547525816892191,0.6035590293519273
73.56545139192156,0.5475384312094411,0.6035590293519273
74.22582712638786,0.5475510455266912,0.6035590293519273
74.89205136176886,0.5475510455266912,0.6035590293519273
75.56417589427873,0.5475636598439413,0.6035590293519273
76.24225297885565,0.5708115230918046,0.6035590293519273
76.92633533322426,0.5708115230918046,0.6035590293519273
77.61647614199458,0.5708493660435549,0.6035590293519273
78.31272906079668,0.5708619803608049,0.6035590293519273
79.01514822045223,0.5709124376298053,0.6035590293519273
79.72378823118294,0.5709124376298053,0.6035590293519273
80.43870418685626,0.571179104296472,0.7575850919175807
81.15995166926882,0.5714709995976388,0.7575850919175807
81.88758675246757,0.5714709995976388,0.7575850919175807
82.62166600710923,0.5914709995976388,0.7575850919175807
83.36224650485866,0.5914709995976388,0.7575850919175807
84.1093858228258,0.5914709995976388,0.7575850919175807
84.8631420480421,0.5914709995976388,0.7575850919175807
85.62357378197649,0.5920569470008826,0.7575850919175807
86.39074014509148,0.5920569470008826,0.7575850919175807
87.16470078143949,0.5923236136675493,0.7575850919175807
87.94551586330002,0.5923236136675493,0.7575850919175807
88.73324609585748,0.5923236136675493,0.7575850919175807
89.52795272192127,0.5923236136675493,0.7575850919175807
90.32969752668679,0.6056569470008827,0.7575850919175807
91.13854284253912,0.6056701425445205,0.7575850919175807
91.95455155389908,0.6056701425445205,0.7575850919175807
92.77778710211226,0.6056701425445205,0.7575850919175807
93.60831349038136,0.6056701425445205,0.7575850919175807
94.44619528874189,0.6190034758778538,0.7575850919175807
95.29149763908273,0.6190034758778538,0.767561247785102
96.14428626021027,0.6190034758778538,0.767561247785102
97.00462745295789,0.6390034758778538,0.767561247785102
97.87258810534058,0.6390034758778538,0.767561247785102
98.74823569775523,0.6390034758778538,0.767561247785102
99.63163830822691,0.6390034758778538,0.767561247785102
100.52286461770177,0.6390034758778538,0.767561247785102
101.42198391538633,0.6390034758778538,0.767561247785102
102.32906610413502,0.6390034758778538,0.767561247785102
103.24418170588444,0.6390034758778538,0.767561247785102
104.16740186713622,0.6630346596330281,0.767561247785102
105.09879836448843,0.6697013262996948,0.862612719751473
106.0384436102159,0.6697827612305208,0.862612719751473
106.9864106578999,0.6697827612305208,0.862612719751473
107.94277320810801,0.6700441991390176,0.862612719751473
108.90760561412351,0.6700476864973436,0.862612719751473
109.88098288772669,0.6700476864973436,0.862612719751473
110.8629807050263,0.6700603008145937,0.862612719751473
111.85367541234318,0.6700603008145937,0.9640146907738496
112.85314403214586,0.6700603008145937,0.9640146907738496
113.86146426903872,0.6700603008145937,0.9640146907738496
114.87871451580335,0.6700603008145937,0.9640146907738496
115.90497385949284,0.6700603008145937,0.9640146907738496
116.94032208758108,0.6700603008145937,0.9640146907738496
117.98483969416552,0.6700603008145937,0.9837833168127019
119.03860788622534,0.6700729151318437,0.9837833168127019
120.10170858993496,0.6700981437663439,0.9837833168127019
121.17422445703352,0.6700981437663439,0.9837833168127019
122.25623887125062,0.6700981437663439,0.9837833168127019
123.34783595478926,0.6705613811973233,0.9837833168127019
124.44910057486551,0.6705613811973233,0.9837833168127019
125.56011835030726,0.6705613811973233,0.9837833168127019
126.68097565821033,0.6708292103167653,0.9896005368757634
127.81175964065396,0.6708292103167653,0.9896005368757634
128.95255821147583,0.6708292103167653,0.9896005368757634
130.10346006310704,0.6708292103167653,0.9896005368757634
131.2645546734674,0.6708292103167653,0.9896005368757634
132.43593231292226,0.6708292103167653,0.9896005368757634
133.61768405130024,0.6708292103167653,0.9896005368757634
134.809901764974,0.6708292103167653,0.9896005368757634
136.01267814400305,0.6713625436500986,0.9896005368757634
137.2261066993399,0.6713625436500986,0.9896005368757634
138.4502817701004,0.6713625436500986,0.9906472972935731
139.685298530898,0.6713751579673487,0.9906472972935731
140.93125299924347,0.6713877722845988,0.9906472972935731
142.18824204300927,0.8313877722845988,0.9906472972935731
143.45636338796146,0.8313877722845988,0.9906472972935731
144.73571562535687,0.8313877722845988,0.9906472972935731
146.02639821960847,0.8313877722845988,0.9906472972935731
147.32851151601812,0.8380544389512655,0.9906472972935731
148.64215674857815,0.8380980309303413,0.9906472972935731
149.96743604784177,0.8793105572396418,0.9906472972935731
151.30445244886363,0.8793105572396418,0.9916886314316815
152.65330989920963,0.902558420487505,0.9916886314316815
154.01411326703933,0.9026088777565053,0.9916886314316815
155.38696834925844,0.9026088777565053,0.9916886314316815
156.77198187974435,0.9026088777565053,0.9916886314316815
158.16926153764402,0.9026088777565053,0.9916886314316815
159.57891595574586,0.9026088777565053,0.9916886314316815
161.00105472892542,0.9026088777565053,0.9916886314316815
162.43578842266552,0.9026088777565053,0.9916886314316815
163.883228581653,0.9026088777565053,0.9916886314316815
165.3434877384504,0.9026341063910055,0.9916892126580692
166.81667942224493,0.9026341063910055,0.9916892126580692
168.30291816767505,0.9026370125229438,0.9916892126580692
169.80231952373492,0.9026370125229438,0.9916892126580692
171.31500006275806,0.9027000841091942,0.9916892126580692
172.84107738948023,0.9027000841091942,0.9916892126580692
174.38067015018237,0.9027379270609445,0.9916892126580692
175.9338980419157,0.9027379270609445,0.9916892126580692
177.500881821807,0.9027379270609445,0.9916892126580692
179.08174331644724,0.9027505413781945,0.9916892126580692
180.67660543136304,0.9027505413781945,0.9916892126580692
182.28559216057204,0.9027631556954446,0.9916892126580692
183.90882859622297,0.9027631556954446,0.9916892126580692
185.54644093832133,0.9027631556954446,0.9916892126580692
187.19855650454005,0.9027631556954446,0.9916892126580692
188.865303740119,0.9027631556954446,0.9916892126580692
190.54681222785052,0.9027631556954446,0.9916892126580692
192.24321269815397,0.9027631556954446,0.9916927000163954
193.95463703923957,0.9027631556954446,0.9916927000163954
195.68121830736217,0.9027631556954446,0.9916927000163954
197.42309073716598,0.9029019131851955,0.9916927000163954
199.18038975212005,0.9029523704541959,0.9916927000163954
200.95325197504798,0.9029523704541959,0.9916927000163954
202.74181523874904,0.9037935185076202,0.9916927000163954
204.5462185967144,0.9038061328248703,0.9927195034948116
206.36660233393778,0.9038061328248703,0.9927195034948116
208.20310797782224,0.9038061328248703,0.9927195034948116
210.05587830918313,0.9038061328248703,0.9927195034948116
211.92505737334918,0.9038061328248703,0.9927195034948116
213.81079049136042,0.9174313614593705,0.9927195034948116
215.7132242712676,0.9174313614593705,0.9927195034948116
217.63250661952952,0.9179217438672919,0.9927195034948116
219.5687867525124,0.9269836444775796,0.9927206659475871
221.52221520809084,0.9269836444775796,0.9927206659475871
223.49294385735146,0.9269842257039672,0.9927206659475871
225.48112591640034,0.9269968400212173,0.9927206659475871
227.48691595827512,0.9270466528272788,0.9927206659475871
229.5104699249615,0.9270466528272788,0.9927206659475871
231.55194513951858,0.9270466528272788,0.9927206659475871
233.61150031830897,0.9270466528272788,0.9927206659475871
235.68929558333875,0.9270592671445289,0.9927206659475871
237.78549247470622,0.9270592671445289,0.9927206659475871
239.90025396316096,0.9270592671445289,0.992724153305913
242.03374446277445,0.9338142340319462,0.992724153305913
244.18612984372163,0.9340809006986128,0.992724153305913
246.35757744517798,0.9340940962422504,0.992724153305913
248.54825608832851,0.9340946774686381,0.992724153305913
250.75833608949335,0.9340975836005765,0.992724153305913
252.98798927336884,0.9407642502672432,0.992724153305913
255.2373889863865,0.9407642502672432,0.992724153305913
257.5067101101897,0.9407642502672432,0.992724153305913
259.7961290752306,0.9407642502672432,0.992724153305913
262.1058238744856,0.9411066028374104,0.9927247345323008
264.4359740772952,0.9411066028374104,0.9927247345323008
266.7867608433237,0.941686312982338,0.9927247345323008
269.15836693664403,0.941686312982338,0.9927247345323008
271.5509767399467,0.9416868942087256,0.9927247345323008
273.964776268875,0.9416868942087256,0.9927247345323008
276.3999531864869,0.9417000897523635,0.9927247345323008
278.85669681784526,0.9417253183868636,0.9927247345323008
281.335198164736,0.9417253183868636,0.9927247345323008
283.8356499205196,0.9417631613386138,0.9927247345323008
286.3582464851107,0.9417889711995016,0.9927247345323008
288.90318398009265,0.9417895524258892,0.9927247345323008
291.47066026396465,0.9418652383293897,0.9927247345323008
294.060874947525,0.9418652383293897,0.9927247345323008
296.67402940938973,0.9418652383293897,0.9927247345323008
299.31032681164845,0.9418778526466398,0.9927247345323008
301.96997211566037,0.9418904669638899,0.9927247345323008
304.6531720979888,0.9418904669638899,0.9927247345323008
307.3601353664768,0.9418904669638899,0.9927247345323008
310.09107237646623,0.9418910481902776,0.9927247345323008
312.8461954471592,0.9430021593013886,0.9927247345323008
315.62571877812536,0.9430021593013886,0.9927247345323008
318.42985846595536,0.9430147736186387,0.9927247345323008
321.25883252106007,0.9430147736186387,0.9927247345323008
324.1128608846221,0.9430147736186387,0.9927247345323008
326.9921654456937,0.9430273879358888,0.9927253157586885
329.89697005844835,0.9430405834795266,0.9927253157586885
332.8275005595847,0.943103655065777,0.9927253157586885
335.7839847858837,0.943103655065777,0.9927253157586885
338.7666525919229,0.943103655065777,0.9927253157586885
341.7757358679463,0.943103655065777,0.9927253157586885
344.8114685578921,0.9439500318773711,0.9927253157586885
347.87408667758245,0.9439976924411608,0.9927253157586885
350.96382833307155,0.9440103067584109,0.9927253157586885
354.0809337391578,0.9440103067584109,0.9927253157586885
357.22564523805954,0.9440108879847984,0.9927253157586885
360.398207318256,0.9440108879847984,0.9927253157586885
363.59886663349596,0.9440114692111862,0.9927258969850762
366.8278720219721,0.9440114692111862,0.9927258969850762
370.08547452566995,0.9440114692111862,0.9927258969850762
373.3719274098835,0.9506781358778528,0.9927258969850762
376.68748618290596,0.9506781358778528,0.9927258969850762
380.03240861589467,0.9506781358778528,0.9927258969850762
383.40695476291154,0.9509395737863495,0.9927258969850762
386.81138698114137,0.9509395737863495,0.9927258969850762
390.24596995128934,0.9509395737863495,0.9927258969850762
393.71097069815744,0.9509395737863495,0.9927258969850762
397.2066586114065,0.9709395737863495,0.9927258969850762
400.733305466499,0.9709395737863495,0.9927258969850762
404.29118544582894,0.9709418986919002,0.9927258969850762
407.8805751600378,0.9709418986919002,0.9927258969850762
411.5017536695206,0.9709418986919002,0.9927258969850762
415.1550025061217,0.9709418986919002,0.9927258969850762
418.8406056950213,0.9709418986919002,0.9927258969850762
422.55884977681956,0.9709545130091503,0.9927258969850762
426.3100238298123,0.9709545130091503,0.9927258969850762
430.0944194924662,0.9709550942355379,0.9927258969850762
433.9123309860927,0.9709803228700381,0.9927258969850762
437.76405513772175,0.9709803228700381,0.9927258969850762
441.6498914031799,0.9709803228700381,0.9927258969850762
445.57014189037136,0.9710439756826762,0.9927258969850762
449.52511138276446,0.9711827331724271,0.9927270594378514
453.51510736308967,0.9711827331724271,0.9927270594378514
457.54044003724346,0.9711959287160647,0.9927270594378514
461.60142235840596,0.9778625953827313,0.9927270594378514
465.69837005137174,0.9778625953827313,0.9927270594378514
469.8316016370963,0.9778625953827313,0.9927270594378514
474.0014384574596,0.9778625953827313,0.9927270594378514
478.20820470024944,0.9778625953827313,0.9927270594378514
482.45222742436437,0.9780013528724822,0.9927270594378514
486.7338365852434,0.9780265815069824,0.9927276406642391
491.05336506051714,0.9780391958242325,0.9927276406642391
495.41114867588806,0.9780391958242325,0.9927276406642391
499.80752623123954,0.9791503069353437,0.9927276406642391
504.24283952697635,0.9791503069353437,0.9927276406642391
508.71743339059833,0.9791629212525937,0.9927276406642391
513.231655703508,0.9791881498870939,0.9927293843434022
517.7858574280591,0.9798668237432688,0.9927293843434022
522.3803926348412,0.9798668237432688,0.9927293843434022
527.0156185302072,0.9798668237432688,0.9927293843434022
531.6918954840452,0.9798668237432688,0.9927293843434022
536.409587057795,0.9801408759690156,0.9927293843434022
541.1690600327145,0.9801408759690156,0.9927293843434022
545.9706844383951,0.9801414571954034,0.9927293843434022
550.8148335815285,0.980142038421791,0.9927293843434022
555.7018840749328,0.980142038421791,0.9927293843434022
560.6322158668299,0.980142038421791,0.9927293843434022
565.6062122703865,0.980142038421791,0.9927293843434022
570.6242599935143,0.980142038421791,0.9927299655697899
575.6867491689351,0.9801546527390411,0.9927299655697899
580.7940733845124,0.9801546527390411,0.9927299655697899
585.9466297138516,0.9801546527390411,0.9927299655697899
591.1448187471684,0.9801798813735413,0.9927299655697899
596.3890446224366,0.9801924956907914,0.9927299655697899
601.6797150568062,0.980784820152969,0.9927299655697899
607.0172413783017,0.9807865638321321,0.9927299655697899
612.4020385578018,0.9807865638321321,0.9927299655697899
617.8345252413012,0.9807877262849075,0.9927299655697899
623.3151237824594,0.9807912136432335,0.9927299655697899
628.8442602754347,0.9808016757182116,0.9927299655697899
634.4223645880151,0.9808142900354617,0.9927299655697899
640.0498703950352,0.9808142900354617,0.9927299655697899
645.727215212095,0.9808142900354617,0.9927299655697899
651.4548404295734,0.9808142900354617,0.9927299655697899
657.2331913469454,0.9808154524882372,0.9927299655697899
663.0627172074021,0.9808160337146249,0.9927299655697899
668.9438712327781,0.9808183586201754,0.9927299655697899
674.8771106587848,0.9810850252868419,0.9927299655697899
680.8628967705632,0.9810850252868419,0.9927299655697899
686.9016949385438,0.9810850252868419,0.9927299655697899
692.9939746546278,0.9810850252868419,0.9927299655697899
699.1402095686885,0.981097639604092,0.9927299655697899
705.340877525396,0.9811228682385922,0.9927299655697899
711.5964606013664,0.9811366450086177,0.9927299655697899
717.9074451426434,0.9811366450086177,0.9927299655697899
724.2743218025063,0.9811401323669439,0.9927299655697899
730.6975855796202,0.9811527466841939,0.9927299655697899
737.1777358565178,0.981165361001444,0.9927299655697899
743.715276438425,0.981165361001444,0.9927299655697899
750.3107155924295,0.981165361001444,0.9927299655697899
756.9645660869965,0.981165361001444,0.9927299655697899
763.6773452318353,0.981167104680607,0.9927299655697899
770.4495749181149,0.9811676859069947,0.9927299655697899
777.2817816590434,0.9811808814506325,0.9927299655697899
784.1744966307992,0.9811814626770202,0.9927299655697899
791.1282557138287,0.9811814626770202,0.9927299655697899
798.1435995345087,0.9811826251297956,0.9927299655697899
805.2210735071776,0.9811843688089584,0.9927299655697899
812.36122787654,0.9811849500353461,0.9927299655697899
819.5646177604458,0.9811855312617339,0.9927299655697899
826.8318031930457,0.9811855312617339,0.9927299655697899
834.1633491683363,0.9811861124881216,0.9927299655697899
841.5598256840826,0.9811861124881216,0.9927299655697899
849.0218077861343,0.9811866937145093,0.9927299655697899
856.5498756131327,0.9811866937145093,0.9927299655697899
864.1446144416145,0.9811866937145093,0.9927299655697899
871.8066147315147,0.9811993080317594,0.9927299655697899
879.536472172073,0.9811993080317594,0.9927299655697899
887.3347877281428,0.9812004704845348,0.9927299655697899
895.2021676869194,0.9812004704845348,0.9927299655697899
903.1392237050723,0.9812136660281726,0.9927299655697899
911.1465728563002,0.9814803326948394,0.9927299655697899
919.2248376793058,0.9814814951476145,0.9927299655697899
927.3746462261959,0.9814820763740022,0.9927299655697899
935.5966321113104,0.9814946906912523,0.9927299655697899
943.8914345604803,0.98149527191764,0.9927299655697899
952.2596984607293,0.9826063830287513,0.9927299655697899
960.7020744104084,0.9826075454815266,0.9927299655697899
969.2192187697777,0.9826075454815266,0.9927299655697899
977.8117937120362,0.9826075454815266,0.9927299655697899
986.4804672748021,0.9826201597987767,0.9927299655697899
995.2259134120512,0.9826333553424144,0.9927299655697899
1004.0488120465143,0.9826333553424144,0.9927299655697899
1012.9498491225348,0.9826465508860521,0.9927305467961776
1021.9297166594037,0.9826649774671791,0.9927305467961776
1030.9891128051572,0.9826787542372043,0.9927305467961776
1040.1287418908569,0.9826793354635921,0.9927305467961776
1049.3493144853471,0.9826936934600053,0.9927305467961776
1058.6515474505,0.9826936934600053,0.9927305467961776
1068.0361639969487,0.9826942746863928,0.9927305467961776
1077.5038937403108,0.9827074702300306,0.9927305467961776
1087.0554727579183,0.9827074702300306,0.9927305467961776
1096.6916436460415,0.9827074702300306,0.9927305467961776
1106.413155577622,0.9827074702300306,0.9927305467961776
1116.2207643605207,0.9827086326828061,0.9927305467961776
1126.1152324962761,0.9827218282264437,0.9927305467961776
1136.0973292393867,0.9827344425436938,0.9927305467961776
1146.167830657119,0.9827470568609439,0.9927305467961776
1156.327519689839,0.9827470568609439,0.9927305467961776
1166.5771862118877,0.9827470568609439,0.9927305467961776
1176.9176270929886,0.9827470568609439,0.9927305467961776
1187.3496462602004,0.9833772242748716,0.9927305467961776
1197.87405476042,0.9834024529093718,0.9927305467961776
1208.4916708234373,0.9834024529093718,0.9927305467961776
1219.2033199255497,0.9834150672266219,0.9927305467961776
1230.0098348537413,0.9835159817646225,0.9927305467961776
1240.9120557704223,0.9837952627485392,0.9927305467961776
1251.9108302787572,0.9838457200175396,0.9927305467961776
1263.007013488556,0.9839466345555401,0.9927305467961776
1274.201468082758,0.9839592488727902,0.9927305467961776
1285.4950643845018,0.9839592488727902,0.9927305467961776
1296.8886804247882,0.984085392045291,0.9927305467961776
1308.3832020107454,0.9842746068040422,0.9927305467961776
1319.9795227944933,0.9842872211212923,0.9999976750944494
1331.678544342626,0.9845665021052089,0.9999976750944494
1343.481176206303,0.9902668985206138,0.9999976750944494
1355.3883359919614,0.9958224540761694,0.9999976750944494
1367.4009494326579,0.9964021642210968,0.999998256320837
1379.519950460041,0.9964021642210968,0.999998256320837
1391.7462812769586,0.9964021642210968,0.999998256320837
1404.0808924307134,0.9964021642210968,0.999998256320837
1416.5247428869588,0.9964021642210968,0.999998256320837
1429.0788001042606,0.9964021642210968,0.999998256320837
1441.74404010931,0.9964021642210968,0.999998256320837
1454.5214475728058,0.9964021642210968,0.999998256320837
1467.412015886008,0.9964021642210968,0.999998256320837
1480.4167472379718,0.9964021642210968,0.999998256320837
1493.536652693462,0.9964021642210968,0.999998256320837
1506.7727522715604,0.9964021642210968,0.999998256320837
1520.1260750249648,0.9964526214900972,0.999998256320837
1533.5976591199988,0.9964526214900972,0.999998256320837
1547.1885519173222,0.9964652358073472,0.999998256320837
1560.8998100533586,0.9964652358073472,0.999998256320837
1574.7324995224458,0.9964778501245973,0.999998256320837
1588.6876957597112,0.9964904644418474,0.999998256320837
1602.7664837246855,0.9964904644418474,0.999998256320837
1616.969957985647,0.9965156930763476,0.999998256320837
1631.299222804728,0.9966670648833486,0.999998256320837
1645.755392223763,0.9968436653248496,0.999998256320837
1660.3395901509002,0.9968436653248496,0.999998256320837
1675.0529504479814,0.9968436653248496,0.999998256320837
1689.8966170186957,0.9968436653248496,0.999998256320837
1704.871743897513,0.9968436653248496,0.999998256320837
1719.9794953394062,0.9968436653248496,0.999998256320837
1735.221045910363,0.9968436653248496,0.999998256320837
1750.5975805787111,0.9968436653248496,0.999998256320837
1766.110294807239,0.9968436653248496,0.999998256320837
1781.7603946461397,0.9968688939593497,0.999998256320837
1797.5490968267775,0.9968688939593497,0.999998256320837
1813.477628856282,0.9968688939593497,0.999998256320837
1829.5472291129827,0.9968688939593497,0.999998256320837
1845.75914694269,0.9968815082765998,0.999998256320837
1862.1146427558187,0.9968815082765998,0.999998256320837
1878.6149881253914,0.9968815082765998,0.999998256320837
1895.26146588589,0.9968941225938499,0.999998256320837
1912.0553702329935,0.9971555605023467,0.999998256320837
1928.9980068241962,0.9971681748195967,0.999998256320837
1946.0906928803165,0.9971681748195967,0.999998256320837
1963.3347572879084,0.9971681748195967,0.999998256320837
1980.7315407025692,0.9971681748195967,0.999998256320837
1998.2823956531806,0.9971681748195967,0.999998256320837
2015.9886866470558,0.9971681748195967,0.999998256320837
2033.851790276025,0.9971681748195967,0.999998256320837
2051.8730953234613,0.9971681748195967,0.999998256320837
2070.054002872251,0.9971681748195967,0.999998256320837
2088.395926413725,0.9971681748195967,0.999998256320837
2106.900291957551,0.9971681748195967,0.999998256320837
2125.5685381425933,0.9971681748195967,0.999998256320837
2144.402116348773,0.9971681748195967,0.999998256320837
2163.4024908098986,0.9971681748195967,0.999998256320837
2182.571138727507,0.9971681748195967,0.999998256320837
2201.909550385708,0.9971681748195967,0.999998256320837
2221.419229267051,0.9971807891368468,0.999998256320837
2241.1016921694136,0.9971807891368468,0.999998256320837
2260.958469323919,0.9971807891368468,0.999998256320837
2280.9911045139193,0.9971807891368468,0.999998256320837
2301.2011551950072,0.9971807891368468,0.999998256320837
2321.5901926161064,0.9971807891368468,0.999998256320837
2342.159801941629,0.9971934034540969,0.999998256320837
2362.911582374715,0.9971934034540969,0.999998256320837
2383.8471472815645,0.9971934034540969,0.999998256320837
2404.9681243168716,0.9971934034540969,0.999998256320837
2426.2761555503603,0.9971934034540969,0.999998256320837
2447.7728975944615,0.9971934034540969,0.999998256320837
2469.4600217330985,0.9971934034540969,0.9999988375472245
2491.3392140516253,0.9971934034540969,0.9999988375472245
2513.412175567913,0.9971934034540969,0.9999988375472245
2535.680622364596,0.9971934034540969,0.9999988375472245
2558.1462857224915,0.9971934034540969,0.9999988375472245
2580.810912255202,0.9971934034540969,0.9999988375472245
2603.676264044896,0.9974600701207634,0.9999988375472245
2626.7441187793197,0.9974600701207634,0.9999988375472245
2650.016269889993,0.9975105273897638,0.9999988375472245
2673.494526691646,0.9975105273897638,0.9999988375472245
2697.180714522884,0.9988281051935123,0.9999988375472245
2721.0766748881006,0.9988281051935123,0.9999988375472245
2745.1842656006506,0.9988281051935123,0.9999988375472245
2769.505360927277,0.9988281051935123,0.9999988375472245
2794.0418517338403,0.9988281051935123,0.9999988375472245
2818.795645632321,0.9988281051935123,0.9999988375472245
2843.768667129124,0.9988281051935123,0.9999988375472245
2868.9628577747085,0.9988281051935123,0.9999988375472245
2894.380176314529,0.9988281051935123,0.9999988375472245
2920.022598841324,0.9988281051935123,0.9999988375472245
2945.892118948751,0.9988281051935123,0.9999988375472245
2971.990747886369,0.9988281051935123,0.9999988375472245
2998.320514716017,0.9988281051935123,0.9999988375472245
3024.8834664695714,0.9988281051935123,0.9999988375472245
3051.6816683080697,0.9988281051935123,0.9999988375472245
3078.717203682284,0.9988281051935123,0.9999988375472245
3105.992174494715,0.9988281051935123,0.9999988375472245
3133.508701262969,0.9988281051935123,0.9999988375472245
3161.2689232846656,0.9988281051935123,0.9999988375472245
3189.2749988037103,0.9988281051935123,0.9999988375472245
3217.5291051781396,0.9988281051935123,0.9999988375472245
3246.0334390493517,0.9988281051935123,0.9999988375472245
3274.790216512934,0.9988281051935123,0.9999988375472245
3303.8016732909164,0.9988281051935123,0.9999988375472245
3333.070064905604,0.9988281051935123,0.9999988375472245
3362.597666854955,0.9988281051935123,0.9999988375472245
3392.386774789449,0.9988281051935123,0.9999988375472245
3422.439704690613,0.9988281051935123,0.9999988375472245
3452.758793051028,0.9988281051935123,0.9999988375472245
3483.3463970560356,0.9988281051935123,0.9999988375472245
3514.2048947669527,0.9988281051935123,0.9999988375472245
3545.3366853059756,0.9988281051935123,0.9999988375472245
3576.7441890427217,0.9988281051935123,0.9999988375472245
3608.4298477823586,0.9988281051935123,0.9999988375472245
3640.396124955493,0.9988281051935123,0.9999988375472245
3672.645505809647,0.9988407195107624,0.9999988375472245
3705.180497602521,0.9988407195107624,0.9999988375472245
3738.0036297968813,0.9988407195107624,0.9999988375472245
3771.1174542572335,0.9988407195107624,0.9999988375472245
3804.52454544824,0.9988407195107624,0.9999988375472245
3838.227500634828,0.9988407195107624,0.9999988375472245
3872.228940084169,0.9988407195107624,0.9999988375472245
3906.5315072693397,0.9988407195107624,0.9999988375472245
3941.1378690748957,0.9988407195107624,0.9999988375472245
3976.0507160041648,0.9988407195107624,0.9999988375472245
4011.2727623884402,0.9988533338280124,0.9999988375472245
4046.806746598032,0.9988911767797627,0.9999988375472245
4082.655431255115,0.9988911767797627,0.9999988375472245
4118.821603448567,0.9988911767797627,0.9999988375472245
4155.308074950594,0.9988911767797627,0.9999988375472245
4192.1176824354,0.9988911767797627,0.9999988375472245
4229.253287699657,0.9988911767797627,0.9999988375472245
4266.717777885069,0.9988911767797627,0.9999988375472245
4304.514065702772,0.9988911767797627,0.9999988375472245
4342.645089659816,0.9988911767797627,0.9999988375472245
4381.113814287642,0.9988911767797627,0.9999988375472245
4419.923230372506,0.9988911767797627,0.9999988375472245
4459.076355188068,0.9988911767797627,0.9999988375472245
4498.576232729906,0.9988911767797627,0.9999988375472245
4538.425933952239,0.9988911767797627,0.9999988375472245
4578.628557006622,0.9988911767797627,0.9999988375472245
4619.187227482845,0.9988911767797627,0.9999988375472245
4660.105098651954,0.9988911767797627,0.9999988375472245
4701.385351711349,0.9988911767797627,0.9999988375472245
4743.031196032178,0.9988911767797627,0.9999988375472245
4785.045869408779,0.9988911767797627,0.9999988375472245
4827.432638310482,0.9988911767797627,0.9999988375472245
4870.194798135496,0.9988911767797627,0.9999988375472245
4913.3356734671415,0.9988911767797627,0.9999988375472245
4956.858618332352,0.9988911767797627,0.9999988375472245
5000.76701646237,0.9988911767797627,0.9999988375472245
5045.06428155589,0.9988911767797627,0.9999988375472245
5089.753857544392,0.9988911767797627,0.9999988375472245
5134.839218859963,0.9988911767797627,0.9999988375472245
5180.323870705342,0.9989037910970128,0.9999988375472245
5226.211349326519,0.9989037910970128,0.9999988375472245
5272.5052222875875,0.9989037910970128,0.9999988375472245
5319.209088748147,0.9989037910970128,0.9999988375472245
5366.326579743143,0.9994266669140063,0.9999988375472245
5413.861358465103,0.9994266669140063,0.9999988375472245
5461.817120549007,0.9994266669140063,0.9999988375472245
5510.197594359538,0.9994266669140063,0.9999988375472245
5559.006541281017,0.9994266669140063,0.9999988375472245
5608.247756009773,0.9994266669140063,0.9999988375472245
5657.925066849191,0.9994266669140063,0.9999988375472245
5708.042336007378,0.9994266669140063,0.9999988375472245
5758.603459897364,0.9994518955485064,0.9999988375472245
5809.612369440113,0.9994518955485064,0.9999988375472245
5861.073030370053,0.9994518955485064,0.9999988375472245
5912.98944354348,0.9994518955485064,1.0
5965.365645249534,0.9994645098657565,1.0
6018.205707524041,0.9994645098657565,1.0
6071.513738466116,0.9994645098657565,1.0
6125.293882557488,0.9994645098657565,1.0
6179.550320984803,0.9994645098657565,1.0
6234.287271964597,0.9994645098657565,1.0
6289.508991071342,0.9994645098657565,1.0
6345.21977156821,0.9994645098657565,1.0
6401.42394474094,0.9994645098657565,1.0
6458.1258802345055,0.9994645098657565,1.0
6515.329986392868,0.9994645098657565,1.0
6573.040710601741,0.9994645098657565,1.0
6631.26253963428,0.9994645098657565,1.0
6690.000001,1.0,1.0


==> data/payload_cdf_log_icetran_v2_facebook_video1a.csv <==
x,real_cdf,synth_cdf
0.0,0.019230769230769232,0.0
0.00915586600662371,0.019230769230769232,0.0
0.018395561895578668,0.019230769230769232,0.0
0.027719855202034852,0.019230769230769232,0.0
0.03712952048861141,0.019230769230769232,0.0
0.04662533940971903,0.019230769230769232,0.0
0.056208100776491486,0.019230769230769232,0.0
0.06587860062231155,0.019230769230769232,0.0
0.07563764226893703,0.019230769230769232,0.0
0.08548603639323206,0.019230769230769232,0.0
0.09542460109450956,0.019230769230769232,0.0
0.10545416196249012,0.019230769230769232,0.0
0.11557555214588319,0.019230769230769232,0.0
0.12578961242159614,0.019230769230769232,0.0
0.13609719126457712,0.019230769230769232,0.0
0.14649914491829716,0.019230769230769232,0.0
0.15699633746587774,0.019230769230769232,0.0
0.1675896409018697,0.019230769230769232,0.0
0.17827993520468913,0.019230769230769232,0.0
0.18906810840971652,0.019230769230769232,0.0
0.1999550566830654,0.019230769230769232,0.0
0.21094168439602612,0.019230769230769232,0.0
0.22202890420019133,0.019230769230769232,0.0
0.23321763710326948,0.019230769230769232,0.0
0.24450881254559215,0.019230769230769232,0.0
0.255903368477322,0.019230769230769232,0.0
0.2674022514363677,0.019230769230769232,0.0
0.27900641662701225,0.019230769230769232,0.0
0.29071682799926113,0.019230769230769232,0.0
0.3025344583289168,0.019230769230769232,0.0
0.31446028929838654,0.019230769230769232,0.0
0.32649531157823036,0.019230769230769232,0.0
0.33864052490945523,0.019230769230769232,0.0
0.35089693818656265,0.019230769230769232,0.0
0.363265569541357,0.019230769230769232,0.0
0.3757474464275213,0.019230769230769232,0.0
0.38834360570596643,0.019230769230769232,0.0
0.40105509373096304,0.019230769230769232,0.0
0.41388296643706135,0.019230769230769232,0.0
0.4268282894268068,0.019230769230769232,0.0
0.43989213805925864,0.019230769230769232,0.0
0.4530755975393202,0.019230769230769232,0.0
0.4663797630078849,0.019230769230769232,0.0
0.4798057396328097,0.019230769230769232,0.0
0.49335464270072044,0.019230769230769232,0.0
0.5070275977096577,0.019230769230769232,0.0
0.5208257404625712,0.019230769230769232,0.0
0.5347502171616709,0.019230769230769232,0.0
0.5488021845036398,0.019230769230769232,0.0
0.5629828097757212,0.019230769230769232,0.0
0.5772932709526839,0.019230769230769232,0.0
0.5917347567946759,0.019230769230769232,0.0
0.6063084669459737,0.019230769230769232,0.0
0.6210156120346363,0.019230769230769232,0.0
0.6358574137730705,0.019230769230769232,0.0
0.6508351050595187,0.019230769230769232,0.0
0.6659499300804742,0.019230769230769232,0.0
0.6812031444140353,0.019230769230769232,0.0
0.6965960151342045,0.019230769230769232,0.0
0.7121298209161451,0.019230769230769232,0.0
0.727805852142398,0.019230769230769232,0.0
0.7436254110100741,0.019230769230769232,0.0
0.7595898116390265,0.019230769230769232,0.0
0.7757003801810138,0.019230769230769232,0.0
0.7919584549298618,0.019230769230769232,0.0
0.8083653864326361,0.019230769230769232,0.0
0.8249225376018297,0.019230769230769232,0.0
0.8416312838285798,0.019230769230769232,0.0
0.8584930130969205,0.019230769230769232,0.0
0.8755091260990825,0.019230769230769232,0.0
0.8926810363518455,0.019230769230769232,0.0
0.9100101703139607,0.019230769230769232,0.0
0.927497967504644,0.019230769230769232,0.0
0.945145880623156,0.019230769230769232,0.0
0.9629553756694775,0.019230769230769232,0.0
0.9809279320660892,0.019230769230769232,0.0
0.9990650427808644,0.019230769230769232,0.0
1.0173682144510914,0.019230769230769232,0.0
1.0358389675086275,0.019230769230769232,0.0
1.0544788363061997,0.019230769230769232,0.0
1.0732893692448633,0.019230769230769232,0.0
1.0922721289026267,0.019230769230769232,0.0
1.1114286921642524,0.019230769230769232,0.0
1.130760650352249,0.019230769230769232,0.0
1.1502696093590608,0.019230769230769232,0.0
1.1699571897804675,0.019230769230769232,0.0
1.1898250270502069,0.019230769230769232,0.0
1.20987477157583,0.019230769230769232,0.0
1.2301080888757965,0.019230769230769232,0.0
1.2505266597178308,0.019230769230769232,0.0
1.2711321802585418,0.019230769230769232,0.0
1.2919263621843202,0.019230769230769232,0.0
1.3129109328535282,0.019230769230769232,0.0
1.3340876354399904,0.019230769230769232,0.0
1.355458229077796,0.019230769230769232,0.0
1.3770244890074315,0.019230769230769232,0.0
1.3987882067232467,0.019230769230769232,0.0
1.420751190122274,0.019230769230769232,0.0
1.4429152636544083,0.019230769230769232,0.0
1.4652822684739637,0.019230769230769232,0.0
1.4878540625926169,0.019230769230769232,0.0
1.5106325210337492,0.019230769230769232,0.0
1.533619535988206,0.019230769230769232,0.0
1.5568170169714786,0.019230769230769232,0.0
1.5802268909823245,0.019230769230769232,0.0
1.603851102662846,0.019230769230769232,0.0
1.6276916144600264,0.019230769230769232,0.0
1.651750406788751,0.019230769230769232,0.0
1.6760294781963188,0.019230769230769232,0.0
1.7005308455284596,0.019230769230769232,0.0
1.7252565440968723,0.019230769230769232,0.0
1.7502086278482976,0.019230769230769232,0.0
1.775389169535137,0.019230769230769232,0.0
1.800800260887636,0.019230769230769232,0.0
1.8264440127876398,0.019230769230769232,0.0
1.852322555443947,0.019230769230769232,0.0
1.8784380385692623,0.019230769230769232,0.0
1.904792631558771,0.019230769230769232,0.0
1.931388523670351,0.019230769230769232,0.0
1.9582279242064318,0.019230769230769232,0.0
1.9853130626975184,0.019230769230769232,0.0
2.0126461890874,0.019230769230769232,0.0
2.0402295739200498,0.019230769230769232,0.0
2.0680655085282362,0.019230769230769232,0.0
2.0961563052238645,0.019230769230769232,0.0
2.1245042974900583,0.019230769230769232,0.0
2.153111840174997,0.019230769230769232,0.0
2.181981309687538,0.019230769230769232,0.0
2.2111151041946178,0.019230769230769232,0.0
2.240515643820469,0.019230769230769232,0.0
2.270185370847657,0.019230769230769232,0.0
2.300126749919959,0.019230769230769232,0.0
2.3303422682471018,0.019230769230769232,0.0
2.360834435811367,0.019230769230769232,0.0
2.391605785576103,0.019230769230769232,0.0
2.422658873696127,0.019230769230769232,0.0
2.4539962797300703,0.019230769230769232,0.0
2.4856206068546554,0.019230769230769232,0.0
2.517534482080944,0.019230769230769232,0.0
2.5497405564725555,0.019230769230769232,0.0
2.582241505365896,0.019230769230769232,0.0
2.615040028592392,0.019230769230769232,0.0
2.648138850702765,0.019230769230769232,0.0
2.6815407211933575,0.019230769230769232,0.0
2.7152484147345333,0.019230769230769232,0.0
2.749264731401164,0.019230769230769232,0.0
2.7835924969052326,0.019230769230769232,0.0
2.818234562830564,0.019230769230769232,0.0
2.8531938068696996,0.019230769230769232,0.0
2.8884731330629507,0.019230769230769232,0.0
2.9240754720396325,0.019230769230769232,0.0
2.9600037812615057,0.019230769230769232,0.0
2.9962610452684593,0.019230769230769232,0.0
3.032850275926427,0.019230769230769232,0.0
3.0697745126775846,0.019230769230769232,0.0
3.107036822792833,0.019230769230769232,0.0
3.1446403016265942,0.019230769230769232,0.0
3.1825880728739397,0.019230769230769232,0.0
3.220883288830076,0.019230769230769232,0.0
3.259529130652201,0.019230769230769232,0.0
3.2985288086237627,0.019230769230769232,0.0
3.3378855624211337,0.019230769230769232,0.0
3.37760266138273,0.019230769230769232,0.0
3.4176834047805897,0.019230769230769232,0.0
3.4581311220944455,0.019230769230769232,0.0
3.498949173288301,0.019230769230769232,0.0
3.5401409490895395,0.019230769230769232,0.0
3.581709871270588,0.019230769230769232,0.0
3.6236593929331677,0.019230769230769232,0.0
3.6659929987951307,0.019230769230769232,0.0
3.7087142054799433,0.019230769230769232,0.0
3.7518265618088034,0.019230769230769232,0.0
3.79533364909544,0.019230769230769232,0.0
3.8392390814436115,0.019230769230769232,0.0
3.8835465060473267,0.019230769230769232,0.0
3.928259603493811,0.019230769230769232,0.0
3.9733820880692567,0.019230769230769232,0.0
4.018917708067361,0.019230769230769232,0.0
4.064870246100697,0.019230769230769232,0.0
4.11124351941493,0.019230769230769232,0.0
4.158041380205917,0.019230769230769232,0.0
4.205267715939703,0.019230769230769232,0.0
4.252926449675451,0.019230769230769232,0.0
4.3010215403913294,0.019230769230769232,0.0
4.349556983313378,0.019230769230769232,0.0
4.398536810247394,0.019230769230769232,0.0
4.447965089913845,0.019230769230769232,0.0
4.4978459282858605,0.019230769230769232,0.0
4.548183468930307,0.019230769230769232,0.0
4.598981893351997,0.019230769230769232,0.0
4.65024542134104,0.019230769230769232,0.0
4.701978311323378,0.019230769230769232,0.0
4.75418486071453,0.019230769230769232,0.0
4.806869406276575,0.019230769230769232,0.0
4.860036324478406,0.019230769230769232,0.0
4.913690031859277,0.019230769230769232,0.0
4.967834985395687,0.019230769230769232,0.0
5.022475682871611,0.019230769230769232,0.0
5.077616663252133,0.019230769230769232,0.0
5.133262507060493,0.019230769230769232,0.0
5.189417836758588,0.019230769230769232,0.0
5.246087317130957,0.019230769230769232,0.0
5.303275655672279,0.019230769230769232,0.0
5.360987602978428,0.019230769230769232,0.0
5.4192279531410925,0.019230769230769232,0.0
5.478001544146027,0.019230769230769232,0.0
5.53731325827493,0.019230769230769232,0.0
5.597168022511019,0.019230769230769232,0.0
5.6575708089483125,0.019230769230769232,0.0
5.718526635204652,0.019230769230769232,0.0
5.780040564838519,0.019230769230769232,0.0
5.8421177077696544,0.019230769230769232,0.0
5.904763220703541,0.019230769230769232,0.0
5.967982307559765,0.019230769230769232,0.0
6.031780219904307,0.019230769230769232,0.0
6.096162257385778,0.019230769230769232,0.0
6.161133768175662,0.019230769230769232,0.0
6.226700149412588,0.019230769230769232,0.0
6.292866847650657,0.019230769230769232,0.0
6.3596393593118945,0.019230769230769232,0.0
6.427023231142828,0.019230769230769232,0.0
6.495024060675254,0.019230769230769232,0.0
6.563647496691216,0.019230769230769232,0.0
6.632899239692257,0.019230769230769232,0.0
6.702785042372938,0.019230769230769232,0.0
6.77331071009873,0.019230769230769232,0.0
6.844482101388249,0.019230769230769232,0.0
6.916305128399916,0.019230769230769232,0.0
6.988785757423095,0.019230769230769232,0.0
7.0619300093736825,0.019230769230769232,0.0
7.135743960294288,0.019230769230769232,0.0
7.210233741858938,0.019230769230769232,0.0
7.2854055418824615,0.019230769230769232,0.0
7.361265604834476,0.019230769230769232,0.0
7.43782023235813,0.019230769230769232,0.0
7.5150757837935815,0.019230769230769232,0.0
7.593038676706239,0.019230769230769232,0.0
7.671715387419899,0.019230769230769232,0.0
7.751112451554694,0.019230769230769232,0.0
7.831236464570023,0.019230769230769232,0.0
7.912094082312437,0.019230769230769232,0.0
7.993692021568512,0.019230769230769232,0.0
8.076037060622834,0.019230769230769232,0.0
8.159136039821046,0.019230769230769232,0.0
8.242995862138088,0.019230769230769232,0.0
8.327623493751602,0.019230769230769232,0.0
8.413025964620626,0.019230769230769232,0.0
8.499210369069564,0.019230769230769232,0.0
8.586183866377493,0.019230769230769232,0.0
8.673953681372906,0.019230769230769232,0.0
8.762527105033842,0.019230769230769232,0.0
8.85191149509356,0.019230769230769232,0.0
8.942114276651754,0.019230769230769232,0.0
9.033142942791317,0.019230769230769232,0.0
9.125005055200818,0.019230769230769232,0.0
9.217708244802623,0.019230769230769232,0.0
9.311260212386811,0.019230769230769232,0.0
9.405668729250856,0.019230769230769232,0.0
9.50094163784519,0.019230769230769232,0.0
9.597086852424678,0.019230769230769232,0.0
9.694112359706029,0.019230769230769232,0.0
9.792026219531278,0.019230769230769232,0.0
9.890836565537274,0.019230769230769232,0.0
9.990551605831373,0.019230769230769232,0.0
10.091179623673248,0.019230769230769232,0.0
10.192728978162995,0.019230769230769232,0.0
10.295208104935512,0.019230769230769232,0.0
10.398625516861227,0.019230769230769232,0.0
10.502989804753293,0.019230769230769232,0.0
10.608309638081176,0.019230769230769232,0.0
10.714593765690843,0.019230769230769232,0.0
10.82185101653154,0.019230769230769232,0.0
10.930090300389168,0.019230769230769232,0.0
11.039320608626454,0.019230769230769232,0.0
11.149551014929818,0.019230769230769232,0.0
11.260790676063156,0.019230769230769232,0.0
11.373048832628454,0.019230769230769232,0.0
11.486334809833409,0.019230769230769232,0.0
11.600658018266088,0.019230769230769232,0.0
11.716027954676617,0.019230769230769232,0.0
11.83245420276612,0.019230769230769232,0.0
11.949946433982785,0.019230769230769232,0.0
12.068514408325282,0.019230769230769232,0.0
12.188167975153542,0.019230769230769232,0.0
12.30891707400689,0.019230769230769232,0.0
12.430771735429767,0.019230769230769232,0.0
12.553742081804907,0.019230769230769232,0.0
12.677838328194252,0.019230769230769232,0.0
12.803070783187463,0.019230769230769232,0.0
12.929449849758267,0.019230769230769232,0.0
13.05698602612864,0.019230769230769232,0.0
13.185689906640853,0.019230769230769232,0.0
13.315572182637574,0.019230769230769232,0.0
13.446643643349956,0.019230769230769232,0.0
13.578915176793906,0.019230769230769232,0.0
13.712397770674567,0.019230769230769232,0.0
13.84710251329901,0.019230769230769232,0.0
13.983040594497384,0.019230769230769232,0.0
14.1202233065524,0.019230769230769232,0.0
14.258662045137427,0.019230769230769232,0.0
14.398368310263063,0.019230769230769232,0.0
14.539353707232468,0.019230769230769232,0.0
14.681629947605423,0.019230769230769232,0.0
14.825208850171151,0.019230769230769232,0.0
14.970102341930158,0.019230769230769232,0.0
15.116322459084941,0.019230769230769232,0.0
15.263881348039858,0.019230769230769232,0.0
15.41279126641014,0.019230769230769232,0.0
15.563064584040072,0.019230769230769232,0.0
15.7147137840306,0.019230769230769232,0.0
15.867751463776248,0.019230769230769232,0.0
16.022190336011615,0.019230769230769232,0.0
16.178043229867388,0.019230769230769232,0.0
16.335323091936036,0.019230769230769232,0.0
16.49404298734734,0.019230769230769232,0.0
16.6542161008536,0.019230769230769232,0.0
16.815855737925,0.019230769230769232,0.0
16.97897532585478,0.019230769230769232,0.0
17.143588414874696,0.019230769230769232,0.0
17.30970867928062,0.019230769230769232,0.0
17.477349918568425,0.019230769230769232,0.0
17.646526058580342,0.019230769230769232,0.0
17.817251152661715,0.019230769230769232,0.0
17.989539382828475,0.019230769230769232,0.0
18.16340506094516,0.019230769230769232,0.0
18.338862629913823,0.019230769230769232,0.0
18.51592666487382,0.019230769230769232,0.0
18.694611874412495,0.019230769230769232,0.0
18.874933101787082,0.019230769230769232,0.0
19.056905326157647,0.019230769230769232,0.0
19.240543663831488,0.019230769230769232,0.0
19.42586336951875,0.019230769230769232,0.0
19.612879837599664,0.019230769230769232,0.0
19.801608603403366,0.019230769230769232,0.0
19.99206534449835,0.019230769230769232,0.0
20.18426588199487,0.036860965121834684,0.0
20.378226181859112,0.036860965121834684,0.0
20.5739623562395,0.036860965121834684,0.0
20.771490664805178,0.036860965121834684,0.0
20.970827516096588,0.036860965121834684,0.0
21.17198946888861,0.036860965121834684,0.0
21.374993233566023,0.036860965121834684,0.0
21.57985567351167,0.036860965121834684,0.0
21.78659380650725,0.036860965121834684,0.0
21.995224806146986,0.036860965121834684,0.0
22.205766003264262,0.036860965121834684,0.0
22.418234887371206,0.036860965121834684,0.0
22.63264910811162,0.036860965121834684,0.0
22.849026476727055,0.036860965121834684,0.0
23.06738496753638,0.036860965121834684,0.0
23.287742719428977,0.036860965121834684,0.0
23.510118037371413,0.036860965121834684,0.0
23.73452939392812,0.036860965121834684,0.0
23.96099543079582,0.036860965121834684,0.0
24.189534960352134,0.036860965121834684,0.0
24.420166967218286,0.036860965121834684,0.0
24.652910609836134,0.036860965121834684,0.0
24.887785222059694,0.036860965121834684,0.0
25.12481031476112,0.036860965121834684,0.0
25.36400557745154,0.036860965121834684,0.0
25.60539087991657,0.036860965121834684,0.0
25.848986273866927,0.036860965121834684,0.0
26.094811994604136,0.036860965121834684,0.0
26.34288846270139,0.036860965121834684,0.0
26.593236285699945,0.036860965121834684,0.0
26.845876259820912,0.036860965121834684,0.0
27.10082937169286,0.036860965121834684,0.0
27.358116800095083,0.036860965121834684,0.0
27.61775991771693,0.036860965121834684,0.0
27.87978029293328,0.036860965121834684,0.0
28.1441996915961,0.036860965121834684,0.0
28.411040078842646,0.036860965121834684,0.0
28.68032362091997,0.036860965121834684,0.0
28.952072687026337,0.036860965121834684,0.0
29.22630985116941,0.036860965121834684,0.0
29.503057894041397,0.036860965121834684,0.0
29.782339804911533,0.036860965121834684,0.0
30.064178783535656,0.0464763497372193,0.0
30.348598242083515,0.0464763497372193,0.0
30.635621807083517,0.0464763497372193,0.0
30.92527332138539,0.0464763497372193,0.0
31.21757684614084,0.0464763497372193,0.0
31.512556662802197,0.0464763497372193,0.0
31.81023727513958,0.0464763497372193,0.0
32.1106434112763,0.16090907420338857,0.0
32.41380002574303,0.16090907420338857,0.0
32.71973230155086,0.16090907420338857,0.0
33.028465652283074,0.16090907420338857,0.0
33.340025724206384,0.16090907420338857,0.0
33.65443839840122,0.16090907420338857,0.0
33.97172979291178,0.16090907420338857,0.0
34.29192626491554,0.16090907420338857,0.0
34.61505441291274,0.16090907420338857,0.0
34.941141078935985,0.16090907420338857,0.0
35.270213350779876,0.16090907420338857,0.0
35.60229856425128,0.16090907420338857,0.0
35.93742430543999,0.16090907420338857,0.0
36.275618413010406,0.18975522804954242,0.0
36.616908980513976,0.18975522804954242,0.0
36.96132435872291,0.18975522804954242,0.0
37.308893157985366,0.18975522804954242,0.0
37.659644250601936,0.18975522804954242,0.0
38.0136067732242,0.18975522804954242,0.0
38.37081012927495,0.18975522804954242,0.0
38.731283991390804,0.18975522804954242,0.0
39.0950583038871,0.18975522804954242,0.0
39.462163285245246,0.18975522804954242,0.0
39.832629430623086,0.18975522804954242,0.0
40.20648751438798,0.26445937006137676,0.0
40.58376859267334,0.26445937006137676,0.0
40.96450400595831,0.26445937006137676,0.0
41.34872538167128,0.26445937006137676,0.0
41.736464636817175,0.26445937006137676,0.0
42.12775398062867,0.4375362931382998,0.0
42.52262591724195,0.4375362931382998,0.0
42.92111324839664,0.4375362931382998,0.0
43.323249076160685,0.4375362931382998,0.0
43.72906680568023,0.4375362931382998,0.0
44.13860014795435,0.45676706236906905,0.0
44.55188312263559,0.45676706236906905,0.0
44.96895006085582,0.45676706236906905,0.0
45.389835608078194,0.45676706236906905,0.0
45.81457472697507,0.45676706236906905,0.0
46.24320270033232,0.45676706236906905,0.0
46.67575513398033,0.45676706236906905,0.0
47.11226795975164,0.45676706236906905,0.0
47.55277743846591,0.45676706236906905,0.0
47.99732016294194,0.45676706236906905,0.0
48.445933061037465,0.46638244698445364,0.0
48.89865339871682,0.46638244698445364,0.0
49.355518783146415,0.46638244698445364,0.0
49.81656716581894,0.46638244698445364,0.0
50.281836845705755,0.48561321621522285,0.0
50.75136647243859,0.48561321621522285,0.0
51.225195049519925,0.5075912381932448,0.0
51.7033619375631,0.5075912381932448,0.0
52.18590685756203,0.5153575103825939,0.0
52.672869894190626,0.5153575103825939,0.0
53.16429149913279,0.5153575103825939,0.0
53.66021249444255,0.5153575103825939,0.0
54.16067407593525,0.5249728949979786,0.0
54.665717816609565,0.5249728949979786,0.0
55.17538567010098,0.5249728949979786,0.0
55.68971997416679,0.5249728949979786,0.0
56.20876345420329,0.5249728949979786,0.0
56.73255922679462,0.5249728949979786,0.0
57.26115080329463,0.5249728949979786,0.0
57.794582093441306,0.5249728949979786,0.0
58.332897409004254,0.5249728949979786,0.0
58.87614146746586,0.5249728949979786,0.0
59.42435939573563,0.5249728949979786,0.0
59.97759673389907,0.5249728949979786,0.0
60.5358994390006,0.5249728949979786,0.0
61.09931388886112,0.5249728949979786,0.0
61.667886885930805,0.5249728949979786,0.0
62.241665661176654,0.5249728949979786,0.0
62.820697878006094,0.5249728949979786,0.0
63.40503163622628,0.5249728949979786,0.0
63.99471547603995,0.5249728949979786,0.0
64.58979838207722,0.5249728949979786,0.0
65.19032978746499,0.5249728949979786,0.0
65.79635957793326,0.5249728949979786,0.0
66.40793809595903,0.5290937741188577,0.0
67.02511614494843,0.5290937741188577,0.0
67.6479449934566,0.5290937741188577,0.0
68.27647637944678,0.5290937741188577,0.0
68.91076251458804,0.5290937741188577,0.0
69.55085608859245,0.5290937741188577,0.0
70.1968102735922,0.5290937741188577,0.0
70.84867872855625,0.5290937741188577,0.0
71.50651560374787,0.5290937741188577,0.0
72.17037554522298,0.5290937741188577,0.12183002575367367
72.84031369936932,0.5290937741188577,0.12183002575367367
73.51638571748782,0.5290937741188577,0.12183002575367367
74.19864776041504,0.5290937741188577,0.12183002575367367
74.88715650318872,0.5290937741188577,0.12183002575367367
75.58196913975561,0.5290937741188577,0.12183002575367367
76.28314338772255,0.5424073835863135,0.12183002575367367
76.99073749315123,0.5424073835863135,0.12183002575367367
77.70481023539631,0.5424073835863135,0.12183002575367367
78.42542093198836,0.5424073835863135,0.12183002575367367
79.15262944356127,0.5424073835863135,0.12183002575367367
79.8864961788251,0.5424073835863135,0.12183002575367367
80.62708209958372,0.5424073835863135,0.12183002575367367
81.3744487257992,0.5424073835863135,0.12183002575367367
82.12865814070211,0.5424073835863135,0.12183002575367367
82.88977299594876,0.5424073835863135,0.12183002575367367
83.65785651682576,0.5424073835863135,0.12183002575367367
84.4329725075018,0.5486943658348341,0.12183002575367367
85.21518535632808,0.5522896835605866,0.12183002575367367
86.00456004118686,0.5522896835605866,0.12183002575367367
86.80116213488915,0.5522896835605866,0.12183002575367367
87.60505781062206,0.5522896835605866,0.12183002575367367
88.41631384744528,0.5522896835605866,0.12183002575367367
89.23499763583871,0.5522896835605866,0.12183002575367367
90.06117718330049,0.5715204527913559,0.12183002575367367
90.89492111999613,0.5715204527913559,0.12183002575367367
91.7362987044601,0.5715204527913559,0.12183002575367367
92.58537982934838,0.5715204527913559,0.12183002575367367
93.44223502724489,0.5715204527913559,0.12183002575367367
94.30693547652044,0.5715204527913559,0.12183002575367367
95.17955300724532,0.5715204527913559,0.12183002575367367
96.06016010715663,0.5715204527913559,0.12183002575367367
96.94882992767923,0.5715204527913559,0.12183002575367367
97.84563629000264,0.5715204527913559,0.12183002575367367
98.7506536912133,0.5715204527913559,0.12183002575367367
99.6639573104832,0.5715204527913559,0.12183002575367367
100.5856230153145,0.5715204527913559,0.12183002575367367
101.51572736784212,0.5782094160020582,0.12183002575367367
102.45434763119367,0.5782094160020582,0.22326380080479108
103.40156177590748,0.5782094160020582,0.22326380080479108
104.35744848640995,0.5782094160020582,0.22326380080479108
105.3220871675513,0.5878248006174428,0.22326380080479108
106.29555795120199,0.5878248006174428,0.22326380080479108
107.27794170290915,0.5878248006174428,0.22326380080479108
108.26932002861392,0.6011384100848983,0.22326380080479108
109.26977528143081,0.6011384100848983,0.22326380080479108
110.27939056848811,0.6011384100848983,0.22326380080479108
111.29824975783195,0.6011384100848983,0.22326380080479108
112.32643748539306,0.6843484692564961,0.22326380080479108
113.36403916201725,0.6843484692564961,0.22326380080479108
114.41114098056097,0.6843484692564961,0.22326380080479108
115.46782992305056,0.6843484692564961,0.22326380080479108
116.53419376790828,0.6843484692564961,0.22326380080479108
117.61032109724371,0.6843484692564961,0.22326380080479108
118.69630130421271,0.6843484692564961,0.22326380080479108
119.79222460044257,0.6843484692564961,0.22326380080479108
120.89818202352623,0.6843484692564961,0.22326380080479108
122.0142654445847,0.6843484692564961,0.22326380080479108
123.14056757589846,0.6843484692564961,0.22326380080479108
124.27718197860962,0.6843484692564961,0.22326380080479108
125.4242030704932,0.6843484692564961,0.2298824635679191
126.58172613380086,0.6843484692564961,0.2298824635679191
127.74984732317573,0.6843484692564961,0.2298824635679191
128.9286636736399,0.6843484692564961,0.2298824635679191
130.11827310865544,0.6843484692564961,0.2298824635679191
131.3187744482582,0.6843484692564961,0.2298824635679191
132.53026741726714,0.6843484692564961,0.2298824635679191
133.7528526535683,0.6843484692564961,0.2298824635679191
134.9866317164746,0.6843484692564961,0.2298824635679191
136.23170709516273,0.6976620787239517,0.2298824635679191
137.4881822171863,0.6976620787239517,0.2298824635679191
138.75616145706778,0.6976620787239517,0.2298824635679191
140.0357501449688,0.6976620787239517,0.2298824635679191
141.3270545754397,0.6976620787239517,0.2298824635679191
142.63018201624985,0.6976620787239517,0.2298824635679191
143.94524071729765,0.6976620787239517,0.2298824635679191
145.27233991960307,0.6976620787239517,0.2298824635679191
146.61158986438215,0.6976620787239517,0.2298824635679191
147.96310180220516,0.6976620787239517,0.2298824635679191
149.32698800223724,0.8707390018008747,0.2298824635679191
150.70336176156508,0.8707390018008747,0.2298824635679191
152.09233741460835,0.8707390018008747,0.2298824635679191
153.49403034261724,0.8707390018008747,0.2298824635679191
154.9085569832575,0.8707390018008747,0.2298824635679191
156.3360348402823,0.8921887059428866,0.2298824635679191
157.77658249329346,0.9114194751736557,0.2298824635679191
159.2303196075917,0.9114194751736557,0.2298824635679191
160.6973669441172,0.9177064574221766,0.2298824635679191
162.17784636948141,0.9177064574221766,0.2298824635679191
163.67188086608985,0.9177064574221766,0.2298824635679191
165.17959454235853,0.9177064574221766,0.2298824635679191
166.70111264302344,0.9177064574221766,0.2298824635679191
168.23656155954455,0.9177064574221766,0.2298824635679191
169.78606884060548,0.9177064574221766,0.2298824635679191
171.34976320270812,0.9369372266529458,0.2298824635679191
172.92777454086547,0.9369372266529458,0.2298824635679191
174.52023393939194,0.9369372266529458,0.2298824635679191
176.12727368279212,0.9369372266529458,0.2298824635679191
177.74902726675037,0.9369372266529458,0.2298824635679191
179.38562940921912,0.9369372266529458,0.2298824635679191
181.03721606161042,0.9369372266529458,0.2298824635679191
182.7039244200892,0.9369372266529458,0.2298824635679191
184.38589293697052,0.9502508361204013,0.2298824635679191
186.08326133221973,0.9502508361204013,0.2298824635679191
187.79617060505973,0.9502508361204013,0.2298824635679191
189.5247630456834,0.9502508361204013,0.2298824635679191
191.26918224707325,0.9502508361204013,0.2298824635679191
193.0295731169306,0.9502508361204013,0.2298824635679191
194.80608188971166,0.9502508361204013,0.2298824635679191
196.5988561387759,0.9502508361204013,0.2298824635679191
198.40804478864467,0.9502508361204013,0.2298824635679191
200.23379812737218,0.9502508361204013,0.2298824635679191
202.0762678190304,0.9502508361204013,0.2298824635679191
203.9356069163067,0.9502508361204013,0.2298824635679191
205.81196987321857,0.9502508361204013,0.2298824635679191
207.70551255794368,0.9502508361204013,0.2298824635679191
209.6163922657678,0.9502508361204013,0.2298824635679191
211.5447677321517,0.9502508361204013,0.2298824635679191
213.4907991459163,0.9502508361204013,0.2298824635679191
215.45464816254997,0.9502508361204013,0.2298824635679191
217.436477917637,0.9502508361204013,0.2298824635679191
219.43645304040976,0.9502508361204013,0.2298824635679191
221.45473966742318,0.9502508361204013,0.2298824635679191
223.49150545635652,0.9502508361204013,0.2298824635679191
225.5469195999402,0.9502508361204013,0.2298824635679191
227.62115284001044,0.9502508361204013,0.2298824635679191
229.71437748169345,0.9502508361204013,0.2298824635679191
231.82676740771748,0.9502508361204013,0.2298824635679191
233.95849809285795,0.9502508361204013,0.2298824635679191
236.10974661851373,0.9502508361204013,0.2298824635679191
238.28069168741717,0.9502508361204013,0.2298824635679191
240.47151363847945,0.9502508361204013,0.2298824635679191
242.68239446177003,0.9502508361204013,0.2298824635679191
244.91351781363528,0.9502508361204013,0.2298824635679191
247.16506903195443,0.9502508361204013,0.2298824635679191
249.43723515153536,0.9502508361204013,0.2298824635679191
251.73020491965218,0.9502508361204013,0.2298824635679191
254.0441688117231,0.9502508361204013,0.2298824635679191
256.379319047134,0.9502508361204013,0.2298824635679191
258.73584960520566,0.9502508361204013,0.2298824635679191
261.11395624130733,0.9502508361204013,0.2298824635679191
263.5138365031188,0.9502508361204013,0.2298824635679191
265.93568974703936,0.9502508361204013,0.2298824635679191
268.379717154749,0.9502508361204013,0.2298824635679191
270.8461217499199,0.9502508361204013,0.2298824635679191
273.3351084150825,0.9502508361204013,0.2298824635679191
275.8468839086437,0.9502508361204013,0.2298824635679191
278.38165688206254,0.9502508361204013,0.2298824635679191
280.9396378971833,0.9502508361204013,0.2298824635679191
283.5210394437257,0.9502508361204013,0.2298824635679191
286.1260759569378,0.9502508361204013,0.2298824635679191
288.75496383540724,0.9502508361204013,0.2298824635679191
291.4079214590384,0.9502508361204013,0.2298824635679191
294.0851692071928,0.9502508361204013,0.2298824635679191
296.7869294769955,0.9502508361204013,0.2298824635679191
299.51342670181083,0.9502508361204013,0.2298824635679191
302.26488736988404,0.9502508361204013,0.2298824635679191
305.04154004315654,0.9502508361204013,0.2298824635679191
307.8436153762525,0.9502508361204013,0.2298824635679191
310.6713461356385,0.9502508361204013,0.2298824635679191
313.5249672189605,0.9502508361204013,0.2298824635679191
316.40471567455506,0.9502508361204013,0.2298824635679191
319.3108307211419,0.9502508361204013,0.2298824635679191
322.243553767695,0.9502508361204013,0.2298824635679191
325.20312843349666,0.9502508361204013,0.2298824635679191
328.1898005683753,0.9502508361204013,0.2298824635679191
331.20381827312656,0.9502508361204013,0.2298824635679191
334.24543192012413,0.9502508361204013,0.2298824635679191
337.3148941741173,0.9502508361204013,0.2298824635679191
340.41246001322065,0.9502508361204013,0.2298824635679191
343.53838675009354,0.9502508361204013,0.2298824635679191
346.69293405331575,0.9502508361204013,0.2298824635679191
349.87636396895783,0.9502508361204013,0.2298824635679191
353.0889409423487,0.9502508361204013,0.2298824635679191
356.3309318400442,0.9502508361204013,0.2298824635679191
359.6026059719937,0.9502508361204013,0.2298824635679191
362.90423511391265,0.9502508361204013,0.2298824635679191
366.23609352985864,0.9502508361204013,0.2298824635679191
369.59845799501363,0.9502508361204013,0.2298824635679191
372.99160781867744,0.9502508361204013,0.2298824635679191
376.4158248674671,0.9502508361204013,0.2298824635679191
379.87139358873304,0.9502508361204013,0.2298824635679191
383.3586010341876,0.9502508361204013,0.2298824635679191
386.87773688374966,0.9502508361204013,0.2298824635679191
390.4290934696098,0.9502508361204013,0.2298824635679191
394.01296580051184,0.9502508361204013,0.2298824635679191
397.6296515862604,0.9502508361204013,0.2298824635679191
401.27945126245106,0.9502508361204013,0.2298824635679191
404.9626680154282,0.9502508361204013,0.2298824635679191
408.67960780746904,0.9502508361204013,0.2298824635679191
412.43057940220046,0.9502508361204013,0.2298824635679191
416.21589439024785,0.9502508361204013,0.2298824635679191
420.0358672151184,0.9502508361204013,0.2298824635679191
423.8908151993227,0.9502508361204013,0.2298824635679191
427.78105857073285,0.9502508361204013,0.2298824635679191
431.7069204891849,0.9502508361204013,0.2298824635679191
435.6687270733227,0.9502508361204013,0.2298824635679191
439.6668074276887,0.9502508361204013,0.2298824635679191
443.7014936700633,0.9502508361204013,0.2298824635679191
447.77312095905194,0.9502508361204013,0.2298824635679191
451.8820275219274,0.9502508361204013,0.2298824635679191
456.02855468272634,0.9502508361204013,0.2298824635679191
460.21304689060196,0.9502508361204013,0.2298824635679191
464.43585174843906,0.9694816053511706,0.2298824635679191
468.69732004172664,0.9694816053511706,0.2298824635679191
472.99780576769905,0.9694816053511706,0.2298824635679191
477.33766616474185,0.9694816053511706,0.2298824635679191
481.71726174206697,0.9694816053511706,0.2298824635679191
486.13695630966174,0.9694816053511706,0.2298824635679191
490.5971170085076,0.9694816053511706,0.2298824635679191
495.0981143410801,0.9694816053511706,0.2298824635679191
499.6403222021254,0.9694816053511706,0.2298824635679191
504.22411790972103,0.9694816053511706,0.2298824635679191
508.8498822366172,0.9694816053511706,0.2298824635679191
513.5179994418686,0.9790969899665551,0.2298824635679191
518.2288573027546,0.9790969899665551,0.2298824635679191
522.9828471469906,0.9790969899665551,0.2298824635679191
527.7803638852378,0.9790969899665551,0.2298824635679191
532.6218060439048,0.9790969899665551,0.2298824635679191
537.5075757982554,0.9790969899665551,0.2298824635679191
542.4380790058161,0.9790969899665551,0.2298824635679191
547.41372524009,0.9790969899665551,0.2298824635679191
552.4349278245817,0.9790969899665551,0.2298824635679191
557.5021038671291,0.9790969899665551,0.2298824635679191
562.6156742945541,0.9790969899665551,0.2298824635679191
567.776063887628,0.9790969899665551,0.2298824635679191
572.9837013163576,0.9790969899665551,0.2298824635679191
578.2390191755961,0.9790969899665551,0.2298824635679191
583.5424540209762,0.9790969899665551,0.2298824635679191
588.8944464051754,0.9790969899665551,0.2298824635679191
594.2954409145127,0.9790969899665551,0.2298824635679191
599.7458862058795,0.9790969899665551,0.2298824635679191
605.2462350440111,0.9790969899665551,0.2298824635679191
610.7969443390944,0.9790969899665551,0.2298824635679191
616.3984751847249,0.9790969899665551,0.2298824635679191
622.0512928962097,0.9790969899665551,0.2298824635679191
627.7558670492211,0.9790969899665551,0.2298824635679191
633.5126715188024,0.9790969899665551,0.2298824635679191
639.3221845187336,0.9790969899665551,0.2298824635679191
645.1848886412558,0.9790969899665551,0.2298824635679191
651.1012708971598,0.9790969899665551,0.2298824635679191
657.0718227562434,0.9790969899665551,0.2298824635679191
663.0970401881342,0.9790969899665551,0.2298824635679191
669.1774237034923,0.9790969899665551,0.2298824635679191
675.3134783955859,0.9790969899665551,0.2298824635679191
681.5057139822491,0.9790969899665551,0.2298824635679191
687.7546448482257,0.9790969899665551,0.2298824635679191
694.0607900878958,0.9790969899665551,0.2298824635679191
700.4246735483987,0.9790969899665551,0.2298824635679191
706.8468238731477,0.9790969899665551,0.2298824635679191
713.327774545744,0.9790969899665551,0.2298824635679191
719.8680639342947,0.9790969899665551,0.2298824635679191
726.4682353361316,0.9790969899665551,0.2298824635679191
733.1288370229443,0.9790969899665551,0.2298824635679191
739.8504222863243,0.9790969899665551,0.2298824635679191
746.6335494837285,0.9790969899665551,0.2298824635679191
753.4787820848583,0.9790969899665551,0.2298824635679191
760.386688718468,0.9790969899665551,0.2298824635679191
767.3578432196014,0.9790969899665551,0.2298824635679191
774.3928246772579,0.979933110367893,0.2298824635679191
781.4922174825005,0.979933110367893,0.2298824635679191
788.6566113769962,0.979933110367893,0.2298824635679191
795.8866015020087,0.979933110367893,0.2298824635679191
803.182788447835,0.979933110367893,0.23949784818330377
810.5457783036958,0.979933110367893,0.23949784818330377
817.9761827080857,0.979933110367893,0.23949784818330377
825.4746188995773,0.979933110367893,0.23949784818330377
833.0417097680975,0.979933110367893,0.23949784818330377
840.6780839066696,0.979933110367893,0.23949784818330377
848.3843756636302,0.979933110367893,0.23949784818330377
856.1612251953263,0.979933110367893,0.23949784818330377
864.0092785192883,0.979933110367893,0.23949784818330377
871.9291875678973,0.979933110367893,0.23949784818330377
879.92161024254,0.979933110367893,0.23949784818330377
887.9872104682594,0.979933110367893,0.23996689133527377
896.126658248909,0.979933110367893,0.23996689133527377
904.3406297228064,0.979933110367893,0.23996689133527377
912.6298072189009,0.979933110367893,0.23996689133527377
920.9948793134539,0.979933110367893,0.23996689133527377
929.4365408872413,0.979933110367893,0.23996689133527377
937.9554931832715,0.979933110367893,0.24144618127610215
946.552443865041,0.979933110367893,0.24144618127610215
955.2281070753183,0.979933110367893,0.24144618127610215
963.9832034954667,0.979933110367893,0.24144618127610215
972.8184604053139,0.979933110367893,0.24144618127610215
981.7346117435617,0.979933110367893,0.2470463503378097
990.7323981687573,0.979933110367893,0.2470463503378097
999.8125671208182,0.979933110367893,0.2470463503378097
1008.9758728831208,0.979933110367893,0.2470463503378097
1018.2230766451617,0.979933110367893,0.2470463503378097
1027.5549465657837,0.979933110367893,0.26277184557835515
1036.9722578369904,0.979933110367893,0.26277184557835515
1046.4757927483386,0.979933110367893,0.26277184557835515
1056.0663407519237,0.979933110367893,0.3636998025223003
1065.7446985279605,0.979933110367893,0.3636998025223003
1075.5116700509589,0.979933110367893,0.3636998025223003
1085.3680666565124,0.979933110367893,0.5301349692399125
1095.3147071086944,0.979933110367893,0.5301349692399125
1105.352417668072,0.979933110367893,0.5301349692399125
1115.4820321603452,0.979933110367893,0.6650860793908759
1125.7043920456083,0.979933110367893,0.6650860793908759
1136.0203464882527,0.979933110367893,0.6650860793908759
1146.4307524275032,0.979933110367893,0.8446713739804531
1156.936474648609,0.979933110367893,0.8446713739804531
1167.538385854674,0.979933110367893,0.8446713739804531
1178.237366739156,0.979933110367893,0.8446713739804531
1189.0343060590237,0.979933110367893,0.9990384615384615
1199.9301007085849,0.979933110367893,0.9990384615384615
1210.9256557939939,0.979933110367893,0.9990384615384615
1222.0218847084336,0.979933110367893,0.9990384615384615
1233.2197092079925,0.979933110367893,0.9990384615384615
1244.5200594882353,0.979933110367893,0.9990384615384615
1255.9238742614707,0.979933110367893,0.9990384615384615
1267.4321008347351,0.979933110367893,0.9990384615384615
1279.0456951884785,0.979933110367893,0.9990384615384615
1290.76562205598,0.979933110367893,0.9990384615384615
1302.5928550034878,0.979933110367893,0.9990384615384615
1314.5283765110908,0.979933110367893,0.9990384615384615
1326.5731780543379,0.979933110367893,0.9990384615384615
1338.7282601865911,0.979933110367893,0.9990384615384615
1350.994632622147,0.979933110367893,0.9990384615384615
1363.3733143201089,0.979933110367893,0.9990384615384615
1375.8653335690371,0.979933110367893,0.9990384615384615
1388.4717280723607,0.979933110367893,0.9990384615384615
1401.1935450345834,0.979933110367893,0.9990384615384615
1414.031841248273,0.979933110367893,0.9990384615384615
1426.9876831818472,0.979933110367893,0.9990384615384615
1440.0621470681695,0.979933110367893,0.9990384615384615
1453.2563189939433,0.979933110367893,0.9990384615384615
1466.571294989938,0.979933110367893,0.9990384615384615
1480.0081811220334,0.979933110367893,0.9990384615384615
1493.5680935830992,0.979933110367893,0.9990384615384615
1507.2521587857213,0.979933110367893,0.9990384615384615
1521.0615134557647,0.979933110367893,0.9990384615384615
1534.997304726805,0.979933110367893,0.9990384615384615
1549.0606902354189,0.979933110367893,0.9990384615384615
1563.252838217348,0.979933110367893,0.9990384615384615
1577.5749276045472,0.979933110367893,0.9990384615384615
1592.0281481231104,0.979933110367893,0.9990384615384615
1606.6137003921058,0.979933110367893,0.9990384615384615
1621.3327960233087,0.979933110367893,0.9990384615384615
1636.1866577218482,0.979933110367893,0.9990384615384615
1651.1765193877818,0.979933110367893,0.9990384615384615
1666.3036262185867,0.979933110367893,0.9990384615384615
1681.5692348126022,0.979933110367893,0.9990384615384615
1696.9746132734126,0.979933110367893,0.9990384615384615
1712.521041315193,0.979933110367893,0.9990384615384615
1728.2098103690055,0.979933110367893,0.9990384615384615
1744.0422236900836,0.979933110367893,0.9990384615384615
1760.0195964660911,0.979933110367893,0.9990384615384615
1776.143255926372,0.979933110367893,0.9990384615384615
1792.414541452209,0.979933110367893,0.9990384615384615
1808.8348046880765,0.979933110367893,0.9990384615384615
1825.4054096539248,0.979933110367893,0.9990384615384615
1842.127732858489,0.979933110367893,0.9990384615384615
1859.0031634136324,0.979933110367893,0.9990384615384615
1876.033103149744,0.979933110367893,0.9990384615384615
1893.2189667321807,0.979933110367893,0.9990384615384615
1910.562181778786,0.979933110367893,0.9990384615384615
1928.0641889784822,0.979933110367893,0.9990384615384615
1945.726442210944,0.979933110367893,0.9990384615384615
1963.550408667379,0.979933110367893,0.9990384615384615
1981.5375689723958,0.979933110367893,0.9990384615384615
1999.689417307005,0.979933110367893,0.9990384615384615
2018.0074615327367,0.979933110367893,0.9990384615384615
2036.4932233169043,0.979933110367893,0.9990384615384615
2055.148238258998,0.979933110367893,0.9990384615384615
2073.974056018253,0.979933110367893,0.9990384615384615
2092.9722404423774,0.979933110367893,0.9990384615384615
2112.1443696974557,0.979933110367893,0.9990384615384615
2131.4920363990573,0.979933110367893,0.9990384615384615
2151.0168477445195,0.979933110367893,0.9990384615384615
2170.7204256464656,0.979933110367893,0.9990384615384615
2190.604406867533,0.979933110367893,0.9990384615384615
2210.6704431563367,0.979933110367893,0.9990384615384615
2230.9202013846866,0.979933110367893,0.9990384615384615
2251.3553636860415,0.979933110367893,0.9990384615384615
2271.9776275952518,0.979933110367893,0.9990384615384615
2292.7887061895676,0.979933110367893,0.9990384615384615
2313.7903282309444,0.979933110367893,0.9990384615384615
2334.984238309656,0.979933110367893,0.9990384615384615
2356.3721969892044,0.979933110367893,0.9990384615384615
2377.955980952578,0.979933110367893,0.9990384615384615
2399.7373831498367,0.979933110367893,0.9990384615384615
2421.7182129470475,0.979933110367893,0.9990384615384615
2443.9002962765976,0.979933110367893,0.9990384615384615
2466.2854757888613,0.979933110367893,0.9990384615384615
2488.8756110052736,0.979933110367893,0.9990384615384615
2511.6725784727964,0.979933110367893,0.9990384615384615
2534.6782719198113,0.979933110367893,0.9990384615384615
2557.894602413417,0.979933110367893,0.9990384615384615
2581.323498518187,0.979933110367893,0.9990384615384615
2604.966906456376,0.979933110367893,0.9990384615384615
2628.8267902695843,0.979933110367893,0.9990384615384615
2652.9051319819228,0.979933110367893,0.9990384615384615
2677.2039317646404,0.979933110367893,0.9990384615384615
2701.7252081022907,0.979933110367893,0.9990384615384615
2726.4709979604004,0.9807692307692307,0.9990384615384615
2751.443356954676,0.9807692307692307,0.9990384615384615
2776.644359521775,0.9807692307692307,0.9990384615384615
2802.076099091611,0.9807692307692307,1.0
2827.740688261264,0.9807692307692307,1.0
2853.640258970469,0.9807692307692307,1.0
2879.776962678714,0.9807692307692307,1.0
2906.15297054397,0.9807692307692307,1.0
2932.7704736030287,0.9807692307692307,1.0
2959.6316829535276,0.9807692307692307,1.0
2986.738829937613,0.9807692307692307,1.0
3014.0941663273115,0.9807692307692307,1.0
3041.699964511555,0.9807692307692307,1.0
3069.5585176849795,0.9807692307692307,1.0
3097.6721400384035,0.9807692307692307,1.0
3126.043166951051,0.9807692307692307,1.0
3154.6739551845867,0.9807692307692307,1.0
3183.5668830788463,0.9807692307692307,1.0
3212.7243507494454,0.9807692307692307,1.0
3242.1487802871347,0.9807692307692307,1.0
3271.8426159589867,0.9807692307692307,1.0
3301.8083244114787,0.9807692307692307,1.0
3332.048394875349,0.9807692307692307,1.0
3362.5653393724174,0.9807692307692307,1.0
3393.361692924239,0.9807692307692307,1.0
3424.440013762667,0.9807692307692307,1.0
3455.8028835424093,0.9807692307692307,1.0
3487.4529075554315,0.9807692307692307,1.0
3519.3927149474234,0.9807692307692307,1.0
3551.62495893618,0.9807692307692307,1.0
3584.1523170319842,0.9807692307692307,1.0
3616.9774912600697,0.9807692307692307,1.0
3650.103208385025,0.9807692307692307,1.0
3683.532220137349,0.9807692307692307,1.0
3717.2673034420186,0.9807692307692307,1.0
3751.3112606491413,0.9807692307692307,1.0
3785.6669197667943,0.9807692307692307,1.0
3820.337134695891,0.9807692307692307,1.0
3855.324785467299,0.9807692307692307,1.0
3890.6327784810637,0.9807692307692307,1.0
3926.2640467478186,0.9807692307692307,1.0
3962.2215501324763,0.9807692307692307,1.0
3998.50827560005,0.9807692307692307,1.0
4035.1272374638243,0.9807692307692307,1.0
4072.0814776357315,0.9807692307692307,1.0
4109.374065879022,0.9807692307692307,1.0
4147.008100063309,0.9807692307692307,1.0
4184.986706421882,0.9807692307692307,1.0
4223.313039811386,0.9807692307692307,1.0
4261.990283973938,0.9807692307692307,1.0
4301.021651801539,0.9807692307692307,1.0
4340.410385603024,0.9807692307692307,1.0
4380.159757373375,0.9807692307692307,1.0
4420.273069065494,0.9807692307692307,1.0
4460.753652864557,0.9807692307692307,1.0
4501.604871464746,0.9807692307692307,1.0
4542.830118348645,0.9807692307692307,1.0
4584.432818069111,0.9807692307692307,1.0
4626.416426533724,0.9807692307692307,1.0
4668.784431291921,0.9807692307692307,1.0
4711.540351824644,0.9807692307692307,1.0
4754.687739836754,0.9807692307692307,1.0
4798.230179552048,0.9807692307692307,1.0
4842.171288010968,0.9807692307692307,1.0
4886.514715371129,0.9807692307692307,1.0
4931.264145210465,0.9807692307692307,1.0
4976.423294833283,0.9807692307692307,1.0
5021.995915579029,0.9807692307692307,1.0
5067.985793133886,0.9807692307692307,1.0
5114.396747845304,0.9807692307692307,1.0
5161.2326350392905,0.9807692307692307,1.0
5208.497345340727,0.9807692307692307,1.0
5256.194804996534,0.9807692307692307,1.0
5304.328976201798,0.9807692307692307,1.0
5352.903857428964,0.9807692307692307,1.0
5401.923483759926,0.9807692307692307,1.0
5451.391927221269,0.9807692307692307,1.0
5501.3132971225095,0.9807692307692307,1.0
5551.691740397423,0.9807692307692307,1.0
5602.531441948594,0.9807692307692307,1.0
5653.836624994974,0.9807692307692307,1.0
5705.611551422773,0.9807692307692307,1.0
5757.860522139457,0.9807692307692307,1.0
5810.587877430997,0.9807692307692307,1.0
5863.79799732248,0.9807692307692307,1.0
5917.495301941875,0.9807692307692307,1.0
5971.684251887284,0.9807692307692307,1.0
6026.369348597441,0.9807692307692307,1.0
6081.555134725626,0.9807692307692307,1.0
6137.246194517082,0.9807692307692307,1.0
6193.447154189744,0.9807692307692307,1.0
6250.162682318612,0.9807692307692307,1.0
6307.397490223534,0.9807692307692307,1.0
6365.156332360538,0.9807692307692307,1.0
6423.444006716845,0.9807692307692307,1.0
6482.265355209409,0.9807692307692307,1.0
6541.625264087087,0.9807692307692307,1.0
6601.528664336626,0.9807692307692307,1.0
6661.9805320921805,0.9807692307692307,1.0
6722.985889048754,0.9807692307692307,1.0
6784.54980287932,0.9807692307692307,1.0
6846.67738765575,0.9807692307692307,1.0
6909.37380427372,0.9807692307692307,1.0
6972.644260881329,0.9807692307692307,1.0
7036.494013311813,0.9807692307692307,1.0
7100.928365520121,0.9807692307692307,1.0
7165.952670023458,0.9807692307692307,1.0
7231.572328346015,0.9807692307692307,1.0
7297.79279146756,0.9807692307692307,1.0
7364.619560276343,0.9807692307692307,1.0
7432.058186026008,0.9807692307692307,1.0
7500.114270796694,0.9807692307692307,1.0
7568.79346796049,0.9807692307692307,1.0
7638.101482650946,0.9807692307692307,1.0
7708.044072237093,0.9807692307692307,1.0
7778.627046801661,0.9807692307692307,1.0
7849.856269623678,0.9807692307692307,1.0
7921.737657665622,0.9807692307692307,1.0
7994.277182064835,0.9807692307692307,1.0
8067.48086862963,0.9807692307692307,1.0
8141.354798339819,0.9807692307692307,1.0
8215.905107851802,0.9807692307692307,1.0
8291.137990008445,0.9807692307692307,1.0
8367.05969435339,0.9807692307692307,1.0
8443.676527650312,0.9807692307692307,1.0
8520.994854406768,0.9807692307692307,1.0
8599.021097402847,0.9807692307692307,1.0
8677.761738224814,0.9807692307692307,1.0
8757.223317803406,0.9807692307692307,1.0
8837.412436957296,0.9807692307692307,1.0
8918.335756941362,0.9807692307692307,1.0
9000.000001,1.0,1.0


==> data/payload_cdf_log_icetran_v2_ftps_down_1a.csv <==
x,real_cdf,synth_cdf
5.0,0.0,0.0014205765160266684
5.033176753453734,0.0,0.0014205765160266684
5.066536956402422,0.0,0.0014205765160266684
5.10008162322251,0.0,0.0014205765160266684
5.133811773899395,0.0,0.0014205765160266684
5.167728434058441,0.0,0.0014205765160266684
5.2018326349961646,0.0,0.0014205765160266684
5.236125413711596,0.0,0.0014205765160266684
5.270607812937808,0.0,0.0014205765160266684
5.305280881173624,0.0,0.0014205765160266684
5.340145672715497,0.0,0.0014205765160266684
5.37520324768957,0.0,0.0014205765160266684
5.410454672083912,0.0,0.0014205765160266684
5.445901017780923,0.0,0.0014205765160266684
5.481543362589937,0.0,0.0014205765160266684
5.517382790279992,0.0,0.0014205765160266684
5.55342039061278,0.0,0.0014205765160266684
5.589657259375786,0.0,0.0014205765160266684
5.626094498415606,0.0,0.0014205765160266684
5.662733215671452,0.0,0.0014205765160266684
5.69957452520884,0.0,0.0014205765160266684
5.73661954725347,0.0,0.0014205765160266684
5.773869408225275,0.0,0.0014205765160266684
5.811325240772689,0.0,0.0014205765160266684
5.848988183807074,0.0,0.0014205765160266684
5.886859382537358,0.0,0.0014205765160266684
5.924939988504853,0.0,0.0014205765160266684
5.9632311596182745,0.0,0.0014205765160266684
6.001734060188945,0.0,0.0014205765160266684
6.040449860966195,0.0,0.0014205765160266684
6.07937973917297,0.0,0.0014205765160266684
6.118524878541621,0.0,0.0014205765160266684
6.1578864693498945,0.0,0.0014205765160266684
6.197465708457134,0.0,0.0014205765160266684
6.237263799340665,0.0,0.0014205765160266684
6.277281952132392,0.0,0.0014205765160266684
6.317521383655592,0.0,0.0014205765160266684
6.357983317461922,0.0,0.0014205765160266684
6.398668983868607,0.0,0.0014205765160266684
6.439579619995874,0.0,0.0014205765160266684
6.480716469804547,0.0,0.0014205765160266684
6.522080784133878,0.0,0.0014205765160266684
6.563673820739592,0.0,0.0014205765160266684
6.605496844332113,0.0,0.0014205765160266684
6.647551126615041,0.0,0.0014205765160266684
6.689837946323795,0.0,0.0014205765160266684
6.732358589264522,0.0,0.0014205765160266684
6.775114348353172,0.0,0.0014205765160266684
6.81810652365482,0.0,0.0014205765160266684
6.861336422423206,0.0,0.0014205765160266684
6.904805359140473,0.0,0.0014205765160266684
6.948514655557134,0.0,0.0014205765160266684
6.992465640732267,0.0,0.0014205765160266684
7.036659651073938,0.0,0.0014205765160266684
7.0810980303798114,0.0,0.0014205765160266684
7.125782129878041,0.0,0.0014205765160266684
7.170713308268326,0.0,0.0014205765160266684
7.215892931763254,0.0,0.0014205765160266684
7.26132237412982,0.0,0.0014205765160266684
7.307003016731205,0.0,0.0014205765160266684
7.352936248568793,0.0,0.0014205765160266684
7.399123466324378,0.0,0.0014205765160266684
7.445566074402666,0.0,0.0014205765160266684
7.4922654849739425,0.0,0.0014205765160266684
7.53922311801705,0.0,0.0014205765160266684
7.586440401362531,0.0,0.0014205765160266684
7.63391877073606,0.0,0.0014205765160266684
7.681659669802108,0.0,0.0014205765160266684
7.729664550207814,0.0,0.0014205765160266684
7.777934871627157,0.0,0.0014205765160266684
7.826472101805306,0.0,0.0014205765160266684
7.875277716603284,0.0,0.0014205765160266684
7.924353200042813,0.0,0.0014205765160266684
7.973700044351455,0.0,0.0014205765160266684
8.023319750007992,0.0,0.0014205765160266684
8.073213825788027,0.0,0.0014205765160266684
8.123383788809893,0.0,0.0014205765160266684
8.173831164580745,0.0,0.0014205765160266684
8.224557487042993,0.0,0.0014205765160266684
8.2755642986209,0.0,0.0014205765160266684
8.326853150267498,0.0,0.0014205765160266684
8.378425601511763,0.0,0.0014205765160266684
8.430283220506022,0.0,0.0014205765160266684
8.482427584073626,0.0,0.0014205765160266684
8.534860277756906,0.0,0.0014205765160266684
8.587582895865399,0.0,0.0014205765160266684
8.64059704152429,0.0,0.0014205765160266684
8.6939043267232,0.0,0.0014205765160266684
8.74750637236516,0.0,0.0014205765160266684
8.80140480831594,0.0,0.0014205765160266684
8.855601273453566,0.0,0.0014205765160266684
8.910097415718175,0.0,0.0014205765160266684
8.964894892162139,0.0,0.0014205765160266684
9.019995369000409,0.0,0.0014205765160266684
9.075400521661225,0.0,0.0014205765160266684
9.131112034837018,0.0,0.0014205765160266684
9.187131602535677,0.0,0.0014205765160266684
9.243460928132023,0.0,0.0014205765160266684
9.300101724419621,0.0,0.0014205765160266684
9.357055713662865,0.0,0.0014205765160266684
9.414324627649325,0.0,0.0014205765160266684
9.47191020774244,0.0,0.0014205765160266684
9.529814204934421,0.0,0.0014205765160266684
9.588038379899546,0.0,0.0014205765160266684
9.646584503047649,0.0,0.0014205765160266684
9.705454354577972,0.0,0.0014205765160266684
9.764649724533308,0.0,0.0014205765160266684
9.824172412854418,0.0,0.0014205765160266684
9.88402422943475,0.0,0.0014205765160266684
9.944206994175484,0.0,0.0014205765160266684
10.004722537040886,0.0,0.0014205765160266684
10.065572698113915,0.0,0.0014205765160266684
10.126759327652193,0.0,0.0014205765160266684
10.188284286144283,0.0,0.0014205765160266684
10.250149444366233,0.0,0.0014205765160266684
10.31235668343847,0.0,0.0014205765160266684
10.37490789488299,0.0,0.0014205765160266684
10.437804980680903,0.0,0.0014205765160266684
10.50104985333023,0.0,0.0014205765160266684
10.564644435904066,0.0,0.0014205765160266684
10.628590662109078,0.0,0.0014205765160266684
10.692890476344278,0.0,0.0014205765160266684
10.757545833760144,0.0,0.0014205765160266684
10.82255870031808,0.0,0.0014205765160266684
10.887931052850208,0.0,0.0014205765160266684
10.953664879119438,0.0,0.0014205765160266684
11.019762177879958,0.0,0.0014205765160266684
11.086224958937962,0.0,0.0014205765160266684
11.153055243212807,0.0,0.0014205765160266684
11.220255062798422,0.0,0.0014205765160266684
11.28782646102512,0.0,0.0014205765160266684
11.35577149252174,0.0,0.0014205765160266684
11.42409222327808,0.0,0.0014205765160266684
11.492790730707775,0.0,0.0014205765160266684
11.561869103711402,0.0,0.0014205765160266684
11.631329442740057,0.0,0.0014205765160266684
11.701173859859173,0.0,0.0014205765160266684
11.771404478812762,0.0,0.0014205765160266684
11.842023435088006,0.0,0.0014205765160266684
11.913032875980175,0.0,0.0014205765160266684
11.984434960657904,0.0,0.0014205765160266684
12.056231860228865,0.0,0.0014205765160266684
12.1284257578058,0.0,0.0014205765160266684
12.201018848572865,0.0,0.0014205765160266684
12.274013339852395,0.0,0.0014205765160266684
12.347411451172034,0.0,0.0014205765160266684
12.421215414332217,0.0,0.0014205765160266684
12.495427473474013,0.0,0.0014205765160266684
12.570049885147375,0.0,0.0014205765160266684
12.645084918379778,0.0,0.0014205765160266684
12.720534854745173,0.0,0.0014205765160266684
12.796401988433377,0.0,0.0014205765160266684
12.87268862631985,0.0,0.0014205765160266684
12.949397088035825,0.0,0.0014205765160266684
13.026529706038827,0.0,0.0014205765160266684
13.104088825683611,0.0,0.0014205765160266684
13.182076805293493,0.0,0.0014205765160266684
13.260496016232013,0.0,0.0014205765160266684
13.339348842975097,0.0,0.0014205765160266684
13.418637683183505,0.0,0.0014205765160266684
13.49836494777579,0.0,0.0014205765160266684
13.578533061001563,0.0,0.0014205765160266684
13.659144460515218,0.0,0.0014205765160266684
13.740201597450085,0.0,0.0014205765160266684
13.821706936492905,0.0,0.0014205765160266684
13.90366295595883,0.0,0.0014205765160266684
13.986072147866723,0.0,0.0014205765160266684
14.068937018015001,0.0,0.0014205765160266684
14.152260086057758,0.0,0.0014205765160266684
14.23604388558142,0.0,0.0014205765160266684
14.320290964181783,0.0,0.0014205765160266684
14.405003883541475,0.0,0.0014205765160266684
14.490185219507822,0.0,0.0014205765160266684
14.5758375621712,0.0,0.0014205765160266684
14.661963515943796,0.0,0.0014205765160266684
14.748565699638773,0.0,0.0014205765160266684
14.83564674654991,0.0,0.0014205765160266684
14.923209304531692,0.0,0.0014205765160266684
15.011256036079804,0.0,0.0014205765160266684
15.099789618412078,0.0,0.0014205765160266684
15.188812743549915,0.0,0.0014205765160266684
15.278328118400156,0.0,0.0014205765160266684
15.36833846483735,0.0,0.0014205765160266684
15.458846519786542,0.0,0.0014205765160266684
15.549855035306505,0.0,0.0014205765160266684
15.64136677867341,0.0,0.0014205765160266684
15.733384532464948,0.0,0.0014205765160266684
15.825911094644962,0.0,0.0014205765160266684
15.918949278648546,0.0,0.0014205765160266684
16.012501913467542,0.0,0.6062394318319227
16.106571843736585,0.0,0.6062394318319227
16.20116192981962,0.0,0.6062394318319227
16.296275047896856,0.0,0.6062394318319227
16.391914090052197,0.0,0.6062394318319227
16.488081964361225,0.0,0.6062394318319227
16.584781594979603,0.0,0.6062394318319227
16.682015922232008,0.0,0.6062394318319227
16.779787902701493,0.0,0.6062394318319227
16.878100509319424,0.0,0.6062394318319227
16.97695673145589,0.0,0.6062394318319227
17.07635957501055,0.0,0.6062394318319227
17.176312062504074,0.0,0.6062394318319227
17.276817233170043,0.0,0.6062394318319227
17.37787814304735,0.0,0.6062394318319227
17.479497865073128,0.0,0.6062394318319227
17.58167948917618,0.0,0.6062394318319227
17.68442612237097,0.0,0.6062394318319227
17.78774088885204,0.0,0.6062394318319227
17.89162693008905,0.0,0.6062394318319227
17.996087404922292,0.0,0.6062394318319227
18.10112548965874,0.0,0.6062394318319227
18.206744378168622,0.0,0.6062394318319227
18.312947281982513,0.0,0.6062394318319227
18.419737430389066,0.0,0.6062394318319227
18.527118070533117,0.0,0.6062394318319227
18.63509246751445,0.0,0.6062394318319227
18.74366390448711,0.0,0.6062394318319227
18.852835682759206,0.0,0.6062394318319227
18.962611121893275,0.0,0.6062394318319227
19.07299355980724,0.0,0.6062394318319227
19.183986352875934,0.0,0.6062394318319227
19.295592876033083,0.0,0.6062394318319227
19.407816522874,0.0,0.6062394318319227
19.520660705758733,0.0,0.6062394318319227
19.63412885591585,0.0,0.6062394318319227
19.748224423546738,0.0,0.6062394318319227
19.862950877930523,0.0,0.6062394318319227
19.978311707529596,0.0,0.6062394318319227
20.09431042009565,0.01807482214718461,0.6062394318319227
20.210950542776327,0.01807482214718461,0.6062394318319227
20.328235622222493,0.01807482214718461,0.6062394318319227
20.446169224696103,0.01807482214718461,0.6062394318319227
20.564754936178574,0.01807482214718461,0.6062394318319227
20.683996362479867,0.01807482214718461,0.6062394318319227
20.803897129348137,0.01807482214718461,0.6062394318319227
20.924460882579968,0.01807482214718461,0.6062394318319227
21.045691288131202,0.01807482214718461,0.6062394318319227
21.16759203222844,0.01807482214718461,0.6062394318319227
21.290166821481144,0.01807482214718461,0.6062394318319227
21.4134193829943,0.01807482214718461,0.6062394318319227
21.537353464481747,0.01807482214718461,0.6062394318319227
21.661972834380204,0.01807482214718461,0.6062394318319227
21.787281281963786,0.01807482214718461,0.6062394318319227
21.913282617459224,0.01807482214718461,0.6062394318319227
22.039980672161747,0.019337448409810873,0.6062394318319227
22.1673792985516,0.019337448409810873,0.6062394318319227
22.295482370411136,0.019337448409810873,0.6062394318319227
22.42429378294262,0.019337448409810873,0.6062394318319227
22.5538174528867,0.019337448409810873,0.6062394318319227
22.684057318641486,0.019337448409810873,0.6062394318319227
22.81501734038227,0.019337448409810873,0.6062394318319227
22.946701500181973,0.019337448409810873,0.6062394318319227
23.079113802132262,0.019337448409810873,0.6062394318319227
23.212258272465224,0.019337448409810873,0.6062394318319227
23.346138959675834,0.019337448409810873,0.6062394318319227
23.480759934645082,0.019337448409810873,0.6062394318319227
23.616125290763716,0.019337448409810873,0.6062394318319227
23.752239144056702,0.019337448409810873,0.6062394318319227
23.8891056333084,0.019337448409810873,0.6062394318319227
24.026728920188432,0.019337448409810873,0.6062394318319227
24.16511318937819,0.019337448409810873,0.6062394318319227
24.304262648698078,0.019337448409810873,0.6062394318319227
24.444181529235472,0.019337448409810873,0.6062394318319227
24.58487408547339,0.019337448409810873,0.6062394318319227
24.726344595419825,0.019337448409810873,0.6062394318319227
24.868597360737827,0.019337448409810873,0.6062394318319227
25.011636706876338,0.019337448409810873,0.6062394318319227
25.155466983201702,0.019337448409810873,0.6062394318319227
25.300092563129866,0.019337448409810873,0.6062394318319227
25.445517844259417,0.019337448409810873,0.6062394318319227
25.591747248505307,0.019337448409810873,0.6062394318319227
25.738785222233258,0.019337448409810873,0.6062394318319227
25.88663623639498,0.019337448409810873,0.6062394318319227
26.03530478666416,0.019351220081647105,0.6062394869475468
26.18479539357312,0.019351220081647105,0.6062394869475468
26.335112602650252,0.019351220081647105,0.6062394869475468
26.486260984558275,0.019351220081647105,0.6062394869475468
26.638245135233227,0.019351220081647105,0.6062394869475468
26.791069676024147,0.019351220081647105,0.6062394869475468
26.94473925383364,0.019351220081647105,0.6062394869475468
27.099258541259186,0.019351220081647105,0.6062394869475468
27.254632236735205,0.019351220081647105,0.6062394869475468
27.410865064675892,0.019351220081647105,0.6062394869475468
27.567961775618897,0.019351220081647105,0.6062394869475468
27.725927146369802,0.019351220081647105,0.6062394869475468
27.884765980147314,0.019351220081647105,0.6062394869475468
28.04448310672933,0.02586765562350638,0.6062394869475468
28.20508338259984,0.02586765562350638,0.6062394869475468
28.366571691096556,0.02586765562350638,0.6062394869475468
28.528952942559382,0.02586765562350638,0.6062394869475468
28.69223207447974,0.02586765562350638,0.6062394869475468
28.856414051650745,0.02586765562350638,0.6062394869475468
29.02150386631812,0.02586765562350638,0.6062394869475468
29.187506538331984,0.02586765562350638,0.6062394869475468
29.354427115299515,0.02586765562350638,0.6062394869475468
29.52227067273846,0.02586765562350638,0.6062394869475468
29.691042314231396,0.02586765562350638,0.6062394869475468
29.86074717158095,0.02586765562350638,0.6062394869475468
30.03139040496587,0.07132220107805184,0.6062394869475468
30.202977203097895,0.07132220107805184,0.6062394869475468
30.37551278337951,0.07132220107805184,0.6062394869475468
30.549002392062615,0.07132220107805184,0.6062394869475468
30.723451304408073,0.07132220107805184,0.6062394869475468
30.89886482484606,0.07132220107805184,0.6062394869475468
31.07524828713737,0.07132220107805184,0.6062394869475468
31.252607054535638,0.07132220107805184,0.6062394869475468
31.430946519950393,0.07132220107805184,0.6062394869475468
31.610272106111005,0.07132220107805184,0.6062394869475468
31.7905892657316,0.07132220107805184,0.6062394869475468
31.97190348167691,0.07132220107805184,0.6062394869475468
32.154220267128906,0.08296653640840118,0.6940041922014781
32.33754516575445,0.08296653640840118,0.6940041922014781
32.521883751873936,0.08296653640840118,0.6940041922014781
32.70724163063071,0.08296653640840118,0.6940041922014781
32.89362443816153,0.08296653640840118,0.6940041922014781
33.081037841767916,0.08296653640840118,0.6940041922014781
33.26948754008854,0.08296653640840118,0.6940041922014781
33.45897926327243,0.08296653640840118,0.6940041922014781
33.64951877315325,0.08296653640840118,0.6940041922014781
33.84111186342448,0.08296653640840118,0.6940041922014781
34.03376435981562,0.08296653640840118,0.6940041922014781
34.22748212026926,0.08296653640840118,0.6940041922014781
34.42227103511925,0.08296653640840118,0.6940041922014781
34.618137027269825,0.08296653640840118,0.6940041922014781
34.81508605237567,0.08296653640840118,0.6940041922014781
35.013124099023,0.08296653640840118,0.6940041922014781
35.212257188911664,0.08296653640840118,0.6940041922014781
35.412491377038286,0.08296653640840118,0.6940041922014781
35.61383275188033,0.08296653640840118,0.6940041922014781
35.816287435581216,0.08296653640840118,0.6940041922014781
36.01986158413656,0.08296653640840118,0.6940041922014781
36.224561387581275,0.08296653640840118,0.6940041922014781
36.430393070177814,0.08296653640840118,0.6940041922014781
36.63736289060541,0.08296653640840118,0.6940041922014781
36.84547714215047,0.08296653640840118,0.6940041922014781
37.054742152897816,0.08296653640840118,0.6940041922014781
37.26516428592316,0.08296653640840118,0.6940041922014781
37.4767499394866,0.08296653640840118,0.6940041922014781
37.689505547227164,0.08296653640840118,0.6940041922014781
37.90343757835838,0.08296653640840118,0.6940041922014781
38.11855253786502,0.08296653640840118,0.6940041922014781
38.334856966700976,0.08296653640840118,0.6940041922014781
38.55235744198801,0.08296653640840118,0.6940041922014781
38.77106057721579,0.08296653640840118,0.6940041922014781
38.990973022443086,0.08296653640840118,0.6940041922014781
39.212101464499845,0.08296653640840118,0.6940041922014781
39.434452627190566,0.08296653640840118,0.6940041922014781
39.65803327149872,0.08296653640840118,0.6940041922014781
39.88285019579243,0.08296653640840118,0.6940041922014781
40.108910236031065,0.08296854205684204,0.6940041922014781
40.33622026597313,0.08296854205684204,0.6940041922014781
40.56478719738536,0.08296854205684204,0.6940041922014781
40.794617980252795,0.08296854205684204,0.6940041922014781
41.025719602990115,0.08296854205684204,0.6966516489656607
41.25809909265413,0.08296854205684204,0.6966516489656607
41.49176351515753,0.08296854205684204,0.6966516489656607
41.72671997548366,0.08296854205684204,0.6966516489656607
41.96297561790256,0.08296854205684204,0.6966516489656607
42.20053762618821,0.08296854205684204,0.6966516489656607
42.439413223837015,0.08296854205684204,0.6966516489656607
42.67960967428738,0.08296854205684204,0.6966516489656607
42.92113428114056,0.08296854205684204,0.6966516489656607
43.16399438838284,0.08296854205684204,0.6966516489656607
43.408197380608755,0.08296854205684204,0.6966516489656607
43.65375068324563,0.08296854205684204,0.6966516489656607
43.90066176277938,0.08296854205684204,0.6966516489656607
44.1489381269816,0.08296854205684204,0.6966516489656607
44.39858732513771,0.08296854205684204,0.6966516489656607
44.6496169482767,0.08296854205684204,0.6966516489656607
44.902034629401776,0.08296854205684204,0.6966516489656607
45.1558480437225,0.08296854205684204,0.6966516489656607
45.41106490888828,0.08296854205684204,0.6966516489656607
45.667692985222835,0.08296854205684204,0.6966516489656607
45.92574007596039,0.08296854205684204,0.6966516489656607
46.18521402748274,0.08296854205684204,0.6966516489656607
46.44612272955799,0.08296854205684204,0.6966516489656607
46.70847411558036,0.08296854205684204,0.6966516489656607
46.972276162811426,0.08296854205684204,0.6966516489656607
47.23753689262277,0.08296854205684204,0.6966516489656607
47.50426437073975,0.08296854205684204,0.6966516489656607
47.772466707486885,0.08296854205684204,0.6966516489656607
48.04215205803433,0.08296854205684204,0.6966516489656607
48.313328622646,0.08296854205684204,0.6966516489656607
48.586004646928735,0.08296854205684204,0.6966516489656607
48.860188422083226,0.08296854205684204,0.6966516489656607
49.13588828515593,0.08296854205684204,0.6966516489656607
49.413112619292676,0.08296854205684204,0.6966516489656607
49.69186985399362,0.08296854205684204,0.6966516489656607
49.97216846536939,0.08296854205684204,0.6966516489656607
50.25401697639903,0.08865036023866023,0.6966516489656607
50.537423957188935,0.08865036023866023,0.6966516489656607
50.822398025233646,0.08865036023866023,0.6966516489656607
51.108947845677704,0.09151869270259722,0.6994939772896303
51.3970821315793,0.09151869270259722,0.6994939772896303
51.68680964417506,0.09151869270259722,0.6994939772896303
51.97813919314648,0.09151869270259722,0.6994939772896303
52.271079636887926,0.09151869270259722,0.6994939772896303
52.56563988277579,0.09151869270259722,0.6994939772896303
52.86182888743953,0.09151869270259722,0.6994939772896303
53.15965565703381,0.09151869270259722,0.6994939772896303
53.45912924751258,0.09151869270259722,0.6994939772896303
53.760258764904194,0.09151869270259722,0.6994939772896303
54.063053365588544,0.09151869270259722,0.6994939772896303
54.367522256575185,0.09151869270259722,0.6994939772896303
54.67367469578359,0.09151869270259722,0.6994939772896303
54.98151999232453,0.09151869270259722,0.6994939772896303
55.2910675067829,0.09151869270259722,0.6994939772896303
55.60232665150294,0.09151869270259722,0.6994939772896303
55.91530689087375,0.09151869270259722,0.6994939772896303
56.230017741617374,0.09720051088441539,0.6994939772896303
56.54646877307849,0.09720051088441539,0.6994939772896303
56.86466960751471,0.09720051088441539,0.6994939772896303
57.184629920389746,0.09720051088441539,0.6994939772896303
57.50635944066737,0.09720051088441539,0.6994939772896303
57.82986795110712,0.09720051088441539,0.6994939772896303
58.15516528856203,0.10288232906623357,0.6994939772896303
58.48226134427766,0.10288232906623357,0.6994939772896303
58.81116606419259,0.10288232906623357,0.6994939772896303
59.14188944924125,0.10288232906623357,0.6994939772896303
59.47444155565782,0.10288232906623357,0.6994939772896303
59.808832495281806,0.10288232906623357,0.6994939772896303
60.14507243586607,0.10288232906623357,0.6994942606072195
60.483171601385294,0.10288232906623357,0.6994942606072195
60.82314027234741,0.10288232906623357,0.6994942606072195
61.164988786105994,0.10288232906623357,0.6994942606072195
61.508727537174444,0.10288232906623357,0.6994942606072195
61.85436697754234,0.10288232906623357,0.6994942606072195
62.20191761699312,0.10288232906623357,0.6994942606072195
62.551390023423465,0.10288232906623357,0.6994942606072195
62.90279482316499,0.10288232906623357,0.6994942606072195
63.25614270130714,0.10288232906623357,0.6994942606072195
63.61144440202194,0.10288232906623357,0.6994942606072195
63.96871072889124,0.10288232906623357,0.6994942606072195
64.32795254523451,0.10288232906623357,0.6994942606072195
64.6891807744395,0.10288232906623357,0.6994942606072195
65.05240640029479,0.1028961007380698,0.6994942606072195
65.41764046732283,0.1028961007380698,0.6994942606072195
65.78489408111668,0.1028961007380698,0.6994942606072195
66.1541784086772,0.1038430704350395,0.6994943649688058
66.52550467875264,0.1038430704350395,0.6994943649688058
66.89888418218028,0.1038430704350395,0.6994943649688058
67.27432827222964,0.1038430704350395,0.6994943649688058
67.65184836494745,0.1038430704350395,0.6994943649688058
68.03145593950528,0.1038430704350395,0.6994943649688058
68.41316253854819,0.1038430704350395,0.6994943649688058
68.79697976854568,0.1038430704350395,0.6994943649688058
69.1829193001451,0.1038430704350395,0.6994943649688058
69.57099286852579,0.1038430704350395,0.6994943649688058
69.96121227375649,0.1038430704350395,0.6994943649688058
70.35358938115395,0.10621049467746375,0.7051762599543983
70.74813612164353,0.10621049467746375,0.7051762599543983
71.1448644921223,0.10621049467746375,0.7051762599543983
71.5437865558237,0.10621049467746375,0.7051762599543983
71.94491444268417,0.10621049467746375,0.7051762599543983
72.34826034971225,0.10621049467746375,0.7051762599543983
72.75383654135942,0.10621049467746375,0.7051762599543983
73.16165534989261,0.11781087346534252,0.7108581323565916
73.57172917577002,0.11781087346534252,0.7108581323565916
73.98407048801727,0.11781087346534252,0.7108581323565916
74.3986918246069,0.11781087346534252,0.7108581323565916
74.81560579284013,0.11781087346534252,0.7108581323565916
75.2348250697292,0.11781087346534252,0.7108581323565916
75.65636240238366,0.11781087346534252,0.7108581323565916
76.08023060839771,0.14361579770776675,0.7108581323565916
76.50644257623965,0.14361579770776675,0.7108581323565916
76.93501126564428,0.14361579770776675,0.7108581323565916
77.36594970800671,0.14550973710170614,0.7108581323565916
77.7992710067784,0.14550973710170614,0.7108581323565916
78.23498833786603,0.153103012009999,0.7108581323565916
78.67311495003189,0.153103012009999,0.7108581323565916
79.1136641652965,0.153103012009999,0.7108581323565916
79.55664937934444,0.153103012009999,0.7108581323565916
80.00208406193072,0.153103012009999,0.7108581323565916
80.44998175729084,0.153103012009999,0.7108581323565916
80.90035608455302,0.153103012009999,0.7108581323565916
81.35322073815138,0.153103012009999,0.7108581323565916
81.80858948824311,0.153103012009999,0.7108581323565916
82.26647618112699,0.15736437564636263,0.7108581323565916
82.72689473966405,0.15736437564636263,0.7108581323565916
83.18985916370144,0.15736437564636263,0.713720706893585
83.65538353049796,0.15736437564636263,0.713720706893585
84.1234819951517,0.15736437564636263,0.713720706893585
84.59416879103111,0.15736437564636263,0.713720706893585
85.06745823020738,0.15736437564636263,0.713720706893585
85.54336470388947,0.15736437564636263,0.713720706893585
86.02190268286245,0.15736437564636263,0.713720706893585
86.50308671792645,0.15736437564636263,0.713720706893585
86.98693144033999,0.15736437564636263,0.713720706893585
87.4734515622645,0.1585819081138951,0.713720706893585
87.9626618772115,0.1585819081138951,0.713720706893585
88.45457726049284,0.1585819081138951,0.713720706893585
88.94921266967279,0.1585819081138951,0.713720706893585
89.44658314502264,0.1585819081138951,0.713720706893585
89.94670380997846,0.1585819081138951,0.713720706893585
90.44958987160075,0.1585819081138951,0.713720706893585
90.95525662103651,0.1585819081138951,0.713720706893585
91.46371943398506,0.1585819081138951,0.713720706893585
91.97499377116455,0.1585819081138951,0.713720706893585
92.48909517878252,0.1585819081138951,0.713720706893585
93.0060392890091,0.1585819081138951,0.713720706893585
93.52584182045132,0.1585819081138951,0.713720706893585
94.04851857863193,0.1585819081138951,0.713720706893585
94.57408545646965,0.1585819081138951,0.713720706893585
95.10255843476219,0.1585819081138951,0.713720706893585
95.63395358267269,0.1585819081138951,0.713720706893585
96.16828705821807,0.1585819081138951,0.713720706893585
96.70557510876006,0.1585819081138951,0.713720706893585
97.24583407149981,0.1585819081138951,0.7165618571532693
97.78908037397431,0.1585819081138951,0.7165618571532693
98.33533053455561,0.1614228172048042,0.7165618571532693
98.88460116295403,0.1614228172048042,0.7165618571532693
99.43690896072198,0.1614228172048042,0.7165618571532693
99.9922707217628,0.1614228172048042,0.7165618571532693
100.55070333284097,0.1614228172048042,0.7165618571532693
101.11222377409543,0.1633167565987436,0.7165618571532693
101.67684911955635,0.1633167565987436,0.7165618571532693
102.24459653766405,0.1633167565987436,0.7165618571532693
102.81548329179074,0.1633167565987436,0.7165618571532693
103.38952674076604,0.1633167565987436,0.7165618571532693
103.9667443394045,0.1633167565987436,0.7165618571532693
104.54715363903597,0.1633167565987436,0.7165618571532693
105.13077228804032,0.1633167565987436,0.7165618571532693
105.71761803238284,0.1633167565987436,0.7165618571532693
106.30770871615441,0.1633167565987436,0.7165618679973443
106.90106228211464,0.1633167565987436,0.7165618679973443
107.49769677223622,0.1633167565987436,0.7165618679973443
108.09763032825461,0.1633167565987436,0.7165618679973443
108.7008811922192,0.1633167565987436,0.7165618679973443
109.30746770704778,0.26038115053813754,0.717069320930036
109.91740831708482,0.26038115053813754,0.717069320930036
110.53072156866207,0.26038115053813754,0.717069320930036
111.14742611066214,0.46432312079366705,0.717069320930036
111.76754069508615,0.46432312079366705,0.717069320930036
112.3910841776237,0.46432312079366705,0.717069320930036
113.01807551822567,0.46432312079366705,0.717069320930036
113.64853378168198,0.46432312079366705,0.717069320930036
114.28247813819988,0.47284584806639435,0.7403038786676089
114.9199278639875,0.47284584806639435,0.7403038786676089
115.56090234184059,0.47284584806639435,0.7403038786676089
116.20542106173056,0.47284584806639435,0.7403038786676089
116.85350362139822,0.47284584806639435,0.7403038786676089
117.50516972694928,0.47284584806639435,0.7403038786676089
118.16043919345323,0.47284584806639435,0.7403038786676089
118.81933194554651,0.47284584806639435,0.7403038786676089
119.481868018038,0.47284584806639435,0.7403038786676089
120.14806755651793,0.47284584806639435,0.7403038786676089
120.81795081797105,0.47284584806639435,0.7403038786676089
121.49153817139229,0.47284584806639435,0.7403038786676089
122.16885009840564,0.4785276662482125,0.7459865555034061
122.84990719388817,0.4785276662482125,0.7459865555034061
123.53473016659471,0.48610342382397004,0.7459865555034061
124.22333983978875,0.48610342382397004,0.7459865555034061
124.91575715187514,0.48610342382397004,0.7459865555034061
125.61200315703644,0.6388985894634154,0.7459865555034061
126.3120990258738,0.6388985894634154,0.7459865555034061
127.01606604605035,0.6388985894634154,0.7459865555034061
127.72392562293811,0.6388985894634154,0.7459865555034061
128.43569928026957,0.6388985894634154,0.7459865555034061
129.15140866079184,0.6388985894634154,0.7459865555034061
129.87107552692424,0.6388985894634154,0.7459865555034061
130.59472176142128,0.6388985894634154,0.7459865771915563
131.32236936803662,0.6388985894634154,0.7459865771915563
132.05404047219267,0.6388985894634154,0.7459865771915563
132.78975732165426,0.6388985894634154,0.7459865771915563
133.52954228720347,0.6388985894634154,0.7459865771915563
134.27341786332116,0.6388985894634154,0.7459865771915563
135.02140666887044,0.6388985894634154,0.7459865771915563
135.77353144778428,0.6388985894634154,0.7459865771915563
136.52981506975755,0.6388985894634154,0.7459865771915563
137.2902805309421,0.6388985894634154,0.7459865771915563
138.05495095464588,0.6388985894634154,0.7459865771915563
138.8238495920364,0.6388985894634154,0.7459865771915563
139.59699982284766,0.65594404400887,0.7459865771915563
140.37442515609038,0.65594404400887,0.7459865771915563
141.1561492307683,0.65594404400887,0.7459865771915563
141.94219581659516,0.65594404400887,0.7459865771915563
142.7325888147189,0.65594404400887,0.7459865771915563
143.5273522584478,0.65594404400887,0.7459865771915563
144.326510313981,0.65594404400887,0.7459865771915563
145.13008728114403,0.6616258621906881,0.7459865771915563
145.93810759412733,0.6616258621906881,0.7459865771915563
146.75059582222872,0.6616258621906881,0.7459865771915563
147.56757667060143,0.6618184661968516,0.7459865771915563
148.3890749810047,0.6618184661968516,0.7459865771915563
149.2151157325589,0.6618184661968516,0.7459865771915563
150.0457240425062,0.6618184661968516,0.7502482252501879
150.88092516697282,0.6618184661968516,0.7502482252501879
151.72074450173758,0.6618184661968516,0.7502482252501879
152.56520758300516,0.6618184661968516,0.7502482252501879
153.41434008818058,0.6731821025604879,0.7502482252501879
154.26816783665166,0.6731821025604879,0.7502482252501879
155.12671679057334,0.6731821025604879,0.7502482252501879
155.99001305565693,0.6731821025604879,0.7502482252501879
156.85808288196458,0.6731821025604879,0.7502482252501879
157.73095266470702,0.6731958575185871,0.7502482252501879
158.60864894504584,0.6731958575185871,0.7502482252501879
159.49119841090138,0.6731958575185871,0.7502482252501879
160.3786278977636,0.6731958575185871,0.7502482252501879
161.27096438950775,0.6731958575185871,0.7502482252501879
162.16823501921624,0.6731958575185871,0.7502482252501879
163.07046707000194,0.6731958575185871,0.7502482252501879
163.97768797583848,0.6731958575185871,0.7502482252501879
164.8899253223955,0.6731958575185871,0.7502482252501879
165.80720684787536,0.6731958575185871,0.7502482252501879
166.7295604438583,0.6731958575185871,0.7502482252501879
167.65701415614993,0.6731958575185871,0.7502482252501879
168.58959618563347,0.6746163120640417,0.7502482252501879
169.52733488912827,0.6746163120640417,0.7502482252501879
170.47025878025156,0.6746163120640417,0.7502482252501879
171.4183965302849,0.6746163120640417,0.7502482252501879
172.3717769690471,0.6746163120640417,0.7502482252501879
173.33042908577016,0.6746163120640417,0.7502482252501879
174.29438202998034,0.6746163120640417,0.7502482252501879
175.263665112386,0.6746163120640417,0.7502482252501879
176.23830780576682,0.6746163120640417,0.7502482252501879
177.21833974587162,0.6746163120640417,0.7502482252501879
178.20379073231882,0.6746163120640417,0.7502482252501879
179.1946907295022,0.6746163120640417,0.7502482252501879
180.19106986750293,0.6746163120640417,0.7502482252501879
181.19295844300512,0.6746163120640417,0.7502482252501879
182.20038692021674,0.6746163120640417,0.7502482252501879
183.2133859317968,0.6746163120640417,0.7502482252501879
184.23198627978638,0.6746163120640417,0.7502482577824129
185.25621893654449,0.6746163120640417,0.7502482577824129
186.2861150456917,0.6746163120640417,0.7502482577824129
187.3217059230549,0.6746163120640417,0.7502482577824129
188.36302305762067,0.6746163120640417,0.7502482577824129
189.41009811249353,0.6746163120640417,0.7502482577824129
190.46296292585671,0.6746163120640417,0.7502482577824129
191.5216495119421,0.6746163287777787,0.7502482577824129
192.58619006200286,0.6765102681717181,0.7502482577824129
193.65661694529194,0.6765102681717181,0.7502482577824129
194.73296271004722,0.6765102681717181,0.7502482577824129
195.8152600844807,0.6765102681717181,0.7502482577824129
196.90354197777322,0.6765102681717181,0.7502482577824129
197.99784148107602,0.6774572378686877,0.7502482577824129
199.09819186851664,0.6774572378686877,0.7502482577824129
200.2046265982097,0.6774572378686877,0.7502482577824129
201.3171793132764,0.6774572378686877,0.7502482577824129
202.43588384286494,0.6774572378686877,0.7502482577824129
203.56077420318107,0.6788776924141423,0.7502482577824129
204.69188459852185,0.6788776924141423,0.7502482577824129
205.82924942231497,0.6788776924141423,0.7502482577824129
206.97290325816576,0.6788776924141423,0.7502482577824129
208.12288088090813,0.6788776924141423,0.7502482577824129
209.2792172576615,0.6788776924141423,0.7502482577824129
210.44194754889503,0.6793147553512052,0.7502482577824129
211.61110710949634,0.6821556644421143,0.7502482577824129
212.78673148984564,0.6821556644421143,0.7502482577824129
213.96885643689882,0.6821556644421143,0.7502484595312446
215.15751789527198,0.6821556644421143,0.7502484595312446
216.35275200833547,0.6821556644421143,0.7502484595312446
217.55459511931414,0.6821556644421143,0.7502484595312446
218.7630837723898,0.6821556644421143,0.7502484595312446
219.97825471381452,0.6821556644421143,0.7502484595312446
221.20014489302747,0.6821556644421143,0.7502484595312446
222.42879146377737,0.6821556644421143,0.7502484595312446
223.66423178525392,0.6821556644421143,0.7502484595312446
224.90650342322272,0.6821556644421143,0.7502484595312446
226.15564415116722,0.6821556644421143,0.7502484595312446
227.4116919514384,0.6821556644421143,0.7502484595312446
228.67468501640906,0.6821556644421143,0.7502484595312446
229.94466174963438,0.6821556644421143,0.7502484595312446
231.22166076702177,0.6821556644421143,0.7502484595312446
232.5057208980026,0.6821556644421143,0.7502484595312446
233.79688118671393,0.6821556644421143,0.7502485686578143
235.09518089318695,0.6821556644421143,0.7502485686578143
236.40065949453822,0.6821556644421143,0.7502485686578143
237.7133566861722,0.6821556644421143,0.7502485686578143
239.03331238298742,0.6821556644421143,0.7502485686578143
240.36056672058962,0.6821556644421143,0.7502485686578143
241.6951600565133,0.6821556644421143,0.7502485686578143
243.03713297144836,0.6821556644421143,0.7502485853715513
244.38652627047327,0.6821556644421143,0.7502485853715513
245.74338098429718,0.6821556644421143,0.7502486129293634
247.10773837050678,0.6825927440929144,0.7502486129293634
248.47963991482015,0.6847234259110963,0.7502486129293634
249.85912733235037,0.6847234259110963,0.7502486129293634
251.246242568871,0.6847234259110963,0.750248716186271
252.64102780209396,0.6847234259110963,0.750248716186271
254.0435254429511,0.6847234259110963,0.750248716186271
255.45377813688302,0.6847234259110963,0.750248716186271
256.8718287651373,0.6847234259110963,0.750248716186271
258.29772044607154,0.6847234259110963,0.750248716186271
259.7314965364639,0.6847234259110963,0.750248716186271
261.17320063283273,0.6847234259110963,0.750248716186271
262.6228765727615,0.6847234259110963,0.7502487604578199
264.080568436231,0.6847234259110963,0.7502487604578199
265.5463205469619,0.6847234259110963,0.7502487604578199
267.0201774737598,0.6847234259110963,0.7502487604578199
268.5021840318717,0.6847234259110963,0.7502487604578199
269.9923852843499,0.6847234259110963,0.7502487604578199
271.49082654341953,0.6849160299172596,0.7502487604578199
272.99755337185866,0.6849160299172596,0.7502487604578199
274.5126115843829,0.6853895147657444,0.7502487604578199
276.0360472490378,0.6909360515622812,0.7502487604578199
277.5679066886007,0.6909360515622812,0.7533270841106
279.10823648198937,0.6909360515622812,0.7533270841106
280.65708346567646,0.6909360515622812,0.7533270841106
282.21449473511615,0.6909360515622812,0.7533270841106
283.7805176461748,0.6909360515622812,0.7533270841106
285.3551998165701,0.696482588358818,0.7533270841106
286.9385891273218,0.696482588358818,0.7533270841106
288.5307337242039,0.696482588358818,0.7533270841106
290.1316820192116,0.696482588358818,0.7533270841106
291.7414826920322,0.6971928156315452,0.7555016474904176
293.36018469152447,0.7057155429042725,0.7555016474904176
294.9878372372088,0.7057155429042725,0.7555016474904176
296.6244898207628,0.8061957918220215,0.7555016474904176
298.2701922075255,0.8783424927822817,0.7555016474904176
299.9249944380122,0.8783424927822817,0.7561788428286081
301.5889468294351,0.8783424927822817,0.7561788428286081
303.2620999772323,0.8840243109640998,0.7561788428286081
304.94450475660915,0.8840243109640998,0.7561788428286081
306.6362123240818,0.8840243109640998,0.7561788428286081
308.3372741190342,0.8911265836913725,0.756652404480867
310.04774186528397,0.8911265836913725,0.756652404480867
311.7676675726514,0.8911265836913725,0.756652404480867
313.49710353854425,0.8911265836913725,0.756652404480867
315.2361023495464,0.8911265836913725,0.756652404480867
316.9847168830164,0.8911265836913725,0.756652404480867
318.7430003086969,0.8911265836913725,0.756652404480867
320.5110060903302,0.8968084018731908,0.756652404480867
322.2887879872836,0.8972454648102537,0.756652404480867
324.0764000561853,0.8976825277473167,0.7566654995593338
325.8738966525674,0.9014704065351954,0.7566654995593338
327.68133243251765,0.9455044974442863,0.7566654995593338
329.49876235434425,0.9455044974442863,0.7595071631520652
331.3262416802435,0.951378919632268,0.7595071631520652
333.16382597798173,0.9518159825693306,0.7595071631520652
335.0115711225866,0.9518159825693306,0.7595071631520652
336.86953329804277,0.9518159825693306,0.7595071631520652
338.73776899900196,0.9518159825693306,0.7595071631520652
340.61633503250243,0.9518159825693306,0.7595071631520652
342.5052885196923,0.9518159825693306,0.7595071631520652
344.4046868975711,0.963179618932967,0.7595071631520652
346.31458792073215,0.963179618932967,0.7595071631520652
348.2350496631203,0.963179618932967,0.7595071631520652
350.1661305197998,0.963179618932967,0.7595071631520652
352.10788920872625,0.963179618932967,0.7595071631520652
354.06038477253355,0.963179618932967,0.7595071631520652
356.02367658033154,0.963179618932967,0.7595071631520652
357.99782432950695,0.9650735583269064,0.7595071631520652
359.98288804754105,0.9650735583269064,0.7595071631520652
361.9789280938363,0.966494012872361,0.7595071631520652
363.9860051615482,0.9679144674178155,0.7595071631520652
366.00418027943243,0.9679144674178155,0.7595071631520652
368.0335148137027,0.9679144674178155,0.7626188652154298
370.07407046989215,0.9679144674178155,0.7626188652154298
372.1259092947346,0.9679144674178155,0.7626188652154298
374.1890936780468,0.9679144674178155,0.7626188652154298
376.26368635462745,0.9679144674178155,0.7626188652154298
378.3497504061667,0.9698084068117548,0.7626188652154298
380.44734926316045,0.9698084068117548,0.7626188652154298
382.5565467068407,0.9698084068117548,0.7626188652154298
384.6774068711174,0.9698084068117548,0.7626188652154298
386.80999424452403,0.9698084068117548,0.7626188652154298
388.954373672181,0.9698084068117548,0.7626188652154298
391.11061035776913,0.9698084068117548,0.7626188652154298
393.2787698655075,0.9702454697488179,0.7626188652154298
395.4589181221527,0.9702454697488179,0.7626188652154298
397.6511214189984,0.9702454697488179,0.7626188652154298
399.8554464138934,0.9702454697488179,0.7626188652154298
402.07196013327035,0.9702454697488179,0.7626188652154298
404.3007299741797,0.9702454697488179,0.7626188652154298
406.54182370634123,0.9702454697488179,0.7626188652154298
408.79530947420653,0.9702454697488179,0.7626188652154298
411.0612557990272,0.9702454697488179,0.7626188652154298
413.3397315809401,0.9702454697488179,0.7626188652154298
415.63080610106493,0.9702454697488179,0.7626188652154298
417.9345490236061,0.9702454697488179,0.7626188652154298
420.2510303979735,0.9730863788397269,0.7626188652154298
422.58032066091465,0.9730863788397269,0.7626188652154298
424.92249063865097,0.9730863788397269,0.7626188652154298
427.2776115490377,0.9730863788397269,0.7626188652154298
429.64575500372405,0.9730863788397269,0.7626188652154298
432.02699301033283,0.9730863788397269,0.7626188652154298
434.4213979746524,0.9730863788397269,0.7626188652154298
436.82904270283353,0.9730863788397269,0.7626188652154298
439.2500004036058,0.9730863788397269,0.7626188652154298
441.6843446905055,0.9730863788397269,0.7626188652154298
444.13214958410987,0.9733186819800946,0.7626188652154298
446.5934895142898,0.9735372134486262,0.7626188652154298
449.06843932247546,0.9735372134486262,0.7626188652154298
451.5570742639264,0.9735372134486262,0.7626188652154298
454.05947001002625,0.9735372134486262,0.7626188652154298
456.57570265057814,0.9739742763856889,0.7626188652154298
459.10584869612046,0.9739742763856889,0.7626188652154298
461.64998508025616,0.9739742763856889,0.7626188652154298
464.20818916198664,0.9744113393227519,0.7626188652154298
466.78053872806703,0.9744113393227519,0.7626188652154298
469.3671119953733,0.9744113393227519,0.7626188652154298
471.96798761327614,0.9744113393227519,0.7626188652154298
474.5832446660347,0.9744113393227519,0.7626574526532391
477.21296267520364,0.9744113393227519,0.7626574526532391
479.8572216020464,0.9744113393227519,0.7626574526532391
482.516101849969,0.9744113393227519,0.7626574526532391
485.1896842669671,0.9744113393227519,0.7626574526532391
487.8780501480789,0.9744113393227519,0.7626574526532391
490.5812812378634,0.9744113393227519,0.7626574526532391
493.2994597328802,0.9744113393227519,0.7626574526532391
496.03266828419163,0.9744113393227519,0.7626574526532391
498.780989999878,0.9744113393227519,0.7626574526532391
501.5445084475598,0.9744113393227519,0.7626574526532391
504.3233076569413,0.9744113393227519,0.7626574526532391
507.11747212236827,0.9744113393227519,0.7626574526532391
509.92708680539164,0.9744113393227519,0.7626574526532391
512.7522371373539,0.9744113393227519,0.7626574526532391
515.5930090219892,0.9744113393227519,0.7626574526532391
518.4494888380304,0.9744113393227519,0.7626574526532391
521.3217634418378,0.9744113393227519,0.7626574526532391
524.209920170043,0.9744113393227519,0.7626574526532391
527.1140468421986,0.974848402259815,0.7626574526532391
530.0342317634552,0.974848402259815,0.7626574526532391
532.9705637272403,0.974848402259815,0.7626574526532391
535.9231320179614,0.974848402259815,0.7626574526532391
538.8920264137229,0.974848402259815,0.7626574526532391
541.8773371890506,0.974848402259815,0.7626574526532391
544.8791551176402,0.974848402259815,0.7626574526532391
547.897571475119,0.974848402259815,0.7626574526532391
550.9326780418165,0.974848402259815,0.7626574526532391
553.984567105558,0.974848402259815,0.7626574526532391
557.0533314644731,0.974848402259815,0.7626574526532391
560.139064429811,0.974848402259815,0.7626574526532391
563.2418598287859,0.974848402259815,0.7626574526532391
566.3618120074223,0.974848402259815,0.7626574526532391
569.4990158334273,0.974848402259815,0.7626574526532391
572.6535666990782,0.974848402259815,0.7626574526532391
575.825560524117,0.974848402259815,0.7626574526532391
579.0150937586698,0.974848402259815,0.7626574526532391
582.2222633861827,0.974848402259815,0.7626574526532391
585.4471669263651,0.974848402259815,0.7626574526532391
588.6899024381572,0.974848402259815,0.7626574526532391
591.9505685227155,0.974848402259815,0.7626574526532391
595.2292643264042,0.974848402259815,0.7626574526532391
598.5260895438132,0.974848402259815,0.7626574526532391
601.841144420793,0.974848402259815,0.7626574526532391
605.1745297574948,0.974848402259815,0.7626574526532391
608.5263469114448,0.974848402259815,0.7626574526532391
611.8966978006179,0.974848402259815,0.7626574526532391
615.2856849065404,0.974848402259815,0.7626574526532391
618.693411277409,0.974848402259815,0.7626574526532391
622.1199805312184,0.974848402259815,0.7626574526532391
625.5654968589143,0.974848402259815,0.7626574526532391
629.0300650275655,0.974848402259815,0.7856373862109531
632.5137903835425,0.974848402259815,0.7856373862109531
636.0167788557243,0.974848402259815,0.7856373862109531
639.5391369587228,0.974848402259815,0.7856373862109531
643.0809717961132,0.974848402259815,0.7856373862109531
646.6423910637004,0.9748488663469,0.7856373862109531
650.2235030527854,0.9748488663469,0.7856373862109531
653.8244166534612,0.9748488663469,0.7856373862109531
657.4452413579278,0.9748488663469,0.7856373862109531
661.0860872638143,0.9748488663469,0.7856373862109531
664.74706507753,0.9748488663469,0.7856373862109531
668.4282861176345,0.9756730331907029,0.7856373862109531
672.1298623182149,0.9756730331907029,0.7856373862109531
675.8519062322938,0.9756730331907029,0.7856373862109531
679.594531035254,0.9756860948416957,0.7856373862109531
683.3578505282738,0.9756860948416957,0.7856373862109531
687.1419791417903,0.9756860948416957,0.7856373862109531
690.9470319389827,0.9756860948416957,0.7856373862109531
694.7731246192624,0.9756860948416957,0.7856373862109531
698.6203735218007,0.9756860948416957,0.7856373862109531
702.4888956290582,0.9756860948416957,0.7856373862109531
706.3788085703449,0.9756860948416957,0.7856373862109531
710.290230625401,0.9756860948416957,0.7856373862109531
714.2232807279863,0.9756860948416957,0.7856373862109531
718.1780784694993,0.9756860948416957,0.7856373862109531
722.1547441026186,0.9756860948416957,0.7856373862109531
726.1533985449507,0.9757110281859557,0.7856373862109531
730.1741633827118,0.9757110281859557,0.7856373862109531
734.217160874427,0.9757110281859557,0.7856373862109531
738.2825139546417,0.9757110281859557,0.7856487245702923
742.3703462376624,0.9757110281859557,0.7856487245702923
746.4807820213202,0.9757110281859557,0.7856487245702923
750.6139462907403,0.9757110281859557,0.7856487245702923
754.7699647221534,0.9757110281859557,0.7856487245702923
758.9489636867079,0.9757110281859557,0.7856487245702923
763.1510702543161,0.9757110281859557,0.7856487245702923
767.3764121975223,0.9757111541490698,0.7856487245702923
771.6251179953798,0.9757111541490698,0.7856487245702923
775.8973168373614,0.9757111541490698,0.7856487245702923
780.193138627292,0.9757111541490698,0.7856487245702923
784.5127139872902,0.9757111708628069,0.7856487245702923
788.8561742617443,0.9757111708628069,0.7856487245702923
793.2236515213101,0.9757111708628069,0.7856487245702923
797.6152785669169,0.9757111708628069,0.7856487245702923
802.0311889338175,0.9757111708628069,0.7856487245702923
806.4715168956373,0.9757111708628069,0.7856487245702923
810.9363974684629,0.9757111875765438,0.7856487245702923
815.4259664149507,0.9757111875765438,0.7856487245702923
819.9403602484472,0.9757111875765438,0.7856487245702923
824.4797162371433,0.9757112799893762,0.7856487245702923
829.0441724082534,0.9757112799893762,0.7856487245702923
833.6338675522036,0.9757112799893762,0.7856487245702923
838.2489412268553,0.9757112799893762,0.7856487245702923
842.8895337617543,0.9757112799893762,0.7856487245702923
847.5557862623882,0.9757112799893762,0.7856487245702923
852.2478406144817,0.9757112799893762,0.7856487245702923
856.9658394883152,0.9757112799893762,0.7856494081380027
861.7099263430524,0.9757112799893762,0.7856494081380027
866.480245431115,0.9757112799893762,0.7856494081380027
871.2769418025578,0.9757112799893762,0.7856494081380027
876.1001613094835,0.9757112799893762,0.7856494081380027
880.9500506104832,0.9757112799893762,0.7856494081380027
885.8267571750858,0.9757113724022087,0.7856494081380027
890.7304292882468,0.9757113724022087,0.7856494081380027
895.6612160548622,0.9757113724022087,0.7856494081380027
900.6192674042924,0.9757113724022087,0.7856494081380027
905.604734094926,0.9757113724022087,0.7856494081380027
910.6177677187692,0.9757113724022087,0.7856494081380027
915.658520706043,0.9757113724022087,0.7856494081380027
920.7271463298317,0.9757113724022087,0.7856494081380027
925.823798710732,0.9757113724022087,0.7856494081380027
930.9486328215442,0.9757113724022087,0.7856494081380027
936.1018044919889,0.9757113724022087,0.7856494081380027
941.2834704134362,0.9757117420535389,0.7856494081380027
946.4937881436744,0.9757117420535389,0.7856494081380027
951.7329161117061,0.9757117420535389,0.7856494081380027
957.001013622556,0.9757117420535389,0.7856494081380027
962.2982408621186,0.9757117420535389,0.7856494081380027
967.6247589020356,0.9757117420535389,0.7856494081380027
972.9807297045821,0.9757117420535389,0.7856494081380027
978.3663161275972,0.9757117420535389,0.7856494081380027
983.7816819294407,0.9757117420535389,0.7856494081380027
989.2269917739607,0.9757118344663716,0.7856494081380027
994.7024112355141,0.9757118344663716,0.7856494081380027
1000.2081068039896,0.9757118344663716,0.7856494081380027
1005.7442458898745,0.9757118344663716,0.7856494081380027
1011.3109968293508,0.9757118344663716,0.7856494081380027
1016.9085288894032,0.9757118344663716,0.7856494081380027
1022.5370122729715,0.9757118344663716,0.7856494081380027
1028.1966181241307,0.9757118344663716,0.7856494081380027
1033.887518533285,0.9757118344663716,0.7856494081380027
1039.6098865424046,0.9757118511801085,0.7856494081380027
1045.3638961502945,0.9757118511801085,0.7856494081380027
1051.149722317873,0.9757118511801085,0.7856494081380027
1056.9675409734978,0.9757118511801085,0.7856501471667644
1062.81752901832,0.97593038264864,0.7856501471667644
1068.6998643316524,0.9761489141171715,0.7856501471667644
1074.6147257763905,0.9761489141171715,0.7856501471667644
1080.5622932044394,0.9761489141171715,0.7856501471667644
1086.542747462188,0.9761489141171715,0.7856501471667644
1092.5562703960136,0.9761489141171715,0.7856501471667644
1098.6030448578,0.9761489141171715,0.7856501471667644
1104.6832547105023,0.9761489141171715,0.7856501471667644
1110.797084833745,0.9761489141171715,0.7856501471667644
1116.9447211294307,0.9761489141171715,0.7856501471667644
1123.1263505273985,0.9761489141171715,0.7856501471667644
1129.3421609911147,0.9761489141171715,0.7856501471667644
1135.592341523374,0.9761489141171715,0.7856501471667644
1141.8770821720618,0.9761489141171715,0.7856501471667644
1148.1965740359203,0.9761489141171715,0.7856501471667644
1154.5510092703632,0.9761495965802031,0.7856501471667644
1160.9405810933267,0.9761495965802031,0.7856501471667644
1167.365483791131,0.9761495965802031,0.7856501471667644
1173.8259127243948,0.9761495965802031,0.7856501471667644
1180.3220643339814,0.9761495965802031,0.7856501471667644
1186.8541361469597,0.9761495965802031,0.7856501471667644
1193.422326782616,0.9761495965802031,0.7856501471667644
1200.0268359585004,0.9761495965802031,0.7856501471667644
1206.6678644964868,0.9761496074242781,0.7856501471667644
1213.345614328885,0.9761496074242781,0.7856501471667644
1220.0602885045878,0.9761496074242781,0.7856501471667644
1226.81209119523,0.9761496074242781,0.7856501471667644
1233.6012277014138,0.9761496074242781,0.7856501471667644
1240.4279044589357,0.9761496074242781,0.7856501471667644
1247.292329045071,0.9761496074242781,0.7856501471667644
1254.194710184891,0.9761496074242781,0.7856501471667644
1261.1352577575976,0.9761496074242781,0.7856501471667644
1268.114182802911,0.9761496074242781,0.7856501471667644
1275.1316975274935,0.9761496074242781,0.7856501471667644
1282.1880153113884,0.9761496074242781,0.7856501471667644
1289.2833507145156,0.9761496074242781,0.7856501471667644
1296.417919483202,0.9761496074242781,0.7856501471667644
1303.5919385567256,0.9761496074242781,0.7856501471667644
1310.8056260739306,0.9761496074242781,0.7856501471667644
1318.0592013798441,0.9761496074242781,0.7856501471667644
1325.3528850323523,0.9761496074242781,0.7856501471667644
1332.6868988089145,0.9761496074242781,0.7856501471667644
1340.0614657132917,0.9761496074242781,0.7856501471667644
1347.4768099823357,0.9761496074242781,0.7856501471667644
1354.9331570928134,0.9761496074242781,0.7856501471667644
1362.4307337682494,0.9761496074242781,0.7856501471667644
1369.9697679858268,0.9761496074242781,0.7856501471667644
1377.5504889833257,0.9783349221095926,0.7856501471667644
1385.1731272660807,0.9783349221095926,0.7877769802337574
1392.8379146139955,0.9783349221095926,0.7877769802337574
1400.545084088599,0.9783349221095926,0.7877769802337574
1408.2948700401141,0.9783349221095926,0.7877769802337574
1416.0875081146037,0.9783349221095926,0.7877769802337574
1423.9232352611189,0.9783349221095926,0.7877769802337574
1431.8022897389096,0.9783349221095926,0.7877769802337574
1439.7249111246795,0.9783349221095926,0.7877769802337574
1447.6913403198532,0.9783349221095926,0.7877769802337574
1455.7018195579099,0.9783349221095926,1.0
1463.7565924117573,0.9783349221095926,1.0
1471.855903801121,0.9783349221095926,1.0
1480.000001,1.0,1.0


==> data/payload_cdf_log_necstgen_UDP.csv <==
x,real_cdf,synth_cdf
26.0,0.006310259690764441,0.0
26.106117926232024,0.006310259690764441,0.0
26.212652927066557,0.006310259690764441,0.0
26.31960664172923,0.006310259690764441,0.0
26.4269807158883,0.006310259690764441,0.0
26.534776801679993,0.006310259690764441,0.0
26.642996557733916,0.006310259690764441,0.0
26.751641649198568,0.006310259690764441,0.0
26.860713747766983,0.006310259690764441,0.0
26.97021453170243,0.006310259690764441,0.0
27.080145685864245,0.006310259690764441,0.0
27.190508901733764,0.006310259690764441,0.0
27.301305877440335,0.006310259690764441,0.0
27.41253831778745,0.006310259690764441,0.0
27.524207934278987,0.006310259690764441,0.0
27.636316445145532,0.006310259690764441,0.0
27.74886557537082,0.006310259690764441,0.0
27.861857056718286,0.006310259690764441,0.0
27.975292627757696,0.006310259690764441,0.0
28.089174033891904,0.05391896179972393,0.0
28.203503027383718,0.05391896179972393,0.0
28.318281367382852,0.05391896179972393,0.0
28.433510819952986,0.05391896179972393,0.0
28.54919315809896,0.05391896179972393,0.0
28.665330161794028,0.05391896179972393,0.0
28.78192361800727,0.05391896179972393,0.0
28.8989753207311,0.05391896179972393,0.0
29.01648707100882,0.054060204737577035,0.0
29.13446067696237,0.054060204737577035,0.0
29.252897953820135,0.054060204737577035,0.0
29.37180072394489,0.054060204737577035,0.0
29.491170816861825,0.054060204737577035,0.0
29.611010069286706,0.054060204737577035,0.0
29.731320325154122,0.054060204737577035,0.0
29.85210343564588,0.054060204737577035,0.0
29.973361259219455,0.054060204737577035,0.0
30.095095661636627,0.06737422474150803,0.0
30.217308515992155,0.06737422474150803,0.0
30.340001702742615,0.06737422474150803,0.0
30.463177109735323,0.06737422474150803,0.0
30.586836632237393,0.06737422474150803,0.0
30.710982172964904,0.06737422474150803,0.0
30.83561564211215,0.06737422474150803,0.0
30.960738957381064,0.06737422474150803,0.0
31.086354044010708,0.09768297669218262,0.0
31.21246283480689,0.09768297669218262,0.0
31.339067270171917,0.09768297669218262,0.0
31.466169298134457,0.09768297669218262,0.0
31.593770874379487,0.09768297669218262,0.0
31.721873962278405,0.09768297669218262,0.0
31.850480532919246,0.09768297669218262,0.0
31.97959256513698,0.09768297669218262,0.0
32.10921204554399,0.09768297669218262,0.0
32.23934096856064,0.09768297669218262,0.0
32.369981336445925,0.09768297669218262,0.0
32.501135159328335,0.09768297669218262,0.0
32.63280445523672,0.09768297669218262,0.0
32.76499125013142,0.09768297669218262,0.0
32.89769757793536,0.09768297669218262,0.0
33.030925480565394,0.09768297669218262,0.0
33.16467700796369,0.09768297669218262,0.0
33.298954218129325,0.09768297669218262,0.0
33.433759177149874,0.09768297669218262,0.0
33.569093959233285,0.09768297669218262,0.0
33.70496064673972,0.09768297669218262,0.0
33.841361330213644,0.09768297669218262,0.0
33.97829810841598,0.09768297669218262,0.0
34.11577308835635,0.09768297669218262,0.0
34.253788385325635,0.09768297669218262,0.0
34.39234612292835,0.09768297669218262,0.0
34.53144843311543,0.09768297669218262,0.0
34.671097456217,0.09768297669218262,0.0
34.8112953409753,0.09768297669218262,0.0
34.95204424457777,0.09768297669218262,0.0
35.09334633269024,0.09768297669218262,0.0
35.235203779490206,0.09768297669218262,0.0
35.37761876770037,0.09768297669218262,0.0
35.520593488622126,0.09768297669218262,0.0
35.664130142169356,0.09768297669218262,0.0
35.80823093690225,0.09768297669218262,0.0
35.95289809006127,0.09768297669218262,0.0
36.09813382760129,0.17230711877267257,0.0
36.243940384225844,0.17230711877267257,0.0
36.39032000342152,0.17230711877267257,0.0
36.537274937492434,0.17230711877267257,0.0
36.684807447594956,0.17230711877267257,0.0
36.832919803772434,0.17230711877267257,0.0
36.981614284990165,0.17230711877267257,0.0
37.13089317917045,0.18550557637290563,0.0
37.280758783227796,0.18550557637290563,0.0
37.43121340310426,0.18550557637290563,0.0
37.582259353804915,0.18550557637290563,0.0
37.7338989594335,0.18550557637290563,0.0
37.88613455322816,0.18550557637290563,0.0
38.038968477597344,0.18589951079884232,0.0
38.19240308415586,0.18589951079884232,0.0
38.34644073376105,0.18589951079884232,0.0
38.501083796549125,0.18589951079884232,0.0
38.65633465197161,0.18589951079884232,0.0
38.81219568883199,0.18589951079884232,0.0
38.96866930532245,0.18589951079884232,0.0
39.12575790906076,0.2088037331049112,0.0
39.28346391712734,0.2088037331049112,0.0
39.44178975610245,0.2088037331049112,0.0
39.60073786210353,0.2088037331049112,0.0
39.760310680822656,0.2088037331049112,0.0
39.92051066756421,0.2088037331049112,0.0
40.08134028728263,0.30594238095720755,0.0
40.24280201462035,0.30594238095720755,0.0
40.40489833394588,0.30594238095720755,0.0
40.567631739392034,0.30594238095720755,0.0
40.731004734894285,0.30594238095720755,0.0
40.89501983422931,0.30594238095720755,0.0
41.05967956105367,0.31025720729068085,0.0
41.22498644894265,0.31025720729068085,0.0
41.39094304142921,0.31025720729068085,0.0
41.55755189204315,0.31025720729068085,0.0
41.72481556435038,0.31025720729068085,0.0
41.8927366319924,0.31025720729068085,0.0
42.06131767872586,0.31025720729068085,0.0
42.230561298462305,0.31025720729068085,0.0
42.40047009530821,0.31025720729068085,0.0
42.571046683604834,0.31025720729068085,0.0
42.74229368796864,0.31025720729068085,0.0
42.91421374333158,0.31025720729068085,0.0
43.086809494981665,0.31025720729068085,0.0
43.26008359860365,0.31025720729068085,0.0
43.43403872031994,0.31025720729068085,0.0
43.60867753673156,0.31025720729068085,0.0
43.78400273495937,0.31025720729068085,0.0
43.96001701268541,0.31025720729068085,0.0
44.13672307819441,0.31025720729068085,0.0
44.31412365041541,0.31025720729068085,0.0
44.492221458963684,0.31025720729068085,0.0
44.67101924418269,0.31025720729068085,0.0
44.85051975718623,0.31025720729068085,0.0
45.03072575990078,0.35827980616073735,0.0
45.211640025108025,0.35827980616073735,0.0
45.39326533648748,0.35827980616073735,0.0
45.57560448865934,0.35827980616073735,0.0
45.75866028722746,0.35827980616073735,0.0
45.94243554882258,0.35827980616073735,0.0
46.126933101145596,0.35827980616073735,0.0
46.31215578301111,0.35827980616073735,0.0
46.4981064443911,0.35827980616073735,0.0
46.68478794645875,0.35827980616073735,0.0
46.87220316163253,0.35827980616073735,0.0
47.06035497362032,0.3642418534701707,0.0
47.24924627746386,0.3642418534701707,0.0
47.43887997958321,0.3642418534701707,0.0
47.62925899782156,0.3642418534701707,0.0
47.82038626149003,0.3642418534701707,0.0
48.01226471141283,0.37058699113153304,0.0
48.204897299972465,0.37058699113153304,0.0
48.39828699115516,0.37058699113153304,0.0
48.592436760596485,0.37058699113153304,0.0
48.78734959562712,0.37058699113153304,0.0
48.98302849531885,0.37058699113153304,0.0
49.17947647053066,0.38668730338379276,0.0
49.37669654395515,0.38668730338379276,0.0
49.574691750164945,0.38668730338379276,0.0
49.773465135659436,0.38668730338379276,0.0
49.97301975891166,0.38668730338379276,0.0
50.17335869041535,0.3989632049185224,0.0
50.37448501273218,0.3989632049185224,0.0
50.57640182053919,0.3989632049185224,0.0
50.77911222067642,0.3989632049185224,0.0
50.98261933219469,0.3989632049185224,0.0
51.18692628640362,0.3989632049185224,0.0
51.39203622691979,0.3989632049185224,0.0
51.59795230971511,0.3989632049185224,0.0
51.8046777031654,0.3989632049185224,0.0
52.01221558809912,0.3989632049185224,0.0
52.2205691578463,0.3989632049185224,0.0
52.429741618287736,0.3989632049185224,0.0
52.639736187904234,0.3989632049185224,0.0
52.8505560978262,0.3989632049185224,0.0
53.06220459188334,0.3989632049185224,0.0
53.274684926654515,0.3989632049185224,0.0
53.48800037151796,0.3989632049185224,0.0
53.70215420870149,0.3989632049185224,0.0
53.917149733333034,0.3989632049185224,0.0
54.13299025349136,0.39905432939455665,0.0
54.34967909025695,0.39905432939455665,0.0
54.5672195777631,0.39905432939455665,0.0
54.785615063247235,0.39905432939455665,0.0
55.004868907102406,0.47815037459229665,0.0
55.224984482929,0.47815037459229665,0.0
55.44596517758663,0.47815037459229665,0.0
55.66781439124628,0.47815037459229665,0.0
55.89053553744259,0.47815037459229665,0.0
56.11413204312639,0.541709696626195,0.0
56.33860734871744,0.541709696626195,0.0
56.563964908157374,0.541709696626195,0.0
56.7902081889628,0.541709696626195,0.0
57.01734067227871,0.5438283406939916,0.0
57.24536585293201,0.5438283406939916,0.0
57.47428723948529,0.5438283406939916,0.0
57.70410835429084,0.5438283406939916,0.0
57.934832733544816,0.5438283406939916,0.0
58.16646392734167,0.5438283406939916,0.0
58.39900549972875,0.5438283406939916,0.0
58.632461028761185,0.5438283406939916,0.0
58.866834106556894,0.5438283406939916,0.0
59.102128339351864,0.5438283406939916,0.0
59.338347347555676,0.5438283406939916,0.0
59.575494765807164,0.5438283406939916,0.0
59.81357424303036,0.5438283406939916,0.0
60.052589442490635,0.5447699602796789,0.0
60.29254404185109,0.5447699602796789,0.0
60.5334417332291,0.5447699602796789,0.0
60.77528622325314,0.5447699602796789,0.0
61.01808123311986,0.5447699602796789,0.0
61.26183049865126,0.5447699602796789,0.0
61.50653777035224,0.5447699602796789,0.0
61.75220681346829,0.5447699602796789,0.0
61.99884140804342,0.5447699602796789,0.0
62.24644534897829,0.5454761749689444,0.0
62.49502244608868,0.5454761749689444,0.0
62.74457652416404,0.5454761749689444,0.0
62.995111423026366,0.5454761749689444,6.808278867102396e-06
63.246630997589286,0.5454761749689444,2.7759916707205276e-05
63.499139117917366,0.5454761749689444,2.7759916707205276e-05
63.752639669285664,0.5454761749689444,4.890184805601598e-05
64.00713655223952,0.5457177981079133,0.00015839807260739698
64.26263368265454,0.5457177981079133,0.0002025217463143366
64.51913499179689,0.5457177981079133,0.00038665342404268073
64.7766444263837,0.5457177981079133,0.0005436488699297006
65.03516594864409,0.5457177981079133,0.0007993415906345661
65.2947035363795,0.5457177981079133,0.001080169168714888
65.55526118302576,0.5457177981079133,0.0014345210566986657
65.8168428977136,0.5457177981079133,0.001977513387600257
66.0794527053313,0.5457177981079133,0.0023758839428236066
66.34309464658564,0.5457177981079133,0.00283120696299823
66.60777277806505,0.5457177981079133,0.003338127055517036
66.87349117230107,0.5457177981079133,0.004143872916833542
67.14025391783196,0.5457177981079133,0.004863278434882785
67.40806511926462,0.5457177981079133,0.005778790778973069
67.67692889733881,0.5457177981079133,0.0067701522902933395
67.94684938898948,0.5457177981079133,0.007883002134288693
68.21783074741137,0.5838533913282523,0.009186646404304642
68.48987714212228,0.5838533913282523,0.010655570896316316
68.76299275902747,0.5838533913282523,0.012327358138813815
69.03718180048405,0.5850253188964725,0.014377853987619545
69.31244848536562,0.5850253188964725,0.016794218179988767
69.58879704912721,0.5850253188964725,0.02025878201221856
69.86623174387042,0.5850253188964725,0.023572182597217224
70.14475683840884,0.5857172757795479,0.026933789447583907
70.42437661833378,0.5857172757795479,0.03072331754847487
70.70509538608017,0.5857172757795479,0.034241982043113454
70.98691746099279,0.5857172757795479,0.038623721831835954
71.26984717939264,0.664813320977288,0.04391370478408486
71.55388889464385,0.664813320977288,0.04882636191389579
71.83904697722045,0.664813320977288,0.05332900452944456
72.12532581477376,0.664813320977288,0.05968546454394865
72.41272981219987,0.664813320977288,0.06478399256203218
72.70126339170736,0.664813320977288,0.07304829403518415
72.99093099288544,0.664813320977288,0.08051288105375376
73.28173707277217,0.664813320977288,0.09120982024944772
73.57368610592309,0.664813320977288,0.09894294409327264
73.86678258448008,0.664813320977288,0.1093919388017899
74.1610310182404,0.664813320977288,0.12058715415627688
74.45643593472619,0.664813320977288,0.13740026058720128
74.75300187925407,0.664813320977288,0.1490045346335539
75.05073341500507,0.664813320977288,0.16167608743972967
75.34963512309487,0.664813320977288,0.1707023735464225
75.64971160264429,0.664813320977288,0.1843418517754361
75.95096747085005,0.664813320977288,0.19163002497095125
76.25340736305577,0.664813320977288,0.20534671086861894
76.55703593282337,0.664813320977288,0.2182383608004114
76.86185785200462,0.664813320977288,0.2279732275588634
77.16787781081302,0.664813320977288,0.24007464052361543
77.47510051789605,0.664813320977288,0.25113221571065103
77.78353070040748,0.664813320977288,0.2626614964798889
78.09317310408024,0.664813320977288,0.2718606904391443
78.40403249329933,0.664813320977288,0.2823790002858128
78.71611365117522,0.664813320977288,0.2945509958282401
79.02942137961739,0.664813320977288,0.30597046452291576
79.34396049940827,0.664813320977288,0.3193104422790459
79.65973585027734,0.664813320977288,0.33507504254940557
79.97675229097564,0.664813320977288,0.3475824499279945
80.29501469935056,0.664813320977288,0.3611414643522865
80.6145279724208,0.664813320977288,0.3738525838415884
80.93529702645188,0.664813320977288,0.3860987794220421
81.25732679703157,0.664813320977288,0.3983211006889492
81.58062223914605,0.664813320977288,0.4154957837461605
81.90518832725598,0.664813320977288,0.4301261114057975
82.23103005537315,0.664813320977288,0.44499633197552035
82.55815243713728,0.664813320977288,0.45402482939871763
82.88656050589314,0.664813320977288,0.4597939569926519
83.21625931476805,0.664813320977288,0.46878990790822683
83.54725393674958,0.664813320977288,0.47640525244829535
83.87954946476367,0.664813320977288,0.4851309587341241
84.2131510117529,0.664813320977288,0.492153333729733
84.54806371075524,0.664813320977288,0.49757967906307565
84.88429271498303,0.664813320977288,0.5029517846760657
85.22184319790222,0.7129845966240319,0.5089885100366561
85.56072035331199,0.7129845966240319,0.5136295538043435
85.90092939542473,0.7129845966240319,0.5195896245522866
86.24247555894613,0.7129845966240319,0.5222093724570182
86.58536409915588,0.7129845966240319,0.5280044803523091
86.92960029198844,0.7129845966240319,0.531753201130341
87.27518943411422,0.7129845966240319,0.5340351041446737
87.62213684302117,0.7129845966240319,0.5361311600147426
87.97044785709642,0.7129845966240319,0.5387791278715252
88.32012783570863,0.7129845966240319,0.5400021410216871
88.67118215929028,0.7129845966240319,0.5449021805246973
89.02361622942057,0.7129845966240319,0.547111690807549
89.37743546890847,0.7129845966240319,0.5494022627009567
89.73264532187622,0.7129845966240319,0.5518836655461848
90.089251253843,0.7129845966240319,0.5547808570938864
90.44725875180913,0.7129845966240319,0.55605910401171
90.80667332434044,0.7129845966240319,0.5578290881869769
91.16750050165302,0.7129845966240319,0.5606216881510873
91.52974583569838,0.7129845966240319,0.5622226108141832
91.89341490024876,0.7129845966240319,0.5637558762036022
92.25851329098295,0.7129845966240319,0.5643439641693141
92.62504662557268,0.7129845966240319,0.5659209781827386
92.99302054376824,0.7129845966240319,0.5672948170078596
93.36244070748641,0.7129845966240319,0.569318737212842
93.73331280089636,0.7129845966240319,0.5707390947619536
94.10564253050832,0.7129845966240319,0.572612810421482
94.47943562526015,0.7129845966240319,0.5737216839267694
94.85469783660676,0.7129845966240319,0.5742427601198185
95.23143493860735,0.7129845966240319,0.5752482615882069
95.60965272801546,0.7129845966240319,0.576311463664411
95.98935702436697,0.7129845966240319,0.5770914085835772
96.37055367007088,0.7129845966240319,0.5787534405869375
96.75324853049788,0.7129845966240319,0.579319057402363
97.13744749407205,0.71313308521628,0.5803633332333744
97.52315647235991,0.71313308521628,0.5809196389490671
97.91038140016298,0.71313308521628,0.5816714735811922
98.29912823560747,0.71313308521628,0.582317872675818
98.68940296023757,0.71313308521628,0.583458251961696
99.08121157910595,0.71313308521628,0.584853565487116
99.47456012086764,0.71313308521628,0.5860850908131369
99.8694546378713,0.71313308521628,0.5871831159256814
100.26590120625383,0.71313308521628,0.5885840974750354
100.66390592603243,0.71313308521628,0.5897513545958691
101.06347492119977,0.7160476123039407,0.5901942574013436
101.46461433981725,0.7160476123039407,0.5908941184949392
101.86733035411004,0.7160476123039407,0.5916434288230381
102.27162916056199,0.718754768612792,0.5925270363379455
102.67751698001092,0.718754768612792,0.5937386048781974
103.08500005774441,0.718754768612792,0.5940445400547844
103.4940846635958,0.718754768612792,0.5944439474233882
103.90477709204077,0.718754768612792,0.5954751773877021
104.31708366229411,0.7190517457972885,0.5969019005793824
104.73101071840696,0.7190517457972885,0.5973752358442763
105.14656462936449,0.7204641751758195,0.5979710325605405
105.56375178918381,0.7204641751758195,0.5984095025823262
105.98257861701241,0.7204641751758195,0.5988807530862759
106.40305155722692,0.72604628923251,0.5990666067244969
106.82517707953224,0.72604628923251,0.59987738547169
107.24896167906115,0.7359047609553887,0.6016325256542983
107.67441187647418,0.7359047609553887,0.6018774349291742
108.10153421805997,0.7364012725335211,0.6030477716705522
108.530335275836,0.7364012725335211,0.6031024008795932
108.9608216476497,0.7364012725335211,0.6038161940723024
109.39299995727998,0.7366580778750721,0.6042864192260227
109.82687685453918,0.7366580778750721,0.6045204669051769
110.26245901537531,0.7366580778750721,0.6047553634478496
110.69975314197484,0.7366580778750721,0.6048593494811202
111.13876596286576,0.7366580778750721,0.6057504502120399
111.57950423302123,0.7366580778750721,0.6059252925477774
112.02197473396336,0.7366580778750721,0.6060715329882111
112.46618427386767,0.7366580778750721,0.6066358372932074
112.91213968766779,0.7366580778750721,0.6072358984059585
113.35984783716067,0.7366580778750721,0.6073969630625666
113.80931561111213,0.7366580778750721,0.6075290836185934
114.26054992536282,0.7366580778750721,0.6076970643841526
114.71355772293475,0.7366580778750721,0.6082561625980176
115.16834597413799,0.7366580778750721,0.6086848789758336
115.62492167667799,0.7366580778750721,0.6088538975033291
116.0832918557632,0.7366580778750721,0.6099328736369484
116.5434635642133,0.7366580778750721,0.6100176952581866
117.0054438825675,0.7366580778750721,0.6102224264024566
117.46923991919371,0.7366580778750721,0.6106227917617288
117.93485881039774,0.7366580778750721,0.6118464826733734
118.40230772053322,0.7373642925643377,0.6120147956156443
118.87159384211176,0.7373642925643377,0.6122367181706558
119.34272439591369,0.7373642925643377,0.6122934406322255
119.81570663109912,0.7373642925643377,0.6126420410653065
120.29054782531944,0.7377173999089705,0.6129554165055753
120.76725528482939,0.7377173999089705,0.6135184103669368
121.24583634459944,0.7377173999089705,0.6137157977274934
121.72629836842864,0.7377173999089705,0.6141814391336693
122.2086487490579,0.7377173999089705,0.6145171482644957
122.69289490828382,0.7377173999089705,0.6146548406697022
123.1790442970728,0.7377173999089705,0.6150644279447302
123.66710439567576,0.7377173999089705,0.6151552049962915
124.15708271374318,0.7398360439767668,0.6152494137790954
124.64898679044067,0.7398360439767668,0.6155439531779424
125.14282419456498,0.7398360439767668,0.6159411320645127
125.63860252466046,0.7398360439767668,0.616296563670848
126.13632940913595,0.7454857614908912,0.6164509619986067
126.6360125063822,0.7454857614908912,0.6166813909038024
127.13765950488968,0.7454857614908912,0.6167355643055406
127.64127812336686,0.7454857614908912,0.6170424872323335
128.14687611085904,0.7454857614908912,0.6172254912724067
128.6544612468675,0.7454857614908912,0.6176565085313392
129.16404134146927,0.7454857614908912,0.6178959668921934
129.67562423543725,0.7454857614908912,0.6180945163949401
130.18921780036095,0.7454857614908912,0.6182437190450464
130.70482993876746,0.7454857614908912,0.6182781870232708
131.22246858424313,0.7457341367967036,0.6185357233410619
131.74214170155568,0.7457341367967036,0.6186634813580534
132.26385728677664,0.7457341367967036,0.6189153269131893
132.78762336740454,0.7457341367967036,0.6191435468340936
133.31344800248812,0.7457341367967036,0.6193940984173025
133.84133928275108,0.7457341367967036,0.6195119055657125
134.3713053307152,0.7457341367967036,0.6195931557718077
134.90335430082706,0.7457341367967036,0.6197009600445834
135.43749437958175,0.7457341367967036,0.6198427633662036
135.97373378565055,0.7457341367967036,0.6202898410830902
136.51208077000564,0.7457341367967036,0.6208049093673764
137.05254361604884,0.7457341367967036,0.6211269385557259
137.59513063973728,0.7457341367967036,0.6212086542722193
138.13985018971314,0.7457341367967036,0.6216277504068424
138.68671064743032,0.7457341367967036,0.6218508276304152
139.23572042728517,0.7457341367967036,0.6220270174394814
139.7868879767442,0.7457341367967036,0.6220743398653177
140.3402217764759,0.7457341367967036,0.6222670560477266
140.89573034047925,0.7457341367967036,0.6223919457253124
141.45342221621678,0.7457341367967036,0.622619072299609
142.01330598474405,0.7457341367967036,0.6227843589330068
142.57539026084368,0.7457341367967036,0.6228733116136814
143.13968369315594,0.7457341367967036,0.6230994373388775
143.70619496431374,0.7457341367967036,0.6231368006470563
144.27493279107435,0.7457341367967036,0.6234400545116129
144.84590592445542,0.7457341367967036,0.6235810608168887
145.41912314986766,0.7457341367967036,0.6238229329186831
145.99459328725192,0.7457341367967036,0.6239056704596672
146.5723251912135,0.7460872441413364,0.624069132515352
147.15232775115902,0.7460872441413364,0.6250571935887902
147.7346098914331,0.7460872441413364,0.6251349821023249
148.3191805714556,0.7460872441413364,0.6255731596827221
148.9060487858596,0.7460872441413364,0.6258514894281051
149.49522356462967,0.7460872441413364,0.6259134690979063
150.0867139732409,0.7460872441413364,0.6262340869634587
150.68052911279835,0.7460872441413364,0.6266059773120567
151.2766781201771,0.7460872441413364,0.6268246466257247
151.87517016816284,0.7460872441413364,0.6269413765867202
152.47601446559295,0.7462820619866509,0.6276120692658758
153.0792202574983,0.747694491365182,0.627854829037327
153.68479682524543,0.747694491365182,0.6279062819381848
154.2927534866794,0.7498962349053702,0.6279550843505054
154.90309959626708,0.7498962349053702,0.6280640441291998
155.51584454524115,0.7523242244170737,0.6283380956011994
156.13099776174465,0.7523242244170737,0.6284631858489441
156.74856871097597,0.7523242244170737,0.6285517629886809
157.36856689533442,0.7523242244170737,0.6297476978385396
157.99100185456666,0.7523242244170737,0.6302929413143673
158.61588316591326,0.7523242244170737,0.6304486545841579
159.24322044425622,0.7532658440027612,0.6305282367114057
159.87302334226678,0.7532658440027612,0.6306190073024025
160.5053015505541,0.7532658440027612,0.6307496489055923
161.14006479781418,0.7532658440027612,0.6309704521159114
161.77732285097971,0.7532658440027612,0.6310655983023662
162.41708551537033,0.7532658440027612,0.6315344069006789
163.05936263484338,0.7534541679198985,0.6315869349563537
163.70416409194547,0.7534541679198985,0.6317013528553559
164.3514998080646,0.7873524730046446,0.6319088147950328
165.00137974358262,0.7873524730046446,0.6324858729533767
165.6538138980287,0.7873524730046446,0.6325483525455489
166.30881231023298,0.7873524730046446,0.6327337708069476
166.9663850584813,0.7873524730046446,0.6330016851040662
167.62654226067002,0.7873524730046446,0.6340164814146828
168.28929407446185,0.7873524730046446,0.6341033737708944
168.95465069744202,0.7873524730046446,0.6342133435288441
169.62262236727537,0.7873524730046446,0.6345091208522107
170.2932193618637,0.7873524730046446,0.6346570034191934
170.966451999504,0.7873524730046446,0.6349626924733018
171.64233063904717,0.7873524730046446,0.6355760855618924
172.32086568005752,0.7873524730046446,0.6365181995353956
173.00206756297257,0.8099513430611419,0.6370357965500087
173.68594676926395,0.8099513430611419,0.6380334959153566
174.37251382159846,0.8099513430611419,0.6383323951682428
175.06177928400012,0.8099513430611419,0.639283713381691
175.75375376201265,0.8099513430611419,0.6394225871183864
176.44844790286265,0.8099513430611419,0.6398239028663861
177.1458723956235,0.8099513430611419,0.6409104979771981
177.84603797137973,0.8099513430611419,0.6413923921150525
178.5489554033922,0.8099513430611419,0.6417303448259386
179.25463550726383,0.8099513430611419,0.642640098502823
179.96308914110605,0.8099513430611419,0.643020361318207
180.67432720570588,0.8099513430611419,0.6432577411188996
181.38836064469353,0.8099513430611419,0.6435344420674991
182.10520044471107,0.8099513430611419,0.6436867370886782
182.8248576355811,0.8099513430611419,0.6438986605967152
183.54734329047687,0.8099513430611419,0.6450776630993156
184.27266852609222,0.8099513430611419,0.6453917029002564
185.00084450281304,0.8099513430611419,0.6456045989445377
185.7318824248887,0.8099513430611419,0.6469410144570414
186.4657935406047,0.8218285901078803,0.647101239275083
187.2025891424554,0.8218285901078803,0.6473339880667962
187.94228056731816,0.8218285901078803,0.6482988750067304
188.68487919662755,0.8218285901078803,0.6484645443389758
189.43039645655043,0.8218285901078803,0.6486333111930864
190.17884381816197,0.8218285901078803,0.6497174971555166
190.9302327976219,0.8218285901078803,0.6501555835193553
191.68457495635204,0.8218285901078803,0.6507414817132557
192.4418819012136,0.8225348047971459,0.650970029305159
193.20216528468697,0.8225348047971459,0.6514178987926966
193.965436805049,0.8225348047971459,0.6517165904174257
194.73170820655557,0.8225348047971459,0.6518558464521332
195.50099127961948,0.8225348047971459,0.6535852035684591
196.27329786099486,0.8225348047971459,0.6539786652791179
197.0486398339562,0.8225348047971459,0.6545623720562483
197.82702912848424,0.8225348047971459,0.6548117540219086
198.6084777214466,0.8225348047971459,0.6549052388877991
199.39299763678497,0.8228486779923749,0.6556497400062112
200.18060094569717,0.8228486779923749,0.655933917061538
200.97129976682584,0.8228486779923749,0.6568432238822615
201.76510626644205,0.8228486779923749,0.6572582895372066
202.5620326586352,0.8228486779923749,0.6574781669682216
203.36209120549836,0.8228486779923749,0.6586393216829044
204.1652942173195,0.8228486779923749,0.6588258342270839
204.9716540527684,0.8228486779923749,0.6606168647256679
205.78118311908932,0.8228486779923749,0.6607622633517845
206.5938938722892,0.8228486779923749,0.6610965800538963
207.40979881733227,0.8228486779923749,0.6620826569550435
208.22891050832942,0.8228486779923749,0.662288014771187
209.05124154873442,0.8228486779923749,0.6629978057083666
209.87680459153472,0.8228486779923749,0.6634763691140018
210.70561233944932,0.8228486779923749,0.6638785285843674
211.53767754512108,0.8230370019095123,0.665116535365438
212.37301301131606,0.8230370019095123,0.6659252865745322
213.2116315911173,0.8230370019095123,0.6662739413082637
214.05354618812595,0.8230370019095123,0.6672511190302512
214.89876975665635,0.8230370019095123,0.667361336114063
215.7473153019388,0.8230370019095123,0.6677529843689973
216.59919588031642,0.8230370019095123,0.6680295963050039
217.454424599449,0.8230370019095123,0.6684362862649108
218.3130146185119,0.8230370019095123,0.6695095926783785
219.17497914840135,0.8230370019095123,0.669876720891378
220.04033145193475,0.8230370019095123,0.6704317865176407
220.90908484405765,0.8230370019095123,0.6707202231989554
221.78125269204645,0.8230370019095123,0.6711147120223311
222.65684841571505,0.8230370019095123,0.6714759828324631
223.5358854876212,0.8230370019095123,0.6715759798932406
224.4183774332737,0.8230370019095123,0.67190265937801
225.30433783134058,0.8230370019095123,0.6719804479464946
226.1937803138581,0.8230370019095123,0.6722976234880963
227.08671856644034,0.8230370019095123,0.6725508032436275
227.9831663284899,0.8230370019095123,0.6726464750736069
228.8831373934092,0.8230370019095123,0.6729062761150034
229.7866456088129,0.8230370019095123,0.6732983548096959
230.69370487674075,0.8230370019095123,0.6735967026009773
231.60432915387165,0.8230370019095123,0.6738207726443135
232.5185324517383,0.8230370019095123,0.6740401377456207
233.4363288369429,0.8230370019095123,0.6743786660413218
234.35773243137345,0.8349142489562511,0.6748493689163269
235.28275741242118,0.8349142489562511,0.675092520161601
236.2114180131986,0.8357813236580716,0.6753301793232365
237.14372852275852,0.8364404573680526,0.675631893437405
238.07970328631396,0.8364404573680526,0.6758895413590886
239.01935670545882,0.8364404573680526,0.6763519958985613
239.96270323838945,0.8364404573680526,0.676668620579968
240.90975740012726,0.8364404573680526,0.6772952307032579
241.86053376274182,0.8364404573680526,0.6775246906231612
242.81504695557533,0.8366352752133673,0.6777763262799573
243.7733116654675,0.8366352752133673,0.6780498021161282
244.73534263698173,0.8366352752133673,0.6784780400089402
245.7011546726318,0.8368235991305047,0.6787179914703012
246.67076263310977,0.8368235991305047,0.6796640429854167
247.64418143751456,0.8368235991305047,0.6803800957161077
248.6214260635815,0.8368235991305047,0.6804513518500792
249.6025115479129,0.8368235991305047,0.6808803633014443
250.58745298620923,0.8368235991305047,0.681512948485109
251.57626553350158,0.8368235991305047,0.6818618845173958
252.5689644043847,0.8368235991305047,0.683892250431138
253.56556487325116,0.8368235991305047,0.6844089187457594
254.56608227452645,0.8368235991305047,0.6845899982830587
255.5705320029048,0.8368235991305047,0.6857029858349711
256.5789295135861,0.8368235991305047,0.6862694561482426
257.5912903225137,0.8368235991305047,0.6863577808109735
258.6076300066133,0.8368235991305047,0.6866652480605014
259.62796420403225,0.8368235991305047,0.686793774107853
260.6523086143806,0.8368235991305047,0.6869164140761923
261.68067899897244,0.8376082821185776,0.6871493330797224
262.7130911810684,0.8376082821185776,0.6884861620289332
263.7495610461192,0.8376082821185776,0.688719414290137
264.7901045420098,0.8379613894632104,0.6890145509223339
265.834737679306,0.8379613894632104,0.6892771290822942
266.8834765314981,0.8379613894632104,0.6900021832315434
267.936337235252,0.8379613894632104,0.6901653917181741
268.99333599065324,0.8379613894632104,0.6903435817815953
270.05448906146063,0.8379613894632104,0.6907620383792953
271.1198127753524,0.8379613894632104,0.6912008447750472
272.189323524181,0.8379613894632104,0.6915815751901593
273.2630377642221,0.8379613894632104,0.6918916537363137
274.340972016431,0.8379613894632104,0.6919348761382822
275.42314286669347,0.8379613894632104,0.6933529944252288
276.5095669660845,0.8379613894632104,0.6936676375543445
277.60026103112085,0.8381497133803479,0.6938234786025897
278.69524184402195,0.8381497133803479,0.6939427211347955
279.7945262529643,0.8381497133803479,0.6940284598985861
280.8981311723449,0.8381497133803479,0.6941342523590227
282.00607358303694,0.8381497133803479,0.6946025326395955
283.11837053265566,0.8381497133803479,0.6957356946225355
284.2350391358164,0.8383262670526643,0.6958975395187619
285.35609657440193,0.8383262670526643,0.6963372084280726
286.4815600978229,0.8383262670526643,0.6965580914392419
287.61144702328716,0.8383262670526643,0.6975361370088202
288.74577473606223,0.8383262670526643,0.6976562594459629
289.884560689747,0.8383262670526643,0.6979873149792013
291.02782240653596,0.8383262670526643,0.6981099249141617
292.1755774774931,0.8383262670526643,0.6982534359167161
293.32784356281826,0.8383262670526643,0.6991067734714121
294.4846383921233,0.8439707584076632,0.6993104796581973
295.64597976470054,0.8439707584076632,0.6994102097211626
296.81188554980065,0.8439707584076632,0.6998462561288509
297.9823736869039,0.8439707584076632,0.6999047337590326
299.15746218599975,0.8439707584076632,0.7001044821719228
300.3371691278604,0.8439707584076632,0.7003629602910532
301.5215126643228,0.8439707584076632,0.7008745838840605
302.71051101856375,0.8439707584076632,0.701062523956908
303.9041824853847,0.8439707584076632,0.7011687411655325
305.1025454314888,0.8439707584076632,0.7012770065536181
306.3056182957681,0.8439707584076632,0.7014816146138129
307.5134195895825,0.8439707584076632,0.7016994184546836
308.7259678970493,0.8496204759217875,0.7018449621473972
309.94328187532466,0.8496204759217875,0.702302472515403
311.1653802548949,0.8496204759217875,0.7024906989966079
312.3922818398605,0.8496204759217875,0.7027085828735381
313.62400550822997,0.8496204759217875,0.7029057123194435
314.86057021220546,0.8496204759217875,0.7039527370608826
316.10199497847924,0.8496204759217875,0.7050909339362325
317.34829890852166,0.8496204759217875,0.7069394201434839
318.5995011788796,0.8496204759217875,0.7071257533105982
319.85562104146817,0.8496204759217875,0.7072746101056688
321.1166778238685,0.8496204759217875,0.7083883569175349
322.3826909296247,0.8496204759217875,0.709683996252558
323.6536798385426,0.8496204759217875,0.7097995833570896
324.9296641069893,0.8496204759217875,0.7098957477093555
326.2106633681942,0.8496204759217875,0.7109088107628597
327.4966973325512,0.8496204759217875,0.7114151888374389
328.7877857879215,0.8496204759217875,0.7118234867348815
330.0839485999387,0.8496204759217875,0.713531036083518
331.38520571231413,0.8496204759217875,0.713885747323148
332.69157714714356,0.8496204759217875,0.714058398494838
334.00308300521573,0.8496204759217875,0.7145485887854925
335.3197434663212,0.8496204759217875,0.7145932270811594
336.6415787895631,0.8496204759217875,0.7147455766680003
337.9686093136688,0.8496204759217875,0.7148640679814177
339.3008554573029,0.8496204759217875,0.7148965036496052
340.6383377193811,0.8496204759217875,0.7149246166692464
341.98107667938615,0.8496204759217875,0.715001167440077
343.32909299768403,0.8496204759217875,0.7151660874170135
344.68240741584214,0.8496204759217875,0.7152394977846444
346.0410407569481,0.8496204759217875,0.7153678047239301
347.4050139259307,0.8496204759217875,0.7173684526498512
348.77434790988104,0.8496204759217875,0.7175273775268892
350.14906377837565,0.8496204759217875,0.7175913510749052
351.52918268380074,0.8496204759217875,0.7176639094905265
352.9147258616776,0.8496204759217875,0.7179005986027618
354.3057146309893,0.8496204759217875,0.7184031961401466
355.70217039450887,0.8496204759217875,0.7184696272007853
357.1041146391284,0.8496204759217875,0.7195989048777375
358.5115689361898,0.8496204759217875,0.7197714531427414
359.92455494181684,0.8496204759217875,0.7199233945760415
361.343094397248,0.8496204759217875,0.7199516377109023
362.7672091291713,0.8496204759217875,0.7201518416527725
364.19692105006015,0.8552701934359118,0.7202988846859597
365.63225215851025,0.8552701934359118,0.720321732666148
367.0732245395783,0.8552701934359118,0.7205016701509106
368.51986036512176,0.8552701934359118,0.7208715567876086
369.97218189414,0.8552701934359118,0.7210322479559643
371.43021147311686,0.8552701934359118,0.7213678533712383
372.89397153636435,0.8552701934359118,0.7216126958165219
374.3634846063678,0.8552701934359118,0.7217899536008102
375.83877329413275,0.8552701934359118,0.7219042304607248
377.3198602995325,0.8552701934359118,0.7224024229081791
378.80676841165746,0.8552701934359118,0.7225056801152215
380.2995205091661,0.8552701934359118,0.7233834302179301
381.798139560636,0.8552701934359118,0.7236255502548528
383.3026486249197,0.8707107792154802,0.7237149751700651
384.8130708514953,0.8707107792154802,0.7238790392855633
386.32942948082786,0.8707107792154802,0.7241780741378809
387.8517478447215,0.8707107792154802,0.7242925667081747
389.38004936668403,0.8707107792154802,0.7244044920787313
390.91435756228174,0.8707107792154802,0.7247304928604119
392.4546960395067,0.8707107792154802,0.724860280554802
394.00108849913465,0.8712151751253598,0.725309021169577
395.55355873509495,0.8714159772993237,0.7254886525186113
397.11213063483154,0.8714159772993237,0.7256529036888651
398.6768281796756,0.8714159772993237,0.7258125778053461
400.2476754452093,0.8714159772993237,0.7261882639237259
401.82469660164173,0.8714159772993237,0.7263599168647522
403.4079159141751,0.8714159772993237,0.7264381688503192
404.9973577433839,0.8714159772993237,0.7265471207205259
406.5930465455838,0.8714159772993237,0.7266077139988167
408.1950068732142,0.8714159772993237,0.72665896366156
409.8032633752095,0.8714159772993237,0.7267139658198858
411.4178407973849,0.8714159772993237,0.726766648930167
413.0387639828107,0.8832932243460626,0.7269524103807277
414.6660578722009,0.8832932243460626,0.7270329535340262
416.29974750429085,0.8832932243460626,0.7274388719501218
417.9398580162283,0.8832932243460626,0.7284411748361341
419.58641464395464,0.8832932243460626,0.7285144712035947
421.2394427225986,0.8832932243460626,0.7286140826153407
422.8989676868607,0.8832932243460626,0.7289774030461623
424.5650150714102,0.8832932243460626,0.7290348782810041
426.23761051127195,0.8832932243460626,0.7290503666566479
427.91677974222716,0.8832932243460626,0.7293274045626099
429.6025486012032,0.8832932243460626,0.7296356415322341
431.294943026677,0.8832932243460626,0.729824335930044
432.99398905906855,0.8832932243460626,0.7301017824058863
434.6997128411471,0.8832932243460626,0.7302139569053157
436.4121406184279,0.8927950219834532,0.7305482744161417
438.1312987395815,0.8927950219834532,0.7306449250740408
439.85721365683366,0.8927950219834532,0.7306869853378626
441.5899119263782,0.8927950219834532,0.7308067543375172
443.3294202087793,0.8927950219834532,0.7308407618056227
445.07576526938834,0.8927950219834532,0.730935262628244
446.82897397874905,0.8927950219834532,0.7310435791423099
448.5890733130176,0.8927950219834532,0.73130768535621
450.356090354371,0.8927950219834532,0.7314900914877992
452.1300522914307,0.8927950219834532,0.7318288608500083
453.9109864196738,0.8927950219834532,0.7322100899671721
455.6989201418601,0.8927950219834532,0.7322919919779727
457.49388096844706,0.8927950219834532,0.7325773339751191
459.29589651801905,0.8927950219834532,0.7327726961780082
461.104994517708,0.8927950219834532,0.7329888073609456
462.92120280362207,0.8927950219834532,0.7331115978285356
464.7445493212734,0.8927950219834532,0.7332705323177479
466.5750621260083,0.8927950219834532,0.7334111421604433
468.4127693834387,0.8927950219834532,0.7335211848135951
470.25769936987575,0.8927950219834532,0.7338643159111838
472.10988047276487,0.8927950219834532,0.7340917545110739
473.9693411911223,0.893148129328086,0.7343234358285868
475.83611013597385,0.893148129328086,0.7344243670265569
477.7102160307951,0.893148129328086,0.7345351131943463
479.5916877119533,0.893148129328086,0.734573178788439
481.4805541291511,0.893148129328086,0.7348507701322677
483.3768443458719,0.893148129328086,0.735492688343152
485.2805875398273,0.8933633761854819,0.7355741314222543
487.1918130034057,0.8936666128629236,0.7357164364615002
489.1105501441232,0.8936666128629236,0.7358131254638985
491.03682848507617,0.8936666128629236,0.7361282341285909
492.9706776653954,0.8936666128629236,0.7364809706193384
494.91212744070197,0.8936666128629236,0.7366000900021491
496.8612076835656,0.8936666128629236,0.7366566189299715
498.81794838396377,0.8936666128629236,0.7367979635431728
500.7823796497434,0.8936666128629236,0.7368829761773733
502.7545317070842,0.8936666128629236,0.7369118989988559
504.73443490096344,0.8936666128629236,0.7371223367092936
506.72211969562323,0.8936666128629236,0.7373296850835991
508.717616675039,0.8936666128629236,0.737337045385077
510.7209565433903,0.8936666128629236,0.7375069568240579
512.7321701255329,0.8936666128629236,0.7377077733483483
514.7512883674736,0.8936666128629236,0.7377904044009282
516.7783423368459,0.8936666128629236,0.7381880806217563
518.8133632233881,0.8936666128629236,0.7383680464589707
520.8563823394236,0.8936666128629236,0.738405757547918
522.9074311203424,0.8936666128629236,0.7385183779363738
524.9665411250844,0.8936666128629236,0.7385531436156952
527.0337440366261,0.8936666128629236,0.7385875471525237
529.1090716624667,0.8943728275521892,0.738621946877326
531.1925559351188,0.8951261232207391,0.7386711704002056
533.2842289125986,0.8951261232207391,0.7386938799557257
535.3841227789201,0.8951261232207391,0.7387837820901717
537.4922698445897,0.8951261232207391,0.7388685812034756
539.6087025471039,0.8951261232207391,0.7389970822695588
541.7334534514478,0.8951261232207391,0.7393774273088091
543.8665552505963,0.8951261232207391,0.7393774273088091
546.0080407660178,0.8951261232207391,0.7394831288781656
548.1579429481782,0.8951261232207391,0.7395620172592672
550.3162948770482,0.8951261232207391,0.7400770930228795
552.4831297626145,0.8951261232207391,0.7402258935692599
554.658480945385,0.8951261232207391,0.7405593045535653
556.84238189691,0.8951261232207391,0.7407251140514076
559.0348662202884,0.8951261232207391,0.7407510072396521
561.2359676506936,0.8951261232207391,0.7408574294450458
563.4457200558837,0.8951261232207391,0.7410297530442622
565.6641574367312,0.8951261232207391,0.7411361199462394
567.8913139277382,0.8951261232207391,0.7413690180377182
570.1272237975693,0.8951261232207391,0.7414218319808306
572.3719214495706,0.8951261232207391,0.7414448379781012
574.6254414223081,0.8951261232207391,0.7414594271471022
576.8878183900902,0.8951261232207391,0.7415309423678237
579.1590871635093,0.8951261232207391,0.7416153792004618
581.43928268997,0.8951261232207391,0.741767047711083
583.7284400542345,0.8951261232207391,0.7421324989485031
586.026594478954,0.8951261232207391,0.7426143842853722
588.3337813252195,0.8951261232207391,0.7429031206035203
590.6500360930971,0.8951261232207391,0.7430721461547326
592.9753944221828,0.8951261232207391,0.7431744605284482
595.3098920921427,0.8951261232207391,0.7432207990060934
597.6535650232713,0.8951261232207391,0.7432381818457541
600.0064492770366,0.8951261232207391,0.7432522139463825
602.3685810566427,0.8951261232207391,0.7432840579798774
604.7399967075788,0.8951261232207391,0.7436930186790696
607.1207327181868,0.8951261232207391,0.7437444516415154
609.5108257202141,0.8951261232207391,0.7437581835938066
611.9103124893861,0.8951261232207391,0.7448838717339232
614.3192299459631,0.8951261232207391,0.7449553743332579
616.7376151553175,0.8951261232207391,0.7450461513848193
619.1655053284946,0.8951261232207391,0.7451142396344247
621.602937822795,0.8951261232207391,0.745304098872052
624.0499501423396,0.8954399964159684,0.7453494873978326
626.5065799386563,0.8956348142612831,0.7457761194312414
628.9728650112497,0.8956348142612831,0.745926193546982
631.4488433081925,0.8956348142612831,0.7459745845124873
633.9345529266996,0.8956348142612831,0.7459908570471421
636.4300321137238,0.8959879216059159,0.7460658043325414
638.9353192665351,0.8959879216059159,0.7460735118180514
641.4504529333205,0.8959879216059159,0.7460960310800631
643.9754718137684,0.8959879216059159,0.746144089519125
646.5104147596726,0.8959879216059159,0.7463296099447893
649.0553207755214,0.8959879216059159,0.7464001447572669
651.6102290191068,0.8959879216059159,0.7465022689402734
654.1751788021179,0.8959879216059159,0.7466384345176155
656.7502095907546,0.8959879216059159,0.7469107656722995
659.3353610063261,0.8959879216059159,0.7469725013452008
661.9306728258694,0.8959879216059159,0.7473699389473235
664.5361849827539,0.8959879216059159,0.7474966125793244
667.1519375672998,0.8959879216059159,0.7475458086815009
669.7779708273943,0.8959879216059159,0.7476476381338206
672.41432516911,0.8959879216059159,0.748249863984345
675.061041157328,0.8959879216059159,0.7482780361727606
677.7181595163605,0.8959879216059159,0.7489322498784449
680.3857211305788,0.8959879216059159,0.7489890365937192
683.0637670450412,0.8959879216059159,0.7491705906968419
685.7523384661259,0.8959879216059159,0.7492363874333902
688.4514767621636,0.8959879216059159,0.7494788267919694
691.161223464075,0.8959879216059159,0.7496024126110153
693.8816202660093,0.8959879216059159,0.7496687496871562
696.6127090259862,0.8959879216059159,0.7498515065584346
699.3545317665396,0.8959879216059159,0.7500499192568473
702.1071306753643,0.8959879216059159,0.7501094200391343
704.8705481059649,0.8959879216059159,0.7502521931598486
707.6448265783081,0.8959879216059159,0.7508316211485382
710.4300087794763,0.8959879216059159,0.7510316996087809
713.2261375643247,0.8959879216059159,0.7513339301753369
716.0332559561408,0.8959879216059159,0.7516435447619122
718.851407147306,0.8959879216059159,0.7518428965332722
721.6806344999607,0.8972826485362357,0.7519386705380587
724.520981546671,0.9003429121897198,0.7519700933635992
727.372491991099,0.9003429121897198,0.7520015627414738
730.2352097086747,0.9003429121897198,0.7524060662380312
733.1091787472718,0.9003429121897198,0.7524844756669768
735.9944433278849,0.9003429121897198,0.7526341536922473
738.8910478453101,0.9003429121897198,0.753567860508307
741.799036868828,0.9003429121897198,0.7536436315574675
744.7184551428896,0.9003429121897198,0.7537100683886101
747.6493475878049,0.9005312361068571,0.7538206569183163
750.5917593004335,0.9005312361068571,0.754040729223968
753.5457355548795,0.9005312361068571,0.7543549926673074
756.5113218031869,0.9005312361068571,0.7545373787132097
759.4885636760399,0.9005312361068571,0.7546909271302125
762.4775069834648,0.9005312361068571,0.7566123799118207
765.4781977155344,0.9005312361068571,0.7567145040948273
768.4906820430763,0.9005312361068571,0.756866227338924
771.5150063183828,0.9005312361068571,0.756866227338924
774.5512170759246,0.9005312361068571,0.7570397024257819
777.599361033066,0.9005312361068571,0.7571816231829902
780.6594850907848,0.9005312361068571,0.7572804100381697
783.731636334393,0.9008451093020864,0.7575760838632554
786.8158620342622,0.9008451093020864,0.7577273789491911
789.91220964655,0.9008451093020864,0.7580101143836557
793.02072681393,0.9008451093020864,0.758251000102048
796.1414613663284,0.9008451093020864,0.7584786111116553
799.2744613216521,0.9008451093020864,0.7584786111116553
802.4197748865381,0.9008451093020864,0.7589761433476883
805.577450457084,0.9008451093020864,0.7590377917635794
808.7475366196038,0.9008451093020864,0.7598811460174468
811.9300821513647,0.900951707745749,0.7600516444077594
815.125136021348,0.900951707745749,0.7605729499826543
818.3327473909923,0.900951707745749,0.7606266380022416
821.5529656149603,0.900951707745749,0.7607328300248227
824.7858402418877,0.900951707745749,0.7608053078610789
828.0314210151565,0.900951707745749,0.7609780893919919
831.2897578736489,0.900951707745749,0.7611108859788172
834.5609009525276,0.900951707745749,0.7621006285478102
837.8449005839951,0.900951707745749,0.7621545053032107
841.1418072980804,0.900951707745749,0.7621687149596484
844.451671823404,0.900951707745749,0.7625341910305355
847.7745450879713,0.900951707745749,0.7631452460795121
851.1104782199434,0.900951707745749,0.7643504243022756
854.4595225484359,0.900951707745749,0.7649293378263345
857.8217296042972,0.900951707745749,0.7650171711271765
861.1971511209131,0.9010603561594822,0.7653941020048264
864.5858390349904,0.9012660724542702,0.7660054307088975
867.9878454873689,0.9015673907216899,0.7661593565610232
871.4032228238109,0.9016585151977241,0.7667860627174561
874.8320235958189,0.9016585151977241,0.7670293046021958
878.2743005614324,0.9018468391148617,0.7672129916975181
881.7301066860514,0.9018468391148617,0.7675466223611087
885.1994951432393,0.9018468391148617,0.7679953084977135
888.6825193155537,0.9018468391148617,0.7683023626075888
892.1792327953547,0.9018468391148617,0.7686399399638126
895.6896893856426,0.9018468391148617,0.768805760745487
899.2139431008729,0.9018468391148617,0.769430937339826
902.7520481678002,0.9018468391148617,0.7695194999819097
906.3040590262999,0.9018468391148617,0.7697089507251776
909.870030330218,0.9018468391148617,0.7698728116757374
913.4500169482002,0.9018468391148617,0.7701315912888229
917.0440739645485,0.9018468391148617,0.7710818960177456
920.6522566800556,0.9018468391148617,0.7722659346491552
924.2746206128695,0.9018468391148617,0.7730128029645988
927.9112214993338,0.9018468391148617,0.7735421675672086
931.5621152948593,0.9018468391148617,0.7738645587884456
935.2273581747711,0.9018468391148617,0.7743497348232237
938.9070065351864,0.9018468391148617,0.7749293415635217
942.6011169938694,0.9020233927871781,0.7754496123906316
946.309746391115,0.9020233927871781,0.7759314929737257
950.0329517906108,0.9020233927871781,0.7763761289764385
953.770790480327,0.9020233927871781,0.7767018646313588
957.5233199733893,0.9020233927871781,0.7769602895863204
961.2905980089674,0.9020233927871781,0.777175428040016
965.0726825531632,0.9020233927871781,0.7775209712575869
968.8696317999021,0.9020233927871781,0.777815313087461
972.6815041718288,0.9020233927871781,0.7779937856243829
976.5083583212062,0.9020233927871781,0.7786645400928902
980.3502531308179,0.9020233927871781,0.7788932900770152
984.2072477148739,0.9025638005493987,0.7793424880226131
988.0794014199207,0.9070116313357263,0.7799507551248802
991.9667738257538,0.9070116313357263,0.7802883286764464
995.8694247463349,0.9071092215719915,0.7805292173600763
999.7874142307123,0.9071092215719915,0.7813560346820829
1003.7208025639446,0.9072975454891288,0.7817241535858732
1007.6696502680282,0.9072975454891288,0.7820615202518638
1011.6340181028291,0.9072975454891288,0.7826201512110491
1015.613967067017,0.9072975454891288,0.7830911209641604
1019.6095583990045,0.9072975454891288,0.7836303231578171
1023.6208535778891,0.9072975454891288,0.7839073900792249
1027.6479143243992,0.9072975454891288,0.7842752002347594
1031.6908026018436,0.9073951357253941,0.7844765268161193
1035.7495806170655,0.9078370627074558,0.7851380989364626
1039.824310821399,0.907945711121189,0.7853781225067893
1043.9150559116301,0.907945711121189,0.7855811878252927
1048.021878830962,0.907945711121189,0.785721202035195
1052.1448427699827,0.907945711121189,0.7863038477336649
1056.2840111676383,0.907945711121189,0.7867965955630989
1060.4394477122082,0.907945711121189,0.787201317535596
1064.6112163422852,0.907945711121189,0.7878063211339581
1068.7993812477603,0.9080433013574541,0.7880091226397313
1073.004006870809,0.9089811728959323,0.7881935492928411
1077.2251579068836,0.9107351854260697,0.7885401377320466
1081.4628993057086,0.9108481797763521,0.7888148432996386
1085.7172962722798,0.9108481797763521,0.7893854961089171
1089.9884142678682,0.9108481797763521,0.7897016859631744
1094.2763190110263,0.9113189895691959,0.7900149137221958
1098.5810764786002,0.9113189895691959,0.7902528674601959
1102.902752906744,0.9113189895691959,0.7905426675985123
1107.2414147919396,0.9113189895691959,0.7912680812519197
1111.5971288920198,0.9113189895691959,0.7917826031553584
1115.9699622271949,0.9113189895691959,0.7922420363542853
1120.3599820810841,0.9113189895691959,0.7931313186685227
1124.7672560017515,0.9113189895691959,0.7951589669094655
1129.191851802745,0.9113189895691959,0.7985788268341326
1133.633837564139,0.9113189895691959,0.8005453327643741
1138.093281633583,0.9113189895691959,0.8082515345051139
1142.5702526273517,0.9113189895691959,0.8163847306911399
1147.0648194314062,0.9113189895691959,0.8276484174773127
1151.5770512024424,0.9113189895691959,0.8468228372011837
1156.1070173689702,0.9113189895691959,0.8729173109744115
1160.6547876323662,0.9113189895691959,0.905935452293114
1165.2204319679615,0.9113189895691959,0.9251599904522798
1169.8040206261032,0.9113189895691959,0.9409984693434322
1174.4056241332507,0.9113189895691959,0.9460247621063632
1179.0253132930452,0.9113189895691959,0.9481274514876311
1183.6631591874147,0.9114207862811622,0.9503420303093812
1188.3192331776524,0.9116673912093751,0.953577865882272
1192.9936069055302,0.9117140830896573,0.9554206092842007
1197.6863522943852,0.9117673823114887,0.9568850879506647
1202.397541550242,0.9124971374903964,0.9579573227958325
1207.1272471629086,0.9139535783449136,0.9595695074676984
1211.8755419071072,0.9139535783449136,0.9606196318941134
1216.6424988435772,0.914091376333063,0.9614068618356588
1221.4281913202176,0.914091376333063,0.9626684241641889
1226.2326929731967,0.914091376333063,0.9635799164579213
1231.0560777281034,0.914091376333063,0.9650554756598987
1235.8984198010678,0.914091376333063,0.9665095337134048
1240.759793699919,0.914091376333063,0.96779378191467
1245.6402742253158,0.914091376333063,0.9693263449432585
1250.5399364719137,0.914091376333063,0.9706876437955915
1255.4588558295036,0.914091376333063,0.972209556632018
1260.3971079841895,0.914091376333063,0.9744366200038329
1265.3547689195348,0.914091376333063,0.9758266451777872
1270.3319149177496,0.914091376333063,0.977227204514738
1275.328622560847,0.914091376333063,0.9789135671080023
1280.344968731838,0.914091376333063,0.9797840710387717
1285.3810306158985,0.914091376333063,0.9813402477150939
1290.4368857015725,0.914091376333063,0.9828645209239133
1295.512611781949,0.914091376333063,0.9846627862781802
1300.6082869558747,0.914091376333063,0.9873641392221046
1305.7239896291392,0.914091376333063,0.9893538651877233
1310.859798515699,0.914091376333063,0.9905603764744392
1316.0157926388697,0.914091376333063,0.9922267653699786
1321.1920513325622,0.914091376333063,0.9950169883257698
1326.3886542424823,0.914091376333063,0.9966062847264712
1331.6056813273772,0.914091376333063,0.9988993143554689
1336.8432128602453,0.914091376333063,0.9996203004847329
1342.1013294295915,0.914091376333063,0.999993076326576
1347.3801119406473,0.914091376333063,1.0
1352.6796416166353,0.914091376333063,1.0
1358.000001,1.0,1.0


==> data/payload_cdf_log_necstgen_v3_facebook_audio2a.csv <==
x,real_cdf,synth_cdf
0.0,0.1177507585593221,0.0006855707360476326
0.008856323164937632,0.1177507585593221,0.0006855707360476326
0.017791080789877074,0.1177507585593221,0.0006855707360476326
0.02680496751574337,0.1177507585593221,0.0006855707360476326
0.03589868413542608,0.1177507585593221,0.0006855707360476326
0.04507293764826307,0.1177507585593221,0.0006855707360476326
0.0543284413150068,0.1177507585593221,0.0006855707360476326
0.06366591471327748,0.1177507585593221,0.0006855707360476326
0.07308608379350726,0.1177507585593221,0.0006855707360476326
0.0825896809353799,0.1177507585593221,0.0006855707360476326
0.09217744500477035,0.1177507585593221,0.0006855707360476326
0.10185012141118849,0.1177507585593221,0.0006855707360476326
0.11160846216573173,0.1177507585593221,0.0006855707360476326
0.12145322593955081,0.1177507585593221,0.0006855707360476326
0.1313851781228333,0.1177507585593221,0.0006855707360476326
0.14140509088430964,0.1177507585593221,0.0006855707360476326
0.15151374323128608,0.1177507585593221,0.0006855707360476326
0.16171192107020935,0.1177507585593221,0.0006855707360476326
0.17200041726776763,0.1177507585593221,0.0006855707360476326
0.18238003171253275,0.1177507585593221,0.0006855707360476326
0.19285157137714815,0.1177507585593221,0.0006855707360476326
0.20341585038106785,0.1177507585593221,0.0006855707360476326
0.2140736900538508,0.1177507585593221,0.0006855707360476326
0.22482591899901602,0.1177507585593221,0.0006855707360476326
0.23567337315846304,0.1177507585593221,0.0006855707360476326
0.24661689587746297,0.1177507585593221,0.0006855707360476326
0.25765733797022516,0.1177507585593221,0.0006855707360476326
0.2687955577860447,0.1177507585593221,0.0006855707360476326
0.28003242127603517,0.1177507585593221,0.0006855707360476326
0.29136880206045335,0.1177507585593221,0.0006855707360476326
0.3028055814966191,0.1177507585593221,0.0006855707360476326
0.31434364874743764,0.1177507585593221,0.0006855707360476326
0.32598390085052825,0.1177507585593221,0.0006855707360476326
0.3377272427879651,0.1177507585593221,0.0006855707360476326
0.34957458755663634,0.1177507585593221,0.0006855707360476326
0.3615268562392253,0.1177507585593221,0.0006855707360476326
0.37358497807582147,0.1177507585593221,0.0006855707360476326
0.3857498905361647,0.1177507585593221,0.0006855707360476326
0.39802253939252996,0.1177507585593221,0.0006855707360476326
0.41040387879325696,0.1177507585593221,0.0006855707360476326
0.4228948713369316,0.1177507585593221,0.0006855707360476326
0.4354964881472238,0.1177507585593221,0.0006855707360476326
0.44820970894838863,0.1177507585593221,0.0006855707360476326
0.46103552214143584,0.1177507585593221,0.0006855707360476326
0.4739749248809738,0.1177507585593221,0.0006855707360476326
0.4870289231527344,0.1177507585593221,0.0006855707360476326
0.5001985318517842,0.1177507585593221,0.0006855707360476326
0.5134847748614285,0.1177507585593221,0.0006855707360476326
0.5268886851328143,0.1177507585593221,0.0006855707360476326
0.5404113047652372,0.1177507585593221,0.0006855707360476326
0.5540536850871614,0.1177507585593221,0.0006855707360476326
0.5678168867379555,0.1177507585593221,0.0006855707360476326
0.5817019797503532,0.1177507585593221,0.0006855707360476326
0.595710043633644,0.1177507585593221,0.0006855707360476326
0.6098421674576002,0.1177507585593221,0.0006855707360476326
0.6240994499371484,0.1177507585593221,0.0006855707360476326
0.6384829995177892,0.1177507585593221,0.0006855707360476326
0.6529939344617752,0.1177507585593221,0.0006855707360476326
0.6676333829350505,0.1177507585593221,0.0006855707360476326
0.6824024830949613,0.1177507585593221,0.0006855707360476326
0.6973023831787439,0.1177507585593221,0.0006855707360476326
0.7123342415927936,0.1177507585593221,0.0006855707360476326
0.7274992270027278,0.1177507585593221,0.0006855707360476326
0.7427985184242438,0.1177507585593221,0.0006855707360476326
0.7582333053147835,0.1177507585593221,0.0006855707360476326
0.7738047876660077,0.1177507585593221,0.0006855707360476326
0.7895141760970914,0.1177507585593221,0.0006855707360476326
0.8053626919488444,0.1177507585593221,0.0006855707360476326
0.8213515673786651,0.1177507585593221,0.0006855707360476326
0.8374820454563362,0.1177507585593221,0.0006855707360476326
0.8537553802606681,0.1177507585593221,0.0006855707360476326
0.8701728369769984,0.1177507585593221,0.0006855707360476326
0.8867356919955549,0.1177507585593221,0.0006855707360476326
0.9034452330106898,0.1177507585593221,0.0006855707360476326
0.9203027591209925,0.1177507585593221,0.0006855707360476326
0.9373095809302895,0.1177507585593221,0.0006855707360476326
0.954467020649538,0.1177507585593221,0.0006855707360476326
0.9717764121996232,0.1177507585593221,0.0006855707360476326
0.9892391013150643,0.1177507585593221,0.0006855707360476326
1.0068564456486406,0.1177507585593221,0.0012705119184642708
1.024629814876943,0.1177507585593221,0.0012705119184642708
1.0425605908068611,0.1177507585593221,0.0012705119184642708
1.0606501674830127,0.1177507585593221,0.0012705119184642708
1.078899951296125,0.1177507585593221,0.0012705119184642708
1.0973113610923766,0.1177507585593221,0.0012705119184642708
1.1158858282837059,0.1177507585593221,0.0012705119184642708
1.1346247969590981,0.1177507585593221,0.0012705119184642708
1.1535297239968572,0.1177507585593221,0.0012705119184642708
1.1726020791778724,0.1177507585593221,0.0012705119184642708
1.191843345299887,0.1177507585593221,0.0012705119184642708
1.2112550182927808,0.1177507585593221,0.0012705119184642708
1.2308386073348716,0.1177507585593221,0.0012705119184642708
1.2505956349702487,0.1177507585593221,0.0012705119184642708
1.2705276372271432,0.1177507585593221,0.0012705119184642708
1.2906361637373491,0.1177507585593221,0.0012705119184642708
1.3109227778567,0.1177507585593221,0.0012705119184642708
1.3313890567866142,0.1177507585593221,0.0012705119184642708
1.3520365916967159,0.1177507585593221,0.0012705119184642708
1.3728669878485404,0.1177507585593221,0.0012705119184642708
1.3938818647203393,0.1177507585593221,0.0012705119184642708
1.4150828561329862,0.1177507585593221,0.0012705119184642708
1.4364716103770003,0.1177507585593221,0.0012705119184642708
1.458049790340695,0.1177507585593221,0.0012705119184642708
1.4798190736394594,0.1177507585593221,0.0012705119184642708
1.5017811527461868,0.1177507585593221,0.0012705119184642708
1.5239377351228574,0.1177507585593221,0.0012705119184642708
1.5462905433532859,0.1177507585593221,0.0012705119184642708
1.5688413152770473,0.1177507585593221,0.0012705119184642708
1.5915918041245842,0.1177507585593221,0.0012705119184642708
1.6145437786535153,0.1177507585593221,0.0012705119184642708
1.6376990232861481,0.1177507585593221,0.0012705119184642708
1.6610593382482104,0.1177507585593221,0.0012705119184642708
1.6846265397088116,0.1177507585593221,0.0012705119184642708
1.7084024599216412,0.1177507585593221,0.0012705119184642708
1.7323889473674194,0.1177507585593221,0.0012705119184642708
1.756587866897609,0.1177507585593221,0.0012705119184642708
1.7810010998794006,0.1177507585593221,0.0012705119184642708
1.8056305443419791,0.1177507585593221,0.0012705119184642708
1.8304781151240919,0.1177507585593221,0.0012705119184642708
1.855545744022914,0.1177507585593221,0.0012705119184642708
1.8808353799442434,0.1177507585593221,0.0012705119184642708
1.9063489890540153,0.1177507585593221,0.0012705119184642708
1.9320885549311677,0.1177507585593221,0.0012705119184642708
1.9580560787218528,0.1177507585593221,0.0012705119184642708
1.984253579295022,0.1177507585593221,0.0012705119184642708
2.01068309339938,0.1177507585593221,0.0012728368240149828
2.0373466758217393,0.1177507585593221,0.0012728368240149828
2.0642463995467657,0.1177507585593221,0.0012728368240149828
2.091384355918149,0.1177507585593221,0.0012728368240149828
2.1187626548011926,0.1177507585593221,0.0012728368240149828
2.1463834247468503,0.1177507585593221,0.0012728368240149828
2.174248813157212,0.1177507585593221,0.0012728368240149828
2.202360986452452,0.1177507585593221,0.0012728368240149828
2.2307221302392635,0.1177507585593221,0.0012728368240149828
2.259334449480778,0.1177507585593221,0.0012728368240149828
2.288200168667994,0.1177507585593221,0.0012728368240149828
2.31732153199272,0.1177507585593221,0.0012728368240149828
2.3467008035220536,0.1177507585593221,0.0012728368240149828
2.376340267374401,0.1177507585593221,0.0012728368240149828
2.406242227897061,0.1177507585593221,0.0012728368240149828
2.436409009845374,0.1177507585593221,0.0012728368240149828
2.4668429585634684,0.1177507585593221,0.0012728368240149828
2.4975464401665946,0.1177507585593221,0.0012728368240149828
2.5285218417250874,0.1177507585593221,0.0012728368240149828
2.5597715714499456,0.1177507585593221,0.0012728368240149828
2.5912980588800645,0.1177507585593221,0.0012728368240149828
2.623103755071119,0.1177507585593221,0.0012728368240149828
2.655191132786128,0.1177507585593221,0.0012728368240149828
2.6875626866876963,0.1177507585593221,0.0012728368240149828
2.7202209335319685,0.1177507585593221,0.0012728368240149828
2.753168412364294,0.1177507585593221,0.0012728368240149828
2.786407684716628,0.1177507585593221,0.0012728368240149828
2.819941334806682,0.1177507585593221,0.0012728368240149828
2.8537719697388324,0.1177507585593221,0.0012728368240149828
2.8879022197068185,0.1177507585593221,0.0012728368240149828
2.9223347381982197,0.1177507585593221,0.0012728368240149828
2.9570722022007647,0.1177507585593221,0.0012728368240149828
2.992117312410446,0.1177507585593221,0.0012728368240149828
3.027472793441495,0.1177507585593221,0.001276324182341051
3.063141394038207,0.1177507585593221,0.001276324182341051
3.0991258872886447,0.1177507585593221,0.001276324182341051
3.1354290708402344,0.1177507585593221,0.001276324182341051
3.1720537671172737,0.1177507585593221,0.001276324182341051
3.209002823540359,0.1177507585593221,0.001276324182341051
3.246279112747768,0.1177507585593221,0.001276324182341051
3.283885532818786,0.1177507585593221,0.001276324182341051
3.321825007499031,0.1177507585593221,0.001276324182341051
3.360100486427751,0.1177507585593221,0.001276324182341051
3.398714945367157,0.1177507585593221,0.001276324182341051
3.4376713864337693,0.1177507585593221,0.001276324182341051
3.476972838331824,0.1177507585593221,0.001276324182341051
3.5166223565887393,0.1177507585593221,0.001276324182341051
3.5566230237926706,0.1177507585593221,0.001276324182341051
3.5969779498321746,0.1177507585593221,0.001276324182341051
3.63769027213798,0.1177507585593221,0.001276324182341051
3.678763155926922,0.1177507585593221,0.001276324182341051
3.720199794448014,0.1177507585593221,0.001276324182341051
3.762003409230718,0.1177507585593221,0.001276324182341051
3.8041772503353997,0.1177507585593221,0.001276324182341051
3.8467245966060117,0.1177507585593221,0.001276324182341051
3.889648755925006,0.1177507585593221,0.001276324182341051
3.932953065470514,0.1177507585593221,0.001276324182341051
3.97664089197579,0.1177507585593221,0.001276324182341051
4.020715631990972,0.1177507585593221,0.0012769054087287289
4.065180712147137,0.1177507585593221,0.0012769054087287289
4.110039589422721,0.1177507585593221,0.0012769054087287289
4.1552957514122735,0.1177507585593221,0.0012769054087287289
4.2009527165976115,0.1177507585593221,0.0012769054087287289
4.247014034621359,0.1177507585593221,0.0012769054087287289
4.29348328656293,0.1177507585593221,0.0012769054087287289
4.340364085216927,0.1177507585593221,0.0012769054087287289
4.3876600753740345,0.1177507585593221,0.0012769054087287289
4.435374934104379,0.1177507585593221,0.0012769054087287289
4.4835123710434095,0.1177507585593221,0.0012769054087287289
4.532076128680304,0.1177507585593221,0.0012769054087287289
4.581069982648933,0.1177507585593221,0.0012769054087287289
4.630497742021405,0.1177507585593221,0.0012769054087287289
4.6803632496041985,0.1177507585593221,0.0012769054087287289
4.730670382236928,0.1177507585593221,0.0012769054087287289
4.781423051093755,0.1177507585593221,0.0012769054087287289
4.832625201987462,0.1177507585593221,0.0012769054087287289
4.884280815676222,0.1177507585593221,0.0012769054087287289
4.936393908173094,0.1177507585593221,0.0012769054087287289
4.988968531058241,0.1177507585593221,0.0012769054087287289
5.0420087717939355,0.1177507585593221,0.001277486635116407
5.095518754042329,0.1177507585593221,0.001277486635116407
5.1495026379860676,0.1177507585593221,0.001277486635116407
5.203964620651707,0.1177507585593221,0.001277486635116407
5.25890893623604,0.1177507585593221,0.001277486635116407
5.314339856435261,0.1177507585593221,0.001277486635116407
5.370261690777098,0.1177507585593221,0.001277486635116407
5.426678786955842,0.1177507585593221,0.001277486635116407
5.483595531170373,0.1177507585593221,0.001277486635116407
5.541016348465162,0.1177507585593221,0.001277486635116407
5.59894570307431,0.1177507585593221,0.001277486635116407
5.657388098768614,0.1177507585593221,0.001277486635116407
5.7163480792057175,0.1177507585593221,0.001277486635116407
5.775830228283372,0.1177507585593221,0.001277486635116407
5.835839170495802,0.1177507585593221,0.001277486635116407
5.896379571293252,0.1177507585593221,0.001277486635116407
5.957456137444699,0.1177507585593221,0.001277486635116407
6.019073617403789,0.12003224004080358,0.001277486635116407
6.081236801678004,0.12003224004080358,0.001277486635116407
6.143950523201115,0.12003224004080358,0.001277486635116407
6.207219657708908,0.12003224004080358,0.001277486635116407
6.27104912411827,0.12003224004080358,0.001277486635116407
6.335443884909597,0.12003224004080358,0.001277486635116407
6.400408946512621,0.12003224004080358,0.001277486635116407
6.465949359695635,0.12003224004080358,0.001277486635116407
6.5320702199581575,0.12003224004080358,0.001277486635116407
6.598776667927109,0.12003224004080358,0.001277486635116407
6.666073889756459,0.12003224004080358,0.001277486635116407
6.733967117530435,0.12003224004080358,0.001277486635116407
6.802461629670285,0.12003224004080358,0.001277486635116407
6.87156275134467,0.12003224004080358,0.001277486635116407
6.941275854883666,0.12003224004080358,0.001277486635116407
7.011606360196431,0.12003224004080358,0.001277486635116407
7.0825597351926,0.12003224004080358,0.001277486635116407
7.1541414962073775,0.12003224004080358,0.001277486635116407
7.226357208430421,0.12003224004080358,0.001277486635116407
7.299212486338494,0.12003224004080358,0.001277486635116407
7.372712994131992,0.12003224004080358,0.001277486635116407
7.446864446175296,0.12003224004080358,0.001277486635116407
7.52167260744105,0.12003224004080358,0.001277486635116407
7.597143293958343,0.12003224004080358,0.001277486635116407
7.673282373264914,0.12003224004080358,0.001277486635116407
7.750095764863304,0.12003224004080358,0.001277486635116407
7.827589440681089,0.12003224004080358,0.001277486635116407
7.9057694255351505,0.12003224004080358,0.001277486635116407
7.984641797600109,0.12003224004080358,0.001277486635116407
8.064212688880861,0.12003224004080358,0.0012780678615040848
8.144488285689322,0.12003224004080358,0.0012780678615040848
8.225474829125371,0.12003224004080358,0.0012780678615040848
8.307178615562103,0.12003224004080358,0.0012780678615040848
8.389605997135316,0.12003224004080358,0.0012780678615040848
8.472763382237385,0.12003224004080358,0.0012780678615040848
8.556657236015466,0.12003224004080358,0.0012780678615040848
8.64129408087416,0.12003224004080358,0.0012780678615040848
8.726680496982583,0.12003224004080358,0.0012780678615040848
8.812823122785957,0.12003224004080358,0.0012780678615040848
8.89972865552172,0.12003224004080358,0.0012780678615040848
8.987403851740213,0.12003224004080358,0.0012780678615040848
9.07585552782997,0.12003224004080358,0.001278649087891763
9.165090560547654,0.12003224004080358,0.001278649087891763
9.25511588755272,0.12003224004080358,0.001278649087891763
9.345938507946773,0.12003224004080358,0.001278649087891763
9.437565482817725,0.12003224004080358,0.001278649087891763
9.530003935788756,0.12003224004080358,0.001278649087891763
9.623261053572165,0.12003224004080358,0.001278649087891763
9.717344086528094,0.12003224004080358,0.001278649087891763
9.812260349228225,0.12003224004080358,0.001278649087891763
9.90801722102443,0.12003224004080358,0.001278649087891763
10.004622146622525,0.12003224004080358,0.001278649087891763
10.102082636661043,0.12003224004080358,0.001278649087891763
10.20040626829516,0.12003224004080358,0.001278649087891763
10.299600685785773,0.12003224004080358,0.001278649087891763
10.399673601093841,0.12003224004080358,0.001278649087891763
10.500632794479936,0.12003224004080358,0.001278649087891763
10.602486115109134,0.12003224004080358,0.001278649087891763
10.70524148166124,0.12003224004080358,0.001278649087891763
10.808906882946465,0.12003224004080358,0.001278649087891763
10.913490378526499,0.12003224004080358,0.001278649087891763
11.019000099341103,0.12003224004080358,0.001279811540667119
11.125444248340283,0.12003224004080358,0.001279811540667119
11.232831101122018,0.12003224004080358,0.001279811540667119
11.341169006575658,0.12003224004080358,0.001279811540667119
11.450466387531003,0.12003224004080358,0.001279811540667119
11.560731741413171,0.12003224004080358,0.001279811540667119
11.671973640903214,0.12003224004080358,0.001279811540667119
11.784200734604628,0.12003224004080358,0.001279811540667119
11.897421747715718,0.12003224004080358,0.001279811540667119
12.011645482707982,0.12003224004080358,0.001279811540667119
12.126880820010443,0.12003224004080358,0.001279811540667119
12.243136718700082,0.12003224004080358,0.001279811540667119
12.360422217198341,0.12003224004080358,0.001279811540667119
12.478746433973859,0.12003224004080358,0.001279811540667119
12.598118568251381,0.12003224004080358,0.001279811540667119
12.718547900726959,0.12003224004080358,0.001279811540667119
12.840043794289471,0.12003224004080358,0.001279811540667119
12.962615694748587,0.12003224004080358,0.001279811540667119
13.086273131569115,0.12003224004080358,0.001279811540667119
13.211025718611868,0.12003224004080358,0.001279811540667119
13.336883154881132,0.12003224004080358,0.001279811540667119
13.46385522527871,0.12003224004080358,0.001279811540667119
13.591951801364655,0.12003224004080358,0.001279811540667119
13.721182842124731,0.12003224004080358,0.001279811540667119
13.851558394744721,0.12003224004080358,0.001279811540667119
13.983088595391521,0.12003224004080358,0.001279811540667119
14.115783670001205,0.12003224004080358,0.001280973993442475
14.24965393507402,0.12003224004080358,0.001280973993442475
14.384709798476498,0.12003224004080358,0.001280973993442475
14.520961760250586,0.12003224004080358,0.001280973993442475
14.65842041343001,0.12003224004080358,0.001280973993442475
14.7970964448638,0.12003224004080358,0.001280973993442475
14.9370006360472,0.12003224004080358,0.001280973993442475
15.078143863959848,0.12003224004080358,0.001280973993442475
15.220537101911441,0.12003224004080358,0.001280973993442475
15.364191420394828,0.12003224004080358,0.001280973993442475
15.509117987946743,0.12003224004080358,0.001280973993442475
15.655328072016081,0.12003224004080358,0.001280973993442475
15.80283303983992,0.12003224004080358,0.001280973993442475
15.951644359327231,0.12003224004080358,0.001280973993442475
16.101773599950523,0.12003224004080358,0.001280973993442475
16.25323243364529,0.12003224004080358,0.001280973993442475
16.406032635717434,0.12003224004080358,0.001280973993442475
16.560186085758797,0.12003224004080358,0.001280973993442475
16.715704768570717,0.12003224004080358,0.001280973993442475
16.872600775095812,0.12003224004080358,0.001280973993442475
17.03088630335797,0.12003224004080358,0.001281555219830153
17.190573659410756,0.12003224004080358,0.001281555219830153
17.351675258294097,0.12003224004080358,0.001281555219830153
17.514203624999546,0.12003224004080358,0.001281555219830153
17.678171395444,0.12003224004080358,0.001281555219830153
17.843591317452145,0.12003224004080358,0.001281555219830153
18.01047625174751,0.12004485435805366,0.001282136446217831
18.178839172952365,0.12004485435805366,0.001282136446217831
18.348693170596395,0.12004485435805366,0.001282136446217831
18.520051450134414,0.12004485435805366,0.001282136446217831
18.69292733397301,0.12004485435805366,0.001282136446217831
18.86733426250632,0.12004485435805366,0.001282136446217831
19.04328579516091,0.12004485435805366,0.0012827176726055089
19.220795611450054,0.12004485435805366,0.0012827176726055089
19.399877512037214,0.12004485435805366,0.0012827176726055089
19.58054541980896,0.12004485435805366,0.0012827176726055089
19.76281338095746,0.12004485435805366,0.0012827176726055089
19.94669556607251,0.12004485435805366,0.0012827176726055089
20.13220627124322,0.12004485435805366,0.0012827176726055089
20.31935991916947,0.12004485435805366,0.0012827176726055089
20.508171060283253,0.12004485435805366,0.0012827176726055089
20.698654373879876,0.12004485435805366,0.0012827176726055089
20.890824669259253,0.12004485435805366,0.0012827176726055089
21.084696886877197,0.12004485435805366,0.0012827176726055089
21.280286099507073,0.12004485435805366,0.0012827176726055089
21.47760751341157,0.12004485435805366,0.0012827176726055089
21.67667646952498,0.12004485435805366,0.0012827176726055089
21.87750844464583,0.12004485435805366,0.0012827176726055089
22.0801190526402,0.14004485435805367,0.0012827176726055089
22.284524045655616,0.14004485435805367,0.0012827176726055089
22.490739315345706,0.14004485435805367,0.0012827176726055089
22.698780894105713,0.14004485435805367,0.0012827176726055089
22.908664956318958,0.14004485435805367,0.0012827176726055089
23.120407819614336,0.14005746867530375,0.0012827176726055089
23.334025946134936,0.14005746867530375,0.0012827176726055089
23.549535943817883,0.14005746867530375,0.0012827176726055089
23.766954567685584,0.14005746867530375,0.0012827176726055089
23.986298721148344,0.14005746867530375,0.0012827176726055089
24.207585457318498,0.14018361184780453,0.0012827176726055089
24.43083198033629,0.14018361184780453,0.0012827176726055089
24.656055646707376,0.14018361184780453,0.0012827176726055089
24.883273966652247,0.14018361184780453,0.0012827176726055089
25.112504605467535,0.14018361184780453,0.0012827176726055089
25.343765384899474,0.14018361184780453,0.0012827176726055089
25.577074284529438,0.14018361184780453,0.0012827176726055089
25.812449443171793,0.14018361184780453,0.0012827176726055089
26.049909160284074,0.14018361184780453,0.001283298898993187
26.289471897389753,0.14018361184780453,0.001283298898993187
26.531156279513517,0.14018361184780453,0.001283298898993187
26.774981096629297,0.14018361184780453,0.001283298898993187
27.020965305121077,0.14018361184780453,0.001283298898993187
27.269128029256734,0.14018361184780453,0.001283298898993187
27.519488562674823,0.14018361184780453,0.001283298898993187
27.772066369884623,0.14018361184780453,0.001283298898993187
28.02688108777935,0.1668502785144712,0.001283298898993187
28.28395252716294,0.1668502785144712,0.001283298898993187
28.543300674290183,0.1668502785144712,0.001283298898993187
28.804945692420628,0.1668502785144712,0.001283298898993187
29.068907923386114,0.1679613896255823,0.001283298898993187
29.335207889172374,0.1679613896255823,0.001283298898993187
29.60386629351446,0.1679613896255823,0.001283298898993187
29.87490402350636,0.1679613896255823,0.001283298898993187
30.148342151224963,0.17462805629224895,0.001283298898993187
30.424201935368256,0.17462805629224895,0.001283298898993187
30.702504822908146,0.17462805629224895,0.001283298898993187
30.983272450757813,0.17462805629224895,0.001283298898993187
31.266526647453965,0.17489472295891562,0.001283298898993187
31.552289434853886,0.17489472295891562,0.001283298898993187
31.840583029847547,0.17489472295891562,0.001283298898993187
32.13142984608484,0.22156138962558225,0.001283880125380865
32.42485249571823,0.22156138962558225,0.001283880125380865
32.72087379116067,0.22156138962558225,0.001283880125380865
33.01951674685928,0.22822805629224893,0.001688501755808947
33.32080458108447,0.22822805629224893,0.001688501755808947
33.62476071773522,0.22822805629224893,0.001688501755808947
33.93140878816012,0.22822805629224893,0.001688501755808947
34.24077263299462,0.38822805629224894,0.001688501755808947
34.552876304014504,0.38822805629224894,0.001688501755808947
34.867744066005905,0.38822805629224894,0.001688501755808947
35.18540039865174,0.40156138962558224,0.0016890829821966248
35.50586999843486,0.40156138962558224,0.0016890829821966248
35.8291777805582,0.40156138962558224,0.0016890829821966248
36.15534888088175,0.40156138962558224,0.0016896642085843028
36.484408657876855,0.40156138962558224,0.0016896642085843028
36.8163826945976,0.40156138962558224,0.0016896642085843028
37.151296800669904,0.40933916740336007,0.001690245434971981
37.489177014298086,0.40933916740336007,0.001690245434971981
37.83004960428921,0.40933916740336007,0.001690245434971981
38.173941072095346,0.4106805815447742,0.001690245434971981
38.520878153874044,0.4106805815447742,0.001690245434971981
38.87088782256687,0.4106805815447742,0.001690245434971981
39.22399728999651,0.4106805815447742,0.001690245434971981
39.580234008982295,0.4106805815447742,0.001690245434971981
39.93962567547463,0.4106805815447742,0.001690245434971981
40.30220023070821,0.4317916926558853,0.001690826661359659
40.667985863374334,0.4317916926558853,0.001690826661359659
41.037011011812424,0.438458359322552,0.001690826661359659
41.40930436622107,0.438458359322552,0.001690826661359659
41.78489487088852,0.438458359322552,0.001690826661359659
42.163811726443,0.47953310679729944,0.001690826661359659
42.54608439212291,0.47953310679729944,0.001690826661359659
42.93174258806719,0.47953310679729944,0.001690826661359659
43.32081629762598,0.48064421790841055,0.001690826661359659
43.71333576969158,0.48064421790841055,0.001690826661359659
44.10933152105033,0.5039046954735239,0.001690826661359659
44.50883433875505,0.5039046954735239,0.001690826661359659
44.91187528251869,0.5039046954735239,0.001690826661359659
45.318485687128984,0.5053805705917831,0.001690826661359659
45.728697164884736,0.5053805705917831,0.001690826661359659
46.14254160805345,0.5075150663778918,0.001690826661359659
46.56005119135091,0.5075150663778918,0.001690826661359659
46.98125837444248,0.5075150663778918,0.001690826661359659
47.40619590446691,0.5348376775415625,0.0016914078877473366
47.834896818582145,0.5348376775415625,0.0016914078877473366
48.26739444653391,0.5348376775415625,0.0016914078877473366
48.703722413246865,0.5348376775415625,0.0016914078877473366
49.143914641438926,0.5348376775415625,0.0016919891141350149
49.58800535425855,0.5348376775415625,0.0016919891141350149
50.03602907794547,0.5352417179456029,0.001692570340522693
50.488020644514904,0.5352417179456029,0.001692570340522693
50.944015194465706,0.5352417179456029,0.001692570340522693
51.404048179512344,0.5356457583496433,0.0016960576988487607
51.86815536534106,0.5356457583496433,0.0016960576988487607
52.336372834390644,0.5356457583496433,0.0022414264023636623
52.8087369886576,0.5356457583496433,0.0022414264023636623
53.285284552526306,0.5381109903800927,0.0022501447981788324
53.766052575624045,0.5381109903800927,0.0022501447981788324
54.25107843570178,0.5381109903800927,0.002285835507657194
54.74039984153966,0.5381109903800927,0.002285835507657194
55.23405483587917,0.5381109903800927,0.002310655579048511
55.732081798380534,0.5381109903800927,0.002310655579048511
56.23451944860666,0.5387816974507998,0.002932041360610026
56.741406849033424,0.5387816974507998,0.002932041360610026
57.2527834080866,0.5387943117680499,0.0032696808831245753
57.768688883205726,0.5387943117680499,0.0032696808831245753
58.28916338393512,0.5387948929944376,0.003643013394436654
58.81424737504203,0.5387948929944376,0.003643013394436654
59.34398167966292,0.5387948929944376,0.00481826452750977
59.87840748247708,0.5387948929944376,0.00481826452750977
60.41756633290864,0.5390615596611041,0.005505751605999274
60.96150014835687,0.5390615596611041,0.005505751605999274
61.51025121745504,0.5391762509691304,0.005708380761843554
62.06386220335831,0.5391762509691304,0.005970358245782159
62.622376147060336,0.5391762509691304,0.005970358245782159
63.185836470739915,0.5397190488629217,0.006307204507003553
63.75428698113662,0.5397190488629217,0.006307204507003553
64.32777187295667,0.5404926611849209,0.007275317398376988
64.90633573230889,0.5404926611849209,0.007275317398376988
65.4900235401711,0.5404926611849209,0.36206884728825384
66.07888067588715,0.5404926611849209,0.3646212234570116
66.67295292069515,0.5404926611849209,0.3646212234570116
67.27228646128643,0.540505275502171,0.3655688811037255
67.87692789339677,0.540505275502171,0.3655688811037255
68.48692422542878,0.540505275502171,0.37646122686298006
69.1023228821067,0.5467362123213432,0.3789869526740471
69.72317170816343,0.5467362123213432,0.3789869526740471
70.3495189720603,0.5474627453059406,0.39279990700144907
70.98141336973971,0.5474627453059406,0.39279990700144907
71.61890402841114,0.5474753596231907,0.3955104171914183
72.26204051037033,0.547525816892191,0.4420844843428547
72.91087281685292,0.547525816892191,0.4420844843428547
73.56545139192156,0.5475384312094411,0.4447316494973436
74.22582712638786,0.5475510455266912,0.454122409400935
74.89205136176886,0.5475510455266912,0.454122409400935
75.56417589427873,0.5475636598439413,0.4551473601528672
76.24225297885565,0.5708115230918046,0.4578620021641012
76.92633533322426,0.5708115230918046,0.4578620021641012
77.61647614199458,0.5708493660435549,0.4616787104974865
78.31272906079668,0.5708619803608049,0.4621892972584471
79.01514822045223,0.5709124376298053,0.4636011607635135
79.72378823118294,0.5709124376298053,0.4636011607635135
80.43870418685626,0.571179104296472,0.4640471681588906
81.15995166926882,0.5714709995976388,0.46541892704320714
81.88758675246757,0.5714709995976388,0.46541892704320714
82.62166600710923,0.5914709995976388,0.4658457539677909
83.36224650485866,0.5914709995976388,0.46824006859726525
84.1093858228258,0.5914709995976388,0.4690861842894144
84.8631420480421,0.5914709995976388,0.4690861842894144
85.62357378197649,0.5920569470008826,0.4711987217297087
86.39074014509148,0.5920569470008826,0.4785436120384956
87.16470078143949,0.5923236136675493,0.4787861731518109
87.94551586330002,0.5923236136675493,0.4787861731518109
88.73324609585748,0.5923236136675493,0.4894217435242249
89.52795272192127,0.5923236136675493,0.49016817036769983
90.32969752668679,0.6056569470008827,0.49241937683270304
91.13854284253912,0.6056701425445205,0.4933214290520806
91.95455155389908,0.6056701425445205,0.4933214290520806
92.77778710211226,0.6056701425445205,0.49446840894126987
93.60831349038136,0.6056701425445205,0.5023138502851693
94.44619528874189,0.6190034758778538,0.5092902182361154
95.29149763908273,0.6190034758778538,0.5100575692295467
96.14428626021027,0.6190034758778538,0.5103862783213406
97.00462745295789,0.6390034758778538,0.5138269854631335
97.87258810534058,0.6390034758778538,0.5138269854631335
98.74823569775523,0.6390034758778538,0.5156610461842698
99.63163830822691,0.6390034758778538,0.5165527334344876
100.52286461770177,0.6390034758778538,0.5303010332648211
101.42198391538633,0.6390034758778538,0.5312474048800206
102.32906610413502,0.6390034758778538,0.5393172446806871
103.24418170588444,0.6390034758778538,0.5434713595311202
104.16740186713622,0.6630346596330281,0.9237550836965537
105.09879836448843,0.6697013262996948,0.9242488148922717
106.0384436102159,0.6697827612305208,0.9254954080726749
106.9864106578999,0.6697827612305208,0.9254954080726749
107.94277320810801,0.6700441991390176,0.9263101104891718
108.90760561412351,0.6700476864973436,0.9291101601173101
109.88098288772669,0.6700476864973436,0.9305304699325277
110.8629807050263,0.6700603008145937,0.9323667658497429
111.85367541234318,0.6700603008145937,0.9361032032569057
112.85314403214586,0.6700603008145937,0.9462557400603252
113.86146426903872,0.6700603008145937,0.9466208305147128
114.87871451580335,0.6700603008145937,0.9489827200452161
115.90497385949284,0.6700603008145937,0.9675941410806594
116.94032208758108,0.6700603008145937,0.9685543036178957
117.98483969416552,0.6700603008145937,0.9694302977556466
119.03860788622534,0.6700729151318437,0.9798857686898149
120.10170858993496,0.6700981437663439,0.9908343170246193
121.17422445703352,0.6700981437663439,0.991081355285757
122.25623887125062,0.6700981437663439,0.9918729942087317
123.34783595478926,0.6705613811973233,0.9920824254179494
124.44910057486551,0.6705613811973233,0.9922701153509926
125.56011835030726,0.6705613811973233,0.9934729842346989
126.68097565821033,0.6708292103167653,0.9941255344933766
127.81175964065396,0.6708292103167653,0.9942492262872246
128.95255821147583,0.6708292103167653,0.9955036365301129
130.10346006310704,0.6708292103167653,0.9957058571228483
131.2645546734674,0.6708292103167653,0.9988368629803618
132.43593231292226,0.6708292103167653,0.9994469837127389
133.61768405130024,0.6708292103167653,0.9995208627005252
134.809901764974,0.6708292103167653,0.9995493427935215
136.01267814400305,0.6713625436500986,0.9996726892608114
137.2261066993399,0.6713625436500986,0.9997073901807934
138.4502817701004,0.6713625436500986,0.9997644136033369
139.685298530898,0.6713751579673487,0.9997979520705433
140.93125299924347,0.6713877722845988,0.9998336427800217
142.18824204300927,0.8313877722845988,0.999847592213326
143.45636338796146,0.8313877722845988,0.9998654375680651
144.73571562535687,0.8313877722845988,0.9998741559638804
146.02639821960847,0.8313877722845988,0.999885780491634
147.32851151601812,0.8380544389512655,0.9998898490763476
148.64215674857815,0.8380980309303413,0.999892755208286
149.96743604784177,0.8793105572396418,0.9998944988874492
151.30445244886363,0.8793105572396418,0.9998956613402245
152.65330989920963,0.902558420487505,0.9998956613402245
154.01411326703933,0.9026088777565053,0.9999106005630252
155.38696834925844,0.9026088777565053,0.999911181789413
156.77198187974435,0.9026088777565053,0.9999117630158006
158.16926153764402,0.9026088777565053,0.9999243773330507
159.57891595574586,0.9026088777565053,0.9999255397858261
161.00105472892542,0.9026088777565053,0.9999410602350145
162.43578842266552,0.9026088777565053,0.9999416414614022
163.883228581653,0.9026088777565053,0.9999422226877899
165.3434877384504,0.9026341063910055,0.9999428039141776
166.81667942224493,0.9026341063910055,0.9999439663669528
168.30291816767505,0.9026370125229438,0.9999451288197283
169.80231952373492,0.9026370125229438,0.9999451288197283
171.31500006275806,0.9027000841091942,0.999945710046116
172.84107738948023,0.9027000841091942,0.999945710046116
174.38067015018237,0.9027379270609445,0.9999468724988912
175.9338980419157,0.9027379270609445,0.9999474537252789
177.500881821807,0.9027379270609445,0.9999486161780544
179.08174331644724,0.9027505413781945,0.9999486161780544
180.67660543136304,0.9027505413781945,0.9999491974044421
182.28559216057204,0.9027631556954446,0.9999491974044421
183.90882859622297,0.9027631556954446,0.9999491974044421
185.54644093832133,0.9027631556954446,0.9999497786308297
187.19855650454005,0.9027631556954446,0.9999497786308297
188.865303740119,0.9027631556954446,0.9999497786308297
190.54681222785052,0.9027631556954446,0.9999503598572174
192.24321269815397,0.9027631556954446,0.999950941083605
193.95463703923957,0.9027631556954446,0.999950941083605
195.68121830736217,0.9027631556954446,0.999950941083605
197.42309073716598,0.9029019131851955,0.9999635554008551
199.18038975212005,0.9029523704541959,0.9999635554008551
200.95325197504798,0.9029523704541959,0.9999641366272427
202.74181523874904,0.9037935185076202,0.9999641366272427
204.5462185967144,0.9038061328248703,0.9999641366272427
206.36660233393778,0.9038061328248703,0.9999641366272427
208.20310797782224,0.9038061328248703,0.9999641366272427
210.05587830918313,0.9038061328248703,0.9999641366272427
211.92505737334918,0.9038061328248703,0.9999641366272427
213.81079049136042,0.9174313614593705,0.9999641366272427
215.7132242712676,0.9174313614593705,0.9999641366272427
217.63250661952952,0.9179217438672919,0.9999641366272427
219.5687867525124,0.9269836444775796,0.9999647178536304
221.52221520809084,0.9269836444775796,0.9999647178536304
223.49294385735146,0.9269842257039672,0.9999647178536304
225.48112591640034,0.9269968400212173,0.9999647178536304
227.48691595827512,0.9270466528272788,0.9999647178536304
229.5104699249615,0.9270466528272788,0.9999647178536304
231.55194513951858,0.9270466528272788,0.9999647178536304
233.61150031830897,0.9270466528272788,0.9999647178536304
235.68929558333875,0.9270592671445289,0.9999647178536304
237.78549247470622,0.9270592671445289,0.9999647178536304
239.90025396316096,0.9270592671445289,0.9999647178536304
242.03374446277445,0.9338142340319462,0.9999647178536304
244.18612984372163,0.9340809006986128,0.9999647178536304
246.35757744517798,0.9340940962422504,0.9999647178536304
248.54825608832851,0.9340946774686381,0.9999647178536304
250.75833608949335,0.9340975836005765,0.9999647178536304
252.98798927336884,0.9407642502672432,0.9999647178536304
255.2373889863865,0.9407642502672432,0.9999647178536304
257.5067101101897,0.9407642502672432,0.9999647178536304
259.7961290752306,0.9407642502672432,0.9999647178536304
262.1058238744856,0.9411066028374104,0.9999652990800182
264.4359740772952,0.9411066028374104,0.9999652990800182
266.7867608433237,0.941686312982338,0.9999652990800182
269.15836693664403,0.941686312982338,0.9999652990800182
271.5509767399467,0.9416868942087256,0.9999652990800182
273.964776268875,0.9416868942087256,0.9999652990800182
276.3999531864869,0.9417000897523635,0.9999652990800182
278.85669681784526,0.9417253183868636,0.9999658803064059
281.335198164736,0.9417253183868636,0.9999658803064059
283.8356499205196,0.9417631613386138,0.9999658803064059
286.3582464851107,0.9417889711995016,0.9999658803064059
288.90318398009265,0.9417895524258892,0.9999658803064059
291.47066026396465,0.9418652383293897,0.9999658803064059
294.060874947525,0.9418652383293897,0.9999658803064059
296.67402940938973,0.9418652383293897,0.9999658803064059
299.31032681164845,0.9418778526466398,0.9999658803064059
301.96997211566037,0.9418904669638899,0.9999658803064059
304.6531720979888,0.9418904669638899,0.9999658803064059
307.3601353664768,0.9418904669638899,0.9999658803064059
310.09107237646623,0.9418910481902776,0.9999658803064059
312.8461954471592,0.9430021593013886,0.9999658803064059
315.62571877812536,0.9430021593013886,0.9999658803064059
318.42985846595536,0.9430147736186387,0.9999658803064059
321.25883252106007,0.9430147736186387,0.9999658803064059
324.1128608846221,0.9430147736186387,0.9999658803064059
326.9921654456937,0.9430273879358888,0.9999658803064059
329.89697005844835,0.9430405834795266,0.9999658803064059
332.8275005595847,0.943103655065777,0.9999658803064059
335.7839847858837,0.943103655065777,0.9999658803064059
338.7666525919229,0.943103655065777,0.9999658803064059
341.7757358679463,0.943103655065777,0.9999658803064059
344.8114685578921,0.9439500318773711,0.9999658803064059
347.87408667758245,0.9439976924411608,0.9999658803064059
350.96382833307155,0.9440103067584109,0.9999658803064059
354.0809337391578,0.9440103067584109,0.9999658803064059
357.22564523805954,0.9440108879847984,0.9999658803064059
360.398207318256,0.9440108879847984,0.9999658803064059
363.59886663349596,0.9440114692111862,0.9999658803064059
366.8278720219721,0.9440114692111862,0.9999658803064059
370.08547452566995,0.9440114692111862,0.9999658803064059
373.3719274098835,0.9506781358778528,0.9999658803064059
376.68748618290596,0.9506781358778528,0.9999664615327936
380.03240861589467,0.9506781358778528,0.9999664615327936
383.40695476291154,0.9509395737863495,0.9999664615327936
386.81138698114137,0.9509395737863495,0.9999664615327936
390.24596995128934,0.9509395737863495,0.9999664615327936
393.71097069815744,0.9509395737863495,0.9999664615327936
397.2066586114065,0.9709395737863495,0.9999664615327936
400.733305466499,0.9709395737863495,0.9999664615327936
404.29118544582894,0.9709418986919002,0.9999664615327936
407.8805751600378,0.9709418986919002,0.9999664615327936
411.5017536695206,0.9709418986919002,0.9999664615327936
415.1550025061217,0.9709418986919002,0.9999664615327936
418.8406056950213,0.9709418986919002,0.9999664615327936
422.55884977681956,0.9709545130091503,0.9999664615327936
426.3100238298123,0.9709545130091503,0.9999664615327936
430.0944194924662,0.9709550942355379,0.9999664615327936
433.9123309860927,0.9709803228700381,0.9999664615327936
437.76405513772175,0.9709803228700381,0.9999664615327936
441.6498914031799,0.9709803228700381,0.9999664615327936
445.57014189037136,0.9710439756826762,0.9999664615327936
449.52511138276446,0.9711827331724271,0.9999664615327936
453.51510736308967,0.9711827331724271,0.9999664615327936
457.54044003724346,0.9711959287160647,0.9999664615327936
461.60142235840596,0.9778625953827313,0.9999664615327936
465.69837005137174,0.9778625953827313,0.9999664615327936
469.8316016370963,0.9778625953827313,0.9999664615327936
474.0014384574596,0.9778625953827313,0.9999664615327936
478.20820470024944,0.9778625953827313,0.9999664615327936
482.45222742436437,0.9780013528724822,0.9999664615327936
486.7338365852434,0.9780265815069824,0.9999664615327936
491.05336506051714,0.9780391958242325,0.9999664615327936
495.41114867588806,0.9780391958242325,0.9999670427591812
499.80752623123954,0.9791503069353437,0.9999670427591812
504.24283952697635,0.9791503069353437,0.9999670427591812
508.71743339059833,0.9791629212525937,0.9999670427591812
513.231655703508,0.9791881498870939,0.9999676239855688
517.7858574280591,0.9798668237432688,0.9999676239855688
522.3803926348412,0.9798668237432688,0.9999676239855688
527.0156185302072,0.9798668237432688,0.9999676239855688
531.6918954840452,0.9798668237432688,0.9999676239855688
536.409587057795,0.9801408759690156,0.9999676239855688
541.1690600327145,0.9801408759690156,0.9999676239855688
545.9706844383951,0.9801414571954034,0.9999676239855688
550.8148335815285,0.980142038421791,0.9999676239855688
555.7018840749328,0.980142038421791,0.9999676239855688
560.6322158668299,0.980142038421791,0.9999676239855688
565.6062122703865,0.980142038421791,0.9999676239855688
570.6242599935143,0.980142038421791,0.9999676239855688
575.6867491689351,0.9801546527390411,0.9999682052119565
580.7940733845124,0.9801546527390411,0.9999687864383443
585.9466297138516,0.9801546527390411,0.9999687864383443
591.1448187471684,0.9801798813735413,0.9999687864383443
596.3890446224366,0.9801924956907914,0.9999693676647318
601.6797150568062,0.980784820152969,0.9999699488911195
607.0172413783017,0.9807865638321321,0.9999699488911195
612.4020385578018,0.9807865638321321,0.9999699488911195
617.8345252413012,0.9807877262849075,0.9999699488911195
623.3151237824594,0.9807912136432335,0.9999699488911195
628.8442602754347,0.9808016757182116,0.9999699488911195
634.4223645880151,0.9808142900354617,0.9999705301175073
640.0498703950352,0.9808142900354617,0.9999711113438949
645.727215212095,0.9808142900354617,0.9999711113438949
651.4548404295734,0.9808142900354617,0.9999711113438949
657.2331913469454,0.9808154524882372,0.9999711113438949
663.0627172074021,0.9808160337146249,0.9999711113438949
668.9438712327781,0.9808183586201754,0.9999711113438949
674.8771106587848,0.9810850252868419,0.9999711113438949
680.8628967705632,0.9810850252868419,0.9999711113438949
686.9016949385438,0.9810850252868419,0.9999716925702826
692.9939746546278,0.9810850252868419,0.9999722737966704
699.1402095686885,0.981097639604092,0.9999722737966704
705.340877525396,0.9811228682385922,0.9999722737966704
711.5964606013664,0.9811366450086177,0.9999722737966704
717.9074451426434,0.9811366450086177,0.9999722737966704
724.2743218025063,0.9811401323669439,0.9999722737966704
730.6975855796202,0.9811527466841939,0.9999722737966704
737.1777358565178,0.981165361001444,0.9999728550230579
743.715276438425,0.981165361001444,0.9999728550230579
750.3107155924295,0.981165361001444,0.9999728550230579
756.9645660869965,0.981165361001444,0.9999728550230579
763.6773452318353,0.981167104680607,0.9999728550230579
770.4495749181149,0.9811676859069947,0.9999728550230579
777.2817816590434,0.9811808814506325,0.9999734362494457
784.1744966307992,0.9811814626770202,0.9999740174758334
791.1282557138287,0.9811814626770202,0.9999740174758334
798.1435995345087,0.9811826251297956,0.9999740174758334
805.2210735071776,0.9811843688089584,0.9999751799286086
812.36122787654,0.9811849500353461,0.9999751799286086
819.5646177604458,0.9811855312617339,0.9999751799286086
826.8318031930457,0.9811855312617339,0.9999751799286086
834.1633491683363,0.9811861124881216,0.9999757611549963
841.5598256840826,0.9811861124881216,0.9999757611549963
849.0218077861343,0.9811866937145093,0.999976342381384
856.5498756131327,0.9811866937145093,0.9999769236077718
864.1446144416145,0.9811866937145093,0.9999775048341595
871.8066147315147,0.9811993080317594,0.9999780860605472
879.536472172073,0.9811993080317594,0.9999780860605472
887.3347877281428,0.9812004704845348,0.9999786672869347
895.2021676869194,0.9812004704845348,0.9999786672869347
903.1392237050723,0.9812136660281726,0.9999786672869347
911.1465728563002,0.9814803326948394,0.9999786672869347
919.2248376793058,0.9814814951476145,0.9999792485133224
927.3746462261959,0.9814820763740022,0.9999792485133224
935.5966321113104,0.9814946906912523,0.9999792485133224
943.8914345604803,0.98149527191764,0.9999798297397101
952.2596984607293,0.9826063830287513,0.9999798297397101
960.7020744104084,0.9826075454815266,0.9999798297397101
969.2192187697777,0.9826075454815266,0.9999798297397101
977.8117937120362,0.9826075454815266,0.9999798297397101
986.4804672748021,0.9826201597987767,0.9999804109660977
995.2259134120512,0.9826333553424144,0.9999804109660977
1004.0488120465143,0.9826333553424144,0.9999804109660977
1012.9498491225348,0.9826465508860521,0.9999804109660977
1021.9297166594037,0.9826649774671791,0.9999804109660977
1030.9891128051572,0.9826787542372043,0.9999804109660977
1040.1287418908569,0.9826793354635921,0.9999809921924854
1049.3493144853471,0.9826936934600053,0.9999809921924854
1058.6515474505,0.9826936934600053,0.9999809921924854
1068.0361639969487,0.9826942746863928,0.9999809921924854
1077.5038937403108,0.9827074702300306,0.9999809921924854
1087.0554727579183,0.9827074702300306,0.9999809921924854
1096.6916436460415,0.9827074702300306,0.9999809921924854
1106.413155577622,0.9827074702300306,0.9999809921924854
1116.2207643605207,0.9827086326828061,0.9999809921924854
1126.1152324962761,0.9827218282264437,0.9999809921924854
1136.0973292393867,0.9827344425436938,0.9999809921924854
1146.167830657119,0.9827470568609439,0.9999809921924854
1156.327519689839,0.9827470568609439,0.9999809921924854
1166.5771862118877,0.9827470568609439,0.9999809921924854
1176.9176270929886,0.9827470568609439,0.9999809921924854
1187.3496462602004,0.9833772242748716,0.9999809921924854
1197.87405476042,0.9834024529093718,0.9999809921924854
1208.4916708234373,0.9834024529093718,0.9999809921924854
1219.2033199255497,0.9834150672266219,0.9999809921924854
1230.0098348537413,0.9835159817646225,0.9999815734188732
1240.9120557704223,0.9837952627485392,0.9999815734188732
1251.9108302787572,0.9838457200175396,0.9999815734188732
1263.007013488556,0.9839466345555401,0.9999815734188732
1274.201468082758,0.9839592488727902,0.9999815734188732
1285.4950643845018,0.9839592488727902,0.9999815734188732
1296.8886804247882,0.984085392045291,0.9999815734188732
1308.3832020107454,0.9842746068040422,0.9999815734188732
1319.9795227944933,0.9842872211212923,0.9999815734188732
1331.678544342626,0.9845665021052089,0.9999815734188732
1343.481176206303,0.9902668985206138,0.9999827358716485
1355.3883359919614,0.9958224540761694,0.9999827358716485
1367.4009494326579,0.9964021642210968,0.9999827358716485
1379.519950460041,0.9964021642210968,0.9999827358716485
1391.7462812769586,0.9964021642210968,0.9999827358716485
1404.0808924307134,0.9964021642210968,0.9999827358716485
1416.5247428869588,0.9964021642210968,0.9999833170980362
1429.0788001042606,0.9964021642210968,0.9999833170980362
1441.74404010931,0.9964021642210968,0.9999833170980362
1454.5214475728058,0.9964021642210968,0.9999833170980362
1467.412015886008,0.9964021642210968,0.9999833170980362
1480.4167472379718,0.9964021642210968,0.9999833170980362
1493.536652693462,0.9964021642210968,0.9999833170980362
1506.7727522715604,0.9964021642210968,0.9999833170980362
1520.1260750249648,0.9964526214900972,0.9999844795508115
1533.5976591199988,0.9964526214900972,0.9999844795508115
1547.1885519173222,0.9964652358073472,0.9999844795508115
1560.8998100533586,0.9964652358073472,0.9999844795508115
1574.7324995224458,0.9964778501245973,0.9999844795508115
1588.6876957597112,0.9964904644418474,0.9999844795508115
1602.7664837246855,0.9964904644418474,0.9999844795508115
1616.969957985647,0.9965156930763476,0.9999844795508115
1631.299222804728,0.9966670648833486,0.9999844795508115
1645.755392223763,0.9968436653248496,0.9999844795508115
1660.3395901509002,0.9968436653248496,0.9999844795508115
1675.0529504479814,0.9968436653248496,0.9999844795508115
1689.8966170186957,0.9968436653248496,0.9999844795508115
1704.871743897513,0.9968436653248496,0.9999844795508115
1719.9794953394062,0.9968436653248496,0.9999844795508115
1735.221045910363,0.9968436653248496,0.9999844795508115
1750.5975805787111,0.9968436653248496,0.9999844795508115
1766.110294807239,0.9968436653248496,0.9999844795508115
1781.7603946461397,0.9968688939593497,0.9999844795508115
1797.5490968267775,0.9968688939593497,0.9999850607771993
1813.477628856282,0.9968688939593497,0.9999850607771993
1829.5472291129827,0.9968688939593497,0.9999850607771993
1845.75914694269,0.9968815082765998,0.9999850607771993
1862.1146427558187,0.9968815082765998,0.999985642003587
1878.6149881253914,0.9968815082765998,0.999985642003587
1895.26146588589,0.9968941225938499,0.999985642003587
1912.0553702329935,0.9971555605023467,0.999985642003587
1928.9980068241962,0.9971681748195967,0.999985642003587
1946.0906928803165,0.9971681748195967,0.9999988375472245
1963.3347572879084,0.9971681748195967,0.9999988375472245
1980.7315407025692,0.9971681748195967,0.9999994187736123
1998.2823956531806,0.9971681748195967,0.9999994187736123
2015.9886866470558,0.9971681748195967,0.9999994187736123
2033.851790276025,0.9971681748195967,0.9999994187736123
2051.8730953234613,0.9971681748195967,0.9999994187736123
2070.054002872251,0.9971681748195967,0.9999994187736123
2088.395926413725,0.9971681748195967,0.9999994187736123
2106.900291957551,0.9971681748195967,0.9999994187736123
2125.5685381425933,0.9971681748195967,0.9999994187736123
2144.402116348773,0.9971681748195967,0.9999994187736123
2163.4024908098986,0.9971681748195967,0.9999994187736123
2182.571138727507,0.9971681748195967,0.9999994187736123
2201.909550385708,0.9971681748195967,0.9999994187736123
2221.419229267051,0.9971807891368468,0.9999994187736123
2241.1016921694136,0.9971807891368468,0.9999994187736123
2260.958469323919,0.9971807891368468,0.9999994187736123
2280.9911045139193,0.9971807891368468,1.0
2301.2011551950072,0.9971807891368468,1.0
2321.5901926161064,0.9971807891368468,1.0
2342.159801941629,0.9971934034540969,1.0
2362.911582374715,0.9971934034540969,1.0
2383.8471472815645,0.9971934034540969,1.0
2404.9681243168716,0.9971934034540969,1.0
2426.2761555503603,0.9971934034540969,1.0
2447.7728975944615,0.9971934034540969,1.0
2469.4600217330985,0.9971934034540969,1.0
2491.3392140516253,0.9971934034540969,1.0
2513.412175567913,0.9971934034540969,1.0
2535.680622364596,0.9971934034540969,1.0
2558.1462857224915,0.9971934034540969,1.0
2580.810912255202,0.9971934034540969,1.0
2603.676264044896,0.9974600701207634,1.0
2626.7441187793197,0.9974600701207634,1.0
2650.016269889993,0.9975105273897638,1.0
2673.494526691646,0.9975105273897638,1.0
2697.180714522884,0.9988281051935123,1.0
2721.0766748881006,0.9988281051935123,1.0
2745.1842656006506,0.9988281051935123,1.0
2769.505360927277,0.9988281051935123,1.0
2794.0418517338403,0.9988281051935123,1.0
2818.795645632321,0.9988281051935123,1.0
2843.768667129124,0.9988281051935123,1.0
2868.9628577747085,0.9988281051935123,1.0
2894.380176314529,0.9988281051935123,1.0
2920.022598841324,0.9988281051935123,1.0
2945.892118948751,0.9988281051935123,1.0
2971.990747886369,0.9988281051935123,1.0
2998.320514716017,0.9988281051935123,1.0
3024.8834664695714,0.9988281051935123,1.0
3051.6816683080697,0.9988281051935123,1.0
3078.717203682284,0.9988281051935123,1.0
3105.992174494715,0.9988281051935123,1.0
3133.508701262969,0.9988281051935123,1.0
3161.2689232846656,0.9988281051935123,1.0
3189.2749988037103,0.9988281051935123,1.0
3217.5291051781396,0.9988281051935123,1.0
3246.0334390493517,0.9988281051935123,1.0
3274.790216512934,0.9988281051935123,1.0
3303.8016732909164,0.9988281051935123,1.0
3333.070064905604,0.9988281051935123,1.0
3362.597666854955,0.9988281051935123,1.0
3392.386774789449,0.9988281051935123,1.0
3422.439704690613,0.9988281051935123,1.0
3452.758793051028,0.9988281051935123,1.0
3483.3463970560356,0.9988281051935123,1.0
3514.2048947669527,0.9988281051935123,1.0
3545.3366853059756,0.9988281051935123,1.0
3576.7441890427217,0.9988281051935123,1.0
3608.4298477823586,0.9988281051935123,1.0
3640.396124955493,0.9988281051935123,1.0
3672.645505809647,0.9988407195107624,1.0
3705.180497602521,0.9988407195107624,1.0
3738.0036297968813,0.9988407195107624,1.0
3771.1174542572335,0.9988407195107624,1.0
3804.52454544824,0.9988407195107624,1.0
3838.227500634828,0.9988407195107624,1.0
3872.228940084169,0.9988407195107624,1.0
3906.5315072693397,0.9988407195107624,1.0
3941.1378690748957,0.9988407195107624,1.0
3976.0507160041648,0.9988407195107624,1.0
4011.2727623884402,0.9988533338280124,1.0
4046.806746598032,0.9988911767797627,1.0
4082.655431255115,0.9988911767797627,1.0
4118.821603448567,0.9988911767797627,1.0
4155.308074950594,0.9988911767797627,1.0
4192.1176824354,0.9988911767797627,1.0
4229.253287699657,0.9988911767797627,1.0
4266.717777885069,0.9988911767797627,1.0
4304.514065702772,0.9988911767797627,1.0
4342.645089659816,0.9988911767797627,1.0
4381.113814287642,0.9988911767797627,1.0
4419.923230372506,0.9988911767797627,1.0
4459.076355188068,0.9988911767797627,1.0
4498.576232729906,0.9988911767797627,1.0
4538.425933952239,0.9988911767797627,1.0
4578.628557006622,0.9988911767797627,1.0
4619.187227482845,0.9988911767797627,1.0
4660.105098651954,0.9988911767797627,1.0
4701.385351711349,0.9988911767797627,1.0
4743.031196032178,0.9988911767797627,1.0
4785.045869408779,0.9988911767797627,1.0
4827.432638310482,0.9988911767797627,1.0
4870.194798135496,0.9988911767797627,1.0
4913.3356734671415,0.9988911767797627,1.0
4956.858618332352,0.9988911767797627,1.0
5000.76701646237,0.9988911767797627,1.0
5045.06428155589,0.9988911767797627,1.0
5089.753857544392,0.9988911767797627,1.0
5134.839218859963,0.9988911767797627,1.0
5180.323870705342,0.9989037910970128,1.0
5226.211349326519,0.9989037910970128,1.0
5272.5052222875875,0.9989037910970128,1.0
5319.209088748147,0.9989037910970128,1.0
5366.326579743143,0.9994266669140063,1.0
5413.861358465103,0.9994266669140063,1.0
5461.817120549007,0.9994266669140063,1.0
5510.197594359538,0.9994266669140063,1.0
5559.006541281017,0.9994266669140063,1.0
5608.247756009773,0.9994266669140063,1.0
5657.925066849191,0.9994266669140063,1.0
5708.042336007378,0.9994266669140063,1.0
5758.603459897364,0.9994518955485064,1.0
5809.612369440113,0.9994518955485064,1.0
5861.073030370053,0.9994518955485064,1.0
5912.98944354348,0.9994518955485064,1.0
5965.365645249534,0.9994645098657565,1.0
6018.205707524041,0.9994645098657565,1.0
6071.513738466116,0.9994645098657565,1.0
6125.293882557488,0.9994645098657565,1.0
6179.550320984803,0.9994645098657565,1.0
6234.287271964597,0.9994645098657565,1.0
6289.508991071342,0.9994645098657565,1.0
6345.21977156821,0.9994645098657565,1.0
6401.42394474094,0.9994645098657565,1.0
6458.1258802345055,0.9994645098657565,1.0
6515.329986392868,0.9994645098657565,1.0
6573.040710601741,0.9994645098657565,1.0
6631.26253963428,0.9994645098657565,1.0
6690.000001,1.0,1.0


==> data/payload_cdf_log_necstgen_v3_facebook_video1a.csv <==
x,real_cdf,synth_cdf
0.0,0.019230769230769232,0.0
0.00915586600662371,0.019230769230769232,0.0
0.018395561895578668,0.019230769230769232,0.0
0.027719855202034852,0.019230769230769232,0.0
0.03712952048861141,0.019230769230769232,0.0
0.04662533940971903,0.019230769230769232,0.0
0.056208100776491486,0.019230769230769232,0.0
0.06587860062231155,0.019230769230769232,0.0
0.07563764226893703,0.019230769230769232,0.0
0.08548603639323206,0.019230769230769232,0.0
0.09542460109450956,0.019230769230769232,0.0
0.10545416196249012,0.019230769230769232,0.0
0.11557555214588319,0.019230769230769232,0.0
0.12578961242159614,0.019230769230769232,0.0
0.13609719126457712,0.019230769230769232,0.0
0.14649914491829716,0.019230769230769232,0.0
0.15699633746587774,0.019230769230769232,0.0
0.1675896409018697,0.019230769230769232,0.0
0.17827993520468913,0.019230769230769232,0.0
0.18906810840971652,0.019230769230769232,0.0
0.1999550566830654,0.019230769230769232,0.0
0.21094168439602612,0.019230769230769232,0.0
0.22202890420019133,0.019230769230769232,0.0
0.23321763710326948,0.019230769230769232,0.0
0.24450881254559215,0.019230769230769232,0.0
0.255903368477322,0.019230769230769232,0.0
0.2674022514363677,0.019230769230769232,0.0
0.27900641662701225,0.019230769230769232,0.0
0.29071682799926113,0.019230769230769232,0.0
0.3025344583289168,0.019230769230769232,0.0
0.31446028929838654,0.019230769230769232,0.0
0.32649531157823036,0.019230769230769232,0.0
0.33864052490945523,0.019230769230769232,0.0
0.35089693818656265,0.019230769230769232,0.0
0.363265569541357,0.019230769230769232,0.0
0.3757474464275213,0.019230769230769232,0.0
0.38834360570596643,0.019230769230769232,0.0
0.40105509373096304,0.019230769230769232,0.0
0.41388296643706135,0.019230769230769232,0.0
0.4268282894268068,0.019230769230769232,0.0
0.43989213805925864,0.019230769230769232,0.0
0.4530755975393202,0.019230769230769232,0.0
0.4663797630078849,0.019230769230769232,0.0
0.4798057396328097,0.019230769230769232,0.0
0.49335464270072044,0.019230769230769232,0.0
0.5070275977096577,0.019230769230769232,0.0
0.5208257404625712,0.019230769230769232,0.0
0.5347502171616709,0.019230769230769232,0.0
0.5488021845036398,0.019230769230769232,0.0
0.5629828097757212,0.019230769230769232,0.0
0.5772932709526839,0.019230769230769232,0.0
0.5917347567946759,0.019230769230769232,0.0
0.6063084669459737,0.019230769230769232,0.0
0.6210156120346363,0.019230769230769232,0.0
0.6358574137730705,0.019230769230769232,0.0
0.6508351050595187,0.019230769230769232,0.0
0.6659499300804742,0.019230769230769232,0.0
0.6812031444140353,0.019230769230769232,0.0
0.6965960151342045,0.019230769230769232,0.0
0.7121298209161451,0.019230769230769232,0.0
0.727805852142398,0.019230769230769232,0.0
0.7436254110100741,0.019230769230769232,0.0
0.7595898116390265,0.019230769230769232,0.0
0.7757003801810138,0.019230769230769232,0.0
0.7919584549298618,0.019230769230769232,0.0
0.8083653864326361,0.019230769230769232,0.0
0.8249225376018297,0.019230769230769232,0.0
0.8416312838285798,0.019230769230769232,0.0
0.8584930130969205,0.019230769230769232,0.0
0.8755091260990825,0.019230769230769232,0.0
0.8926810363518455,0.019230769230769232,0.0
0.9100101703139607,0.019230769230769232,0.0
0.927497967504644,0.019230769230769232,0.0
0.945145880623156,0.019230769230769232,0.0
0.9629553756694775,0.019230769230769232,0.0
0.9809279320660892,0.019230769230769232,0.0
0.9990650427808644,0.019230769230769232,0.0
1.0173682144510914,0.019230769230769232,0.0
1.0358389675086275,0.019230769230769232,0.0
1.0544788363061997,0.019230769230769232,0.0
1.0732893692448633,0.019230769230769232,0.0
1.0922721289026267,0.019230769230769232,0.0
1.1114286921642524,0.019230769230769232,0.0
1.130760650352249,0.019230769230769232,0.0
1.1502696093590608,0.019230769230769232,0.0
1.1699571897804675,0.019230769230769232,0.0
1.1898250270502069,0.019230769230769232,0.0
1.20987477157583,0.019230769230769232,0.0
1.2301080888757965,0.019230769230769232,0.0
1.2505266597178308,0.019230769230769232,0.0
1.2711321802585418,0.019230769230769232,0.0
1.2919263621843202,0.019230769230769232,0.0
1.3129109328535282,0.019230769230769232,0.0
1.3340876354399904,0.019230769230769232,0.0
1.355458229077796,0.019230769230769232,0.0
1.3770244890074315,0.019230769230769232,0.0
1.3987882067232467,0.019230769230769232,0.0
1.420751190122274,0.019230769230769232,0.0
1.4429152636544083,0.019230769230769232,0.0
1.4652822684739637,0.019230769230769232,0.0
1.4878540625926169,0.019230769230769232,0.0
1.5106325210337492,0.019230769230769232,0.0
1.533619535988206,0.019230769230769232,0.0
1.5568170169714786,0.019230769230769232,0.0
1.5802268909823245,0.019230769230769232,0.0
1.603851102662846,0.019230769230769232,0.0
1.6276916144600264,0.019230769230769232,0.0
1.651750406788751,0.019230769230769232,0.0
1.6760294781963188,0.019230769230769232,0.0
1.7005308455284596,0.019230769230769232,0.0
1.7252565440968723,0.019230769230769232,0.0
1.7502086278482976,0.019230769230769232,0.0
1.775389169535137,0.019230769230769232,0.0
1.800800260887636,0.019230769230769232,0.0
1.8264440127876398,0.019230769230769232,0.0
1.852322555443947,0.019230769230769232,0.0
1.8784380385692623,0.019230769230769232,0.0
1.904792631558771,0.019230769230769232,0.0
1.931388523670351,0.019230769230769232,0.0
1.9582279242064318,0.019230769230769232,0.0
1.9853130626975184,0.019230769230769232,0.0
2.0126461890874,0.019230769230769232,0.0
2.0402295739200498,0.019230769230769232,0.0
2.0680655085282362,0.019230769230769232,0.0
2.0961563052238645,0.019230769230769232,0.0
2.1245042974900583,0.019230769230769232,0.0
2.153111840174997,0.019230769230769232,0.0
2.181981309687538,0.019230769230769232,0.0
2.2111151041946178,0.019230769230769232,0.0
2.240515643820469,0.019230769230769232,0.0
2.270185370847657,0.019230769230769232,0.0
2.300126749919959,0.019230769230769232,0.0
2.3303422682471018,0.019230769230769232,0.0
2.360834435811367,0.019230769230769232,0.0
2.391605785576103,0.019230769230769232,0.0
2.422658873696127,0.019230769230769232,0.0
2.4539962797300703,0.019230769230769232,0.0
2.4856206068546554,0.019230769230769232,0.0
2.517534482080944,0.019230769230769232,0.0
2.5497405564725555,0.019230769230769232,0.0
2.582241505365896,0.019230769230769232,0.0
2.615040028592392,0.019230769230769232,0.0
2.648138850702765,0.019230769230769232,0.0
2.6815407211933575,0.019230769230769232,0.0
2.7152484147345333,0.019230769230769232,0.0
2.749264731401164,0.019230769230769232,0.0
2.7835924969052326,0.019230769230769232,0.0
2.818234562830564,0.019230769230769232,0.0
2.8531938068696996,0.019230769230769232,0.0
2.8884731330629507,0.019230769230769232,0.0
2.9240754720396325,0.019230769230769232,0.0
2.9600037812615057,0.019230769230769232,0.0
2.9962610452684593,0.019230769230769232,0.0
3.032850275926427,0.019230769230769232,0.0
3.0697745126775846,0.019230769230769232,0.0
3.107036822792833,0.019230769230769232,0.0
3.1446403016265942,0.019230769230769232,0.0
3.1825880728739397,0.019230769230769232,0.0
3.220883288830076,0.019230769230769232,0.0
3.259529130652201,0.019230769230769232,0.0
3.2985288086237627,0.019230769230769232,0.0
3.3378855624211337,0.019230769230769232,0.0
3.37760266138273,0.019230769230769232,0.0
3.4176834047805897,0.019230769230769232,0.0
3.4581311220944455,0.019230769230769232,0.0
3.498949173288301,0.019230769230769232,0.0
3.5401409490895395,0.019230769230769232,0.0
3.581709871270588,0.019230769230769232,0.0
3.6236593929331677,0.019230769230769232,0.0
3.6659929987951307,0.019230769230769232,0.0
3.7087142054799433,0.019230769230769232,0.0
3.7518265618088034,0.019230769230769232,0.0
3.79533364909544,0.019230769230769232,0.0
3.8392390814436115,0.019230769230769232,0.0
3.8835465060473267,0.019230769230769232,0.0
3.928259603493811,0.019230769230769232,0.0
3.9733820880692567,0.019230769230769232,0.0
4.018917708067361,0.019230769230769232,0.0
4.064870246100697,0.019230769230769232,0.0
4.11124351941493,0.019230769230769232,0.0
4.158041380205917,0.019230769230769232,0.0
4.205267715939703,0.019230769230769232,0.0
4.252926449675451,0.019230769230769232,0.0
4.3010215403913294,0.019230769230769232,0.0
4.349556983313378,0.019230769230769232,0.0
4.398536810247394,0.019230769230769232,0.0
4.447965089913845,0.019230769230769232,0.0
4.4978459282858605,0.019230769230769232,0.0
4.548183468930307,0.019230769230769232,0.0
4.598981893351997,0.019230769230769232,0.0
4.65024542134104,0.019230769230769232,0.0
4.701978311323378,0.019230769230769232,0.0
4.75418486071453,0.019230769230769232,0.0
4.806869406276575,0.019230769230769232,0.0
4.860036324478406,0.019230769230769232,0.0
4.913690031859277,0.019230769230769232,0.0
4.967834985395687,0.019230769230769232,0.0
5.022475682871611,0.019230769230769232,0.0
5.077616663252133,0.019230769230769232,0.0
5.133262507060493,0.019230769230769232,0.0
5.189417836758588,0.019230769230769232,0.0
5.246087317130957,0.019230769230769232,0.0
5.303275655672279,0.019230769230769232,0.0
5.360987602978428,0.019230769230769232,0.0
5.4192279531410925,0.019230769230769232,0.0
5.478001544146027,0.019230769230769232,0.0
5.53731325827493,0.019230769230769232,0.0
5.597168022511019,0.019230769230769232,0.0
5.6575708089483125,0.019230769230769232,0.0
5.718526635204652,0.019230769230769232,0.0
5.780040564838519,0.019230769230769232,0.0
5.8421177077696544,0.019230769230769232,0.0
5.904763220703541,0.019230769230769232,0.0
5.967982307559765,0.019230769230769232,0.0
6.031780219904307,0.019230769230769232,0.0
6.096162257385778,0.019230769230769232,0.0
6.161133768175662,0.019230769230769232,0.0
6.226700149412588,0.019230769230769232,0.0
6.292866847650657,0.019230769230769232,0.0
6.3596393593118945,0.019230769230769232,0.0
6.427023231142828,0.019230769230769232,0.0
6.495024060675254,0.019230769230769232,0.0
6.563647496691216,0.019230769230769232,0.0
6.632899239692257,0.019230769230769232,0.0
6.702785042372938,0.019230769230769232,0.0
6.77331071009873,0.019230769230769232,0.0
6.844482101388249,0.019230769230769232,0.0
6.916305128399916,0.019230769230769232,0.0
6.988785757423095,0.019230769230769232,0.0
7.0619300093736825,0.019230769230769232,0.0
7.135743960294288,0.019230769230769232,0.0
7.210233741858938,0.019230769230769232,0.0
7.2854055418824615,0.019230769230769232,0.0
7.361265604834476,0.019230769230769232,0.0
7.43782023235813,0.019230769230769232,0.0
7.5150757837935815,0.019230769230769232,0.0
7.593038676706239,0.019230769230769232,0.0
7.671715387419899,0.019230769230769232,0.0
7.751112451554694,0.019230769230769232,0.0
7.831236464570023,0.019230769230769232,0.0
7.912094082312437,0.019230769230769232,0.0
7.993692021568512,0.019230769230769232,0.0
8.076037060622834,0.019230769230769232,0.0
8.159136039821046,0.019230769230769232,0.0
8.242995862138088,0.019230769230769232,0.0
8.327623493751602,0.019230769230769232,0.0
8.413025964620626,0.019230769230769232,0.0
8.499210369069564,0.019230769230769232,0.0
8.586183866377493,0.019230769230769232,0.0
8.673953681372906,0.019230769230769232,0.0
8.762527105033842,0.019230769230769232,0.0
8.85191149509356,0.019230769230769232,0.0
8.942114276651754,0.019230769230769232,0.0
9.033142942791317,0.019230769230769232,0.0
9.125005055200818,0.019230769230769232,0.0
9.217708244802623,0.019230769230769232,0.0
9.311260212386811,0.019230769230769232,0.0
9.405668729250856,0.019230769230769232,0.0
9.50094163784519,0.019230769230769232,0.0
9.597086852424678,0.019230769230769232,0.0
9.694112359706029,0.019230769230769232,0.0
9.792026219531278,0.019230769230769232,0.0
9.890836565537274,0.019230769230769232,0.0
9.990551605831373,0.019230769230769232,0.0
10.091179623673248,0.019230769230769232,0.0
10.192728978162995,0.019230769230769232,0.0
10.295208104935512,0.019230769230769232,0.0
10.398625516861227,0.019230769230769232,0.0
10.502989804753293,0.019230769230769232,0.0
10.608309638081176,0.019230769230769232,0.0
10.714593765690843,0.019230769230769232,0.0
10.82185101653154,0.019230769230769232,0.0
10.930090300389168,0.019230769230769232,0.0
11.039320608626454,0.019230769230769232,0.0
11.149551014929818,0.019230769230769232,0.0
11.260790676063156,0.019230769230769232,0.0
11.373048832628454,0.019230769230769232,0.0
11.486334809833409,0.019230769230769232,0.0
11.600658018266088,0.019230769230769232,0.0
11.716027954676617,0.019230769230769232,0.0
11.83245420276612,0.019230769230769232,0.0
11.949946433982785,0.019230769230769232,0.0
12.068514408325282,0.019230769230769232,0.0
12.188167975153542,0.019230769230769232,0.0
12.30891707400689,0.019230769230769232,0.0
12.430771735429767,0.019230769230769232,0.0
12.553742081804907,0.019230769230769232,0.0
12.677838328194252,0.019230769230769232,0.0
12.803070783187463,0.019230769230769232,0.0
12.929449849758267,0.019230769230769232,0.0
13.05698602612864,0.019230769230769232,0.0
13.185689906640853,0.019230769230769232,0.0
13.315572182637574,0.019230769230769232,0.0
13.446643643349956,0.019230769230769232,0.0
13.578915176793906,0.019230769230769232,0.0
13.712397770674567,0.019230769230769232,0.0
13.84710251329901,0.019230769230769232,0.0
13.983040594497384,0.019230769230769232,0.0
14.1202233065524,0.019230769230769232,0.0
14.258662045137427,0.019230769230769232,0.0
14.398368310263063,0.019230769230769232,0.0
14.539353707232468,0.019230769230769232,0.0
14.681629947605423,0.019230769230769232,0.0
14.825208850171151,0.019230769230769232,0.0
14.970102341930158,0.019230769230769232,0.0
15.116322459084941,0.019230769230769232,0.0
15.263881348039858,0.019230769230769232,0.0
15.41279126641014,0.019230769230769232,0.0
15.563064584040072,0.019230769230769232,0.0
15.7147137840306,0.019230769230769232,0.0
15.867751463776248,0.019230769230769232,0.0
16.022190336011615,0.019230769230769232,0.0
16.178043229867388,0.019230769230769232,0.0
16.335323091936036,0.019230769230769232,0.0
16.49404298734734,0.019230769230769232,0.0
16.6542161008536,0.019230769230769232,0.0
16.815855737925,0.019230769230769232,0.0
16.97897532585478,0.019230769230769232,0.0
17.143588414874696,0.019230769230769232,0.0
17.30970867928062,0.019230769230769232,0.0
17.477349918568425,0.019230769230769232,0.0
17.646526058580342,0.019230769230769232,0.0
17.817251152661715,0.019230769230769232,0.0
17.989539382828475,0.019230769230769232,0.0
18.16340506094516,0.019230769230769232,0.0
18.338862629913823,0.019230769230769232,0.0
18.51592666487382,0.019230769230769232,0.0
18.694611874412495,0.019230769230769232,0.0
18.874933101787082,0.019230769230769232,0.0
19.056905326157647,0.019230769230769232,0.0
19.240543663831488,0.019230769230769232,0.0
19.42586336951875,0.019230769230769232,0.0
19.612879837599664,0.019230769230769232,0.0
19.801608603403366,0.019230769230769232,0.0
19.99206534449835,0.019230769230769232,0.0
20.18426588199487,0.036860965121834684,0.0
20.378226181859112,0.036860965121834684,0.0
20.5739623562395,0.036860965121834684,0.0
20.771490664805178,0.036860965121834684,0.0
20.970827516096588,0.036860965121834684,0.0
21.17198946888861,0.036860965121834684,0.0
21.374993233566023,0.036860965121834684,0.0
21.57985567351167,0.036860965121834684,0.0
21.78659380650725,0.036860965121834684,0.0
21.995224806146986,0.036860965121834684,0.0
22.205766003264262,0.036860965121834684,0.0
22.418234887371206,0.036860965121834684,0.0
22.63264910811162,0.036860965121834684,0.0
22.849026476727055,0.036860965121834684,0.0
23.06738496753638,0.036860965121834684,0.0
23.287742719428977,0.036860965121834684,0.0
23.510118037371413,0.036860965121834684,0.0
23.73452939392812,0.036860965121834684,0.0
23.96099543079582,0.036860965121834684,0.0
24.189534960352134,0.036860965121834684,0.0
24.420166967218286,0.036860965121834684,0.0
24.652910609836134,0.036860965121834684,0.0
24.887785222059694,0.036860965121834684,0.0
25.12481031476112,0.036860965121834684,0.0
25.36400557745154,0.036860965121834684,0.0
25.60539087991657,0.036860965121834684,0.0
25.848986273866927,0.036860965121834684,0.0
26.094811994604136,0.036860965121834684,0.0
26.34288846270139,0.036860965121834684,0.0
26.593236285699945,0.036860965121834684,0.0
26.845876259820912,0.036860965121834684,0.0
27.10082937169286,0.036860965121834684,0.0
27.358116800095083,0.036860965121834684,0.0
27.61775991771693,0.036860965121834684,0.0
27.87978029293328,0.036860965121834684,0.0
28.1441996915961,0.036860965121834684,0.0
28.411040078842646,0.036860965121834684,0.0
28.68032362091997,0.036860965121834684,0.0
28.952072687026337,0.036860965121834684,0.0
29.22630985116941,0.036860965121834684,0.0
29.503057894041397,0.036860965121834684,0.0
29.782339804911533,0.036860965121834684,0.0
30.064178783535656,0.0464763497372193,0.0
30.348598242083515,0.0464763497372193,0.0
30.635621807083517,0.0464763497372193,0.0
30.92527332138539,0.0464763497372193,0.0
31.21757684614084,0.0464763497372193,0.0
31.512556662802197,0.0464763497372193,0.0
31.81023727513958,0.0464763497372193,0.0
32.1106434112763,0.16090907420338857,0.0
32.41380002574303,0.16090907420338857,0.0
32.71973230155086,0.16090907420338857,0.0
33.028465652283074,0.16090907420338857,0.0
33.340025724206384,0.16090907420338857,0.0
33.65443839840122,0.16090907420338857,0.0
33.97172979291178,0.16090907420338857,0.0
34.29192626491554,0.16090907420338857,0.0
34.61505441291274,0.16090907420338857,0.0
34.941141078935985,0.16090907420338857,0.0
35.270213350779876,0.16090907420338857,0.0
35.60229856425128,0.16090907420338857,0.0
35.93742430543999,0.16090907420338857,0.0
36.275618413010406,0.18975522804954242,0.0
36.616908980513976,0.18975522804954242,0.0
36.96132435872291,0.18975522804954242,0.0
37.308893157985366,0.18975522804954242,0.0
37.659644250601936,0.18975522804954242,0.0
38.0136067732242,0.18975522804954242,0.0
38.37081012927495,0.18975522804954242,0.0
38.731283991390804,0.18975522804954242,0.0
39.0950583038871,0.18975522804954242,0.0
39.462163285245246,0.18975522804954242,0.0
39.832629430623086,0.18975522804954242,0.0
40.20648751438798,0.26445937006137676,0.0
40.58376859267334,0.26445937006137676,0.0
40.96450400595831,0.26445937006137676,0.0
41.34872538167128,0.26445937006137676,0.0
41.736464636817175,0.26445937006137676,0.0
42.12775398062867,0.4375362931382998,0.0
42.52262591724195,0.4375362931382998,0.0
42.92111324839664,0.4375362931382998,0.0
43.323249076160685,0.4375362931382998,0.0
43.72906680568023,0.4375362931382998,0.0
44.13860014795435,0.45676706236906905,0.0
44.55188312263559,0.45676706236906905,0.0
44.96895006085582,0.45676706236906905,0.0
45.389835608078194,0.45676706236906905,0.0
45.81457472697507,0.45676706236906905,0.0
46.24320270033232,0.45676706236906905,0.0
46.67575513398033,0.45676706236906905,0.0
47.11226795975164,0.45676706236906905,0.0
47.55277743846591,0.45676706236906905,0.0
47.99732016294194,0.45676706236906905,0.0
48.445933061037465,0.46638244698445364,0.0
48.89865339871682,0.46638244698445364,0.0
49.355518783146415,0.46638244698445364,0.0
49.81656716581894,0.46638244698445364,0.0
50.281836845705755,0.48561321621522285,0.0
50.75136647243859,0.48561321621522285,0.0
51.225195049519925,0.5075912381932448,0.0
51.7033619375631,0.5075912381932448,0.0
52.18590685756203,0.5153575103825939,0.0
52.672869894190626,0.5153575103825939,0.0
53.16429149913279,0.5153575103825939,0.0
53.66021249444255,0.5153575103825939,0.0
54.16067407593525,0.5249728949979786,0.0
54.665717816609565,0.5249728949979786,0.0
55.17538567010098,0.5249728949979786,0.0
55.68971997416679,0.5249728949979786,0.0
56.20876345420329,0.5249728949979786,0.0
56.73255922679462,0.5249728949979786,0.0
57.26115080329463,0.5249728949979786,0.0
57.794582093441306,0.5249728949979786,0.0
58.332897409004254,0.5249728949979786,0.0
58.87614146746586,0.5249728949979786,0.0
59.42435939573563,0.5249728949979786,0.0
59.97759673389907,0.5249728949979786,0.0
60.5358994390006,0.5249728949979786,0.0
61.09931388886112,0.5249728949979786,0.0
61.667886885930805,0.5249728949979786,0.0
62.241665661176654,0.5249728949979786,0.0
62.820697878006094,0.5249728949979786,0.0
63.40503163622628,0.5249728949979786,0.0
63.99471547603995,0.5249728949979786,0.0
64.58979838207722,0.5249728949979786,0.0
65.19032978746499,0.5249728949979786,0.0
65.79635957793326,0.5249728949979786,0.0
66.40793809595903,0.5290937741188577,0.0
67.02511614494843,0.5290937741188577,0.0
67.6479449934566,0.5290937741188577,0.0
68.27647637944678,0.5290937741188577,0.0017976588628762541
68.91076251458804,0.5290937741188577,0.0017976588628762541
69.55085608859245,0.5290937741188577,0.0022667020148462356
70.1968102735922,0.5290937741188577,0.0022667020148462356
70.84867872855625,0.5290937741188577,0.0022667020148462356
71.50651560374787,0.5290937741188577,0.0022667020148462356
72.17037554522298,0.5290937741188577,0.0022667020148462356
72.84031369936932,0.5290937741188577,0.0022667020148462356
73.51638571748782,0.5290937741188577,0.0022667020148462356
74.19864776041504,0.5290937741188577,0.0022667020148462356
74.88715650318872,0.5290937741188577,0.0022667020148462356
75.58196913975561,0.5290937741188577,0.0022667020148462356
76.28314338772255,0.5424073835863135,0.0022667020148462356
76.99073749315123,0.5424073835863135,0.0022667020148462356
77.70481023539631,0.5424073835863135,0.0022667020148462356
78.42542093198836,0.5424073835863135,0.0022667020148462356
79.15262944356127,0.5424073835863135,0.0022667020148462356
79.8864961788251,0.5424073835863135,0.0022667020148462356
80.62708209958372,0.5424073835863135,0.0022667020148462356
81.3744487257992,0.5424073835863135,0.0022667020148462356
82.12865814070211,0.5424073835863135,0.0022667020148462356
82.88977299594876,0.5424073835863135,0.0022667020148462356
83.65785651682576,0.5424073835863135,0.0022667020148462356
84.4329725075018,0.5486943658348341,0.0022667020148462356
85.21518535632808,0.5522896835605866,0.0027357451668162166
86.00456004118686,0.5522896835605866,0.0027357451668162166
86.80116213488915,0.5522896835605866,0.0027357451668162166
87.60505781062206,0.5522896835605866,0.0027357451668162166
88.41631384744528,0.5522896835605866,0.0027357451668162166
89.23499763583871,0.5522896835605866,0.0027357451668162166
90.06117718330049,0.5715204527913559,0.0027357451668162166
90.89492111999613,0.5715204527913559,0.0027357451668162166
91.7362987044601,0.5715204527913559,0.0027357451668162166
92.58537982934838,0.5715204527913559,0.0027357451668162166
93.44223502724489,0.5715204527913559,0.0027357451668162166
94.30693547652044,0.5715204527913559,0.003204788318786198
95.17955300724532,0.5715204527913559,0.003204788318786198
96.06016010715663,0.5715204527913559,0.003204788318786198
96.94882992767923,0.5715204527913559,0.003204788318786198
97.84563629000264,0.5715204527913559,0.003204788318786198
98.7506536912133,0.5715204527913559,0.003204788318786198
99.6639573104832,0.5715204527913559,0.003204788318786198
100.5856230153145,0.5715204527913559,0.003204788318786198
101.51572736784212,0.5782094160020582,0.003204788318786198
102.45434763119367,0.5782094160020582,0.003204788318786198
103.40156177590748,0.5782094160020582,0.003204788318786198
104.35744848640995,0.5782094160020582,0.003204788318786198
105.3220871675513,0.5878248006174428,0.003204788318786198
106.29555795120199,0.5878248006174428,0.003204788318786198
107.27794170290915,0.5878248006174428,0.003204788318786198
108.26932002861392,0.6011384100848983,0.003204788318786198
109.26977528143081,0.6011384100848983,0.018466730879040202
110.27939056848811,0.6011384100848983,0.018466730879040202
111.29824975783195,0.6011384100848983,0.018466730879040202
112.32643748539306,0.6843484692564961,0.018466730879040202
113.36403916201725,0.6843484692564961,0.018466730879040202
114.41114098056097,0.6843484692564961,0.018466730879040202
115.46782992305056,0.6843484692564961,0.018466730879040202
116.53419376790828,0.6843484692564961,0.018935774031010186
117.61032109724371,0.6843484692564961,0.019897312492548645
118.69630130421271,0.6843484692564961,0.019897312492548645
119.79222460044257,0.6843484692564961,0.02210705926751281
120.89818202352623,0.6843484692564961,0.023537640881021248
122.0142654445847,0.6843484692564961,0.02437376128235904
123.14056757589846,0.6843484692564961,0.02437376128235904
124.27718197860962,0.6843484692564961,0.02437376128235904
125.4242030704932,0.6843484692564961,0.02437376128235904
126.58172613380086,0.6843484692564961,0.02437376128235904
127.74984732317573,0.6843484692564961,0.02437376128235904
128.9286636736399,0.6843484692564961,0.02437376128235904
130.11827310865544,0.6843484692564961,0.02437376128235904
131.3187744482582,0.6843484692564961,0.02437376128235904
132.53026741726714,0.6843484692564961,0.02437376128235904
133.7528526535683,0.6843484692564961,0.02437376128235904
134.9866317164746,0.6843484692564961,0.02437376128235904
136.23170709516273,0.6976620787239517,0.02437376128235904
137.4881822171863,0.6976620787239517,0.02437376128235904
138.75616145706778,0.6976620787239517,0.02437376128235904
140.0357501449688,0.6976620787239517,0.02437376128235904
141.3270545754397,0.6976620787239517,0.02437376128235904
142.63018201624985,0.6976620787239517,0.02437376128235904
143.94524071729765,0.6976620787239517,0.02437376128235904
145.27233991960307,0.6976620787239517,0.02437376128235904
146.61158986438215,0.6976620787239517,0.02437376128235904
147.96310180220516,0.6976620787239517,0.02437376128235904
149.32698800223724,0.8707390018008747,0.02437376128235904
150.70336176156508,0.8707390018008747,0.02437376128235904
152.09233741460835,0.8707390018008747,0.02437376128235904
153.49403034261724,0.8707390018008747,0.02437376128235904
154.9085569832575,0.8707390018008747,0.02437376128235904
156.3360348402823,0.8921887059428866,0.02437376128235904
157.77658249329346,0.9114194751736557,0.02437376128235904
159.2303196075917,0.9114194751736557,0.02437376128235904
160.6973669441172,0.9177064574221766,0.02437376128235904
162.17784636948141,0.9177064574221766,0.02437376128235904
163.67188086608985,0.9177064574221766,0.02437376128235904
165.17959454235853,0.9177064574221766,0.02437376128235904
166.70111264302344,0.9177064574221766,0.02437376128235904
168.23656155954455,0.9177064574221766,0.02437376128235904
169.78606884060548,0.9177064574221766,0.02437376128235904
171.34976320270812,0.9369372266529458,0.02437376128235904
172.92777454086547,0.9369372266529458,0.02437376128235904
174.52023393939194,0.9369372266529458,0.02437376128235904
176.12727368279212,0.9369372266529458,0.02437376128235904
177.74902726675037,0.9369372266529458,0.02437376128235904
179.38562940921912,0.9369372266529458,0.02437376128235904
181.03721606161042,0.9369372266529458,0.02437376128235904
182.7039244200892,0.9369372266529458,0.02437376128235904
184.38589293697052,0.9502508361204013,0.02437376128235904
186.08326133221973,0.9502508361204013,0.02437376128235904
187.79617060505973,0.9502508361204013,0.02437376128235904
189.5247630456834,0.9502508361204013,0.02437376128235904
191.26918224707325,0.9502508361204013,0.02437376128235904
193.0295731169306,0.9502508361204013,0.02437376128235904
194.80608188971166,0.9502508361204013,0.02437376128235904
196.5988561387759,0.9502508361204013,0.02437376128235904
198.40804478864467,0.9502508361204013,0.02484280443432902
200.23379812737218,0.9502508361204013,0.02484280443432902
202.0762678190304,0.9502508361204013,0.02484280443432902
203.9356069163067,0.9502508361204013,0.02484280443432902
205.81196987321857,0.9502508361204013,0.02484280443432902
207.70551255794368,0.9502508361204013,0.02484280443432902
209.6163922657678,0.9502508361204013,0.02484280443432902
211.5447677321517,0.9502508361204013,0.02484280443432902
213.4907991459163,0.9502508361204013,0.02484280443432902
215.45464816254997,0.9502508361204013,0.02484280443432902
217.436477917637,0.9502508361204013,0.02484280443432902
219.43645304040976,0.9502508361204013,0.02484280443432902
221.45473966742318,0.9502508361204013,0.02484280443432902
223.49150545635652,0.9502508361204013,0.02484280443432902
225.5469195999402,0.9502508361204013,0.02484280443432902
227.62115284001044,0.9502508361204013,0.02484280443432902
229.71437748169345,0.9502508361204013,0.02484280443432902
231.82676740771748,0.9502508361204013,0.02484280443432902
233.95849809285795,0.9502508361204013,0.02484280443432902
236.10974661851373,0.9502508361204013,0.02484280443432902
238.28069168741717,0.9502508361204013,0.02484280443432902
240.47151363847945,0.9502508361204013,0.02484280443432902
242.68239446177003,0.9502508361204013,0.02484280443432902
244.91351781363528,0.9502508361204013,0.02484280443432902
247.16506903195443,0.9502508361204013,0.02484280443432902
249.43723515153536,0.9502508361204013,0.02484280443432902
251.73020491965218,0.9502508361204013,0.02484280443432902
254.0441688117231,0.9502508361204013,0.02484280443432902
256.379319047134,0.9502508361204013,0.02484280443432902
258.73584960520566,0.9502508361204013,0.02484280443432902
261.11395624130733,0.9502508361204013,0.02484280443432902
263.5138365031188,0.9502508361204013,0.02484280443432902
265.93568974703936,0.9502508361204013,0.02484280443432902
268.379717154749,0.9502508361204013,0.02484280443432902
270.8461217499199,0.9502508361204013,0.02484280443432902
273.3351084150825,0.9502508361204013,0.02484280443432902
275.8468839086437,0.9502508361204013,0.02484280443432902
278.38165688206254,0.9502508361204013,0.02484280443432902
280.9396378971833,0.9502508361204013,0.02484280443432902
283.5210394437257,0.9502508361204013,0.02484280443432902
286.1260759569378,0.9502508361204013,0.02484280443432902
288.75496383540724,0.9502508361204013,0.02484280443432902
291.4079214590384,0.9502508361204013,0.02484280443432902
294.0851692071928,0.9502508361204013,0.02484280443432902
296.7869294769955,0.9502508361204013,0.02484280443432902
299.51342670181083,0.9502508361204013,0.02484280443432902
302.26488736988404,0.9502508361204013,0.02484280443432902
305.04154004315654,0.9502508361204013,0.02484280443432902
307.8436153762525,0.9502508361204013,0.02484280443432902
310.6713461356385,0.9502508361204013,0.02484280443432902
313.5249672189605,0.9502508361204013,0.02484280443432902
316.40471567455506,0.9502508361204013,0.02484280443432902
319.3108307211419,0.9502508361204013,0.02484280443432902
322.243553767695,0.9502508361204013,0.02484280443432902
325.20312843349666,0.9502508361204013,0.02484280443432902
328.1898005683753,0.9502508361204013,0.02484280443432902
331.20381827312656,0.9502508361204013,0.02484280443432902
334.24543192012413,0.9502508361204013,0.02484280443432902
337.3148941741173,0.9502508361204013,0.02484280443432902
340.41246001322065,0.9502508361204013,0.02484280443432902
343.53838675009354,0.9502508361204013,0.02484280443432902
346.69293405331575,0.9502508361204013,0.02484280443432902
349.87636396895783,0.9502508361204013,0.02484280443432902
353.0889409423487,0.9502508361204013,0.02484280443432902
356.3309318400442,0.9502508361204013,0.02484280443432902
359.6026059719937,0.9502508361204013,0.02484280443432902
362.90423511391265,0.9502508361204013,0.02484280443432902
366.23609352985864,0.9502508361204013,0.02484280443432902
369.59845799501363,0.9502508361204013,0.02484280443432902
372.99160781867744,0.9502508361204013,0.02484280443432902
376.4158248674671,0.9502508361204013,0.02484280443432902
379.87139358873304,0.9502508361204013,0.02484280443432902
383.3586010341876,0.9502508361204013,0.02484280443432902
386.87773688374966,0.9502508361204013,0.02484280443432902
390.4290934696098,0.9502508361204013,0.02484280443432902
394.01296580051184,0.9502508361204013,0.02484280443432902
397.6296515862604,0.9502508361204013,0.02484280443432902
401.27945126245106,0.9502508361204013,0.02484280443432902
404.9626680154282,0.9502508361204013,0.02484280443432902
408.67960780746904,0.9502508361204013,0.02484280443432902
412.43057940220046,0.9502508361204013,0.02484280443432902
416.21589439024785,0.9502508361204013,0.02484280443432902
420.0358672151184,0.9502508361204013,0.02484280443432902
423.8908151993227,0.9502508361204013,0.02484280443432902
427.78105857073285,0.9502508361204013,0.02484280443432902
431.7069204891849,0.9502508361204013,0.02484280443432902
435.6687270733227,0.9502508361204013,0.02484280443432902
439.6668074276887,0.9502508361204013,0.02484280443432902
443.7014936700633,0.9502508361204013,0.02484280443432902
447.77312095905194,0.9502508361204013,0.02484280443432902
451.8820275219274,0.9502508361204013,0.02484280443432902
456.02855468272634,0.9502508361204013,0.02484280443432902
460.21304689060196,0.9502508361204013,0.02484280443432902
464.43585174843906,0.9694816053511706,0.02484280443432902
468.69732004172664,0.9694816053511706,0.02484280443432902
472.99780576769905,0.9694816053511706,0.02484280443432902
477.33766616474185,0.9694816053511706,0.02484280443432902
481.71726174206697,0.9694816053511706,0.02484280443432902
486.13695630966174,0.9694816053511706,0.02484280443432902
490.5971170085076,0.9694816053511706,0.02484280443432902
495.0981143410801,0.9694816053511706,0.02484280443432902
499.6403222021254,0.9694816053511706,0.02484280443432902
504.22411790972103,0.9694816053511706,0.02484280443432902
508.8498822366172,0.9694816053511706,0.02484280443432902
513.5179994418686,0.9790969899665551,0.02484280443432902
518.2288573027546,0.9790969899665551,0.02484280443432902
522.9828471469906,0.9790969899665551,0.02484280443432902
527.7803638852378,0.9790969899665551,0.02484280443432902
532.6218060439048,0.9790969899665551,0.02484280443432902
537.5075757982554,0.9790969899665551,0.02484280443432902
542.4380790058161,0.9790969899665551,0.02484280443432902
547.41372524009,0.9790969899665551,0.02484280443432902
552.4349278245817,0.9790969899665551,0.02484280443432902
557.5021038671291,0.9790969899665551,0.02484280443432902
562.6156742945541,0.9790969899665551,0.02484280443432902
567.776063887628,0.9790969899665551,0.02484280443432902
572.9837013163576,0.9790969899665551,0.02484280443432902
578.2390191755961,0.9790969899665551,0.02484280443432902
583.5424540209762,0.9790969899665551,0.02484280443432902
588.8944464051754,0.9790969899665551,0.02484280443432902
594.2954409145127,0.9790969899665551,0.02484280443432902
599.7458862058795,0.9790969899665551,0.02484280443432902
605.2462350440111,0.9790969899665551,0.02484280443432902
610.7969443390944,0.9790969899665551,0.02484280443432902
616.3984751847249,0.9790969899665551,0.02484280443432902
622.0512928962097,0.9790969899665551,0.02484280443432902
627.7558670492211,0.9790969899665551,0.02484280443432902
633.5126715188024,0.9790969899665551,0.02484280443432902
639.3221845187336,0.9790969899665551,0.02484280443432902
645.1848886412558,0.9790969899665551,0.02484280443432902
651.1012708971598,0.9790969899665551,0.02484280443432902
657.0718227562434,0.9790969899665551,0.02484280443432902
663.0970401881342,0.9790969899665551,0.02484280443432902
669.1774237034923,0.9790969899665551,0.02484280443432902
675.3134783955859,0.9790969899665551,0.02484280443432902
681.5057139822491,0.9790969899665551,0.02484280443432902
687.7546448482257,0.9790969899665551,0.02484280443432902
694.0607900878958,0.9790969899665551,0.02484280443432902
700.4246735483987,0.9790969899665551,0.02484280443432902
706.8468238731477,0.9790969899665551,0.02484280443432902
713.327774545744,0.9790969899665551,0.02484280443432902
719.8680639342947,0.9790969899665551,0.02484280443432902
726.4682353361316,0.9790969899665551,0.02484280443432902
733.1288370229443,0.9790969899665551,0.02484280443432902
739.8504222863243,0.9790969899665551,0.02484280443432902
746.6335494837285,0.9790969899665551,0.02484280443432902
753.4787820848583,0.9790969899665551,0.02484280443432902
760.386688718468,0.9790969899665551,0.02484280443432902
767.3578432196014,0.9790969899665551,0.02484280443432902
774.3928246772579,0.979933110367893,0.02484280443432902
781.4922174825005,0.979933110367893,0.02484280443432902
788.6566113769962,0.979933110367893,0.02484280443432902
795.8866015020087,0.979933110367893,0.02484280443432902
803.182788447835,0.979933110367893,0.02484280443432902
810.5457783036958,0.979933110367893,0.02484280443432902
817.9761827080857,0.979933110367893,0.02484280443432902
825.4746188995773,0.979933110367893,0.02484280443432902
833.0417097680975,0.979933110367893,0.02484280443432902
840.6780839066696,0.979933110367893,0.02484280443432902
848.3843756636302,0.979933110367893,0.02484280443432902
856.1612251953263,0.979933110367893,0.02484280443432902
864.0092785192883,0.979933110367893,0.02484280443432902
871.9291875678973,0.979933110367893,0.02484280443432902
879.92161024254,0.979933110367893,0.02484280443432902
887.9872104682594,0.979933110367893,0.02484280443432902
896.126658248909,0.979933110367893,0.02484280443432902
904.3406297228064,0.979933110367893,0.02484280443432902
912.6298072189009,0.979933110367893,0.02484280443432902
920.9948793134539,0.979933110367893,0.02484280443432902
929.4365408872413,0.979933110367893,0.02484280443432902
937.9554931832715,0.979933110367893,0.02484280443432902
946.552443865041,0.979933110367893,0.02484280443432902
955.2281070753183,0.979933110367893,0.02484280443432902
963.9832034954667,0.979933110367893,0.02484280443432902
972.8184604053139,0.979933110367893,0.02484280443432902
981.7346117435617,0.979933110367893,0.02484280443432902
990.7323981687573,0.979933110367893,0.02484280443432902
999.8125671208182,0.979933110367893,0.02484280443432902
1008.9758728831208,0.979933110367893,0.02484280443432902
1018.2230766451617,0.979933110367893,0.02484280443432902
1027.5549465657837,0.979933110367893,0.02484280443432902
1036.9722578369904,0.979933110367893,0.02484280443432902
1046.4757927483386,0.979933110367893,0.02484280443432902
1056.0663407519237,0.979933110367893,0.02484280443432902
1065.7446985279605,0.979933110367893,0.02484280443432902
1075.5116700509589,0.979933110367893,0.02484280443432902
1085.3680666565124,0.979933110367893,0.02484280443432902
1095.3147071086944,0.979933110367893,0.02484280443432902
1105.352417668072,0.979933110367893,0.02484280443432902
1115.4820321603452,0.979933110367893,0.02484280443432902
1125.7043920456083,0.979933110367893,0.026147967987636796
1136.0203464882527,0.979933110367893,0.08016130109388124
1146.4307524275032,0.979933110367893,0.8633436389860242
1156.936474648609,0.979933110367893,0.9489783240660148
1167.538385854674,0.979933110367893,1.0
1178.237366739156,0.979933110367893,1.0
1189.0343060590237,0.979933110367893,1.0
1199.9301007085849,0.979933110367893,1.0
1210.9256557939939,0.979933110367893,1.0
1222.0218847084336,0.979933110367893,1.0
1233.2197092079925,0.979933110367893,1.0
1244.5200594882353,0.979933110367893,1.0
1255.9238742614707,0.979933110367893,1.0
1267.4321008347351,0.979933110367893,1.0
1279.0456951884785,0.979933110367893,1.0
1290.76562205598,0.979933110367893,1.0
1302.5928550034878,0.979933110367893,1.0
1314.5283765110908,0.979933110367893,1.0
1326.5731780543379,0.979933110367893,1.0
1338.7282601865911,0.979933110367893,1.0
1350.994632622147,0.979933110367893,1.0
1363.3733143201089,0.979933110367893,1.0
1375.8653335690371,0.979933110367893,1.0
1388.4717280723607,0.979933110367893,1.0
1401.1935450345834,0.979933110367893,1.0
1414.031841248273,0.979933110367893,1.0
1426.9876831818472,0.979933110367893,1.0
1440.0621470681695,0.979933110367893,1.0
1453.2563189939433,0.979933110367893,1.0
1466.571294989938,0.979933110367893,1.0
1480.0081811220334,0.979933110367893,1.0
1493.5680935830992,0.979933110367893,1.0
1507.2521587857213,0.979933110367893,1.0
1521.0615134557647,0.979933110367893,1.0
1534.997304726805,0.979933110367893,1.0
1549.0606902354189,0.979933110367893,1.0
1563.252838217348,0.979933110367893,1.0
1577.5749276045472,0.979933110367893,1.0
1592.0281481231104,0.979933110367893,1.0
1606.6137003921058,0.979933110367893,1.0
1621.3327960233087,0.979933110367893,1.0
1636.1866577218482,0.979933110367893,1.0
1651.1765193877818,0.979933110367893,1.0
1666.3036262185867,0.979933110367893,1.0
1681.5692348126022,0.979933110367893,1.0
1696.9746132734126,0.979933110367893,1.0
1712.521041315193,0.979933110367893,1.0
1728.2098103690055,0.979933110367893,1.0
1744.0422236900836,0.979933110367893,1.0
1760.0195964660911,0.979933110367893,1.0
1776.143255926372,0.979933110367893,1.0
1792.414541452209,0.979933110367893,1.0
1808.8348046880765,0.979933110367893,1.0
1825.4054096539248,0.979933110367893,1.0
1842.127732858489,0.979933110367893,1.0
1859.0031634136324,0.979933110367893,1.0
1876.033103149744,0.979933110367893,1.0
1893.2189667321807,0.979933110367893,1.0
1910.562181778786,0.979933110367893,1.0
1928.0641889784822,0.979933110367893,1.0
1945.726442210944,0.979933110367893,1.0
1963.550408667379,0.979933110367893,1.0
1981.5375689723958,0.979933110367893,1.0
1999.689417307005,0.979933110367893,1.0
2018.0074615327367,0.979933110367893,1.0
2036.4932233169043,0.979933110367893,1.0
2055.148238258998,0.979933110367893,1.0
2073.974056018253,0.979933110367893,1.0
2092.9722404423774,0.979933110367893,1.0
2112.1443696974557,0.979933110367893,1.0
2131.4920363990573,0.979933110367893,1.0
2151.0168477445195,0.979933110367893,1.0
2170.7204256464656,0.979933110367893,1.0
2190.604406867533,0.979933110367893,1.0
2210.6704431563367,0.979933110367893,1.0
2230.9202013846866,0.979933110367893,1.0
2251.3553636860415,0.979933110367893,1.0
2271.9776275952518,0.979933110367893,1.0
2292.7887061895676,0.979933110367893,1.0
2313.7903282309444,0.979933110367893,1.0
2334.984238309656,0.979933110367893,1.0
2356.3721969892044,0.979933110367893,1.0
2377.955980952578,0.979933110367893,1.0
2399.7373831498367,0.979933110367893,1.0
2421.7182129470475,0.979933110367893,1.0
2443.9002962765976,0.979933110367893,1.0
2466.2854757888613,0.979933110367893,1.0
2488.8756110052736,0.979933110367893,1.0
2511.6725784727964,0.979933110367893,1.0
2534.6782719198113,0.979933110367893,1.0
2557.894602413417,0.979933110367893,1.0
2581.323498518187,0.979933110367893,1.0
2604.966906456376,0.979933110367893,1.0
2628.8267902695843,0.979933110367893,1.0
2652.9051319819228,0.979933110367893,1.0
2677.2039317646404,0.979933110367893,1.0
2701.7252081022907,0.979933110367893,1.0
2726.4709979604004,0.9807692307692307,1.0
2751.443356954676,0.9807692307692307,1.0
2776.644359521775,0.9807692307692307,1.0
2802.076099091611,0.9807692307692307,1.0
2827.740688261264,0.9807692307692307,1.0
2853.640258970469,0.9807692307692307,1.0
2879.776962678714,0.9807692307692307,1.0
2906.15297054397,0.9807692307692307,1.0
2932.7704736030287,0.9807692307692307,1.0
2959.6316829535276,0.9807692307692307,1.0
2986.738829937613,0.9807692307692307,1.0
3014.0941663273115,0.9807692307692307,1.0
3041.699964511555,0.9807692307692307,1.0
3069.5585176849795,0.9807692307692307,1.0
3097.6721400384035,0.9807692307692307,1.0
3126.043166951051,0.9807692307692307,1.0
3154.6739551845867,0.9807692307692307,1.0
3183.5668830788463,0.9807692307692307,1.0
3212.7243507494454,0.9807692307692307,1.0
3242.1487802871347,0.9807692307692307,1.0
3271.8426159589867,0.9807692307692307,1.0
3301.8083244114787,0.9807692307692307,1.0
3332.048394875349,0.9807692307692307,1.0
3362.5653393724174,0.9807692307692307,1.0
3393.361692924239,0.9807692307692307,1.0
3424.440013762667,0.9807692307692307,1.0
3455.8028835424093,0.9807692307692307,1.0
3487.4529075554315,0.9807692307692307,1.0
3519.3927149474234,0.9807692307692307,1.0
3551.62495893618,0.9807692307692307,1.0
3584.1523170319842,0.9807692307692307,1.0
3616.9774912600697,0.9807692307692307,1.0
3650.103208385025,0.9807692307692307,1.0
3683.532220137349,0.9807692307692307,1.0
3717.2673034420186,0.9807692307692307,1.0
3751.3112606491413,0.9807692307692307,1.0
3785.6669197667943,0.9807692307692307,1.0
3820.337134695891,0.9807692307692307,1.0
3855.324785467299,0.9807692307692307,1.0
3890.6327784810637,0.9807692307692307,1.0
3926.2640467478186,0.9807692307692307,1.0
3962.2215501324763,0.9807692307692307,1.0
3998.50827560005,0.9807692307692307,1.0
4035.1272374638243,0.9807692307692307,1.0
4072.0814776357315,0.9807692307692307,1.0
4109.374065879022,0.9807692307692307,1.0
4147.008100063309,0.9807692307692307,1.0
4184.986706421882,0.9807692307692307,1.0
4223.313039811386,0.9807692307692307,1.0
4261.990283973938,0.9807692307692307,1.0
4301.021651801539,0.9807692307692307,1.0
4340.410385603024,0.9807692307692307,1.0
4380.159757373375,0.9807692307692307,1.0
4420.273069065494,0.9807692307692307,1.0
4460.753652864557,0.9807692307692307,1.0
4501.604871464746,0.9807692307692307,1.0
4542.830118348645,0.9807692307692307,1.0
4584.432818069111,0.9807692307692307,1.0
4626.416426533724,0.9807692307692307,1.0
4668.784431291921,0.9807692307692307,1.0
4711.540351824644,0.9807692307692307,1.0
4754.687739836754,0.9807692307692307,1.0
4798.230179552048,0.9807692307692307,1.0
4842.171288010968,0.9807692307692307,1.0
4886.514715371129,0.9807692307692307,1.0
4931.264145210465,0.9807692307692307,1.0
4976.423294833283,0.9807692307692307,1.0
5021.995915579029,0.9807692307692307,1.0
5067.985793133886,0.9807692307692307,1.0
5114.396747845304,0.9807692307692307,1.0
5161.2326350392905,0.9807692307692307,1.0
5208.497345340727,0.9807692307692307,1.0
5256.194804996534,0.9807692307692307,1.0
5304.328976201798,0.9807692307692307,1.0
5352.903857428964,0.9807692307692307,1.0
5401.923483759926,0.9807692307692307,1.0
5451.391927221269,0.9807692307692307,1.0
5501.3132971225095,0.9807692307692307,1.0
5551.691740397423,0.9807692307692307,1.0
5602.531441948594,0.9807692307692307,1.0
5653.836624994974,0.9807692307692307,1.0
5705.611551422773,0.9807692307692307,1.0
5757.860522139457,0.9807692307692307,1.0
5810.587877430997,0.9807692307692307,1.0
5863.79799732248,0.9807692307692307,1.0
5917.495301941875,0.9807692307692307,1.0
5971.684251887284,0.9807692307692307,1.0
6026.369348597441,0.9807692307692307,1.0
6081.555134725626,0.9807692307692307,1.0
6137.246194517082,0.9807692307692307,1.0
6193.447154189744,0.9807692307692307,1.0
6250.162682318612,0.9807692307692307,1.0
6307.397490223534,0.9807692307692307,1.0
6365.156332360538,0.9807692307692307,1.0
6423.444006716845,0.9807692307692307,1.0
6482.265355209409,0.9807692307692307,1.0
6541.625264087087,0.9807692307692307,1.0
6601.528664336626,0.9807692307692307,1.0
6661.9805320921805,0.9807692307692307,1.0
6722.985889048754,0.9807692307692307,1.0
6784.54980287932,0.9807692307692307,1.0
6846.67738765575,0.9807692307692307,1.0
6909.37380427372,0.9807692307692307,1.0
6972.644260881329,0.9807692307692307,1.0
7036.494013311813,0.9807692307692307,1.0
7100.928365520121,0.9807692307692307,1.0
7165.952670023458,0.9807692307692307,1.0
7231.572328346015,0.9807692307692307,1.0
7297.79279146756,0.9807692307692307,1.0
7364.619560276343,0.9807692307692307,1.0
7432.058186026008,0.9807692307692307,1.0
7500.114270796694,0.9807692307692307,1.0
7568.79346796049,0.9807692307692307,1.0
7638.101482650946,0.9807692307692307,1.0
7708.044072237093,0.9807692307692307,1.0
7778.627046801661,0.9807692307692307,1.0
7849.856269623678,0.9807692307692307,1.0
7921.737657665622,0.9807692307692307,1.0
7994.277182064835,0.9807692307692307,1.0
8067.48086862963,0.9807692307692307,1.0
8141.354798339819,0.9807692307692307,1.0
8215.905107851802,0.9807692307692307,1.0
8291.137990008445,0.9807692307692307,1.0
8367.05969435339,0.9807692307692307,1.0
8443.676527650312,0.9807692307692307,1.0
8520.994854406768,0.9807692307692307,1.0
8599.021097402847,0.9807692307692307,1.0
8677.761738224814,0.9807692307692307,1.0
8757.223317803406,0.9807692307692307,1.0
8837.412436957296,0.9807692307692307,1.0
8918.335756941362,0.9807692307692307,1.0
9000.000001,1.0,1.0


==> data/payload_cdf_log_necstgen_v3_ftps_down_1a.csv <==
x,real_cdf,synth_cdf
18.999999999999996,0.0,0.0
19.086366937877475,0.0,1.1410098260046449e-07
19.173106838152876,0.0,1.1410098260046449e-07
19.2602213114072,0.0,1.1410098260046449e-07
19.347711975176512,0.0,1.1410098260046449e-07
19.435580453981956,0.0,1.1410098260046449e-07
19.523828379359927,0.0,1.1410098260046449e-07
19.612457389892334,0.0,1.1410098260046449e-07
19.701469131237083,0.0,1.1410098260046449e-07
19.790865256158597,0.0,1.1410098260046449e-07
19.88064742455848,0.0,1.1410098260046449e-07
19.970817303506394,0.0,1.1410098260046449e-07
20.061376567270997,0.01807482214718461,0.03583228469442465
20.152326897350978,0.01807482214718461,0.03583228469442465
20.243669982506358,0.01807482214718461,0.03583228469442465
20.335407518789797,0.01807482214718461,0.03583228469442465
20.427541209578106,0.01807482214718461,0.03583228469442465
20.52007276560384,0.01807482214718461,0.03583228469442465
20.613003904987124,0.01807482214718461,0.03583228469442465
20.706336353267517,0.01807482214718461,0.03583228469442465
20.800071843436033,0.01807482214718461,0.03583228469442465
20.894212115967363,0.01807482214718461,0.03583228469442465
20.988758918852174,0.01807482214718461,0.03583228469442465
21.08371400762954,0.01807482214718461,0.035833118222568766
21.179079145419585,0.01807482214718461,0.035833118222568766
21.27485610295619,0.01807482214718461,0.035833118222568766
21.37104665861989,0.01807482214718461,0.035833118222568766
21.467652598470846,0.01807482214718461,0.035833118222568766
21.56467571628209,0.01807482214718461,0.035833118222568766
21.662117813572777,0.01807482214718461,0.035833118222568766
21.759980699641623,0.01807482214718461,0.035833118222568766
21.85826619160055,0.01807482214718461,0.035833118222568766
21.956976114408388,0.01807482214718461,0.035833118222568766
22.05611230090479,0.019337448409810873,0.035833632846729475
22.15567659184421,0.019337448409810873,0.035833632846729475
22.255670835930147,0.019337448409810873,0.035833632846729475
22.356096889849447,0.019337448409810873,0.035833632846729475
22.456956618306748,0.019337448409810873,0.035833632846729475
22.558251894059147,0.019337448409810873,0.035833632846729475
22.659984597950963,0.019337448409810873,0.035833632846729475
22.76215661894863,0.019337448409810873,0.035833632846729475
22.864769854175808,0.019337448409810873,0.035833632846729475
22.9678262089486,0.019337448409810873,0.035833632846729475
23.071327596810935,0.019337448409810873,0.0358346335049304
23.175275939570042,0.019337448409810873,0.0358346335049304
23.279673167332227,0.019337448409810873,0.0358346335049304
23.384521218538662,0.019337448409810873,0.0358346335049304
23.48982204000134,0.019337448409810873,0.0358346335049304
23.5955775869393,0.019337448409810873,0.0358346335049304
23.701789823014895,0.019337448409810873,0.0358346335049304
23.808460720370245,0.019337448409810873,0.0358346335049304
23.91559225966385,0.019337448409810873,0.0358346335049304
24.023186430107394,0.019337448409810873,0.035835094240953116
24.13124522950269,0.019337448409810873,0.035835094240953116
24.23977066427869,0.019337448409810873,0.035835094240953116
24.34876474952887,0.019337448409810873,0.035835094240953116
24.458229509048547,0.019337448409810873,0.035835094240953116
24.568166975372474,0.019337448409810873,0.035835094240953116
24.67857918981262,0.019337448409810873,0.035835094240953116
24.789468202496042,0.019337448409810873,0.035835094240953116
24.90083607240296,0.019337448409810873,0.035835094240953116
25.012684867404957,0.019337448409810873,0.03583570828847209
25.125016664303434,0.019337448409810873,0.03583570828847209
25.237833548868146,0.019337448409810873,0.03583570828847209
25.351137615875878,0.019337448409810873,0.03583570828847209
25.46493096914944,0.019337448409810873,0.03583570828847209
25.57921572159665,0.019337448409810873,0.03583570828847209
25.69399399524962,0.019337448409810873,0.03583570828847209
25.809267921304095,0.019337448409810873,0.03583570828847209
25.925039640159092,0.019337448409810873,0.03583570828847209
26.041311301456613,0.019351220081647105,0.03583608125383815
26.158085064121536,0.019351220081647105,0.03583608125383815
26.275363096401747,0.019351220081647105,0.03583608125383815
26.393147575908387,0.019351220081647105,0.03583608125383815
26.511440689656236,0.019351220081647105,0.03583608125383815
26.630244634104407,0.019351220081647105,0.03583608125383815
26.749561615197067,0.019351220081647105,0.03583608125383815
26.869393848404428,0.019351220081647105,0.03583608125383815
26.989743558763834,0.019351220081647105,0.03583608125383815
27.110612980921147,0.019351220081647105,0.03583657218992123
27.23200435917221,0.019351220081647105,0.03583657218992123
27.353919947504473,0.019351220081647105,0.03583657218992123
27.476362009638926,0.019351220081647105,0.03583657218992123
27.599332819072078,0.019351220081647105,0.03583657218992123
27.722834659118195,0.019351220081647105,0.03583657218992123
27.84686982295165,0.019351220081647105,0.03583657218992123
27.971440613649577,0.019351220081647105,0.03583657218992123
28.096549344234596,0.02586765562350638,0.03583680149656509
28.222198337717717,0.02586765562350638,0.03583680149656509
28.348389927141564,0.02586765562350638,0.03583680149656509
28.47512645562365,0.02586765562350638,0.03583680149656509
28.60241027639983,0.02586765562350638,0.03583680149656509
28.730243752868102,0.02586765562350638,0.03583680149656509
28.858629258632412,0.02586765562350638,0.03583680149656509
28.98756917754677,0.02586765562350638,0.03583680149656509
29.117065903759457,0.02586765562350638,0.0358370592562699
29.24712184175755,0.02586765562350638,0.0358370592562699
29.377739406411543,0.02586765562350638,0.0358370592562699
29.50892102302013,0.02586765562350638,0.0358370592562699
29.64066912735533,0.02586765562350638,0.0358370592562699
29.77298616570766,0.02586765562350638,0.0358370592562699
29.905874594931582,0.02586765562350638,0.0358370592562699
30.039336882491057,0.07132220107805184,0.03583792097135658
30.17337550650547,0.07132220107805184,0.03583792097135658
30.307992955795562,0.07132220107805184,0.03583792097135658
30.443191729929648,0.07132220107805184,0.03583792097135658
30.57897433927007,0.07132220107805184,0.03583792097135658
30.71534330501979,0.07132220107805184,0.03583792097135658
30.852301159269167,0.07132220107805184,0.03583792097135658
30.98985044504303,0.07132220107805184,0.03583792097135658
31.127993716347884,0.07132220107805184,0.03583820551643197
31.266733538219274,0.07132220107805184,0.03583820551643197
31.4060724867695,0.07132220107805184,0.03583820551643197
31.546013149235392,0.07132220107805184,0.03583820551643197
31.686558124026384,0.07132220107805184,0.03583820551643197
31.8277100207727,0.07132220107805184,0.03583820551643197
31.969471460373896,0.07132220107805184,0.03583820551643197
32.11184507504746,0.08296653640840118,0.03583844656239977
32.25483350837774,0.08296653640840118,0.03583844656239977
32.39843941536493,0.08296653640840118,0.03583844656239977
32.54266546247451,0.08296653640840118,0.03583844656239977
32.68751432768665,0.08296653640840118,0.03583844656239977
32.83298870054595,0.08296653640840118,0.03583844656239977
32.97909128221142,0.08296653640840118,0.03583844656239977
33.12582478550663,0.08296653640840118,0.03583918911546844
33.27319193497001,0.08296653640840118,0.03583918911546844
33.42119546690552,0.08296653640840118,0.03583918911546844
33.56983812943348,0.08296653640840118,0.03583918911546844
33.71912268254144,0.08296653640840118,0.03583918911546844
33.869051898135616,0.08296653640840118,0.03583918911546844
34.01962856009226,0.08296653640840118,0.035839501008926106
34.17085546430936,0.08296653640840118,0.035839501008926106
34.32273541875855,0.08296653640840118,0.035839501008926106
34.47527124353727,0.08296653640840118,0.035839501008926106
34.62846577092113,0.08296653640840118,0.035839501008926106
34.7823218454165,0.08296653640840118,0.035839501008926106
34.936842323813245,0.08296653640840118,0.035839501008926106
35.092030075237915,0.08296653640840118,0.03583990552464606
35.24788798120694,0.08296653640840118,0.03583990552464606
35.40441893568007,0.08296653640840118,0.03583990552464606
35.56162584511425,0.08296653640840118,0.03583990552464606
35.71951162851749,0.08296653640840118,0.03583990552464606
35.878079217503064,0.08296653640840118,0.03583990552464606
36.037331556344,0.08296653640840118,0.03584001575589426
36.19727160202773,0.08296653640840118,0.03584001575589426
36.35790232431093,0.08296653640840118,0.03584001575589426
36.51922670577476,0.08296653640840118,0.03584001575589426
36.68124774188019,0.08296653640840118,0.03584001575589426
36.84396844102365,0.08296653640840118,0.03584001575589426
37.0073918245928,0.08296653640840118,0.035840136831217485
37.17152092702278,0.08296653640840118,0.035840136831217485
37.336358795852426,0.08296653640840118,0.035840136831217485
37.50190849178095,0.08296653640840118,0.035840136831217485
37.66817308872464,0.08296653640840118,0.035840136831217485
37.83515567387412,0.08296653640840118,0.035840136831217485
38.00285934775152,0.08296653640840118,0.035840236218390636
38.17128722426808,0.08296653640840118,0.035840236218390636
38.34044243078203,0.08296653640840118,0.035840236218390636
38.51032810815664,0.08296653640840118,0.035840236218390636
38.68094741081844,0.08296653640840118,0.035840236218390636
38.852303506815915,0.08296653640840118,0.035840236218390636
39.02439957787831,0.08296653640840118,0.03584048236157894
39.197238819474606,0.08296653640840118,0.03584048236157894
39.370824440872994,0.08296653640840118,0.03584048236157894
39.54515966520036,0.08296653640840118,0.03584048236157894
39.72024772950222,0.08296653640840118,0.03584048236157894
39.896091884802686,0.08296653640840118,0.03584048236157894
40.072695396165,0.08296854205684204,0.03584057587909013
40.250061542752064,0.08296854205684204,0.03584057587909013
40.42819361788733,0.08296854205684204,0.03584057587909013
40.60709492911593,0.08296854205684204,0.03584057587909013
40.786768798266195,0.08296854205684204,0.03584057587909013
40.96721856151123,0.08296854205684204,0.03584057587909013
41.14844756943086,0.08296854205684204,0.03584113969877573
41.33045918707391,0.08296854205684204,0.03584113969877573
41.51325679402069,0.08296854205684204,0.03584113969877573
41.69684378444561,0.08296854205684204,0.03584113969877573
41.881223567180385,0.08296854205684204,0.03584113969877573
42.066399565777246,0.08296854205684204,0.035841446617820336
42.25237521857245,0.08296854205684204,0.035841446617820336
42.43915397875024,0.08296854205684204,0.035841446617820336
42.626739314406905,0.08296854205684204,0.035841446617820336
42.81513470861512,0.08296854205684204,0.035841446617820336
43.00434365948873,0.08296854205684204,0.0358418136269021
43.19436968024765,0.08296854205684204,0.0358418136269021
43.38521629928305,0.08296854205684204,0.0358418136269021
43.576887060223,0.08296854205684204,0.0358418136269021
43.769385521998075,0.08296854205684204,0.0358418136269021
43.96271525890764,0.08296854205684204,0.0358418136269021
44.1568798606861,0.08296854205684204,0.03584220020139896
44.351882932569524,0.08296854205684204,0.03584220020139896
44.547728095362714,0.08296854205684204,0.03584220020139896
44.74441898550636,0.08296854205684204,0.03584220020139896
44.94195925514448,0.08296854205684204,0.03584220020139896
45.14035257219241,0.08296854205684204,0.03584263703991427
45.339602620404804,0.08296854205684204,0.03584263703991427
45.539713099443986,0.08296854205684204,0.03584263703991427
45.74068772494874,0.08296854205684204,0.03584263703991427
45.94253022860333,0.08296854205684204,0.03584263703991427
46.1452443582066,0.08296854205684204,0.03584293919397557
46.34883387774178,0.08296854205684204,0.03584293919397557
46.55330256744628,0.08296854205684204,0.03584293919397557
46.75865422388185,0.08296854205684204,0.03584293919397557
46.96489266000516,0.08296854205684204,0.03584293919397557
47.17202170523849,0.08296854205684204,0.035843071113373835
47.38004520554093,0.08296854205684204,0.035843071113373835
47.58896702347978,0.08296854205684204,0.035843071113373835
47.79879103830216,0.08296854205684204,0.035843071113373835
48.009521146007216,0.08296854205684204,0.035843142047486044
48.22116125941834,0.08296854205684204,0.035843142047486044
48.43371530825581,0.08296854205684204,0.035843142047486044
48.64718723920986,0.08296854205684204,0.035843142047486044
48.8615810160139,0.08296854205684204,0.035843142047486044
49.07690061951804,0.08296854205684204,0.03584324730432115
49.29315004776317,0.08296854205684204,0.03584324730432115
49.51033331605508,0.08296854205684204,0.03584324730432115
49.728454457039,0.08296854205684204,0.03584324730432115
49.947517520774575,0.08296854205684204,0.03584324730432115
50.16752657481099,0.08865036023866023,0.035843466662138876
50.388485704262536,0.08865036023866023,0.035843466662138876
50.61039901188444,0.08865036023866023,0.035843466662138876
50.833270618149,0.08865036023866023,0.035843466662138876
51.057104661322214,0.09151869270259722,0.035843515908101004
51.28190529754052,0.09151869270259722,0.035843515908101004
51.50767670088796,0.09151869270259722,0.035843515908101004
51.73442306347377,0.09151869270259722,0.035843515908101004
51.96214859551018,0.09151869270259722,0.035843515908101004
52.190857525390484,0.09151869270259722,0.035843811983070566
52.42055409976774,0.09151869270259722,0.035843811983070566
52.65124258363352,0.09151869270259722,0.035843811983070566
52.882927260397025,0.09151869270259722,0.035843811983070566
53.11561243196479,0.09151869270259722,0.03584384451529568
53.34930241882047,0.09151869270259722,0.03584384451529568
53.584001560104966,0.09151869270259722,0.03584384451529568
53.81971421369728,0.09151869270259722,0.03584384451529568
54.05644475629507,0.09151869270259722,0.03584454479674285
54.294197583496135,0.09151869270259722,0.03584454479674285
54.53297710988009,0.09151869270259722,0.03584454479674285
54.77278776909009,0.09151869270259722,0.03584454479674285
55.01363401391545,0.09151869270259722,0.03584463333984096
55.25552031637405,0.09151869270259722,0.03584463333984096
55.49845116779555,0.09151869270259722,0.03584463333984096
55.74243107890466,0.09151869270259722,0.03584463333984096
55.98746457990512,0.09151869270259722,0.03584463333984096
56.23355622056347,0.09720051088441539,0.035844720987690176
56.48071057029392,0.09720051088441539,0.035844720987690176
56.72893221824284,0.09720051088441539,0.035844720987690176
56.97822577337417,0.09720051088441539,0.035844720987690176
57.22859586455491,0.09720051088441539,0.03584479779146435
57.480047140641275,0.09720051088441539,0.03584479779146435
57.73258427056463,0.09720051088441539,0.03584479779146435
57.98621194341863,0.09720051088441539,0.03584479779146435
58.24093486854591,0.10288232906623357,0.035844814505201356
58.496757775625646,0.10288232906623357,0.035844814505201356
58.75368541476161,0.10288232906623357,0.035844814505201356
59.011722556569936,0.10288232906623357,0.03584489130897553
59.27087399226814,0.10288232906623357,0.03584489130897553
59.531144533763744,0.10288232906623357,0.03584489130897553
59.79253901374378,0.10288232906623357,0.03584489130897553
60.05506228576446,0.10288232906623357,0.03584511078960068
60.31871922434149,0.10288232906623357,0.03584511078960068
60.583514725040224,0.10288232906623357,0.03584511078960068
60.84945370456696,0.10288232906623357,0.03584511078960068
61.1165411008599,0.10288232906623357,0.03584535073088982
61.38478187318101,0.10288232906623357,0.03584535073088982
61.654181002208034,0.10288232906623357,0.03584535073088982
61.924743490127156,0.10288232906623357,0.03584535073088982
62.19647436072553,0.10288232906623357,0.03584541669058895
62.469378659484974,0.10288232906623357,0.03584541669058895
62.743461453675295,0.10288232906623357,0.03584541669058895
63.01872783244851,0.10288232906623357,0.03584587309451936
63.29518290693355,0.10288232906623357,0.03584587309451936
63.572831810330726,0.10288232906623357,0.03584587309451936
63.85167969800754,0.10288232906623357,0.03584587309451936
64.13173174759396,0.10288232906623357,0.035845989195429515
64.41299315907884,0.10288232906623357,0.035845989195429515
64.6954691549063,0.10288232906623357,0.035845989195429515
64.97916498007301,0.10288232906623357,0.035845989195429515
65.26408590222506,0.1028961007380698,0.0358460827129407
65.55023721175635,0.1028961007380698,0.0358460827129407
65.83762422190634,0.1028961007380698,0.0358460827129407
66.12625226885895,0.1038430704350395,0.03584628547982884
66.41612671184154,0.1038430704350395,0.03584628547982884
66.70725293322465,0.1038430704350395,0.03584628547982884
66.99963633862154,0.1038430704350395,0.03584628547982884
67.29328235698901,0.1038430704350395,0.035846296323903876
67.5881964407278,0.1038430704350395,0.035846296323903876
67.88438406578399,0.1038430704350395,0.035846296323903876
68.18185073175091,0.1038430704350395,0.035846328856129
68.48060196197079,0.1038430704350395,0.035846328856129
68.78064330363779,0.1038430704350395,0.035846328856129
69.0819803279006,0.1038430704350395,0.03584650496045399
69.38461862996614,0.1038430704350395,0.03584650496045399
69.68856382920332,0.1038430704350395,0.03584650496045399
69.9938215692476,0.1038430704350395,0.03584650496045399
70.30039751810536,0.10621049467746375,0.035846587633890134
70.60829736825967,0.10621049467746375,0.035846587633890134
70.91752683677552,0.10621049467746375,0.035846587633890134
71.22809166540624,0.10621049467746375,0.035846712578947774
71.53999762069995,0.10621049467746375,0.035846712578947774
71.85325049410694,0.10621049467746375,0.035846712578947774
72.16785610208674,0.10621049467746375,0.03584686010740439
72.48382028621664,0.10621049467746375,0.03584686010740439
72.80114891329964,0.10621049467746375,0.03584686010740439
73.11984787547368,0.11781087346534252,0.0358470460377481
73.43992309032116,0.11781087346534252,0.0358470460377481
73.76138050097842,0.11781087346534252,0.0358470460377481
74.08422607624658,0.11781087346534252,0.035847155373747386
74.4084658107019,0.11781087346534252,0.035847155373747386
74.73410572480736,0.11781087346534252,0.035847155373747386
75.06115186502437,0.11781087346534252,0.03584729703254204
75.3896103039252,0.11781087346534252,0.03584729703254204
75.71948714030535,0.11781087346534252,0.03584729703254204
76.05078849929731,0.14361579770776675,0.03584735214816613
76.38352053248383,0.14361579770776675,0.03584735214816613
76.71768941801233,0.14361579770776675,0.03584735214816613
77.05330136070963,0.14550973710170614,0.035847538201317274
77.39036259219728,0.14550973710170614,0.035847538201317274
77.7288793710069,0.14550973710170614,0.035847538201317274
78.0688579826969,0.153103012009999,0.035847648432565465
78.41030473996867,0.153103012009999,0.035847648432565465
78.75322598278404,0.153103012009999,0.035847648432565465
79.09762807848325,0.153103012009999,0.035847686834452545
79.44351742190267,0.153103012009999,0.035847686834452545
79.7909004354938,0.153103012009999,0.035847686834452545
80.13978356944271,0.153103012009999,0.03584771439226459
80.49017330178945,0.153103012009999,0.03584771439226459
80.84207613854844,0.153103012009999,0.03584771439226459
81.19549861382956,0.153103012009999,0.03584780204011381
81.55044728995897,0.153103012009999,0.03584780204011381
81.90692875760149,0.153103012009999,0.03584780204011381
82.26494963588254,0.15736437564636263,0.035847857155737906
82.62451657251125,0.15736437564636263,0.035847857155737906
82.98563624390383,0.15736437564636263,0.035847857155737906
83.34831535530775,0.15736437564636263,0.03584805992262605
83.7125606409258,0.15736437564636263,0.03584805992262605
84.07837886404167,0.15736437564636263,0.035848070766701094
84.44577681714506,0.15736437564636263,0.035848070766701094
84.81476132205799,0.15736437564636263,0.035848070766701094
85.18533923006166,0.15736437564636263,0.03584809832451314
85.5575174220233,0.15736437564636263,0.03584809832451314
85.93130280852408,0.15736437564636263,0.03584809832451314
86.30670232998771,0.15736437564636263,0.03584813672640023
86.68372295680882,0.15736437564636263,0.03584813672640023
87.06237168948262,0.1585819081138951,0.03584822526949833
87.4426555587351,0.1585819081138951,0.03584822526949833
87.82458162565308,0.1585819081138951,0.03584822526949833
88.2081569818159,0.1585819081138951,0.0358482853595355
88.59338874942658,0.1585819081138951,0.0358482853595355
88.98028408144434,0.1585819081138951,0.0358482853595355
89.36885016171729,0.1585819081138951,0.035848368032971645
89.75909420511613,0.1585819081138951,0.035848368032971645
90.15102345766755,0.1585819081138951,0.03584857169510868
90.54464519668944,0.1585819081138951,0.03584857169510868
90.93996673092539,0.1585819081138951,0.03584857169510868
91.3369954006807,0.1585819081138951,0.035848736060109736
91.73573857795893,0.1585819081138951,0.035848736060109736
92.13620366659819,0.1585819081138951,0.03584896515732383
92.538398102409,0.1585819081138951,0.03584896515732383
92.94232935331252,0.1585819081138951,0.03584896515732383
93.34800491947871,0.1585819081138951,0.03584905370042194
93.75543233346589,0.1585819081138951,0.03584905370042194
94.16461916036083,0.1585819081138951,0.03584907538857202
94.57557299791861,0.1585819081138951,0.03584907538857202
94.98830147670444,0.1585819081138951,0.03584907538857202
95.40281226023464,0.1585819081138951,0.03584914721793313
95.81911304511937,0.1585819081138951,0.03584914721793313
96.23721156120533,0.1585819081138951,0.03584921317763226
96.65711557171966,0.1585819081138951,0.03584921317763226
97.07883287341343,0.1585819081138951,0.035849279137331394
97.50237129670715,0.1585819081138951,0.035849279137331394
97.92773870583554,0.1585819081138951,0.035849279137331394
98.3549429989938,0.1614228172048042,0.03584955760331505
98.78399210848457,0.1614228172048042,0.03584955760331505
99.21489400086462,0.1614228172048042,0.03584957431705205
99.64765667709311,0.1614228172048042,0.03584957431705205
100.08228817268036,0.1614228172048042,0.03584961858860111
100.51879655783657,0.1614228172048042,0.03584961858860111
100.95718993762186,0.1614228172048042,0.03584961858860111
101.39747645209714,0.1633167565987436,0.03584966783456324
101.83966427647452,0.1633167565987436,0.03584966783456324
102.28376162126992,0.1633167565987436,0.035849832076756856
102.72977673245478,0.1633167565987436,0.035849832076756856
103.17771789160965,0.1633167565987436,0.035849898036455996
103.6275934160777,0.1633167565987436,0.035849898036455996
104.07941165911956,0.1633167565987436,0.035849953152080095
104.53318101006776,0.1633167565987436,0.035849953152080095
104.98890989448327,0.1633167565987436,0.035849953152080095
105.44660677431123,0.1633167565987436,0.03585001413736615
105.90628014803843,0.1633167565987436,0.03585001413736615
106.36793855085138,0.1633167565987436,0.03585009183638922
106.83159055479413,0.1633167565987436,0.03585009183638922
107.29724476892785,0.1633167565987436,0.03585011939420127
107.7649098394909,0.1633167565987436,0.03585011939420127
108.23459445005878,0.1633167565987436,0.035850136107938274
108.70630732170571,0.1633167565987436,0.035850136107938274
109.18005721316682,0.26038115053813754,0.03585018535390041
109.6558529210001,0.26038115053813754,0.03585018535390041
110.1337032797505,0.26038115053813754,0.03585032790794395
110.61361716211337,0.26038115053813754,0.03585032790794395
111.09560347909945,0.46432312079366705,0.03585038889323001
111.57967118020028,0.46432312079366705,0.03585038889323001
112.0658292535547,0.46432312079366705,0.035850460722591106
112.554086726115,0.46432312079366705,0.035850460722591106
113.04445266381545,0.46432312079366705,0.035850504994140164
113.53693617173984,0.46432312079366705,0.035850504994140164
114.03154639429084,0.47284584806639435,0.035850663489479254
114.52829251536019,0.47284584806639435,0.035850663489479254
115.0271837584985,0.47284584806639435,0.03585128607190336
115.52822938708688,0.47284584806639435,0.03585128607190336
116.03143870450928,0.47284584806639435,0.03585132447379044
116.53682105432453,0.47284584806639435,0.03585132447379044
117.04438582044023,0.47284584806639435,0.035851373719752576
117.55414242728723,0.47284584806639435,0.035851373719752576
118.06610033999394,0.47284584806639435,0.03585141212163966
118.58026906456287,0.47284584806639435,0.03585141212163966
119.09665814804647,0.47284584806639435,0.035851554675683205
119.61527717872478,0.47284584806639435,0.035851554675683205
120.1361357862832,0.47284584806639435,0.03585213873341278
120.65924364199184,0.47284584806639435,0.03585213873341278
121.18461045888421,0.47284584806639435,0.035852275540601795
121.71224599193857,0.47284584806639435,0.035852275540601795
122.2421600382582,0.4785276662482125,0.035852439905602856
122.77436243725377,0.4785276662482125,0.035852439905602856
123.30886307082585,0.48610342382397004,0.0358524674634149
123.8456718635488,0.48610342382397004,0.0358524674634149
124.38479878285429,0.48610342382397004,0.035852581564397495
124.92625383921728,0.48610342382397004,0.035852581564397495
125.4700470863411,0.6388985894634154,0.03585261996628459
126.01618862134441,0.6388985894634154,0.03585265249850971
126.56468858494915,0.6388985894634154,0.03585265249850971
127.1155571616679,0.6388985894634154,0.035852718458208845
127.66880457999396,0.6388985894634154,0.035852718458208845
128.22444111259048,0.6388985894634154,0.035852876830740496
128.78247707648168,0.6388985894634154,0.035852876830740496
129.3429228332441,0.6388985894634154,0.03585297034825168
129.90578878919953,0.6388985894634154,0.03585297034825168
130.47108539560745,0.6388985894634154,0.035853047152025856
131.03882314885985,0.6388985894634154,0.03585320654261384
131.60901259067555,0.6388985894634154,0.03585320654261384
132.1816643082962,0.6388985894634154,0.03585321738668888
132.75678893468285,0.6388985894634154,0.03585321738668888
133.33439714871352,0.6388985894634154,0.03585324494450093
133.91449967538102,0.6388985894634154,0.03585324494450093
134.4971072859928,0.6388985894634154,0.035853294190463056
135.08223079837023,0.6388985894634154,0.03585331587861313
135.66988107704972,0.6388985894634154,0.03585331587861313
136.260069033485,0.6388985894634154,0.035853354280500224
136.8528056262486,0.6388985894634154,0.035853354280500224
137.44810186123655,0.6388985894634154,0.03585339268238731
138.04596879187181,0.6388985894634154,0.035853447798011404
138.64641751930992,0.6388985894634154,0.035853447798011404
139.249459192645,0.65594404400887,0.035853447798011404
139.8551050091171,0.65594404400887,0.035853447798011404
140.46336621431942,0.65594404400887,0.03585398281920863
141.07425410240805,0.65594404400887,0.03585401535143375
141.68778001631068,0.65594404400887,0.03585401535143375
142.30395534793794,0.65594404400887,0.035854037039583835
142.92279153839448,0.65594404400887,0.035854037039583835
143.544300078192,0.65594404400887,0.035854047883658875
144.1684925074618,0.65594404400887,0.035854047883658875
144.7953804161698,0.65594404400887,0.035854047883658875
145.42497544433118,0.6616258621906881,0.03585411384335801
146.0572892822267,0.6616258621906881,0.03585417980305714
146.69233367062017,0.6616258621906881,0.03585417980305714
147.3301204009756,0.6618184661968516,0.03585421323053116
147.97066131567718,0.6618184661968516,0.03585421323053116
148.61396830824813,0.6618184661968516,0.035854234918681234
149.26005332357227,0.6618184661968516,0.03585431172245541
149.90892835811536,0.6618184661968516,0.03585431172245541
150.5606054601485,0.6618184661968516,0.03585431172245541
151.21509672997092,0.6618184661968516,0.03585436096841754
151.87241432013556,0.6618184661968516,0.03585436096841754
152.532570435674,0.6618184661968516,0.0358544642253251
153.19557733432342,0.6731821025604879,0.03585448093906211
153.8614473267541,0.6731821025604879,0.03585448093906211
154.53019277679834,0.6731821025604879,0.03585448093906211
155.2018261016797,0.6731821025604879,0.035854994272109246
155.87635977224338,0.6731821025604879,0.035854994272109246
156.55380631318815,0.6731821025604879,0.03585500511618429
157.2341783032988,0.6731958575185871,0.03585506610147035
157.91748837567945,0.6731958575185871,0.03585506610147035
158.6037492179887,0.6731958575185871,0.03585508778962043
159.2929735726749,0.6731958575185871,0.03585521860434004
159.98517423721233,0.6731958575185871,0.03585521860434004
160.68036406433941,0.6731958575185871,0.035855246162152084
161.37855596229699,0.6731958575185871,0.03585540453468374
162.07976289506857,0.6731958575185871,0.03585540453468374
162.7839978826201,0.6731958575185871,0.03585540453468374
163.4912740011428,0.6731958575185871,0.03585544293657083
164.2016043832951,0.6731958575185871,0.035855481338457916
164.91500221844672,0.6731958575185871,0.035855481338457916
165.63148075292378,0.6731958575185871,0.035855519740345
166.35105329025467,0.6731958575185871,0.035855673138463585
167.07373319141723,0.6731958575185871,0.035855776395371144
167.79953387508624,0.6731958575185871,0.035855776395371144
168.52846881788315,0.6746163120640417,0.03585592991629716
169.26055155462615,0.6746163120640417,0.03585595160444724
169.9957956785812,0.6746163120640417,0.03585595160444724
170.73421484171524,0.6746163120640417,0.03585595160444724
171.4758227549489,0.6746163120640417,0.03585598413667237
172.22063318841114,0.6746163120640417,0.0358559949807474
172.96865997169525,0.6746163120640417,0.0358559949807474
173.71991699411535,0.6746163120640417,0.03585601169448441
174.47441820496485,0.6746163120640417,0.035856022538559455
175.23217761377452,0.6746163120640417,0.035856033382634496
175.99320929057365,0.6746163120640417,0.035856033382634496
176.75752736615044,0.6746163120640417,0.03585605507078457
177.52514603231484,0.6746163120640417,0.03585619175516614
178.29607954216178,0.6746163120640417,0.03585620259924119
179.07034221033635,0.6746163120640417,0.03585620259924119
179.84794841329924,0.6746163120640417,0.03585620259924119
180.62891258959334,0.6746163120640417,0.03585620259924119
181.41324924011238,0.6746163120640417,0.03585620259924119
182.20097292836994,0.6746163120640417,0.03585628527267733
182.99209828076977,0.6746163120640417,0.03585628527267733
183.78663998687776,0.6746163120640417,0.03585630696082741
184.58461279969458,0.6746163120640417,0.03585637879018851
185.386031535929,0.6746163120640417,0.035856532311114526
186.19091107627372,0.6746163120640417,0.03585655986892658
186.99926636568128,0.6746163120640417,0.03585655986892658
187.81111241364215,0.6746163120640417,0.035856581557076654
188.6264642944624,0.6746163120640417,0.035856592401151695
189.44533714754476,0.6746163120640417,0.035856658360850835
190.2677461776687,0.6746163120640417,0.035856805889307446
191.09370665527337,0.6746163287777787,0.03585691501587697
191.9232339167408,0.6746163287777787,0.03585691501587697
192.7563433646812,0.6765102681717181,0.03585691501587697
193.59305046821848,0.6765102681717181,0.03585691501587697
194.43337076327742,0.6765102681717181,0.03585693172961398
195.27731985287244,0.6765102681717181,0.035857051700258546
196.12491340739706,0.6765102681717181,0.035857100946220674
196.97616716491495,0.6765102681717181,0.035857100946220674
197.83109693145252,0.6774572378686877,0.03585722678652721
198.68971858129208,0.6774572378686877,0.03585724847467729
199.55204805726623,0.6774572378686877,0.0358572651884143
200.41810137105443,0.6774572378686877,0.03585728687656437
201.28789460348003,0.6774572378686877,0.035857303590301384
202.16144390480932,0.6774572378686877,0.03585732527845147
203.03876549505048,0.6788776924141423,0.03585780020961152
203.91987566425598,0.6788776924141423,0.03585780020961152
204.80479077282382,0.6788776924141423,0.035857811053686565
205.6935272518021,0.6788776924141423,0.03585798128834958
206.58610160319367,0.6788776924141423,0.035858002976499666
207.4825304002631,0.6788776924141423,0.03585803053431171
208.38283028784414,0.6788776924141423,0.03585805809212376
209.28701798264825,0.6788776924141423,0.03585807978027384
210.19511027357572,0.6793147553512052,0.03585807978027384
211.10712402202705,0.6821556644421143,0.035858107338085886
212.023076162216,0.6821556644421143,0.035858151609634945
212.94298370148445,0.6821556644421143,0.035858151609634945
213.86686372061797,0.6821556644421143,0.035858151609634945
214.7947333741624,0.6821556644421143,0.035858151609634945
215.72660989074313,0.6821556644421143,0.03585817329778502
216.66251057338454,0.6821556644421143,0.035858190011522025
217.602452799832,0.6821556644421143,0.03585820672525903
218.54645402287326,0.6821556644421143,0.03585821756933408
219.49453177066405,0.6821556644421143,0.03585823428307108
220.44670364705217,0.6821556644421143,0.035858255971221165
221.4029873319051,0.6821556644421143,0.035858255971221165
222.36340058143801,0.6821556644421143,0.03585874761611823
223.32796122854387,0.6821556644421143,0.03585874761611823
224.2966871831243,0.6821556644421143,0.03585875846019326
225.2695964324217,0.6821556644421143,0.03585887843083783
226.24670704135386,0.6821556644421143,0.03585891683272492
227.22803715284905,0.6821556644421143,0.03585894439053697
228.21360498818288,0.6821556644421143,0.03585896110427397
229.20342884731713,0.6821556644421143,0.03585896110427397
230.19752710923916,0.6821556644421143,0.03585897781801098
231.19591823230274,0.6821556644421143,0.035859131338937
232.1986207545715,0.6821556644421143,0.03585918148014802
233.20565329416257,0.6821556644421143,0.03585919819388503
234.21703454959322,0.6821556644421143,0.035859351592003604
235.23278330012656,0.6821556644421143,0.035859384124228726
236.25291840612195,0.6821556644421143,0.03585955346364286
237.27745880938363,0.6821556644421143,0.03585959773519192
238.3064235335134,0.6821556644421143,0.03585970099209948
239.3398316842633,0.6821556644421143,0.035859711836174514
240.37770244989107,0.6821556644421143,0.03585972854991152
241.42005510151608,0.6821556644421143,0.03585972854991152
242.46690899347655,0.6821556644421143,0.03585977282146058
243.51828356368972,0.6821556644421143,0.035859789535197584
244.57419833401244,0.6821556644421143,0.03585981709300963
245.63467291060357,0.6821556644421143,0.03585982793708467
246.69972698428856,0.6825927440929144,0.03585982793708467
247.7693803309247,0.6825927440929144,0.03585982793708467
248.84365281176775,0.6847234259110963,0.03585995390019864
249.92256437384165,0.6847234259110963,0.03585995390019864
251.0061350503082,0.6847234259110963,0.035859987327672656
252.09438496083996,0.6847234259110963,0.03586001985989778
253.1873343119924,0.6847234259110963,0.03586001985989778
254.28500339758077,0.6847234259110963,0.03586001985989778
255.3874125990554,0.6847234259110963,0.03586022262678592
256.494582385881,0.6847234259110963,0.03586025018459797
257.6065333159163,0.6847234259110963,0.035860261028673006
258.72328603579643,0.6847234259110963,0.03586038099931757
259.84486128131596,0.6847234259110963,0.035860506962431545
260.97127987781323,0.6847234259110963,0.0358605512339806
262.10256274055786,0.6847234259110963,0.03586060634960469
263.2387308751389,0.6847234259110963,0.03586061719367973
264.3798053778546,0.6847234259110963,0.035860743156793704
265.5258074361048,0.6847234259110963,0.03586077071460576
266.6767583287838,0.6847234259110963,0.03586078155868079
267.83267942667527,0.6847234259110963,0.03586079240275583
268.99359219284935,0.6847234259110963,0.03586081409090591
270.1595181830611,0.6849160299172596,0.035860846623131035
271.33047904615137,0.6849160299172596,0.035860846623131035
272.50649652444736,0.6849160299172596,0.035860846623131035
273.6875924541681,0.6849160299172596,0.035860846623131035
274.8737887658284,0.6853895147657444,0.0358609498800386
276.06510748464666,0.6909360515622812,0.035860966593775606
277.2615707309537,0.6909360515622812,0.03586097743785064
278.463200720604,0.6909360515622812,0.03586097743785064
279.670019765388,0.6909360515622812,0.03586097743785064
280.8820502734455,0.6909360515622812,0.03586098828192568
282.0993147496828,0.6909360515622812,0.03586099912600072
283.32183579619,0.6909360515622812,0.03586100997007576
284.54963611266083,0.6909360515622812,0.03586102668381277
285.78273849681466,0.696482588358818,0.03586103752788781
287.0211658448191,0.696482588358818,0.03586128346164635
288.26494115171516,0.696482588358818,0.03586128346164635
289.51408751184437,0.696482588358818,0.03586140343229091
290.76862811927765,0.696482588358818,0.035861430990102965
292.0285862682465,0.6971928156315452,0.035861441834178
293.29398535357404,0.7057155429042725,0.03586145267825304
294.56484887111156,0.7057155429042725,0.03586145267825304
295.84120041817255,0.8061957918220215,0.035861469391990045
297.1230636939723,0.8783424927822817,0.0358614969498021
298.4104625000672,0.8783424927822817,0.035861589362634616
299.7034207407978,0.8783424927822817,0.035861589362634616
301.00196242373096,0.8783424927822817,0.03586160607637162
302.3061116601074,0.8840243109640998,0.03586160607637162
303.6158926652879,0.8840243109640998,0.03586161692044666
304.9313297592038,0.8840243109640998,0.035861638608596744
306.25244736680804,0.8840243109640998,0.03586165532233375
307.5792700185295,0.8911265836913725,0.03586166616640879
308.911822350728,0.8911265836913725,0.03586166616640879
310.2501291061512,0.8911265836913725,0.03586169372422084
311.5942151343947,0.8911265836913725,0.03586171043795785
312.9441053923631,0.8911265836913725,0.03586171043795785
314.2998249447344,0.8911265836913725,0.03586174297018297
315.66139896442326,0.8911265836913725,0.03586174297018297
317.02885273305117,0.8911265836913725,0.03586174297018297
318.4022116414134,0.8911265836913725,0.03586174297018297
319.78150118995165,0.8911265836913725,0.035861753814258004
321.1667469892273,0.8968084018731908,0.035861764658333045
322.5579747603978,0.8972454648102537,0.03586179808580706
323.95521033569236,0.8976825277473167,0.03586179808580706
325.35847965889377,0.9014704065351954,0.03586193974460171
326.76780878581826,0.9014704065351954,0.03586193974460171
328.1832238848005,0.9455044974442863,0.03586203215743423
329.6047512371787,0.9455044974442863,0.03586205971524628
331.03241723778353,0.951378919632268,0.035862076428983286
332.4662483954279,0.9518159825693306,0.03586209314272029
333.9062713333982,0.9518159825693306,0.03586209314272029
335.3525127899498,0.9518159825693306,0.03586209314272029
336.8049996188028,0.9518159825693306,0.0358622299499093
338.2637587896419,0.9518159825693306,0.03586238347083531
339.7288173886149,0.9518159825693306,0.035862394314910354
341.2002026188385,0.9518159825693306,0.0358624218727224
342.6779418009007,0.9518159825693306,0.0358624218727224
344.16206237336974,0.963179618932967,0.0358624218727224
345.6525918933027,0.963179618932967,0.0358624218727224
347.14955803675866,0.963179618932967,0.03586243858645941
348.6529885993101,0.963179618932967,0.03586243858645941
350.1629114965618,0.963179618932967,0.0358629243616945
351.6793547646668,0.963179618932967,0.0358629243616945
353.2023465608484,0.963179618932967,0.03586303348826402
354.7319151639221,0.963179618932967,0.03586303348826402
356.26808897482186,0.963179618932967,0.03586304433233906
357.8108965171267,0.9650735583269064,0.03586305517641411
359.3603664375897,0.9650735583269064,0.03586305517641411
360.91652750667083,0.9650735583269064,0.03586353597723613
362.47940861907074,0.9679144674178155,0.03586353597723613
364.04903879426814,0.9679144674178155,0.035863639234143686
365.62544717705686,0.9679144674178155,0.035863639234143686
367.2086630380892,0.9679144674178155,0.035863672661617704
368.7987157744173,0.9679144674178155,0.035863711063504784
370.3956349100405,0.9679144674178155,0.035863743595729906
371.9994500964524,0.9679144674178155,0.035863743595729906
373.6101911131932,0.9679144674178155,0.03586376030946692
375.2278878684002,0.9679144674178155,0.03586376030946692
376.8525703993656,0.9679144674178155,0.035863852722299444
378.4842688730921,0.9698084068117548,0.035863852722299444
380.12301358685437,0.9698084068117548,0.035863852722299444
381.76883496876087,0.9698084068117548,0.03586397868541341
383.42176357831977,0.9698084068117548,0.03586407109824593
385.0818301070059,0.9698084068117548,0.03586407109824593
386.74906537882975,0.9698084068117548,0.03586407109824593
388.42350035091107,0.9698084068117548,0.03586453518533094
390.10516611405274,0.9698084068117548,0.03586457358721803
391.79409389331954,0.9698084068117548,0.03586457358721803
393.49031504861557,0.9702454697488179,0.035864590300955033
395.1938610752693,0.9702454697488179,0.035864590300955033
396.9047636046157,0.9702454697488179,0.035864590300955033
398.6230544045855,0.9702454697488179,0.03586463457250409
400.34876538029374,0.9702454697488179,0.03586467297439117
402.081928574634,0.9702454697488179,0.035864700532203225
403.8225761688708,0.9702454697488179,0.03586474977816535
405.57074048323983,0.9702454697488179,0.035864771466315434
407.3264539775458,0.9702454697488179,0.035864782310390475
409.0897492517664,0.9702454697488179,0.03586479902412748
410.86065904665713,0.9702454697488179,0.03586479902412748
412.6392162443599,0.9702454697488179,0.03586490228103504
414.4254538690133,0.9702454697488179,0.035864929838847086
416.21940508736486,0.9702454697488179,0.035864940682922127
418.021103209388,0.9702454697488179,0.03586496237107221
419.83058168890005,0.9702454697488179,0.03586498992888426
421.6478741241832,0.9730863788397269,0.03586501161703434
423.4730142586096,0.9730863788397269,0.03586501161703434
425.30603598126675,0.9730863788397269,0.035865055888583394
427.1469733275863,0.9730863788397269,0.035865055888583394
428.9958604799772,0.9730863788397269,0.03586506673265843
430.8527317684593,0.9730863788397269,0.03586510513454552
432.7176216713027,0.9730863788397269,0.03586512184828253
434.5905648156652,0.9730863788397269,0.03586513856201953
436.4715959782378,0.9730863788397269,0.03586513856201953
438.3607500858887,0.9730863788397269,0.03586524181892709
440.2580622163124,0.9730863788397269,0.03586524181892709
442.1635675986808,0.9731001505115632,0.03586524181892709
444.0773016142984,0.9733186819800946,0.035865258532664104
445.99929979725846,0.9735372134486262,0.03586527524640111
447.92959783510196,0.9735372134486262,0.03586527524640111
449.8682315694814,0.9735372134486262,0.03586538934738371
451.81523699682606,0.9735372134486262,0.035865416905195756
453.7706502690098,0.9735372134486262,0.035865416905195756
455.7345076940238,0.9739742763856889,0.035865461176744814
457.7068457366495,0.9739742763856889,0.03586547789048182
459.68770101913526,0.9739742763856889,0.03586547789048182
461.6771103218773,0.9739742763856889,0.03586562056733279
463.67511058410213,0.9744113393227519,0.035865637281069805
465.68173890455364,0.9744113393227519,0.035865648125144846
467.69703254217956,0.9744113393227519,0.035865648125144846
469.7210289168262,0.9744113393227519,0.03586565896921989
471.7537656099305,0.9744113393227519,0.035865697371106973
473.7952803652195,0.9744113393227519,0.035865697371106973
475.8456110894104,0.9744113393227519,0.035865697371106973
477.9047958529155,0.9744113393227519,0.03586573577299406
479.97287289054844,0.9744113393227519,0.035865752486731066
482.04988060223315,0.9744113393227519,0.035865906007657086
484.13585755371815,0.9744113393227519,0.03586604868450806
486.2308424772923,0.9744113393227519,0.0358660595285831
488.33487427250344,0.9744113393227519,0.035866076242320105
490.44799200688203,0.9744113393227519,0.03586655704314213
492.5702349166657,0.9744113393227519,0.03586656788721717
494.7016424075269,0.9744113393227519,0.03586657873129221
496.84225405530583,0.9744113393227519,0.035866595445029216
498.9921096067445,0.9744113393227519,0.03586662797725434
501.15124898022646,0.9744113393227519,0.035866655535066384
503.31971226651484,0.9744113393227519,0.03586668309287843
505.49753972950055,0.9744113393227519,0.03586671065069048
507.6847718069464,0.9744113393227519,0.03586672149476552
509.88144911124004,0.9744113393227519,0.035866759896652604
512.0876124301471,0.9744113393227519,0.035866873997635204
514.3033027275698,0.9744113393227519,0.03586697725454276
516.5285611443065,0.9744113393227519,0.03586697725454276
518.7634289988152,0.9744113393227519,0.035867020630842926
521.0079477879818,0.9744113393227519,0.03586705316306805
523.2621591878897,0.9744113393227519,0.035867069876805054
525.526105054594,0.9744113393227519,0.035867288252751546
527.7998274248998,0.974848402259815,0.035867288252751546
530.0833685171415,0.974848402259815,0.03586729909682659
532.3767707319657,0.974848402259815,0.03586729909682659
534.6800766531209,0.974848402259815,0.03586731581056359
536.9933290482456,0.974848402259815,0.0358673325243006
539.3165708696663,0.974848402259815,0.03586736008211265
541.6498452551896,0.974848402259815,0.03586737092618769
543.9931955289087,0.974848402259815,0.03586737092618769
546.3466652020036,0.974848402259815,0.03586747418309525
548.7102979735512,0.974848402259815,0.035867594153739815
551.0841377313354,0.974848402259815,0.0358676158418899
553.4682285526643,0.974848402259815,0.035867850931573395
555.8626147051867,0.974848402259815,0.03586787848938544
558.2673406477136,0.974848402259815,0.035867895203122446
560.6824510310449,0.974848402259815,0.035867895203122446
563.1079906987986,0.974848402259815,0.03586791191685945
565.5440046882419,0.974848402259815,0.03586791191685945
567.99053823113,0.974848402259815,0.035868162825031066
570.4476367545442,0.974848402259815,0.0358681736691061
572.915345881735,0.974848402259815,0.0358681736691061
575.3937114329702,0.974848402259815,0.03586820620133122
577.882779426385,0.974848402259815,0.03586821704540626
580.3825960788382,0.974848402259815,0.03586821704540626
582.8932078067674,0.974848402259815,0.035868233759143275
585.414661227054,0.974848402259815,0.035868233759143275
587.9470031578861,0.974848402259815,0.03586825047288028
590.4902806196296,0.974848402259815,0.03586837643599425
593.0445408356996,0.974848402259815,0.03586843742128031
595.60983123344,0.974848402259815,0.03586852983411283
598.1861994450018,0.974848402259815,0.03586854067818787
600.7736933082274,0.974848402259815,0.03586857908007496
603.3723608675402,0.974848402259815,0.03586858992414999
605.9822503748361,0.974848402259815,0.03586858992414999
608.6034102903785,0.974848402259815,0.035868606637887
611.2358892837007,0.974848402259815,0.03586863419569905
613.8797362345073,0.974848402259815,0.035868743322268574
616.5350002335817,0.974848402259815,0.03586888498106323
619.2017305836991,0.974848402259815,0.035868923382950314
621.8799768005401,0.974848402259815,0.035868956810424325
624.5697886136132,0.974848402259815,0.0358690767810689
627.2712159671739,0.974848402259815,0.03586922443233295
629.9843090211564,0.974848402259815,0.03586922443233295
632.7091181521013,0.974848402259815,0.03586924612048303
635.4456939540933,0.974848402259815,0.03586938190961571
638.194087239699,0.974848402259815,0.03586950188026027
640.9543490409128,0.974848402259815,0.0358695942930928
643.7265306101027,0.974848402259815,0.03586960513716783
646.5106834209612,0.9748488663469,0.035869632694979885
649.3068591694625,0.9748488663469,0.03586967607128005
652.1151097748221,0.9748488663469,0.03586969278501705
654.93548738046,0.9748488663469,0.03586985217560504
657.7680443549708,0.9748488663469,0.035869944588437556
660.6128332930947,0.9748488663469,0.03586998796473772
663.4699070166934,0.9748488663469,0.035870038105948736
666.3393185757318,0.9748488663469,0.05018021525717378
669.2211212492629,0.9756730331907029,0.05137830420994343
672.1153685464186,0.9756730331907029,0.051380607472038695
675.0221142073995,0.9756730331907029,0.051381366925279275
677.9414122044773,0.9756860948416957,0.05138139448309132
680.8733167429932,0.9756860948416957,0.051381488000602514
683.8178822623661,0.9756860948416957,0.05138172207222968
686.7751634371027,0.9756860948416957,0.05138184204287424
689.7452151778145,0.9756860948416957,0.05138215495438824
692.7280926322362,0.9756860948416957,0.05138227989944588
695.723851186248,0.9756860948416957,0.0513827274954139
698.7325464649062,0.9756860948416957,0.051382744209150906
701.7542343334758,0.9756860948416957,0.051382810168850046
704.788970898466,0.9756860948416957,0.05138324215575971
707.8368125086756,0.9756860948416957,0.051383362126404285
710.8978157562361,0.9756860948416957,0.05138341724202838
713.972037477663,0.9756860948416957,0.05138357573736747
717.0595347549116,0.9756860948416957,0.05138377251178621
720.1603649164367,0.9756860948416957,0.05138382762741031
723.2745855382589,0.9756860948416957,0.05138398599994196
726.4022544450295,0.9757110281859557,0.05138401853216709
729.5434297111093,0.9757110281859557,0.051384067778129205
732.6981696616425,0.9757110281859557,0.051384078622204246
735.8665328736422,0.9757110281859557,0.05138412289375331
739.0485781770763,0.9757110281859557,0.05138415045156535
742.2443646559627,0.9757110281859557,0.05138434824404043
745.4539516494643,0.9757110281859557,0.05138450661657208
748.67739875299,0.9757110281859557,0.05138469841657775
751.9147658193027,0.9757110281859557,0.05138475353220185
755.1661129596306,0.9757110281859557,0.05138479690850201
758.4315005447821,0.9757110281859557,0.05138486286820114
761.7109892062693,0.9757110281859557,0.05138490127008822
765.004639837432,0.9757111541490698,0.05138506563508929
768.3125135945672,0.9757111541490698,0.051385114881051415
771.634671898067,0.9757111541490698,0.05138527337639051
774.9711764335569,0.9757111541490698,0.05138529506454059
778.3220891530448,0.9757111541490698,0.05138535018016468
781.6874722760657,0.9757111541490698,0.051385476143278645
785.0673882908434,0.9757111708628069,0.05138552538924079
788.461899955445,0.9757111708628069,0.051385695623903806
791.8710702989497,0.9757111708628069,0.05138573989545285
795.2949626226173,0.9757111708628069,0.05138578327175302
798.7336405010657,0.9757111708628069,0.05138588652866058
802.1871677834503,0.9757111708628069,0.05138592493054766
805.6556085946477,0.9757111708628069,0.05138599586465988
809.1390273364486,0.9757111708628069,0.051386023422471915
812.6374886887533,0.9757111875765438,0.05138605098028397
816.1510576107713,0.9757111875765438,0.05138608938217106
819.6797993422301,0.9757111875765438,0.05138610609590806
823.223779404585,0.9757111875765438,0.051386242903097075
826.7830636022342,0.9757112799893762,0.051386253747172116
830.3577180237426,0.9757112799893762,0.051386325576533214
833.9478090430681,0.9757112799893762,0.051386336420608254
837.5534033207964,0.9757112799893762,0.051386358108758336
841.1745678053737,0.9757112799893762,0.05138639064098345
844.811369734356,0.9757112799893762,0.051386418198795504
848.4638766356519,0.9757112799893762,0.05138668582070413
852.13215632878,0.9757112799893762,0.05138668582070413
855.8162769261259,0.9757112799893762,0.05138668582070413
859.5163068342099,0.9757112799893762,0.051386740936328223
863.2323147549556,0.9757112799893762,0.05138682360976436
866.9643696869634,0.9757112799893762,0.05138682360976436
870.7125409267948,0.9757112799893762,0.051386851167576415
874.4768980702572,0.9757112799893762,0.05138691712727554
878.2575110136968,0.9757112799893762,0.05138704309038951
882.0544499552977,0.9757113724022087,0.05138710905008865
885.8677853963841,0.9757113724022087,0.05138713073823873
889.6975881427277,0.9757113724022087,0.05138716416571274
893.5439293058652,0.9757113724022087,0.05138716416571274
897.4068803044164,0.9757113724022087,0.05138716416571274
901.2865128654144,0.9757113724022087,0.05138725657854526
905.1828990256305,0.9757113724022087,0.051387278266695334
909.0961111329199,0.9757113724022087,0.051387289110770375
913.0262218475577,0.9757113724022087,0.05138744760610947
916.9733041435928,0.9757113724022087,0.05138744760610947
920.9374313102,0.9757113724022087,0.051387475163921524
924.918676953044,0.9757113724022087,0.051387622815185566
928.9171149956444,0.9757113724022087,0.051387726072093125
932.9328196807464,0.9757113724022087,0.051387736916168165
936.965865571702,0.9757113724022087,0.051387736916168165
941.0163275538537,0.9757117420535389,0.051388201003253184
945.0842808359239,0.9757117420535389,0.051388545342313637
949.1698009514142,0.9757117420535389,0.051388567030463725
953.2729637600058,0.9757117420535389,0.05138857787453876
957.3938454489671,0.9757117420535389,0.05138862214608781
961.5325225345699,0.9757117420535389,0.05138863299016285
965.6890718635092,0.9757117420535389,0.051388649703899864
969.8635706143332,0.9757117420535389,0.05138878651108887
974.0560962988704,0.9757117420535389,0.05138893416235293
978.2667267636758,0.9757117420535389,0.05138894500642796
982.4955401914702,0.9757117420535389,0.05138896669457804
986.7426151025953,0.9757117420535389,0.05138900012205205
991.0080303564699,0.9757118344663716,0.05138903265427718
995.2918651530573,0.9757118344663716,0.051389076925826234
999.5941990343332,0.9757118344663716,0.051389087769901275
1003.9151118857618,0.9757118344663716,0.051389087769901275
1008.254683937781,0.9757118344663716,0.051389115327713314
1012.6129957672919,0.9757118344663716,0.051389164573675455
1016.9901282991532,0.9757118344663716,0.05138931809460146
1021.3861628076877,0.9757118344663716,0.0513893840543006
1025.8011809181883,0.9757118344663716,0.051389411612112655
1030.2352646084328,0.9757118344663716,0.05138947757181178
1034.6884962102083,0.9757118344663716,0.05138951099928579
1039.160958410838,0.9757118511801085,0.05138957695898494
1043.6527342547208,0.9757118511801085,0.05138957695898494
1048.163907144866,0.9757118511801085,0.05138959367272194
1052.69456084445,0.9757118511801085,0.05138959367272194
1057.244779478365,0.9757118511801085,0.05138961038645895
1061.814647534784,0.97593038264864,0.05138962123053399
1066.404249866729,0.9761489141171715,0.05138969305989509
1071.0136716936493,0.9761489141171715,0.05138972061770713
1075.6429986029973,0.9761489141171715,0.05138979742148131
1080.2923165518262,0.9761489141171715,0.05138990067838887
1084.9617118683777,0.9761489141171715,0.051389933210614
1089.651271253691,0.9761489141171715,0.05138994405468904
1094.3610817832075,0.9761489141171715,0.05138997658691415
1099.0912309083967,0.9761489141171715,0.05139001996321432
1103.8418064583684,0.9761489141171715,0.05139003667695132
1108.6128966415104,0.9761489141171715,0.051390064234763375
1113.404590047125,0.9761489141171715,0.051390343718803355
1118.2169756470744,0.9761489141171715,0.05139046955910989
1123.0501427974293,0.9761489141171715,0.05139054725813296
1127.9041812401374,0.9761489141171715,0.05139054725813296
1132.7791811046775,0.9761489141171715,0.05139065051504052
1137.6752329097403,0.9761489141171715,0.05139115887367458
1142.5924275649077,0.9761489141171715,0.051391278844319155
1147.5308563723406,0.9761489141171715,0.051391300532469236
1152.490611028473,0.9761495965802031,0.05139132809028128
1157.471783625721,0.9761495965802031,0.051391355648093336
1162.4744666541822,0.9761495965802031,0.0513914166333794
1167.4987530033602,0.9761495965802031,0.05139142747745443
1172.5447359638883,0.9761495965802031,0.05139151989028696
1177.6125092292584,0.9761495965802031,0.05139151989028696
1182.70216689757,0.9761495965802031,0.05139155829217404
1187.8138034732642,0.9761495965802031,0.05139159082439917
1192.9475138688879,0.9761495965802031,0.05139161838221121
1198.1033934068525,0.9761495965802031,0.05139166175851137
1203.2815378212051,0.9761496074242781,0.05139179844289294
1208.4820432594033,0.9761496074242781,0.05139195196381896
1213.7050062841095,0.9761496074242781,0.05139195196381896
1218.95052387497,0.9761496074242781,0.05139198539129297
1224.2186934304257,0.9761496074242781,0.05139202876759313
1229.5096127695178,0.9761496074242781,0.05139206716948022
1234.8233801337035,0.9761496074242781,0.05139220385386179
1240.1600941886788,0.9761496074242781,0.051392258074236995
1245.5198540262193,0.9761496074242781,0.0513923131898611
1250.902759166006,0.9761496074242781,0.051392334878011176
1256.3089095574833,0.9761496074242781,0.0513925593330494
1261.7384055817113,0.9761496074242781,0.05139258102119948
1267.1913480532307,0.9761496074242781,0.05139263613682357
1272.6678382219325,0.9761496074242781,0.051392663694635625
1278.1679777749457,0.9761496074242781,0.05139279450935523
1283.6918688385135,0.9761496074242781,0.05139284962497932
1289.239613979898,0.9761496074242781,0.051392888026866416
1294.8113162092816,0.9761496074242781,0.05139313893503803
1300.4070789816788,0.9761496074242781,0.051393160623188106
1306.0270061988654,0.9761496074242781,0.051393264984774326
1311.671202211294,0.9761496074242781,0.051393441089099316
1317.3397718200415,0.9761496074242781,0.05139361617536798
1323.0328202787514,0.9761496074242781,0.05139363786351807
1328.75045329559,0.9761496074242781,0.05139377454789964
1334.4927770352044,0.9761496074242781,0.05139391033703231
1340.2598981207059,0.9761496074242781,0.05139398216639342
1346.0519236356336,0.9761496074242781,0.05139422210768255
1351.8689611259529,0.9761496074242781,0.051394368740890276
1357.7111186020502,0.9761496074242781,0.05139492634548647
1363.5785045407379,0.9761496074242781,0.05139544554819558
1369.4712278872664,0.9761496074242781,0.051395637471008684
1375.3893980573575,0.9783349221095926,0.051396321038718835
1381.33312493922,0.9783349221095926,0.051396397842493016
1387.3025188956008,0.9783349221095926,0.05139651781313759
1393.2976907658317,0.9783349221095926,0.0513968533946729
1399.3187518678837,0.9783349221095926,0.051397077726903675
1405.3658140004463,0.9783349221095926,0.051397242178527064
1411.4389894449862,0.9783349221095926,0.05139731808705235
1417.538390967843,0.9783349221095926,0.05139777163930468
1423.6641318223203,0.9783349221095926,0.05139802263409862
1429.8163257507895,0.9783349221095926,0.05139820966912099
1435.9950869867973,0.9783349221095926,0.05139863089857795
1442.2005302571995,0.9783349221095926,0.05139937553819651
1448.4327707842733,0.9783349221095926,0.05140035913723298
1454.6919242878694,0.9783349221095926,0.051401354994265486
1460.9781069875557,0.9783349221095926,0.0514025812121833
1467.2914356047777,0.9783349221095926,0.0514064951669531
1473.632027365021,0.9783479837605853,0.0514153207445265
1480.000001,1.0,1.0


==> data/payload_cdf_log_timegan_v2_UDP.csv <==
x,real_cdf,synth_cdf
17.999999999999996,0.0,0.0
18.09479137340555,0.0,0.0009416195856873823
18.19005566283595,0.0,0.0009416195856873823
18.28579522767854,0.0,0.0009416195856873823
18.382012439091692,0.0,0.0009416195856873823
18.478709680063535,0.0,0.0009416195856873823
18.57588934547097,0.0,0.0009416195856873823
18.673553842138986,0.0,0.0009416195856873823
18.771705588900275,0.0,0.0009416195856873823
18.87034701665512,0.0,0.0009416195856873823
18.96948056843163,0.0,0.0009416195856873823
19.06910869944622,0.0,0.0051657549397662395
19.16923387716442,0.0,0.0051657549397662395
19.26985858136201,0.0,0.0051657549397662395
19.370985304186412,0.0,0.0051657549397662395
19.47261655021842,0.0,0.0051657549397662395
19.574754836534233,0.0,0.0051657549397662395
19.677402692767792,0.0,0.0051657549397662395
19.78056266117343,0.0,0.0051657549397662395
19.88423729668883,0.0,0.0051657549397662395
19.988429166998337,0.0,0.0051657549397662395
20.09314085259649,0.0,0.010082180569840398
20.198374946851985,0.0,0.010082180569840398
20.304134056071877,0.0,0.010082180569840398
20.410420799566143,0.0,0.010082180569840398
20.517237809712547,0.0,0.010082180569840398
20.62458773202184,0.0,0.010082180569840398
20.73247322520327,0.0,0.010082180569840398
20.840896961230452,0.0,0.010082180569840398
20.949861625407515,0.0,0.010082180569840398
21.05936991643563,0.0,0.0426656165609481
21.169424546479846,0.0,0.0426656165609481
21.280028241236245,0.0,0.0426656165609481
21.391183739999473,0.0,0.0426656165609481
21.502893795730557,0.0,0.0426656165609481
21.615161175125117,0.0,0.0426656165609481
21.727988658681856,0.0,0.0426656165609481
21.84137904077145,0.0,0.0426656165609481
21.955335129705738,0.0,0.0426656165609481
22.069859747807293,0.0,0.09226252335455423
22.184955731479302,0.0,0.09226252335455423
22.30062593127582,0.0,0.09226252335455423
22.416873211972383,0.0,0.09226252335455423
22.53370045263694,0.0,0.09226252335455423
22.65111054670117,0.0,0.09226252335455423
22.769106402032133,0.0,0.09226252335455423
22.88769094100431,0.0,0.09226252335455423
23.006867100571952,0.0,0.12190388827766682
23.126637832341835,0.0,0.12190388827766682
23.247006102646363,0.0,0.12190388827766682
23.36797489261703,0.0,0.12190388827766682
23.48954719825825,0.0,0.12190388827766682
23.611726030521567,0.0,0.12190388827766682
23.734514415380204,0.0,0.12190388827766682
23.857915393904065,0.0,0.12190388827766682
23.98193202233497,0.0,0.12190388827766682
24.106567372162406,0.0,0.14354249148935597
24.23182453019958,0.0,0.14354249148935597
24.357706598659874,0.0,0.14354249148935597
24.484216695233663,0.0,0.14354249148935597
24.61135795316555,0.0,0.14354249148935597
24.739133521331965,0.0,0.14354249148935597
24.86754656431912,0.0,0.14354249148935597
24.99660026250143,0.0,0.14354249148935597
25.126297812120253,0.0,0.18271750772651918
25.25664242536306,0.0,0.18271750772651918
25.387637330442992,0.0,0.18271750772651918
25.5192857716788,0.0,0.18271750772651918
25.651591009575206,0.0,0.18271750772651918
25.78455632090367,0.0,0.18271750772651918
25.918184998783502,0.0,0.18271750772651918
26.05248035276347,0.00541425820262637,0.24358792365912763
26.187445708903745,0.00541425820262637,0.24358792365912763
26.323084409858264,0.00541425820262637,0.24358792365912763
26.459399814957543,0.00541425820262637,0.24358792365912763
26.59639530029186,0.00541425820262637,0.24358792365912763
26.73407425879487,0.00541425820262637,0.24358792365912763
26.872440100327648,0.00541425820262637,0.24358792365912763
27.011496251763123,0.00541425820262637,0.2705740169489623
27.15124615707097,0.00541425820262637,0.2705740169489623
27.291693277402896,0.00541425820262637,0.2705740169489623
27.432841091178354,0.00541425820262637,0.2705740169489623
27.5746930941707,0.00541425820262637,0.2705740169489623
27.717252799593787,0.00541425820262637,0.2705740169489623
27.86052373818894,0.00541425820262637,0.2705740169489623
28.00450945831244,0.05038272745273447,0.308516274848109
28.149213526023377,0.05038272745273447,0.308516274848109
28.29463952517198,0.05038272745273447,0.308516274848109
28.440791057488383,0.05038272745273447,0.308516274848109
28.587671742671816,0.05038272745273447,0.308516274848109
28.735285218480264,0.05038272745273447,0.308516274848109
28.88363514082056,0.05038272745273447,0.308516274848109
29.03272518383892,0.05038272745273447,0.34190326714818176
29.182559040011952,0.05038272745273447,0.34190326714818176
29.33314042023809,0.05038272745273447,0.34190326714818176
29.48447305392956,0.05038272745273447,0.34190326714818176
29.636560689104638,0.05038272745273447,0.34190326714818176
29.789407092480577,0.05038272745273447,0.34190326714818176
29.943016049566832,0.05038272745273447,0.34190326714818176
30.09739136475886,0.06333375854577726,0.3571983462625549
30.252536861432304,0.06333375854577726,0.3571983462625549
30.40845638203772,0.06333375854577726,0.3571983462625549
30.565153788195705,0.06333375854577726,0.3571983462625549
30.722632960792577,0.06333375854577726,0.3571983462625549
30.88089780007646,0.06333375854577726,0.3571983462625549
31.039952225753897,0.09052608989446559,0.385528831593611
31.199800177086924,0.09052608989446559,0.385528831593611
31.36044561299063,0.09052608989446559,0.385528831593611
31.521892512131217,0.09052608989446559,0.385528831593611
31.684144873024515,0.09052608989446559,0.385528831593611
31.847206714135044,0.09052608989446559,0.385528831593611
32.011082073975516,0.09052608989446559,0.42145672000734075
32.17577501120686,0.09052608989446559,0.42145672000734075
32.34128960473875,0.09052608989446559,0.42145672000734075
32.507629953830616,0.09052608989446559,0.42145672000734075
32.67480017819318,0.09052608989446559,0.42145672000734075
32.842804418090466,0.09052608989446559,0.42145672000734075
33.011646834442374,0.09052608989446559,0.4439799518273367
33.181331608927714,0.09052608989446559,0.4439799518273367
33.35186294408776,0.09052608989446559,0.4439799518273367
33.52324506343036,0.09052608989446559,0.4439799518273367
33.69548221153452,0.09052608989446559,0.4439799518273367
33.868578654155534,0.09052608989446559,0.4439799518273367
34.04253867833064,0.09052608989446559,0.4603185070953851
34.217366592485156,0.09052608989446559,0.4603185070953851
34.39306672653929,0.09052608989446559,0.4603185070953851
34.56964343201524,0.09052608989446559,0.4603185070953851
34.74710108214506,0.09052608989446559,0.4603185070953851
34.92544407197893,0.09052608989446559,0.4603185070953851
35.10467681849405,0.09052608989446559,0.47238684275088555
35.28480376070398,0.09052608989446559,0.47238684275088555
35.46582935976862,0.09052608989446559,0.47238684275088555
35.64775809910467,0.09052608989446559,0.47238684275088555
35.8305944844967,0.09052608989446559,0.47238684275088555
36.01434304420872,0.17027357884635963,0.4916747843787872
36.199008329096344,0.17027357884635963,0.4916747843787872
36.384594912719486,0.17027357884635963,0.4916747843787872
36.57110739145564,0.17027357884635963,0.4916747843787872
36.75855038461372,0.17027357884635963,0.4916747843787872
36.946928534548476,0.17027357884635963,0.4916747843787872
37.136246506775436,0.1829678045978513,0.5045246432691712
37.32650899008648,0.1829678045978513,0.5045246432691712
37.51772069666599,0.1829678045978513,0.5045246432691712
37.709886362207484,0.1829678045978513,0.5045246432691712
37.903010746030986,0.1829678045978513,0.5045246432691712
38.09709863120084,0.18397060776030452,0.5130379612551784
38.29215482464421,0.18397060776030452,0.5130379612551784
38.488184157270084,0.18397060776030452,0.5130379612551784
38.685191484088975,0.18397060776030452,0.5130379612551784
38.88318168433314,0.18397060776030452,0.5130379612551784
39.082159661577414,0.21629881240274965,0.5279085484063988
39.28213034386065,0.21629881240274965,0.5279085484063988
39.48309868380781,0.21629881240274965,0.5279085484063988
39.68506965875258,0.21629881240274965,0.5279085484063988
39.88804827086068,0.21629881240274965,0.5279085484063988
40.0920395472537,0.3018555393510913,0.5440852015933798
40.29704854013367,0.3018555393510913,0.5440852015933798
40.50308032690815,0.3018555393510913,0.5440852015933798
40.71014001031597,0.3018555393510913,0.5440852015933798
40.91823271855364,0.3018555393510913,0.5440852015933798
41.12736360540234,0.30296530529136567,0.5523571622233593
41.33753785035556,0.30296530529136567,0.5523571622233593
41.54876065874739,0.30296530529136567,0.5523571622233593
41.761037261881434,0.30296530529136567,0.5523571622233593
41.974372917160366,0.30296530529136567,0.5523571622233593
42.18877290821616,0.30296530529136567,0.56045025309853
42.404242545040916,0.30296530529136567,0.56045025309853
42.6207871641184,0.30296530529136567,0.56045025309853
42.838412128556186,0.30296530529136567,0.56045025309853
43.05712282821853,0.30296530529136567,0.5675592860324672
43.276924679859775,0.30296530529136567,0.5675592860324672
43.49782312725862,0.30296530529136567,0.5675592860324672
43.719823641352846,0.30296530529136567,0.5675592860324672
43.94293172037484,0.30296530529136567,0.5675592860324672
44.167152889987804,0.3057901640484278,0.5741030073608299
44.39249270342257,0.3057901640484278,0.5741030073608299
44.61895674161514,0.3057901640484278,0.5741030073608299
44.846550613344945,0.3057901640484278,0.5741030073608299
45.07527995537369,0.3485665966553689,0.5799494217709342
45.305150432585016,0.3485665966553689,0.5799494217709342
45.536167738124774,0.3485665966553689,0.5799494217709342
45.76833759354204,0.3485665966553689,0.5799494217709342
46.001665748930805,0.3485665966553689,0.5877069176816814
46.236157983072374,0.3485665966553689,0.5877069176816814
46.47182010357854,0.3485665966553689,0.5877069176816814
46.708657947035356,0.3485665966553689,0.5877069176816814
46.94667737914773,0.3485665966553689,0.5877069176816814
47.1858842948847,0.35497167405318886,0.5970668847182019
47.426284618625395,0.35497167405318886,0.5970668847182019
47.6678843043058,0.35497167405318886,0.5970668847182019
47.910689335566204,0.35497167405318886,0.5970668847182019
48.1547057258994,0.3580140005257062,0.6030391257912351
48.3999395187996,0.3580140005257062,0.6030391257912351
48.64639678791214,0.3580140005257062,0.6030391257912351
48.89408363718388,0.3580140005257062,0.6030391257912351
49.143006201014416,0.37605651748978214,0.6122888870745504
49.39317064440796,0.37605651748978214,0.6122888870745504
49.644583163126036,0.37605651748978214,0.6122888870745504
49.89724998384101,0.37605651748978214,0.6122888870745504
50.15117736429016,0.3891291089717859,0.6258115692170872
50.406371593430805,0.3891291089717859,0.6258115692170872
50.66283899159593,0.3891291089717859,0.6258115692170872
50.92058591065084,0.3891291089717859,0.6258115692170872
51.1796187341504,0.3891291089717859,0.6324951763197111
51.43994387749715,0.3891291089717859,0.6324951763197111
51.701567788100206,0.3891291089717859,0.6324951763197111
51.96449694553494,0.3891291089717859,0.6324951763197111
52.228737861703436,0.38948221631641866,0.6430552608316243
52.49429708099581,0.38948221631641866,0.6430552608316243
52.76118118045224,0.38948221631641866,0.6430552608316243
53.02939676992591,0.38976470219212483,0.6489617812354047
53.298950492246696,0.38976470219212483,0.6489617812354047
53.56984902338565,0.38976470219212483,0.6489617812354047
53.84209907262041,0.38976470219212483,0.6489617812354047
54.11570738270131,0.38976470219212483,0.6530312830500159
54.3906807300184,0.38976470219212483,0.6530312830500159
54.66702592476929,0.38976470219212483,0.6530312830500159
54.94474981112779,0.38976470219212483,0.6530312830500159
55.22385926741341,0.4745104649039892,0.658040155372578
55.50436120626176,0.4745104649039892,0.658040155372578
55.78626257479571,0.4745104649039892,0.658040155372578
56.069570354797456,0.546544363209074,0.6622530228525253
56.354291562881464,0.546544363209074,0.6622530228525253
56.6404332506682,0.546544363209074,0.6622530228525253
56.928002504958826,0.546544363209074,0.6622530228525253
57.21700644791069,0.5474859827947613,0.665480423982469
57.50745223721371,0.5474859827947613,0.665480423982469
57.79934706626767,0.5474859827947613,0.665480423982469
58.09269816436037,0.5474859827947613,0.672219022950012
58.38751279684666,0.5474859827947613,0.672219022950012
58.68379826532839,0.5474859827947613,0.672219022950012
58.98156190783526,0.5474859827947613,0.672219022950012
59.28081109900651,0.5474859827947613,0.6813054738456519
59.58155325027365,0.5474859827947613,0.6813054738456519
59.883795810043914,0.5474859827947613,0.6813054738456519
60.187546263884826,0.5474859827947613,0.6826539255868279
60.49281213470953,0.5474859827947613,0.6826539255868279
60.79960098296315,0.5474859827947613,0.6826539255868279
61.10792040681,0.5476952315915807,0.6851950447589588
61.41777804232181,0.5476952315915807,0.6851950447589588
61.72918156366679,0.5476952315915807,0.6851950447589588
62.042138683299754,0.5476952315915807,0.686296739674213
62.35665715215308,0.5476952315915807,0.686296739674213
62.67274475982873,0.5476952315915807,0.686296739674213
62.990409334791124,0.5476952315915807,0.686296739674213
63.309658744561034,0.5476952315915807,0.6881600254781768
63.63050089591047,0.5476952315915807,0.6881600254781768
63.95294373505848,0.5476952315915807,0.6881600254781768
64.27699524786789,0.547751728766722,0.6899085694596386
64.60266346004337,0.547751728766722,0.6899085694596386
64.92995643732962,0.547751728766722,0.6899085694596386
65.25888228571193,0.547751728766722,0.6961958518240842
65.58944915161605,0.547751728766722,0.6961958518240842
65.9216652221109,0.547751728766722,0.6961958518240842
66.25553872511034,0.547751728766722,0.6984280341815903
66.59107792957795,0.547751728766722,0.6984280341815903
66.92829114573087,0.547751728766722,0.6984280341815903
67.2671867252465,0.547751728766722,0.7004511848229101
67.60777306146852,0.547751728766722,0.7004511848229101
67.9500585896156,0.547751728766722,0.7004511848229101
68.29405178698937,0.5775949946679431,0.703109690786501
68.63976117318545,0.5775949946679431,0.703109690786501
68.98719531030332,0.5775949946679431,0.703109690786501
69.33636280315952,0.5781870828070819,0.7066715774277065
69.6872722994996,0.5781870828070819,0.7066715774277065
70.03993249021343,0.5790162937388799,0.7077575786831993
70.39435210954943,0.5790162937388799,0.7077575786831993
70.75053993533173,0.5790162937388799,0.7077575786831993
71.108504789177,0.663762056450744,0.7082343806006791
71.46825553671316,0.663762056450744,0.7082343806006791
71.82980108779893,0.663762056450744,0.7082343806006791
72.19315039674449,0.663762056450744,0.7122461421289149
72.55831246253325,0.663762056450744,0.7122461421289149
72.92529632904474,0.663762056450744,0.7122461421289149
73.29411108527857,0.663762056450744,0.7162574415639431
73.66476586557953,0.663762056450744,0.7162574415639431
74.03726984986386,0.6643135764937896,0.7187169292110821
74.41163226384658,0.6643135764937896,0.7187169292110821
74.78786237926998,0.6643135764937896,0.7187169292110821
75.16596951413324,0.6643135764937896,0.721418735408651
75.54596303292325,0.6643135764937896,0.721418735408651
75.92785234684649,0.6643135764937896,0.721418735408651
76.31164691406212,0.6643135764937896,0.7219661587950574
76.69735623991629,0.6643135764937896,0.7219661587950574
77.08498987717746,0.6643135764937896,0.724216647037225
77.47455742627305,0.6643135764937896,0.724216647037225
77.86606853552723,0.6643135764937896,0.724216647037225
78.25953290139981,0.6643135764937896,0.7255506081169487
78.65496026872646,0.6643135764937896,0.7255506081169487
79.05236043096001,0.6643135764937896,0.728359915386777
79.451743230413,0.6643135764937896,0.728359915386777
79.85311855850152,0.6643135764937896,0.728359915386777
80.25649635599007,0.664522825290609,0.7296109025686007
80.66188661323783,0.664522825290609,0.7296109025686007
81.06929937044612,0.664522825290609,0.730721443001175
81.47874471790695,0.664522825290609,0.730721443001175
81.89023279625309,0.664522825290609,0.730721443001175
82.30377379670902,0.664522825290609,0.7339615111564975
82.71937796134353,0.664522825290609,0.7339615111564975
83.13705558332322,0.664522825290609,0.7358268147167165
83.55681700716757,0.664522825290609,0.7358268147167165
83.97867262900502,0.664522825290609,0.7358268147167165
84.4026328968305,0.664522825290609,0.7370788775657855
84.82870831076423,0.664522825290609,0.7370788775657855
85.2569094233117,0.7068957066465411,0.738895295858564
85.68724683962506,0.7068957066465411,0.738895295858564
86.11973121776582,0.7068957066465411,0.7414017208192709
86.55437326896869,0.7068957066465411,0.7414017208192709
86.99118375790701,0.7068957066465411,0.7414017208192709
87.43017350295924,0.7068957066465411,0.7443106061302471
87.87135337647696,0.7068957066465411,0.7443106061302471
88.31473430505415,0.7068957066465411,0.7467501525162061
88.76032726979773,0.7068957066465411,0.7467501525162061
89.20814330659962,0.7068957066465411,0.7486051431000103
89.65819350641002,0.7068957066465411,0.7486051431000103
90.11048901551207,0.7068957066465411,0.7495326383919122
90.56504103579796,0.7068957066465411,0.7495326383919122
91.02186082504633,0.7068957066465411,0.7508345939170316
91.48095969720111,0.7068957066465411,0.7508345939170316
91.94234902265171,0.7068957066465411,0.7508345939170316
92.40604022851463,0.7068957066465411,0.7513296167849358
92.87204479891639,0.7068957066465411,0.7513296167849358
93.3403742752784,0.7068957066465411,0.752708003901503
93.81104025660188,0.7068957066465411,0.752708003901503
94.28405439975631,0.7068957066465411,0.7559761605050106
94.75942841976688,0.7068957066465411,0.7559761605050106
95.23717409010592,0.7083888462752741,0.7578829401660274
95.71730324298323,0.7083888462752741,0.7578829401660274
96.19982776964036,0.7083888462752741,0.758071264083165
96.68475962064382,0.7083888462752741,0.758071264083165
97.17211080618245,0.7085434440855031,0.7581842584334475
97.66189339636341,0.7085434440855031,0.7581842584334475
98.15411952151263,0.7085434440855031,0.7591471265489431
98.64880137247373,0.7085434440855031,0.7591471265489431
99.14595120091138,0.7085434440855031,0.7592648289971541
99.6455813196134,0.7085434440855031,0.7592648289971541
100.14770410279698,0.7085434440855031,0.7626387595802091
100.65233198641387,0.7085434440855031,0.7626387595802091
101.15947746845973,0.7123834604180199,0.7634419182859101
101.6691531092822,0.7123834604180199,0.7634419182859101
102.18137153189346,0.7130896751072855,0.7707454621996235
102.69614542228172,0.7130896751072855,0.7707454621996235
103.21348752972592,0.7130896751072855,0.7738159267319523
103.73341066711146,0.7130896751072855,0.7738159267319523
104.25592771124742,0.7138975896725263,0.7754566508181969
104.78105160318556,0.7138975896725263,0.7754566508181969
105.3087953485408,0.7138975896725263,0.775726581766094
105.83917201781333,0.7138975896725263,0.775726581766094
106.37219474671231,0.7193703968402487,0.7788131116501262
106.90787673648123,0.7193703968402487,0.7788131116501262
107.44623125422481,0.7322106639178041,0.7799840217193412
107.98727163323767,0.7322106639178041,0.7799840217193412
108.53101127333443,0.7335162619352976,0.7823770806378239
109.07746364118172,0.7340543302699762,0.7836305585741107
109.62664227063158,0.7340543302699762,0.7836305585741107
110.17856076305674,0.7340543302699762,0.7848923288189316
110.73323278768741,0.7340543302699762,0.7848923288189316
111.29067208194991,0.7340543302699762,0.785812425671232
111.85089245180677,0.7340543302699762,0.785812425671232
112.41390777209884,0.7340543302699762,0.7862301366152588
112.97973198688872,0.7340543302699762,0.7862301366152588
113.5483791098063,0.7340543302699762,0.7869363513045243
114.1198632243957,0.7340543302699762,0.7875224614547991
114.69419848446411,0.7340543302699762,0.7875224614547991
115.27139911443237,0.7344578815209851,0.7889180761978714
115.85147940968723,0.7344578815209851,0.7889180761978714
116.43445373693538,0.7344578815209851,0.7899726901338413
117.02033653455933,0.7344578815209851,0.7925312050652374
117.60914231297492,0.7344578815209851,0.7925312050652374
118.2008856549908,0.7344578815209851,0.7938470063386659
118.79558121616948,0.7344578815209851,0.7938470063386659
119.39324372519037,0.7344578815209851,0.7948978118688903
119.99388798421461,0.7344578815209851,0.7948978118688903
120.59752886925152,0.7344578815209851,0.7960301448199117
121.20418133052718,0.7344578815209851,0.7965534162753868
121.81386039285465,0.7344578815209851,0.7965534162753868
122.42658115600605,0.7344578815209851,0.7975986140154995
123.04235879508656,0.7344578815209851,0.7978246027160646
123.66120856091027,0.7344578815209851,0.7978246027160646
124.2831457803779,0.7353995011066723,0.7999149981962906
124.90818585685632,0.7353995011066723,0.7999149981962906
125.53634427056016,0.7353995011066723,0.8005188978793554
126.16763657893512,0.7353995011066723,0.8007495946778489
126.8020784170433,0.7353995011066723,0.8007495946778489
127.43968549795045,0.7353995011066723,0.8016714430135844
128.0804736131151,0.7353995011066723,0.8017844373638668
128.72445863277963,0.7353995011066723,0.8017844373638668
129.37165650636348,0.7353995011066723,0.8017844373638668
130.02208326285796,0.7353995011066723,0.8018974317141494
130.67575501122337,0.7353995011066723,0.8018974317141494
131.33268794078793,0.7355008433690315,0.8034141118325245
131.99289832164877,0.7355008433690315,0.8034141118325245
132.6564025050748,0.7362070580582971,0.8037154300999446
133.3232169239117,0.7362070580582971,0.8039414188005095
133.99335809298893,0.7362070580582971,0.8039414188005095
134.66684260952914,0.7362070580582971,0.8044028123974962
135.3436871535581,0.7362070580582971,0.8047041306649161
136.02390848831942,0.7362070580582971,0.8059076742292347
136.70752346068795,0.7362070580582971,0.8059076742292347
137.39454900158893,0.7362070580582971,0.8087325329862969
138.08500212641525,0.7362070580582971,0.8093925377319395
138.77889993545102,0.7362070580582971,0.8093925377319395
139.47625961429293,0.7362070580582971,0.8100202841223978
140.177098434278,0.7362070580582971,0.8144882690564845
140.88143375290923,0.7362070580582971,0.8144882690564845
141.58928301428764,0.7362070580582971,0.8146012634067669
142.3006637495421,0.7362070580582971,0.8151009943725994
143.01559357726575,0.7364895439340033,0.8169043380517184
143.73409020395007,0.7364895439340033,0.8169043380517184
144.45617142442578,0.7364895439340033,0.8176791918528882
145.18185512230116,0.7364895439340033,0.8182488717022289
145.91115927040732,0.7364895439340033,0.8182488717022289
146.64410193124107,0.7364895439340033,0.8193707441800337
147.38070125741444,0.7364895439340033,0.8195967328805988
148.1209754921022,0.7364895439340033,0.8225130632545562
148.8649429694956,0.7364895439340033,0.8225130632545562
149.61262211525457,0.7364895439340033,0.822630765702767
150.3640314469661,0.7364895439340033,0.8232585120932253
151.11918957460065,0.7364895439340033,0.8237293218860691
151.87811520097532,0.7364895439340033,0.8237293218860691
152.6408271222148,0.7367585781013426,0.8273639734868224
153.40734422821902,0.7367585781013426,0.8274769678371048
154.17768550312937,0.7392707499382709,0.8275899621873871
154.9518700257997,0.7392707499382709,0.8275899621873871
155.72991697026865,0.7405097845540752,0.8285315817730746
156.51184560623446,0.7405097845540752,0.8301511674604569
157.29767529953224,0.7405097845540752,0.8304454235809843
158.08742551261378,0.7405097845540752,0.8311861643217251
158.88111580502925,0.7405097845540752,0.8311861643217251
159.67876583391194,0.7405097845540752,0.8311861643217251
160.48039535446486,0.7405097845540752,0.8317134712897101
161.2860242204502,0.7405097845540752,0.8349526426644746
162.0956723846809,0.7405097845540752,0.8385935717291324
162.90935989951493,0.7405097845540752,0.8385935717291324
163.72710691735176,0.7405097845540752,0.8388195604296972
164.5489336911317,0.7970069596953184,0.8407485354095197
165.37486057483736,0.7970069596953184,0.8413762817999779
166.2049080239977,0.7970069596953184,0.843058642126406
167.03909659619472,0.7970069596953184,0.8440693138150439
167.87744695157272,0.7970069596953184,0.8440693138150439
168.7199798533497,0.7970069596953184,0.8451454504844008
169.5667161683319,0.7970069596953184,0.8454144846517401
170.41767686743037,0.7970069596953184,0.8456404733523052
171.27288302618055,0.7970069596953184,0.8456404733523052
172.13235582526403,0.7970069596953184,0.8465007101023722
172.99611655103325,0.7970069596953184,0.8465007101023722
173.8641865960388,0.8196058297518156,0.8467266988029373
174.73658745955896,0.8210182591303468,0.8467266988029373
175.6133407481325,0.8210182591303468,0.8479821915838537
176.49446817609345,0.8210182591303468,0.8482128883823473
177.37999156610923,0.8210182591303468,0.8484411830900608
178.26993284972093,0.8210182591303468,0.8484411830900608
179.16431406788652,0.8210182591303468,0.8485541774403432
180.06315737152676,0.8210182591303468,0.8487801661409083
180.96648502207375,0.8210182591303468,0.8487801661409083
181.87431939202236,0.821287293297686,0.8497139388967149
182.7866829654842,0.821287293297686,0.8508689922551581
183.7035983387447,0.821287293297686,0.8529394139865967
184.62508822082245,0.821287293297686,0.8534530246696987
185.55117543403168,0.821287293297686,0.8535660190199813
186.48188291454827,0.828745911594841,0.8535660190199813
187.41723371297596,0.828745911594841,0.8542439851216762
188.3572509949197,0.828745911594841,0.8543569794719588
189.30195804155682,0.828745911594841,0.854771292089661
190.2513782502162,0.828745911594841,0.854771292089661
191.20553513495514,0.828745911594841,0.8551243994342937
192.16445232714432,0.828745911594841,0.8573952720017767
193.12815357605055,0.828745911594841,0.8575082663520591
194.09666274942745,0.8290990189394738,0.8575082663520591
195.07000383410403,0.8290990189394738,0.8575082663520591
196.0482009365814,0.8290990189394738,0.8580389716463683
197.0312782836271,0.8290990189394738,0.8581519659966509
198.01926022287793,0.8290990189394738,0.8582696684448619
199.01217122344005,0.8290990189394738,0.8582696684448619
200.01003587649794,0.8290990189394738,0.858500365243355
201.01287889592055,0.8290990189394738,0.8591281116338134
202.0207251188762,0.8290990189394738,0.8594670946846608
203.03359950644492,0.8290990189394738,0.8594670946846608
204.05152714423954,0.8290990189394738,0.8598060777355082
205.074533243024,0.8290990189394738,0.8598060777355082
206.10264313934076,0.8290990189394738,0.8604713001134872
207.1358822961352,0.8290990189394738,0.8619050076488897
208.17427630338946,0.8290990189394738,0.8630268801266945
209.217850878753,0.8290990189394738,0.8631445825749055
210.26663186818269,0.8290990189394738,0.8631445825749055
211.3206452465799,0.8290990189394738,0.8632622850231163
212.37991711843674,0.8290990189394738,0.8634000830112657
213.44447371847968,0.8290990189394738,0.8634000830112657
214.5143414123223,0.8290990189394738,0.8638974118863186
215.5895466971151,0.8290990189394738,0.8653098412648498
216.67011620220507,0.8290990189394738,0.865937587655308
217.75607668979188,0.8292873428566114,0.8661635763558729
218.84745505559397,0.8292873428566114,0.8666343861487167
219.94427832951143,0.8292873428566114,0.8670486987664192
221.04657367629844,0.8292873428566114,0.8676136705178317
222.15436839623388,0.8292873428566114,0.8676136705178317
223.2676899257985,0.8292873428566114,0.867790224190148
224.38656583835413,0.8292873428566114,0.8707280772974926
225.5110238448267,0.8292873428566114,0.8710428472732795
226.64109179439242,0.8292873428566114,0.8710428472732795
227.7767976751677,0.8292873428566114,0.8710428472732795
228.9181696149021,0.8292873428566114,0.8710428472732795
230.0652358816751,0.8292873428566114,0.873980700380624
231.21802488459628,0.8292873428566114,0.8742820186480442
232.37656517450867,0.8292873428566114,0.8743950129983266
233.54088544469616,0.8292873428566114,0.8745080073486091
234.7110145315939,0.8367459611537666,0.8746210016988917
235.88698141550265,0.8367459611537666,0.8749894964855344
237.06881522130638,0.8413668746466296,0.8752908147529544
238.25654521919378,0.8413668746466296,0.8755168034535192
239.450200825383,0.8413668746466296,0.8758699107981519
240.64981160285032,0.8413668746466296,0.8758699107981519
241.85540726206227,0.8413668746466296,0.8759829051484345
243.06701766171153,0.8413668746466296,0.876095899498717
244.2846728094563,0.8413668746466296,0.8762088938489996
245.50840286266367,0.8413668746466296,0.8766043740749883
246.73823812915637,0.8415551985637671,0.8772321204654465
247.97420906796347,0.8415551985637671,0.8773451148157289
249.21634629007468,0.8415551985637671,0.877571103516294
250.46468055919868,0.8415551985637671,0.8776888059645049
251.71924279252474,0.8415551985637671,0.8782302372262752
252.98006406148866,0.8415551985637671,0.8784562259268401
254.24717559254228,0.8415551985637671,0.8786445498439776
255.52060876792677,0.8417569741892715,0.8787575441942603
256.8003951264499,0.8417569741892715,0.8792740897955514
258.08656636426736,0.8417569741892715,0.879387084145834
259.37915433566724,0.8417569741892715,0.879504786594045
260.67819105385956,0.8417569741892715,0.879504786594045
261.9837086917688,0.8417569741892715,0.8796177809443274
263.29573958283083,0.8417569741892715,0.8802204174791672
264.6143162217936,0.8417569741892715,0.8804464061797321
265.93947126552206,0.8417569741892715,0.8808607187974347
267.27123753380664,0.8417569741892715,0.8810867074979997
268.60964801017724,0.8421100815339043,0.8810867074979997
269.95473584271764,0.8421100815339043,0.8811997018482822
271.30653434489,0.8421100815339043,0.8815386848991297
272.665076996356,0.8421100815339043,0.8815386848991297
274.03039744380993,0.8421100815339043,0.8830641086279433
275.4025295018083,0.8421100815339043,0.8830641086279433
276.78150715361096,0.8421100815339043,0.8831771029782256
278.16736455201885,0.8422984054510417,0.8832948054264365
279.5601360202241,0.8425674396183811,0.8832948054264365
280.9598560526557,0.8425674396183811,0.8843045803345164
282.36655931583823,0.8425674396183811,0.8849196116577802
283.78028064924615,0.8425674396183811,0.885317184371737
285.2010550661706,0.8427439932906975,0.8854301787220196
286.62891775458303,0.8427439932906975,0.8855431730723021
288.0639040780101,0.8427439932906975,0.8871179226434199
289.5060495764059,0.8427439932906975,0.8872356250916307
290.9553899670362,0.8427439932906975,0.8872356250916307
292.4119611453585,0.8427439932906975,0.8876176536092523
293.87579918591587,0.8427439932906975,0.8876176536092523
295.34694034322575,0.8497480999054756,0.8880131338352409
296.8254210526822,0.8497480999054756,0.8887527332189081
298.31127793145413,0.8497480999054756,0.8889787219194731
299.80454777939616,0.8497480999054756,0.8890917162697556
301.30526757995614,0.8497480999054756,0.8897183213031405
302.81347450109524,0.8497480999054756,0.8906384181554406
304.329205896204,0.8497480999054756,0.8906384181554406
305.85249930503204,0.8497480999054756,0.890751412505723
307.3833924546134,0.8497480999054756,0.8915360954937958
308.92192326020506,0.8525729586625378,0.8916490898440783
310.46812982622185,0.8525729586625378,0.8925028249351016
312.0220504471846,0.8525729586625378,0.8929689266300167
313.58372360866383,0.8525729586625378,0.8929689266300167
315.15318798823773,0.8525729586625378,0.8929689266300167
316.73048245644526,0.8525729586625378,0.8960833334096777
318.31564607775346,0.8525729586625378,0.8963846516770978
319.9087181115214,0.8525729586625378,0.8963846516770978
321.50973801297437,0.8525729586625378,0.8969119586450827
323.1187454341804,0.8525729586625378,0.8973262712627853
324.7357802250326,0.8525729586625378,0.8975145951799227
326.36088243423575,0.8525729586625378,0.8976275895302053
327.99409231029864,0.8525729586625378,0.8978159134473426
329.63545030253056,0.8525729586625378,0.8980419021479077
331.2849970620432,0.8525729586625378,0.8987826428886485
332.94277344275747,0.8525729586625378,0.8994103892791065
334.60882050241526,0.8525729586625378,0.8999188638553778
336.28317950359644,0.8525729586625378,0.9015330688594133
337.9658919147405,0.8525729586625378,0.9017590575599783
339.656999411174,0.8525729586625378,0.9018720519102609
341.3565438761424,0.8525729586625378,0.9021733701776807
343.06456740184757,0.8525729586625378,0.9022863645279633
344.7811122904901,0.8525729586625378,0.9023993588782458
346.5062210553172,0.8525729586625378,0.9023993588782458
348.2399364216755,0.8525729586625378,0.9027383419290932
349.9823013280691,0.8525729586625378,0.9027383419290932
351.73335892722326,0.8525729586625378,0.9035147650962388
353.493152587153,0.8525729586625378,0.9037030890133765
355.2617258922373,0.8525729586625378,0.903816083363659
357.03912264429823,0.8525729586625378,0.9040420720642237
358.8253868636862,0.8525729586625378,0.9047875209028928
360.62056279037006,0.8525729586625378,0.9056035912104886
362.42469488503264,0.8525729586625378,0.9057165855607712
364.2378278301719,0.8553978174196,0.9066366824130713
366.0600065312078,0.8553978174196,0.9066366824130713
367.8912761175943,0.8553978174196,0.9066366824130713
369.7316819439372,0.8553978174196,0.9072644288035295
371.581269591117,0.8553978174196,0.9075866719506315
373.44008486741836,0.8553978174196,0.9075866719506315
375.3081738096644,0.8553978174196,0.907840909238767
377.1855826843567,0.8553978174196,0.9079539035890496
379.0723579888214,0.8558013686706089,0.9082761467361515
380.9685464523607,0.8558013686706089,0.9084644706532892
382.87419503741035,0.8731055647883639,0.9087792406290761
384.7893509407019,0.8731055647883639,0.9088922349793584
386.71406159443416,0.8731055647883639,0.9090052293296409
388.64837466744336,0.8731055647883639,0.9090052293296409
390.5923380663894,0.8731055647883639,0.9100867466823446
392.5459999369367,0.8731055647883639,0.9108274874230854
394.509408664952,0.873851470060668,0.9111664704739328
396.48261287769736,0.8742775029040847,0.9113924591744977
398.46566144504004,0.8742775029040847,0.9116184478750627
400.4586034806572,0.8742775029040847,0.9117314422253453
402.46148834325794,0.8742775029040847,0.9117314422253453
404.4743656378,0.8742775029040847,0.9118444365756279
406.49728521672415,0.8742775029040847,0.9120704252761929
408.53029718118313,0.8742775029040847,0.912795472357172
410.57345188228817,0.8742775029040847,0.912795472357172
412.62679992235024,0.8742775029040847,0.9129441491338596
414.6903921561392,0.88173612120124,0.9129441491338596
416.7642796921374,0.88173612120124,0.9130618515820704
418.84851389381146,0.88173612120124,0.9130618515820704
420.94314638087815,0.88173612120124,0.9131748459323529
423.04822903058925,0.88173612120124,0.9139155866730936
425.16381397901,0.88173612120124,0.9141415753736587
427.28995362231666,0.88173612120124,0.9142568757310897
429.42670061808786,0.88173612120124,0.9142568757310897
431.574107886615,0.88173612120124,0.9142568757310897
433.732228612207,0.88173612120124,0.9142568757310897
435.90111624451305,0.88173612120124,0.9146846400571591
438.0808244998409,0.8881044431360203,0.9150871824300404
440.271407362493,0.8881044431360203,0.9150871824300404
442.4729190860974,0.8881044431360203,0.915200176780323
444.68541419495784,0.8881044431360203,0.9157839809234493
446.9089474853976,0.8881044431360203,0.9160099696240142
449.14357402712307,0.8881044431360203,0.916127672072225
451.38934916458135,0.8881044431360203,0.9162406664225075
453.64632851833727,0.8882927670531579,0.9166549790402099
455.9145679864445,0.8882927670531579,0.9166549790402099
458.1941237458361,0.8882927670531579,0.9178225873264622
460.4850522537112,0.8882927670531579,0.9179355816767445
462.78741024893554,0.8882927670531579,0.9179355816767445
465.10125475344614,0.8882927670531579,0.918048576027027
467.42664307366357,0.8882927670531579,0.9186763224174853
469.76363280191117,0.8882927670531579,0.9188855712143048
472.11228181784173,0.8882927670531579,0.9204109949431182
474.4726482898706,0.8882927670531579,0.9208770966380334
476.8447906766165,0.8882927670531579,0.9208770966380334
479.22876772834945,0.8882927670531579,0.921508942596756
481.62463848844556,0.8882927670531579,0.9216266450449669
484.03246229484967,0.8882927670531579,0.9222543914354252
486.4522987815447,0.8890310878994779,0.9223673857857075
488.8842078800287,0.8890310878994779,0.9223673857857075
491.3282498207992,0.8890310878994779,0.9225933744862725
493.7844851348448,0.8890310878994779,0.9227063688365551
496.2529746551443,0.8890310878994779,0.9228193631868375
498.73377951817366,0.8890310878994779,0.9228193631868375
501.22696116541977,0.8890310878994779,0.9229370656350484
503.73258134490226,0.8890310878994779,0.9229370656350484
506.2507021127029,0.8890310878994779,0.9231630543356133
508.7813858345026,0.8890310878994779,0.9231630543356133
511.3246951871257,0.8890310878994779,0.9231630543356133
513.8806931600925,0.889146388256909,0.9237908007260716
516.4494430571792,0.889146388256909,0.9239037950763541
519.031008497986,0.889146388256909,0.9239037950763541
521.6254534195123,0.889146388256909,0.9240167894266366
524.2328420777404,0.889146388256909,0.9240167894266366
526.8532390492273,0.889146388256909,0.9247575301673774
529.4867092327034,0.889146388256909,0.9252525530352816
532.1333178506802,0.889146388256909,0.9256056603799144
534.7931304510657,0.889146388256909,0.9256056603799144
537.4662129087877,0.889146388256909,0.9261954357691937
540.1526314274251,0.889146388256909,0.926823182159652
542.852452540848,0.889146388256909,0.9274509285501102
545.5657431148651,0.8892472760696614,0.9274509285501102
548.2925703488801,0.8894295250217297,0.9277173077750086
551.0330017775557,0.8894295250217297,0.9293119861056082
553.787105272486,0.8894295250217297,0.9293119861056082
556.5549490438797,0.8894295250217297,0.9294249804558906
559.336601642244,0.8894295250217297,0.9302516233342732
562.1321319600902,0.8896387738185493,0.9307652340173754
564.9416092336315,0.8896387738185493,0.9309221706149899
567.765103044506,0.8896387738185493,0.9323345999935211
570.6026833214917,0.8896387738185493,0.9324475943438034
573.4544203422471,0.8896387738185493,0.9335536236984203
576.320384735043,0.8896387738185493,0.9337843204969138
579.2006474805203,0.8896387738185493,0.9337843204969138
582.0952799134392,0.8896387738185493,0.9337843204969138
585.004353724455,0.8896387738185493,0.9340351128353458
587.9279409618847,0.8896387738185493,0.9340351128353458
590.8661140335,0.8898270977356866,0.9340351128353458
593.8189457083123,0.8898270977356866,0.9340351128353458
596.786509118383,0.8898270977356866,0.9341481071856282
599.7688777606269,0.8898270977356866,0.9342611015359107
602.7661254986401,0.8903786177787323,0.9343740958861931
605.778326564522,0.8903786177787323,0.9343740958861931
608.8055555607211,0.8903786177787323,0.9359883008902286
611.8478874618752,0.890731725123365,0.9359883008902286
614.9053976166758,0.890731725123365,0.936327283941076
617.9781617497268,0.8909335007488693,0.9364449863892871
621.0662559634275,0.8909335007488693,0.9365579807395695
624.1697567398492,0.8909335007488693,0.9368875475945602
627.2887409426385,0.8914850207919148,0.9378197509843906
630.4232858189114,0.8914850207919148,0.9378197509843906
633.5734690011764,0.8914850207919148,0.9384474973748489
636.7393685092467,0.8914850207919148,0.9384474973748489
639.921062752183,0.8914850207919148,0.9384474973748489
643.118630530226,0.8914850207919148,0.9385604917251315
646.3321510367563,0.8914850207919148,0.9393059405638006
649.5617038602475,0.8917675066676212,0.9394189349140829
652.8073689862465,0.8917675066676212,0.9394189349140829
656.0692267993447,0.8917675066676212,0.9395319292643655
659.3473580851787,0.8917675066676212,0.9402045146827136
662.6418440324214,0.8917675066676212,0.9404352114812071
665.9527662348017,0.892120614012254,0.9410629578716654
669.2802066931191,0.892120614012254,0.9414019409225128
672.6242478172769,0.892120614012254,0.9414019409225128
675.9849724283233,0.892120614012254,0.9414019409225128
679.3624637605024,0.892120614012254,0.9414019409225128
682.7568054633151,0.892120614012254,0.9414019409225128
686.1680816035921,0.892120614012254,0.9414019409225128
689.5963766675743,0.892120614012254,0.9415149352727953
693.0417755630069,0.892120614012254,0.9416279296230778
696.5043636212408,0.892120614012254,0.9416279296230778
699.9842265993474,0.892120614012254,0.9416279296230778
703.4814506822411,0.892120614012254,0.9416279296230778
706.996122484815,0.892120614012254,0.9416279296230778
710.5283290540857,0.892120614012254,0.9417409239733602
714.0781578713486,0.892120614012254,0.9417409239733602
717.6456968543453,0.8937684482872069,0.9417409239733602
721.2310343594409,0.8937684482872069,0.9417409239733602
724.8342591838116,0.8944746629764725,0.941966912673925
728.455460567645,0.8944746629764725,0.9420799070242075
732.0947281963496,0.8944746629764725,0.9421929013744901
735.752152202776,0.8944746629764725,0.9421929013744901
739.4278231694495,0.8944746629764725,0.9421929013744901
743.1218321308136,0.8944746629764725,0.9427578731259024
746.834270575484,0.8944746629764725,0.9433856195163607
750.565230448515,0.8944746629764725,0.9436163163148542
754.3148041536768,0.8944746629764725,0.9442440627053125
758.0830845557439,0.8944746629764725,0.9442440627053125
761.8701649827944,0.8944746629764725,0.9442440627053125
765.676139228523,0.8944746629764725,0.9442440627053125
769.5011015545617,0.8951102561968115,0.9442440627053125
773.3451466928169,0.8951102561968115,0.9442440627053125
777.2083698478136,0.8956752279482237,0.9442440627053125
781.0908666990542,0.8960283352928565,0.9442440627053125
784.992733403388,0.8965664036275349,0.9449220288070075
788.9140665973928,0.8965664036275349,0.9449220288070075
792.8549633997682,0.8965664036275349,0.9451480175075724
796.81552141374,0.8965664036275349,0.9458887582483132
800.7958387294816,0.8965664036275349,0.9460017525985958
804.7960139265348,0.8965664036275349,0.9461147469488781
808.8161460762626,0.8965664036275349,0.9475271763274092
812.8563347442914,0.8968865029826049,0.9475271763274092
816.9166799929881,0.8968865029826049,0.9486257325107113
820.9972823839265,0.8968865029826049,0.9488517212112761
825.0982429803906,0.8968865029826049,0.9489647155615587
829.219663349865,0.8968865029826049,0.9491907042621236
833.361645566562,0.8968865029826049,0.9493036986124062
837.5242922139387,0.8968865029826049,0.9493036986124062
841.7077063872488,0.8968865029826049,0.9498686703638185
845.9119916960844,0.8968865029826049,0.9498686703638185
850.1372522669537,0.8968865029826049,0.9498686703638185
854.3835927458484,0.8968865029826049,0.9502217777084513
858.6511183008469,0.8968865029826049,0.9502217777084513
862.9399346247069,0.8969839119052622,0.9502217777084513
867.2501479374961,0.8974048990730844,0.951028880210469
871.5818649892095,0.8976248238289252,0.951028880210469
875.9351930624264,0.8976248238289252,0.951028880210469
880.3102399749546,0.8976248238289252,0.9511418745607516
884.7071140825135,0.8976248238289252,0.9525543039392825
889.1259242814048,0.8976248238289252,0.9529074112839153
893.5667800112225,0.8976248238289252,0.9530358139546908
898.0297912575504,0.8976248238289252,0.9530358139546908
902.5150685546992,0.8976248238289252,0.9531535164029017
907.0227229884306,0.8976248238289252,0.9533357653549702
911.5528661987221,0.8976248238289252,0.9538493760380724
916.1056103825188,0.8976248238289252,0.9540753647386375
920.6810682965246,0.8976248238289252,0.9541883590889199
925.2793532599829,0.8976248238289252,0.9541883590889199
929.9005791574955,0.8976248238289252,0.9541883590889199
934.5448604418295,0.8976248238289252,0.9543013534392024
939.2123121367665,0.8976248238289252,0.9543013534392024
943.903049839937,0.8978013775012416,0.9543013534392024
948.6171897256969,0.8978013775012416,0.9544166537966337
953.3548485479919,0.8978013775012416,0.95469913967234
958.116143643261,0.8978013775012416,0.95469913967234
962.9011929333337,0.8978013775012416,0.95469913967234
967.7101149283549,0.8978013775012416,0.954816842120551
972.5430287297185,0.8978013775012416,0.9556239446225687
977.400054033018,0.8978013775012416,0.9557369389728511
982.2813111310105,0.899982401071336,0.9557369389728511
987.1869209165959,0.902139141735432,0.9561324191988397
992.1170048858111,0.902139141735432,0.9561324191988397
997.0716851408392,0.9024590742587544,0.9561324191988397
1002.0510843930336,0.9024590742587544,0.9562454135491223
1007.0553259659571,0.9024590742587544,0.9563584078994048
1012.0845337984358,0.9024590742587544,0.9564714022496873
1017.1388324476293,0.9024590742587544,0.9564714022496873
1022.2183470921154,0.9024590742587544,0.9565843965999697
1027.3232035349904,0.9024590742587544,0.9578834472936937
1032.453528206984,0.9025627737130003,0.957996441643976
1037.609448169592,0.9029285342708668,0.957996441643976
1042.7910911182225,0.9029285342708668,0.957996441643976
1047.9985853853582,0.9029285342708668,0.9585802457871023
1053.232059943735,0.9029285342708668,0.9585802457871023
1058.4916444095368,0.9029285342708668,0.9585802457871023
1063.7774690456044,0.9029285342708668,0.9586932401373847
1069.0896647646634,0.9030322337251127,0.9589945584048047
1074.428363132565,0.9038118671557994,0.9598016609068224
1079.7936963715451,0.9051175479530834,0.9599146552571048
1085.185797363499,0.9051175479530834,0.9601406439576698
1090.6047996532723,0.9051175479530834,0.9602818868955231
1096.0508374519684,0.9051175479530834,0.9603948812458054
1101.5240456402728,0.9051175479530834,0.9603948812458054
1107.024559771793,0.9051175479530834,0.9607492726171458
1112.5525160764169,0.9051175479530834,0.9609375965342832
1118.108051463685,0.9051175479530834,0.9610505908845657
1123.6913035261825,0.9051175479530834,0.9618697999241136
1129.3024105429472,0.9051175479530834,0.9618697999241136
1134.9415114828932,0.9051175479530834,0.9618697999241136
1140.6087460082533,0.9051175479530834,0.9619827942743961
1146.3042544780383,0.9051175479530834,0.9622087829749612
1152.0281779515124,0.9051175479530834,0.9622087829749612
1157.7806581916873,0.9051175479530834,0.9627925871180874
1163.5618376688337,0.9051175479530834,0.9627925871180874
1169.3718595640087,0.9051175479530834,0.9627925871180874
1175.2108677726023,0.9051175479530834,0.9636477314357014
1181.0790069079026,0.9051175479530834,0.9636477314357014
1186.9764223046748,0.9052193446650495,0.9636477314357014
1192.9032600227629,0.9054823835667862,0.9636477314357014
1198.8596668507064,0.9054823835667862,0.9636477314357014
1204.8457903093752,0.9056201815549356,0.9636477314357014
1210.861778655624,0.9063441173145538,0.9636477314357014
1216.9077808859643,0.9063441173145538,0.9636477314357014
1222.983946740253,0.9063441173145538,0.9639847321295262
1229.0904267054036,0.9063441173145538,0.9642860503969463
1235.2273720191101,0.9063441173145538,0.9645685362726525
1241.394934673596,0.9063441173145538,0.9653877453122004
1247.5932674193755,0.9063441173145538,0.9653877453122004
1253.822523769038,0.9063441173145538,0.965500739662483
1260.0828580010534,0.9063441173145538,0.965500739662483
1266.374425163586,0.9063441173145538,0.965500739662483
1272.6973810783402,0.9063441173145538,0.965500739662483
1279.0518823444177,0.9063441173145538,0.965500739662483
1285.4380863421961,0.9063441173145538,0.965500739662483
1291.8561512372269,0.9063441173145538,0.9662540353310329
1298.3062359841529,0.9063441173145538,0.9663670296813154
1304.7885003306444,0.9063441173145538,0.9664800240315979
1311.3031048213559,0.9063441173145538,0.9664800240315979
1317.8502108019024,0.9063441173145538,0.9675079587459734
1324.429980422856,0.9063441173145538,0.9680729304973859
1331.0425766437602,0.9063441173145538,0.9680729304973859
1337.6881632371671,0.9063441173145538,0.9680729304973859
1344.3669047926937,0.9063441173145538,0.9686379022487982
1351.078966721098,0.9063441173145538,0.9686379022487982
1357.8245152583745,0.9063441173145538,0.9701633259776118
1364.6037174698731,1.0,0.9709704284796296
1371.4167412544361,1.0,0.9715981748700878
1378.2637553485563,1.0,0.9727563669604833
1385.1449293305557,1.0,0.9727563669604833
1392.0604336247866,1.0,0.9728693613107656
1399.0104395058513,1.0,0.9729823556610482
1405.9951191028445,1.0,0.9736101020515064
1413.0146454036164,1.0,0.9746354211559216
1420.0691922590572,1.0,0.9754425236579395
1427.1589343874023,1.0,0.9760702700483977
1434.2840473785598,1.0,0.9765410798412414
1441.4447076984595,1.0,0.976654074191524
1448.6410926934232,1.0,0.9767670685418064
1455.8733805945565,1.0,0.9772806792249087
1463.1417505221643,1.0,0.9774629281769772
1470.4463824901857,1.0,0.9774629281769772
1477.787457410653,1.0,0.9774629281769772
1485.165157098172,1.0,0.9776647038024817
1492.5796642744253,1.0,0.97829245019294
1500.031162572698,1.0,0.97829245019294
1507.5198365424242,1.0,0.9784054445432224
1515.0458716537596,1.0,0.9788567276626304
1522.6094543021745,1.0,0.9790827163631952
1530.2107718130685,1.0,0.9790827163631952
1537.8500124464126,1.0,0.9795797923865871
1545.5273654014097,1.0,0.9796927867368697
1553.243020821182,1.0,0.9811816462765766
1560.9971697974786,1.0,0.9821914211846566
1568.7900043754096,1.0,0.9821914211846566
1576.621717558202,1.0,0.9821914211846566
1584.4925033119791,1.0,0.9833829979694537
1592.402556570566,1.0,0.9836372352575894
1600.3520732403158,1.0,0.983750229607872
1608.3412502049619,1.0,0.9839809264063655
1616.3702853304956,1.0,0.9839809264063655
1624.4393774700643,1.0,0.9839809264063655
1632.5487264688988,1.0,0.984093920756648
1640.6985331692608,1.0,0.9842069151069306
1648.8889994154185,1.0,0.9842069151069306
1657.1203280586449,1.0,0.9843199094572129
1665.3927229622418,1.0,0.9844329038074955
1673.7063890065897,1.0,0.9844329038074955
1682.0615320942209,1.0,0.9846588925080606
1690.458359154919,1.0,0.98479669049621
1698.8970781508451,1.0,0.9850657246635492
1707.3778980816876,1.0,0.9850657246635492
1715.9010289898379,1.0,0.9851787190138318
1724.4666819655931,1.0,0.9861203385995192
1733.075069152385,1.0,0.9868137130217073
1741.7264037520313,1.0,0.9868137130217073
1750.4209000300195,1.0,0.9868137130217073
1759.1587733208107,1.0,0.9868137130217073
1767.9402400331746,1.0,0.9868137130217073
1776.765517655548,1.0,0.9868137130217073
1785.634824761422,1.0,0.98716682036634
1794.5483810147546,1.0,0.9872798147166224
1803.5064071754111,1.0,0.9872798147166224
1812.5091251046363,1.0,0.9874890635134417
1821.5567577705401,1.0,0.9874890635134417
1830.6495292536265,1.0,0.9881168099039
1839.7876647523415,1.0,0.9881168099039
1848.9713905886506,1.0,0.9884181281713199
1858.2009342136444,1.0,0.9884181281713199
1867.4765242131705,1.0,0.9884181281713199
1876.7983903134968,1.0,0.9884181281713199
1886.1667633869995,1.0,0.9888889379641636
1895.581875457882,1.0,0.9894025486472658
1905.0439597079205,1.0,0.9897845771648878
1914.55325048224,1.0,0.9904123235553459
1924.1099832951181,1.0,0.9904123235553459
1933.7143948358173,1.0,0.9904123235553459
1943.3667229744478,1.0,0.9904123235553459
1953.0672067678584,1.0,0.991824752933877
1962.8160864655572,1.0,0.991824752933877
1972.613603515662,1.0,0.991824752933877
1982.4600005708794,1.0,0.991824752933877
1992.3555214945159,1.0,0.991824752933877
2002.300411366516,1.0,0.9919424553820878
2012.2949164895342,1.0,0.9927467554448625
2022.339284395032,1.0,0.9927467554448625
2032.4337638494117,1.0,0.9927467554448625
2042.5786048601753,1.0,0.9929727441454274
2052.7740586821174,1.0,0.9929727441454274
2063.0203778235477,1.0,0.9931492978177437
2073.3178160525445,1.0,0.9931492978177437
2083.666628403241,1.0,0.9931492978177437
2094.067071182139,1.0,0.9932979745944314
2104.5194019744604,1.0,0.9932979745944314
2115.023879650523,1.0,0.9932979745944314
2125.580764372156,1.0,0.9932979745944314
2136.1903175991383,1.0,0.9932979745944314
2146.852802095679,1.0,0.9934263772652069
2157.5684819369217,1.0,0.9934263772652069
2168.337622515487,1.0,0.9934263772652069
2179.160490548044,1.0,0.9934263772652069
2190.037354081916,1.0,0.9935393716154893
2200.968482501721,1.0,0.9936963082131038
2211.954146536041,1.0,0.9938093025633862
2222.994618264129,1.0,0.994266578625251
2234.090171122645,1.0,0.9950198742938009
2245.2410799124327,1.0,0.9959166548515983
2256.447620805321,1.0,0.9959166548515983
2267.710071350965,1.0,0.9959166548515983
2279.028710483721,1.0,0.9959166548515983
2290.403818529555,1.0,0.9959166548515983
2301.8356772129837,1.0,0.9964302655347006
2313.3245696640533,1.0,0.9964302655347006
2324.8707804253518,1.0,0.9964302655347006
2336.4745954590553,1.0,0.9964302655347006
2348.1363021540105,1.0,0.996736291900049
2359.856189332854,1.0,0.9968492862503314
2371.634547259162,1.0,0.9968492862503314
2383.471667644644,1.0,0.9968492862503314
2395.367843656363,1.0,0.9972313147679531
2407.3233699239995,1.0,0.9973443091182355
2419.338542547146,1.0,0.9973443091182355
2431.413659102643,1.0,0.9974620115664464
2443.5490186519464,1.0,0.9977680379317949
2455.744921748537,1.0,0.9977680379317949
2468.001670445361,1.0,0.9977680379317949
2480.3195683023146,1.0,0.9980505238075011
2492.698920393759,1.0,0.9980505238075011
2505.1400333160786,1.0,0.9981635181577837
2517.6432151952718,1.0,0.9982765125080661
2530.2087756945843,1.0,0.9982765125080661
2542.8370260221777,1.0,0.9983895068583485
2555.528278938838,1.0,0.9983895068583485
2568.2828487657193,1.0,0.998577830775486
2581.1010513921315,1.0,0.9992581028843296
2593.98320428336,1.0,0.9992581028843296
2606.929626488537,1.0,0.9992581028843296
2619.9406386485307,1.0,0.9995123401724652
2633.0165630038946,1.0,0.9996610169491525
2646.157723402848,1.0,0.9997740112994351
2659.364445309294,1.0,0.9997740112994351
2672.637055810882,1.0,0.9997740112994351
2685.9758836271076,1.0,0.9997740112994351
2699.3812591174556,1.0,0.9997740112994351
2712.85351428958,1.0,0.9997740112994351
2726.392982807527,1.0,0.9998870056497174
2740.000001,1.0,1.0


==> data/payload_cdf_log_timegan_v2_facebook_audio2a.csv <==
x,real_cdf,synth_cdf
0.0,0.1177507585593221,0.0
0.008856323164937632,0.1177507585593221,0.0
0.017791080789877074,0.1177507585593221,0.0
0.02680496751574337,0.1177507585593221,0.0
0.03589868413542608,0.1177507585593221,0.0
0.04507293764826307,0.1177507585593221,0.0
0.0543284413150068,0.1177507585593221,0.0
0.06366591471327748,0.1177507585593221,0.0
0.07308608379350726,0.1177507585593221,0.0
0.0825896809353799,0.1177507585593221,0.0
0.09217744500477035,0.1177507585593221,0.0
0.10185012141118849,0.1177507585593221,0.0
0.11160846216573173,0.1177507585593221,0.0
0.12145322593955081,0.1177507585593221,0.0
0.1313851781228333,0.1177507585593221,0.0
0.14140509088430964,0.1177507585593221,0.0
0.15151374323128608,0.1177507585593221,0.0
0.16171192107020935,0.1177507585593221,0.0
0.17200041726776763,0.1177507585593221,0.0
0.18238003171253275,0.1177507585593221,0.0
0.19285157137714815,0.1177507585593221,0.0
0.20341585038106785,0.1177507585593221,0.0
0.2140736900538508,0.1177507585593221,0.0
0.22482591899901602,0.1177507585593221,0.0
0.23567337315846304,0.1177507585593221,0.0
0.24661689587746297,0.1177507585593221,0.0
0.25765733797022516,0.1177507585593221,0.0
0.2687955577860447,0.1177507585593221,0.0
0.28003242127603517,0.1177507585593221,0.0
0.29136880206045335,0.1177507585593221,0.0
0.3028055814966191,0.1177507585593221,0.0
0.31434364874743764,0.1177507585593221,0.0
0.32598390085052825,0.1177507585593221,0.0
0.3377272427879651,0.1177507585593221,0.0
0.34957458755663634,0.1177507585593221,0.0
0.3615268562392253,0.1177507585593221,0.0
0.37358497807582147,0.1177507585593221,0.0
0.3857498905361647,0.1177507585593221,0.0
0.39802253939252996,0.1177507585593221,0.0
0.41040387879325696,0.1177507585593221,0.0
0.4228948713369316,0.1177507585593221,0.0
0.4354964881472238,0.1177507585593221,0.0
0.44820970894838863,0.1177507585593221,0.0
0.46103552214143584,0.1177507585593221,0.0
0.4739749248809738,0.1177507585593221,0.0
0.4870289231527344,0.1177507585593221,0.0
0.5001985318517842,0.1177507585593221,0.0
0.5134847748614285,0.1177507585593221,0.0
0.5268886851328143,0.1177507585593221,0.0
0.5404113047652372,0.1177507585593221,0.0
0.5540536850871614,0.1177507585593221,0.0
0.5678168867379555,0.1177507585593221,0.0
0.5817019797503532,0.1177507585593221,0.0
0.595710043633644,0.1177507585593221,0.0
0.6098421674576002,0.1177507585593221,0.0
0.6240994499371484,0.1177507585593221,0.0
0.6384829995177892,0.1177507585593221,0.0
0.6529939344617752,0.1177507585593221,0.0
0.6676333829350505,0.1177507585593221,0.0
0.6824024830949613,0.1177507585593221,0.0
0.6973023831787439,0.1177507585593221,0.0
0.7123342415927936,0.1177507585593221,0.0
0.7274992270027278,0.1177507585593221,0.0
0.7427985184242438,0.1177507585593221,0.0
0.7582333053147835,0.1177507585593221,0.0
0.7738047876660077,0.1177507585593221,0.0
0.7895141760970914,0.1177507585593221,0.0
0.8053626919488444,0.1177507585593221,0.0
0.8213515673786651,0.1177507585593221,0.0
0.8374820454563362,0.1177507585593221,0.0
0.8537553802606681,0.1177507585593221,0.0
0.8701728369769984,0.1177507585593221,0.0
0.8867356919955549,0.1177507585593221,0.0
0.9034452330106898,0.1177507585593221,0.0
0.9203027591209925,0.1177507585593221,0.0
0.9373095809302895,0.1177507585593221,0.0
0.954467020649538,0.1177507585593221,0.0
0.9717764121996232,0.1177507585593221,0.0
0.9892391013150643,0.1177507585593221,0.0
1.0068564456486406,0.1177507585593221,0.0
1.024629814876943,0.1177507585593221,0.0
1.0425605908068611,0.1177507585593221,0.0
1.0606501674830127,0.1177507585593221,0.0
1.078899951296125,0.1177507585593221,0.0
1.0973113610923766,0.1177507585593221,0.0
1.1158858282837059,0.1177507585593221,0.0
1.1346247969590981,0.1177507585593221,0.0
1.1535297239968572,0.1177507585593221,0.0
1.1726020791778724,0.1177507585593221,0.0
1.191843345299887,0.1177507585593221,0.0
1.2112550182927808,0.1177507585593221,0.0
1.2308386073348716,0.1177507585593221,0.0
1.2505956349702487,0.1177507585593221,0.0
1.2705276372271432,0.1177507585593221,0.0
1.2906361637373491,0.1177507585593221,0.0
1.3109227778567,0.1177507585593221,0.0
1.3313890567866142,0.1177507585593221,0.0
1.3520365916967159,0.1177507585593221,0.0
1.3728669878485404,0.1177507585593221,0.0
1.3938818647203393,0.1177507585593221,0.0
1.4150828561329862,0.1177507585593221,0.0
1.4364716103770003,0.1177507585593221,0.0
1.458049790340695,0.1177507585593221,0.0
1.4798190736394594,0.1177507585593221,0.0
1.5017811527461868,0.1177507585593221,0.0
1.5239377351228574,0.1177507585593221,0.0
1.5462905433532859,0.1177507585593221,0.0
1.5688413152770473,0.1177507585593221,0.0
1.5915918041245842,0.1177507585593221,0.0
1.6145437786535153,0.1177507585593221,0.0
1.6376990232861481,0.1177507585593221,0.0
1.6610593382482104,0.1177507585593221,0.0
1.6846265397088116,0.1177507585593221,0.0
1.7084024599216412,0.1177507585593221,0.0
1.7323889473674194,0.1177507585593221,0.0
1.756587866897609,0.1177507585593221,0.0
1.7810010998794006,0.1177507585593221,0.0
1.8056305443419791,0.1177507585593221,0.0
1.8304781151240919,0.1177507585593221,0.0
1.855545744022914,0.1177507585593221,0.0
1.8808353799442434,0.1177507585593221,0.0
1.9063489890540153,0.1177507585593221,0.0
1.9320885549311677,0.1177507585593221,0.0
1.9580560787218528,0.1177507585593221,0.0
1.984253579295022,0.1177507585593221,0.0
2.01068309339938,0.1177507585593221,0.0
2.0373466758217393,0.1177507585593221,0.0
2.0642463995467657,0.1177507585593221,0.0
2.091384355918149,0.1177507585593221,0.0
2.1187626548011926,0.1177507585593221,0.0
2.1463834247468503,0.1177507585593221,0.0
2.174248813157212,0.1177507585593221,0.0
2.202360986452452,0.1177507585593221,0.0
2.2307221302392635,0.1177507585593221,0.0
2.259334449480778,0.1177507585593221,0.0
2.288200168667994,0.1177507585593221,0.0
2.31732153199272,0.1177507585593221,0.0
2.3467008035220536,0.1177507585593221,0.0
2.376340267374401,0.1177507585593221,0.0
2.406242227897061,0.1177507585593221,0.0
2.436409009845374,0.1177507585593221,0.0
2.4668429585634684,0.1177507585593221,0.0
2.4975464401665946,0.1177507585593221,0.0
2.5285218417250874,0.1177507585593221,0.0
2.5597715714499456,0.1177507585593221,0.0
2.5912980588800645,0.1177507585593221,0.0
2.623103755071119,0.1177507585593221,0.0
2.655191132786128,0.1177507585593221,0.0
2.6875626866876963,0.1177507585593221,0.0
2.7202209335319685,0.1177507585593221,0.0
2.753168412364294,0.1177507585593221,0.0
2.786407684716628,0.1177507585593221,0.0
2.819941334806682,0.1177507585593221,0.0
2.8537719697388324,0.1177507585593221,0.0
2.8879022197068185,0.1177507585593221,0.0
2.9223347381982197,0.1177507585593221,0.0
2.9570722022007647,0.1177507585593221,0.0
2.992117312410446,0.1177507585593221,0.0
3.027472793441495,0.1177507585593221,0.0
3.063141394038207,0.1177507585593221,0.0
3.0991258872886447,0.1177507585593221,0.0
3.1354290708402344,0.1177507585593221,0.0
3.1720537671172737,0.1177507585593221,0.0
3.209002823540359,0.1177507585593221,0.0
3.246279112747768,0.1177507585593221,0.0
3.283885532818786,0.1177507585593221,0.0
3.321825007499031,0.1177507585593221,0.0
3.360100486427751,0.1177507585593221,0.0
3.398714945367157,0.1177507585593221,0.0
3.4376713864337693,0.1177507585593221,0.0
3.476972838331824,0.1177507585593221,0.0
3.5166223565887393,0.1177507585593221,0.0
3.5566230237926706,0.1177507585593221,0.0
3.5969779498321746,0.1177507585593221,0.0
3.63769027213798,0.1177507585593221,0.0
3.678763155926922,0.1177507585593221,0.0
3.720199794448014,0.1177507585593221,0.0
3.762003409230718,0.1177507585593221,0.0
3.8041772503353997,0.1177507585593221,0.0
3.8467245966060117,0.1177507585593221,0.0
3.889648755925006,0.1177507585593221,0.0
3.932953065470514,0.1177507585593221,0.0
3.97664089197579,0.1177507585593221,0.0
4.020715631990972,0.1177507585593221,0.0
4.065180712147137,0.1177507585593221,0.0
4.110039589422721,0.1177507585593221,0.0
4.1552957514122735,0.1177507585593221,0.0
4.2009527165976115,0.1177507585593221,0.0
4.247014034621359,0.1177507585593221,0.0
4.29348328656293,0.1177507585593221,0.0
4.340364085216927,0.1177507585593221,0.0
4.3876600753740345,0.1177507585593221,0.0
4.435374934104379,0.1177507585593221,0.0
4.4835123710434095,0.1177507585593221,0.0
4.532076128680304,0.1177507585593221,0.0
4.581069982648933,0.1177507585593221,0.0
4.630497742021405,0.1177507585593221,0.0
4.6803632496041985,0.1177507585593221,0.0
4.730670382236928,0.1177507585593221,0.0
4.781423051093755,0.1177507585593221,0.0
4.832625201987462,0.1177507585593221,0.0
4.884280815676222,0.1177507585593221,0.0
4.936393908173094,0.1177507585593221,0.0
4.988968531058241,0.1177507585593221,0.0
5.0420087717939355,0.1177507585593221,0.0
5.095518754042329,0.1177507585593221,0.0
5.1495026379860676,0.1177507585593221,0.0
5.203964620651707,0.1177507585593221,0.0
5.25890893623604,0.1177507585593221,0.0
5.314339856435261,0.1177507585593221,0.0
5.370261690777098,0.1177507585593221,0.0
5.426678786955842,0.1177507585593221,0.0
5.483595531170373,0.1177507585593221,0.0
5.541016348465162,0.1177507585593221,0.0
5.59894570307431,0.1177507585593221,0.0
5.657388098768614,0.1177507585593221,0.0
5.7163480792057175,0.1177507585593221,0.0
5.775830228283372,0.1177507585593221,0.0
5.835839170495802,0.1177507585593221,0.0
5.896379571293252,0.1177507585593221,0.0
5.957456137444699,0.1177507585593221,0.0
6.019073617403789,0.12003224004080358,0.0
6.081236801678004,0.12003224004080358,0.0
6.143950523201115,0.12003224004080358,0.0
6.207219657708908,0.12003224004080358,0.0
6.27104912411827,0.12003224004080358,0.0
6.335443884909597,0.12003224004080358,0.0
6.400408946512621,0.12003224004080358,0.0
6.465949359695635,0.12003224004080358,0.0
6.5320702199581575,0.12003224004080358,0.0
6.598776667927109,0.12003224004080358,0.0
6.666073889756459,0.12003224004080358,0.0
6.733967117530435,0.12003224004080358,0.0
6.802461629670285,0.12003224004080358,0.0
6.87156275134467,0.12003224004080358,0.0
6.941275854883666,0.12003224004080358,0.0
7.011606360196431,0.12003224004080358,0.0
7.0825597351926,0.12003224004080358,0.0
7.1541414962073775,0.12003224004080358,0.0
7.226357208430421,0.12003224004080358,0.0
7.299212486338494,0.12003224004080358,0.0
7.372712994131992,0.12003224004080358,0.0
7.446864446175296,0.12003224004080358,0.0
7.52167260744105,0.12003224004080358,0.0
7.597143293958343,0.12003224004080358,0.0
7.673282373264914,0.12003224004080358,0.0
7.750095764863304,0.12003224004080358,0.0
7.827589440681089,0.12003224004080358,0.0
7.9057694255351505,0.12003224004080358,0.0
7.984641797600109,0.12003224004080358,0.0
8.064212688880861,0.12003224004080358,0.0
8.144488285689322,0.12003224004080358,0.0
8.225474829125371,0.12003224004080358,0.0
8.307178615562103,0.12003224004080358,0.0
8.389605997135316,0.12003224004080358,0.0
8.472763382237385,0.12003224004080358,0.0
8.556657236015466,0.12003224004080358,0.0
8.64129408087416,0.12003224004080358,0.0
8.726680496982583,0.12003224004080358,0.0
8.812823122785957,0.12003224004080358,0.0
8.89972865552172,0.12003224004080358,0.0
8.987403851740213,0.12003224004080358,0.0
9.07585552782997,0.12003224004080358,0.0
9.165090560547654,0.12003224004080358,0.0
9.25511588755272,0.12003224004080358,0.0
9.345938507946773,0.12003224004080358,0.0
9.437565482817725,0.12003224004080358,0.0
9.530003935788756,0.12003224004080358,0.0
9.623261053572165,0.12003224004080358,0.0
9.717344086528094,0.12003224004080358,0.0
9.812260349228225,0.12003224004080358,0.0
9.90801722102443,0.12003224004080358,0.0
10.004622146622525,0.12003224004080358,0.0
10.102082636661043,0.12003224004080358,0.0
10.20040626829516,0.12003224004080358,0.0
10.299600685785773,0.12003224004080358,0.0
10.399673601093841,0.12003224004080358,0.0
10.500632794479936,0.12003224004080358,0.0
10.602486115109134,0.12003224004080358,0.0
10.70524148166124,0.12003224004080358,0.0
10.808906882946465,0.12003224004080358,0.0
10.913490378526499,0.12003224004080358,0.0
11.019000099341103,0.12003224004080358,0.0002666666666666667
11.125444248340283,0.12003224004080358,0.0002666666666666667
11.232831101122018,0.12003224004080358,0.0002666666666666667
11.341169006575658,0.12003224004080358,0.0002666666666666667
11.450466387531003,0.12003224004080358,0.0002666666666666667
11.560731741413171,0.12003224004080358,0.0002666666666666667
11.671973640903214,0.12003224004080358,0.0002666666666666667
11.784200734604628,0.12003224004080358,0.0002666666666666667
11.897421747715718,0.12003224004080358,0.0002666666666666667
12.011645482707982,0.12003224004080358,0.0002666666666666667
12.126880820010443,0.12003224004080358,0.0002666666666666667
12.243136718700082,0.12003224004080358,0.0002666666666666667
12.360422217198341,0.12003224004080358,0.0002666666666666667
12.478746433973859,0.12003224004080358,0.0002666666666666667
12.598118568251381,0.12003224004080358,0.0002666666666666667
12.718547900726959,0.12003224004080358,0.0002666666666666667
12.840043794289471,0.12003224004080358,0.0002666666666666667
12.962615694748587,0.12003224004080358,0.0002666666666666667
13.086273131569115,0.12003224004080358,0.0002666666666666667
13.211025718611868,0.12003224004080358,0.0002666666666666667
13.336883154881132,0.12003224004080358,0.0002666666666666667
13.46385522527871,0.12003224004080358,0.0002666666666666667
13.591951801364655,0.12003224004080358,0.0002666666666666667
13.721182842124731,0.12003224004080358,0.0002666666666666667
13.851558394744721,0.12003224004080358,0.0002666666666666667
13.983088595391521,0.12003224004080358,0.0002666666666666667
14.115783670001205,0.12003224004080358,0.0002666666666666667
14.24965393507402,0.12003224004080358,0.0002666666666666667
14.384709798476498,0.12003224004080358,0.0002666666666666667
14.520961760250586,0.12003224004080358,0.0002666666666666667
14.65842041343001,0.12003224004080358,0.0002666666666666667
14.7970964448638,0.12003224004080358,0.0002666666666666667
14.9370006360472,0.12003224004080358,0.0002666666666666667
15.078143863959848,0.12003224004080358,0.0002666666666666667
15.220537101911441,0.12003224004080358,0.0002666666666666667
15.364191420394828,0.12003224004080358,0.0002666666666666667
15.509117987946743,0.12003224004080358,0.0002666666666666667
15.655328072016081,0.12003224004080358,0.0002666666666666667
15.80283303983992,0.12003224004080358,0.0002666666666666667
15.951644359327231,0.12003224004080358,0.0002666666666666667
16.101773599950523,0.12003224004080358,0.0002666666666666667
16.25323243364529,0.12003224004080358,0.0002666666666666667
16.406032635717434,0.12003224004080358,0.0002666666666666667
16.560186085758797,0.12003224004080358,0.0002666666666666667
16.715704768570717,0.12003224004080358,0.0002666666666666667
16.872600775095812,0.12003224004080358,0.0002666666666666667
17.03088630335797,0.12003224004080358,0.0002666666666666667
17.190573659410756,0.12003224004080358,0.0002666666666666667
17.351675258294097,0.12003224004080358,0.0002666666666666667
17.514203624999546,0.12003224004080358,0.0002666666666666667
17.678171395444,0.12003224004080358,0.0002666666666666667
17.843591317452145,0.12003224004080358,0.0002666666666666667
18.01047625174751,0.12004485435805366,0.0002666666666666667
18.178839172952365,0.12004485435805366,0.0002666666666666667
18.348693170596395,0.12004485435805366,0.0002666666666666667
18.520051450134414,0.12004485435805366,0.0002666666666666667
18.69292733397301,0.12004485435805366,0.0002666666666666667
18.86733426250632,0.12004485435805366,0.0002666666666666667
19.04328579516091,0.12004485435805366,0.0002666666666666667
19.220795611450054,0.12004485435805366,0.0002666666666666667
19.399877512037214,0.12004485435805366,0.0002666666666666667
19.58054541980896,0.12004485435805366,0.0002666666666666667
19.76281338095746,0.12004485435805366,0.0002666666666666667
19.94669556607251,0.12004485435805366,0.0002666666666666667
20.13220627124322,0.12004485435805366,0.0005333333333333334
20.31935991916947,0.12004485435805366,0.0005333333333333334
20.508171060283253,0.12004485435805366,0.0005333333333333334
20.698654373879876,0.12004485435805366,0.0005333333333333334
20.890824669259253,0.12004485435805366,0.0005333333333333334
21.084696886877197,0.12004485435805366,0.0005333333333333334
21.280286099507073,0.12004485435805366,0.0005333333333333334
21.47760751341157,0.12004485435805366,0.0005333333333333334
21.67667646952498,0.12004485435805366,0.0005333333333333334
21.87750844464583,0.12004485435805366,0.0005333333333333334
22.0801190526402,0.14004485435805367,0.0005333333333333334
22.284524045655616,0.14004485435805367,0.0005333333333333334
22.490739315345706,0.14004485435805367,0.0005333333333333334
22.698780894105713,0.14004485435805367,0.0005333333333333334
22.908664956318958,0.14004485435805367,0.0005333333333333334
23.120407819614336,0.14005746867530375,0.0005333333333333334
23.334025946134936,0.14005746867530375,0.0005333333333333334
23.549535943817883,0.14005746867530375,0.0005333333333333334
23.766954567685584,0.14005746867530375,0.0005333333333333334
23.986298721148344,0.14005746867530375,0.0005333333333333334
24.207585457318498,0.14018361184780453,0.0005333333333333334
24.43083198033629,0.14018361184780453,0.0005333333333333334
24.656055646707376,0.14018361184780453,0.0005333333333333334
24.883273966652247,0.14018361184780453,0.0005333333333333334
25.112504605467535,0.14018361184780453,0.0005333333333333334
25.343765384899474,0.14018361184780453,0.0005333333333333334
25.577074284529438,0.14018361184780453,0.0005333333333333334
25.812449443171793,0.14018361184780453,0.0005333333333333334
26.049909160284074,0.14018361184780453,0.0005333333333333334
26.289471897389753,0.14018361184780453,0.0005333333333333334
26.531156279513517,0.14018361184780453,0.0005333333333333334
26.774981096629297,0.14018361184780453,0.0005333333333333334
27.020965305121077,0.14018361184780453,0.0005333333333333334
27.269128029256734,0.14018361184780453,0.0005333333333333334
27.519488562674823,0.14018361184780453,0.0005333333333333334
27.772066369884623,0.14018361184780453,0.0005333333333333334
28.02688108777935,0.1668502785144712,0.0005333333333333334
28.28395252716294,0.1668502785144712,0.0005333333333333334
28.543300674290183,0.1668502785144712,0.0005333333333333334
28.804945692420628,0.1668502785144712,0.0005333333333333334
29.068907923386114,0.1679613896255823,0.0005333333333333334
29.335207889172374,0.1679613896255823,0.0005333333333333334
29.60386629351446,0.1679613896255823,0.0005333333333333334
29.87490402350636,0.1679613896255823,0.0005333333333333334
30.148342151224963,0.17462805629224895,0.0005333333333333334
30.424201935368256,0.17462805629224895,0.0005333333333333334
30.702504822908146,0.17462805629224895,0.0005333333333333334
30.983272450757813,0.17462805629224895,0.0005333333333333334
31.266526647453965,0.17489472295891562,0.0005333333333333334
31.552289434853886,0.17489472295891562,0.0005333333333333334
31.840583029847547,0.17489472295891562,0.0005333333333333334
32.13142984608484,0.22156138962558225,0.0005333333333333334
32.42485249571823,0.22156138962558225,0.0005333333333333334
32.72087379116067,0.22156138962558225,0.0005333333333333334
33.01951674685928,0.22822805629224893,0.0005333333333333334
33.32080458108447,0.22822805629224893,0.0005333333333333334
33.62476071773522,0.22822805629224893,0.0005333333333333334
33.93140878816012,0.22822805629224893,0.0005333333333333334
34.24077263299462,0.38822805629224894,0.0005333333333333334
34.552876304014504,0.38822805629224894,0.0005333333333333334
34.867744066005905,0.38822805629224894,0.0005333333333333334
35.18540039865174,0.40156138962558224,0.0005333333333333334
35.50586999843486,0.40156138962558224,0.0005333333333333334
35.8291777805582,0.40156138962558224,0.0005333333333333334
36.15534888088175,0.40156138962558224,0.0005333333333333334
36.484408657876855,0.40156138962558224,0.0005333333333333334
36.8163826945976,0.40156138962558224,0.0005333333333333334
37.151296800669904,0.40933916740336007,0.0005333333333333334
37.489177014298086,0.40933916740336007,0.0005333333333333334
37.83004960428921,0.40933916740336007,0.0005333333333333334
38.173941072095346,0.4106805815447742,0.0005333333333333334
38.520878153874044,0.4106805815447742,0.0005333333333333334
38.87088782256687,0.4106805815447742,0.0005333333333333334
39.22399728999651,0.4106805815447742,0.0005333333333333334
39.580234008982295,0.4106805815447742,0.0005333333333333334
39.93962567547463,0.4106805815447742,0.0005333333333333334
40.30220023070821,0.4317916926558853,0.0005333333333333334
40.667985863374334,0.4317916926558853,0.0005333333333333334
41.037011011812424,0.438458359322552,0.0005333333333333334
41.40930436622107,0.438458359322552,0.0005333333333333334
41.78489487088852,0.438458359322552,0.0005333333333333334
42.163811726443,0.47953310679729944,0.0005333333333333334
42.54608439212291,0.47953310679729944,0.0005333333333333334
42.93174258806719,0.47953310679729944,0.0005333333333333334
43.32081629762598,0.48064421790841055,0.0005333333333333334
43.71333576969158,0.48064421790841055,0.0005333333333333334
44.10933152105033,0.5039046954735239,0.0005333333333333334
44.50883433875505,0.5039046954735239,0.0005333333333333334
44.91187528251869,0.5039046954735239,0.0005333333333333334
45.318485687128984,0.5053805705917831,0.0005333333333333334
45.728697164884736,0.5053805705917831,0.0005333333333333334
46.14254160805345,0.5075150663778918,0.0005333333333333334
46.56005119135091,0.5075150663778918,0.0005333333333333334
46.98125837444248,0.5075150663778918,0.0005333333333333334
47.40619590446691,0.5348376775415625,0.0005333333333333334
47.834896818582145,0.5348376775415625,0.0005333333333333334
48.26739444653391,0.5348376775415625,0.0005333333333333334
48.703722413246865,0.5348376775415625,0.0005333333333333334
49.143914641438926,0.5348376775415625,0.0005333333333333334
49.58800535425855,0.5348376775415625,0.0005333333333333334
50.03602907794547,0.5352417179456029,0.0005333333333333334
50.488020644514904,0.5352417179456029,0.0005333333333333334
50.944015194465706,0.5352417179456029,0.0005333333333333334
51.404048179512344,0.5356457583496433,0.0005333333333333334
51.86815536534106,0.5356457583496433,0.0005333333333333334
52.336372834390644,0.5356457583496433,0.0005333333333333334
52.8087369886576,0.5356457583496433,0.0005333333333333334
53.285284552526306,0.5381109903800927,0.0005333333333333334
53.766052575624045,0.5381109903800927,0.0005333333333333334
54.25107843570178,0.5381109903800927,0.0005333333333333334
54.74039984153966,0.5381109903800927,0.0005333333333333334
55.23405483587917,0.5381109903800927,0.0005333333333333334
55.732081798380534,0.5381109903800927,0.0005333333333333334
56.23451944860666,0.5387816974507998,0.0005333333333333334
56.741406849033424,0.5387816974507998,0.0005333333333333334
57.2527834080866,0.5387943117680499,0.0005333333333333334
57.768688883205726,0.5387943117680499,0.0005333333333333334
58.28916338393512,0.5387948929944376,0.0005333333333333334
58.81424737504203,0.5387948929944376,0.0005333333333333334
59.34398167966292,0.5387948929944376,0.0005333333333333334
59.87840748247708,0.5387948929944376,0.0005333333333333334
60.41756633290864,0.5390615596611041,0.0005333333333333334
60.96150014835687,0.5390615596611041,0.0005333333333333334
61.51025121745504,0.5391762509691304,0.0005333333333333334
62.06386220335831,0.5391762509691304,0.0005333333333333334
62.622376147060336,0.5391762509691304,0.0005333333333333334
63.185836470739915,0.5397190488629217,0.0005333333333333334
63.75428698113662,0.5397190488629217,0.0005333333333333334
64.32777187295667,0.5404926611849209,0.0005333333333333334
64.90633573230889,0.5404926611849209,0.0005333333333333334
65.4900235401711,0.5404926611849209,0.0007999999999999999
66.07888067588715,0.5404926611849209,0.0007999999999999999
66.67295292069515,0.5404926611849209,0.0007999999999999999
67.27228646128643,0.540505275502171,0.0007999999999999999
67.87692789339677,0.540505275502171,0.0007999999999999999
68.48692422542878,0.540505275502171,0.0007999999999999999
69.1023228821067,0.5467362123213432,0.0007999999999999999
69.72317170816343,0.5467362123213432,0.0007999999999999999
70.3495189720603,0.5474627453059406,0.0007999999999999999
70.98141336973971,0.5474627453059406,0.0007999999999999999
71.61890402841114,0.5474753596231907,0.0007999999999999999
72.26204051037033,0.547525816892191,0.0007999999999999999
72.91087281685292,0.547525816892191,0.0007999999999999999
73.56545139192156,0.5475384312094411,0.0007999999999999999
74.22582712638786,0.5475510455266912,0.0007999999999999999
74.89205136176886,0.5475510455266912,0.0007999999999999999
75.56417589427873,0.5475636598439413,0.0007999999999999999
76.24225297885565,0.5708115230918046,0.0007999999999999999
76.92633533322426,0.5708115230918046,0.0007999999999999999
77.61647614199458,0.5708493660435549,0.0007999999999999999
78.31272906079668,0.5708619803608049,0.0007999999999999999
79.01514822045223,0.5709124376298053,0.0007999999999999999
79.72378823118294,0.5709124376298053,0.0007999999999999999
80.43870418685626,0.571179104296472,0.0007999999999999999
81.15995166926882,0.5714709995976388,0.0007999999999999999
81.88758675246757,0.5714709995976388,0.0007999999999999999
82.62166600710923,0.5914709995976388,0.0007999999999999999
83.36224650485866,0.5914709995976388,0.0007999999999999999
84.1093858228258,0.5914709995976388,0.0007999999999999999
84.8631420480421,0.5914709995976388,0.0007999999999999999
85.62357378197649,0.5920569470008826,0.0007999999999999999
86.39074014509148,0.5920569470008826,0.0007999999999999999
87.16470078143949,0.5923236136675493,0.0007999999999999999
87.94551586330002,0.5923236136675493,0.0007999999999999999
88.73324609585748,0.5923236136675493,0.0007999999999999999
89.52795272192127,0.5923236136675493,0.0007999999999999999
90.32969752668679,0.6056569470008827,0.0007999999999999999
91.13854284253912,0.6056701425445205,0.0010666666666666667
91.95455155389908,0.6056701425445205,0.0010666666666666667
92.77778710211226,0.6056701425445205,0.0010666666666666667
93.60831349038136,0.6056701425445205,0.0010666666666666667
94.44619528874189,0.6190034758778538,0.0010666666666666667
95.29149763908273,0.6190034758778538,0.0010666666666666667
96.14428626021027,0.6190034758778538,0.0010666666666666667
97.00462745295789,0.6390034758778538,0.0013333333333333335
97.87258810534058,0.6390034758778538,0.0013333333333333335
98.74823569775523,0.6390034758778538,0.0013333333333333335
99.63163830822691,0.6390034758778538,0.0013333333333333335
100.52286461770177,0.6390034758778538,0.0013333333333333335
101.42198391538633,0.6390034758778538,0.0016
102.32906610413502,0.6390034758778538,0.0018666666666666664
103.24418170588444,0.6390034758778538,0.0021333333333333334
104.16740186713622,0.6630346596330281,0.0021333333333333334
105.09879836448843,0.6697013262996948,0.0026666666666666666
106.0384436102159,0.6697827612305208,0.0029333333333333334
106.9864106578999,0.6697827612305208,0.0029333333333333334
107.94277320810801,0.6700441991390176,0.0031999999999999997
108.90760561412351,0.6700476864973436,0.003466666666666667
109.88098288772669,0.6700476864973436,0.004000000000000001
110.8629807050263,0.6700603008145937,0.004266666666666667
111.85367541234318,0.6700603008145937,0.004533333333333334
112.85314403214586,0.6700603008145937,0.005066666666666666
113.86146426903872,0.6700603008145937,0.005333333333333334
114.87871451580335,0.6700603008145937,0.005600000000000001
115.90497385949284,0.6700603008145937,0.005866666666666667
116.94032208758108,0.6700603008145937,0.007511111111111112
117.98483969416552,0.6700603008145937,0.007777777777777777
119.03860788622534,0.6700729151318437,0.008844444444444445
120.10170858993496,0.6700981437663439,0.015199999999999998
121.17422445703352,0.6700981437663439,0.015466666666666665
122.25623887125062,0.6700981437663439,0.01674074074074074
123.34783595478926,0.6705613811973233,0.017678114478114477
124.44910057486551,0.6705613811973233,0.01926523203044942
125.56011835030726,0.6705613811973233,0.034243009808227205
126.68097565821033,0.6708292103167653,0.034776343141560535
127.81175964065396,0.6708292103167653,0.040779761944979336
128.95255821147583,0.6708292103167653,0.055757539722757106
130.10346006310704,0.6708292103167653,0.09349087305609043
131.2645546734674,0.6708292103167653,0.10624642861164597
132.43593231292226,0.6708292103167653,0.15651309527831267
133.61768405130024,0.6708292103167653,0.21317976194497934
134.809901764974,0.6708292103167653,0.3165130952783127
136.01267814400305,0.6713625436500986,0.369846428611646
137.2261066993399,0.6713625436500986,0.38984642861164603
138.4502817701004,0.6713625436500986,0.40317976194497934
139.685298530898,0.6713751579673487,0.40317976194497934
140.93125299924347,0.6713877722845988,0.40317976194497934
142.18824204300927,0.8313877722845988,0.40317976194497934
143.45636338796146,0.8313877722845988,0.40317976194497934
144.73571562535687,0.8313877722845988,0.40317976194497934
146.02639821960847,0.8313877722845988,0.40317976194497934
147.32851151601812,0.8380544389512655,0.40317976194497934
148.64215674857815,0.8380980309303413,0.40317976194497934
149.96743604784177,0.8793105572396418,0.40317976194497934
151.30445244886363,0.8793105572396418,0.40931309527831267
152.65330989920963,0.902558420487505,0.41117976194497935
154.01411326703933,0.9026088777565053,0.41277976194497934
155.38696834925844,0.9026088777565053,0.41277976194497934
156.77198187974435,0.9026088777565053,0.413046428611646
158.16926153764402,0.9026088777565053,0.41331309527831267
159.57891595574586,0.9026088777565053,0.41331309527831267
161.00105472892542,0.9026088777565053,0.4298706710358884
162.43578842266552,0.9026088777565053,0.43241612558134296
163.883228581653,0.9026088777565053,0.4343372498676846
165.3434877384504,0.9026341063910055,0.43888850151458847
166.81667942224493,0.9026341063910055,0.440138918730223
168.30291816767505,0.9026370125229438,0.44367081742733905
169.80231952373492,0.9026370125229438,0.4464027161244552
171.31500006275806,0.9027000841091942,0.4494012814882379
172.84107738948023,0.9027000841091942,0.45040868889564534
174.38067015018237,0.9027379270609445,0.45293318018535417
175.9338980419157,0.9027379270609445,0.4553984122158035
177.500881821807,0.9027379270609445,0.45593174554913685
179.08174331644724,0.9027505413781945,0.460800396383005
180.67660543136304,0.9027505413781945,0.4610670630496717
182.28559216057204,0.9027631556954446,0.4649100728578988
183.90882859622297,0.9027631556954446,0.47038015832798435
185.54644093832133,0.9027631556954446,0.47313571388354
187.19855650454005,0.9027631556954446,0.47671205702510056
188.865303740119,0.9027631556954446,0.48107103138407487
190.54681222785052,0.9027631556954446,0.4827154758285193
192.24321269815397,0.9027631556954446,0.485978775491819
193.95463703923957,0.9027631556954446,0.48766959674785765
195.68121830736217,0.9027631556954446,0.49202857110683196
197.42309073716598,0.9029019131851955,0.4934063488846098
199.18038975212005,0.9029523704541959,0.49552486740312823
200.95325197504798,0.9029523704541959,0.49836046980394805
202.74181523874904,0.9037935185076202,0.5027194441629224
204.5462185967144,0.9038061328248703,0.5038305552740336
206.36660233393778,0.9038061328248703,0.5040972219407003
208.20310797782224,0.9038061328248703,0.5073605216039999
210.05587830918313,0.9038061328248703,0.5125658727745684
211.92505737334918,0.9038061328248703,0.5136769838856796
213.81079049136042,0.9174313614593705,0.5136769838856796
215.7132242712676,0.9174313614593705,0.5136769838856796
217.63250661952952,0.9179217438672919,0.5147880949967907
219.5687867525124,0.9269836444775796,0.516432539441235
221.52221520809084,0.9269836444775796,0.5191644381383511
223.49294385735146,0.9269842257039672,0.5235234124973255
225.48112591640034,0.9269968400212173,0.5249011902751033
227.48691595827512,0.9270466528272788,0.5249011902751033
229.5104699249615,0.9270466528272788,0.5249011902751033
231.55194513951858,0.9270466528272788,0.5249011902751033
233.61150031830897,0.9270466528272788,0.5249011902751033
235.68929558333875,0.9270592671445289,0.5249011902751033
237.78549247470622,0.9270592671445289,0.5249011902751033
239.90025396316096,0.9270592671445289,0.5260123013862144
242.03374446277445,0.9338142340319462,0.5276567458306589
244.18612984372163,0.9340809006986128,0.5312330889722194
246.35757744517798,0.9340940962422504,0.5355920633311938
248.54825608832851,0.9340946774686381,0.5355920633311938
250.75833608949335,0.9340975836005765,0.5355920633311938
252.98798927336884,0.9407642502672432,0.5355920633311938
255.2373889863865,0.9407642502672432,0.5355920633311938
257.5067101101897,0.9407642502672432,0.5355920633311938
259.7961290752306,0.9407642502672432,0.5355920633311938
262.1058238744856,0.9411066028374104,0.536703174442305
264.4359740772952,0.9411066028374104,0.5369698411089717
266.7867608433237,0.941686312982338,0.5383476188867493
269.15836693664403,0.941686312982338,0.5419239620283098
271.5509767399467,0.9416868942087256,0.545171825276173
273.964776268875,0.9416868942087256,0.5462829363872841
276.3999531864869,0.9417000897523635,0.5473940474983953
278.85669681784526,0.9417253183868636,0.547660714165062
281.335198164736,0.9417253183868636,0.5490384919428397
283.8356499205196,0.9417631613386138,0.5490384919428397
286.3582464851107,0.9417889711995016,0.5515037239732892
288.90318398009265,0.9417895524258892,0.5526148350844003
291.47066026396465,0.9418652383293897,0.559196031665597
294.060874947525,0.9418652383293897,0.5636404761100413
296.67402940938973,0.9418652383293897,0.5736404761100413
299.31032681164845,0.9418778526466398,0.5736404761100413
301.96997211566037,0.9418904669638899,0.5736404761100413
304.6531720979888,0.9418904669638899,0.5736404761100413
307.3601353664768,0.9418904669638899,0.5736404761100413
310.09107237646623,0.9418910481902776,0.5736404761100413
312.8461954471592,0.9430021593013886,0.5736404761100413
315.62571877812536,0.9430021593013886,0.5736404761100413
318.42985846595536,0.9430147736186387,0.5736404761100413
321.25883252106007,0.9430147736186387,0.5736404761100413
324.1128608846221,0.9430147736186387,0.5736404761100413
326.9921654456937,0.9430273879358888,0.5736404761100413
329.89697005844835,0.9430405834795266,0.5736404761100413
332.8275005595847,0.943103655065777,0.5736404761100413
335.7839847858837,0.943103655065777,0.5736404761100413
338.7666525919229,0.943103655065777,0.5736404761100413
341.7757358679463,0.943103655065777,0.5736404761100413
344.8114685578921,0.9439500318773711,0.5736404761100413
347.87408667758245,0.9439976924411608,0.5736404761100413
350.96382833307155,0.9440103067584109,0.5736404761100413
354.0809337391578,0.9440103067584109,0.5736404761100413
357.22564523805954,0.9440108879847984,0.5736404761100413
360.398207318256,0.9440108879847984,0.573907142776708
363.59886663349596,0.9440114692111862,0.573907142776708
366.8278720219721,0.9440114692111862,0.573907142776708
370.08547452566995,0.9440114692111862,0.573907142776708
373.3719274098835,0.9506781358778528,0.573907142776708
376.68748618290596,0.9506781358778528,0.573907142776708
380.03240861589467,0.9506781358778528,0.573907142776708
383.40695476291154,0.9509395737863495,0.573907142776708
386.81138698114137,0.9509395737863495,0.6007367724063374
390.24596995128934,0.9509395737863495,0.6101535713883538
393.71097069815744,0.9509395737863495,0.6101535713883538
397.2066586114065,0.9709395737863495,0.6101535713883538
400.733305466499,0.9709395737863495,0.6101535713883538
404.29118544582894,0.9709418986919002,0.6104202380550205
407.8805751600378,0.9709418986919002,0.6104202380550205
411.5017536695206,0.9709418986919002,0.6104202380550205
415.1550025061217,0.9709418986919002,0.6104202380550205
418.8406056950213,0.9709418986919002,0.6104202380550205
422.55884977681956,0.9709545130091503,0.6104202380550205
426.3100238298123,0.9709545130091503,0.6104202380550205
430.0944194924662,0.9709550942355379,0.6104202380550205
433.9123309860927,0.9709803228700381,0.6104202380550205
437.76405513772175,0.9709803228700381,0.6104202380550205
441.6498914031799,0.9709803228700381,0.6104202380550205
445.57014189037136,0.9710439756826762,0.6104202380550205
449.52511138276446,0.9711827331724271,0.6104202380550205
453.51510736308967,0.9711827331724271,0.6104202380550205
457.54044003724346,0.9711959287160647,0.6115313491661317
461.60142235840596,0.9778625953827313,0.6120646824994651
465.69837005137174,0.9778625953827313,0.6195057599405426
469.8316016370963,0.9778625953827313,0.6544444444444445
474.0014384574596,0.9778625953827313,1.0
478.20820470024944,0.9778625953827313,1.0
482.45222742436437,0.9780013528724822,1.0
486.7338365852434,0.9780265815069824,1.0
491.05336506051714,0.9780391958242325,1.0
495.41114867588806,0.9780391958242325,1.0
499.80752623123954,0.9791503069353437,1.0
504.24283952697635,0.9791503069353437,1.0
508.71743339059833,0.9791629212525937,1.0
513.231655703508,0.9791881498870939,1.0
517.7858574280591,0.9798668237432688,1.0
522.3803926348412,0.9798668237432688,1.0
527.0156185302072,0.9798668237432688,1.0
531.6918954840452,0.9798668237432688,1.0
536.409587057795,0.9801408759690156,1.0
541.1690600327145,0.9801408759690156,1.0
545.9706844383951,0.9801414571954034,1.0
550.8148335815285,0.980142038421791,1.0
555.7018840749328,0.980142038421791,1.0
560.6322158668299,0.980142038421791,1.0
565.6062122703865,0.980142038421791,1.0
570.6242599935143,0.980142038421791,1.0
575.6867491689351,0.9801546527390411,1.0
580.7940733845124,0.9801546527390411,1.0
585.9466297138516,0.9801546527390411,1.0
591.1448187471684,0.9801798813735413,1.0
596.3890446224366,0.9801924956907914,1.0
601.6797150568062,0.980784820152969,1.0
607.0172413783017,0.9807865638321321,1.0
612.4020385578018,0.9807865638321321,1.0
617.8345252413012,0.9807877262849075,1.0
623.3151237824594,0.9807912136432335,1.0
628.8442602754347,0.9808016757182116,1.0
634.4223645880151,0.9808142900354617,1.0
640.0498703950352,0.9808142900354617,1.0
645.727215212095,0.9808142900354617,1.0
651.4548404295734,0.9808142900354617,1.0
657.2331913469454,0.9808154524882372,1.0
663.0627172074021,0.9808160337146249,1.0
668.9438712327781,0.9808183586201754,1.0
674.8771106587848,0.9810850252868419,1.0
680.8628967705632,0.9810850252868419,1.0
686.9016949385438,0.9810850252868419,1.0
692.9939746546278,0.9810850252868419,1.0
699.1402095686885,0.981097639604092,1.0
705.340877525396,0.9811228682385922,1.0
711.5964606013664,0.9811366450086177,1.0
717.9074451426434,0.9811366450086177,1.0
724.2743218025063,0.9811401323669439,1.0
730.6975855796202,0.9811527466841939,1.0
737.1777358565178,0.981165361001444,1.0
743.715276438425,0.981165361001444,1.0
750.3107155924295,0.981165361001444,1.0
756.9645660869965,0.981165361001444,1.0
763.6773452318353,0.981167104680607,1.0
770.4495749181149,0.9811676859069947,1.0
777.2817816590434,0.9811808814506325,1.0
784.1744966307992,0.9811814626770202,1.0
791.1282557138287,0.9811814626770202,1.0
798.1435995345087,0.9811826251297956,1.0
805.2210735071776,0.9811843688089584,1.0
812.36122787654,0.9811849500353461,1.0
819.5646177604458,0.9811855312617339,1.0
826.8318031930457,0.9811855312617339,1.0
834.1633491683363,0.9811861124881216,1.0
841.5598256840826,0.9811861124881216,1.0
849.0218077861343,0.9811866937145093,1.0
856.5498756131327,0.9811866937145093,1.0
864.1446144416145,0.9811866937145093,1.0
871.8066147315147,0.9811993080317594,1.0
879.536472172073,0.9811993080317594,1.0
887.3347877281428,0.9812004704845348,1.0
895.2021676869194,0.9812004704845348,1.0
903.1392237050723,0.9812136660281726,1.0
911.1465728563002,0.9814803326948394,1.0
919.2248376793058,0.9814814951476145,1.0
927.3746462261959,0.9814820763740022,1.0
935.5966321113104,0.9814946906912523,1.0
943.8914345604803,0.98149527191764,1.0
952.2596984607293,0.9826063830287513,1.0
960.7020744104084,0.9826075454815266,1.0
969.2192187697777,0.9826075454815266,1.0
977.8117937120362,0.9826075454815266,1.0
986.4804672748021,0.9826201597987767,1.0
995.2259134120512,0.9826333553424144,1.0
1004.0488120465143,0.9826333553424144,1.0
1012.9498491225348,0.9826465508860521,1.0
1021.9297166594037,0.9826649774671791,1.0
1030.9891128051572,0.9826787542372043,1.0
1040.1287418908569,0.9826793354635921,1.0
1049.3493144853471,0.9826936934600053,1.0
1058.6515474505,0.9826936934600053,1.0
1068.0361639969487,0.9826942746863928,1.0
1077.5038937403108,0.9827074702300306,1.0
1087.0554727579183,0.9827074702300306,1.0
1096.6916436460415,0.9827074702300306,1.0
1106.413155577622,0.9827074702300306,1.0
1116.2207643605207,0.9827086326828061,1.0
1126.1152324962761,0.9827218282264437,1.0
1136.0973292393867,0.9827344425436938,1.0
1146.167830657119,0.9827470568609439,1.0
1156.327519689839,0.9827470568609439,1.0
1166.5771862118877,0.9827470568609439,1.0
1176.9176270929886,0.9827470568609439,1.0
1187.3496462602004,0.9833772242748716,1.0
1197.87405476042,0.9834024529093718,1.0
1208.4916708234373,0.9834024529093718,1.0
1219.2033199255497,0.9834150672266219,1.0
1230.0098348537413,0.9835159817646225,1.0
1240.9120557704223,0.9837952627485392,1.0
1251.9108302787572,0.9838457200175396,1.0
1263.007013488556,0.9839466345555401,1.0
1274.201468082758,0.9839592488727902,1.0
1285.4950643845018,0.9839592488727902,1.0
1296.8886804247882,0.984085392045291,1.0
1308.3832020107454,0.9842746068040422,1.0
1319.9795227944933,0.9842872211212923,1.0
1331.678544342626,0.9845665021052089,1.0
1343.481176206303,0.9902668985206138,1.0
1355.3883359919614,0.9958224540761694,1.0
1367.4009494326579,0.9964021642210968,1.0
1379.519950460041,0.9964021642210968,1.0
1391.7462812769586,0.9964021642210968,1.0
1404.0808924307134,0.9964021642210968,1.0
1416.5247428869588,0.9964021642210968,1.0
1429.0788001042606,0.9964021642210968,1.0
1441.74404010931,0.9964021642210968,1.0
1454.5214475728058,0.9964021642210968,1.0
1467.412015886008,0.9964021642210968,1.0
1480.4167472379718,0.9964021642210968,1.0
1493.536652693462,0.9964021642210968,1.0
1506.7727522715604,0.9964021642210968,1.0
1520.1260750249648,0.9964526214900972,1.0
1533.5976591199988,0.9964526214900972,1.0
1547.1885519173222,0.9964652358073472,1.0
1560.8998100533586,0.9964652358073472,1.0
1574.7324995224458,0.9964778501245973,1.0
1588.6876957597112,0.9964904644418474,1.0
1602.7664837246855,0.9964904644418474,1.0
1616.969957985647,0.9965156930763476,1.0
1631.299222804728,0.9966670648833486,1.0
1645.755392223763,0.9968436653248496,1.0
1660.3395901509002,0.9968436653248496,1.0
1675.0529504479814,0.9968436653248496,1.0
1689.8966170186957,0.9968436653248496,1.0
1704.871743897513,0.9968436653248496,1.0
1719.9794953394062,0.9968436653248496,1.0
1735.221045910363,0.9968436653248496,1.0
1750.5975805787111,0.9968436653248496,1.0
1766.110294807239,0.9968436653248496,1.0
1781.7603946461397,0.9968688939593497,1.0
1797.5490968267775,0.9968688939593497,1.0
1813.477628856282,0.9968688939593497,1.0
1829.5472291129827,0.9968688939593497,1.0
1845.75914694269,0.9968815082765998,1.0
1862.1146427558187,0.9968815082765998,1.0
1878.6149881253914,0.9968815082765998,1.0
1895.26146588589,0.9968941225938499,1.0
1912.0553702329935,0.9971555605023467,1.0
1928.9980068241962,0.9971681748195967,1.0
1946.0906928803165,0.9971681748195967,1.0
1963.3347572879084,0.9971681748195967,1.0
1980.7315407025692,0.9971681748195967,1.0
1998.2823956531806,0.9971681748195967,1.0
2015.9886866470558,0.9971681748195967,1.0
2033.851790276025,0.9971681748195967,1.0
2051.8730953234613,0.9971681748195967,1.0
2070.054002872251,0.9971681748195967,1.0
2088.395926413725,0.9971681748195967,1.0
2106.900291957551,0.9971681748195967,1.0
2125.5685381425933,0.9971681748195967,1.0
2144.402116348773,0.9971681748195967,1.0
2163.4024908098986,0.9971681748195967,1.0
2182.571138727507,0.9971681748195967,1.0
2201.909550385708,0.9971681748195967,1.0
2221.419229267051,0.9971807891368468,1.0
2241.1016921694136,0.9971807891368468,1.0
2260.958469323919,0.9971807891368468,1.0
2280.9911045139193,0.9971807891368468,1.0
2301.2011551950072,0.9971807891368468,1.0
2321.5901926161064,0.9971807891368468,1.0
2342.159801941629,0.9971934034540969,1.0
2362.911582374715,0.9971934034540969,1.0
2383.8471472815645,0.9971934034540969,1.0
2404.9681243168716,0.9971934034540969,1.0
2426.2761555503603,0.9971934034540969,1.0
2447.7728975944615,0.9971934034540969,1.0
2469.4600217330985,0.9971934034540969,1.0
2491.3392140516253,0.9971934034540969,1.0
2513.412175567913,0.9971934034540969,1.0
2535.680622364596,0.9971934034540969,1.0
2558.1462857224915,0.9971934034540969,1.0
2580.810912255202,0.9971934034540969,1.0
2603.676264044896,0.9974600701207634,1.0
2626.7441187793197,0.9974600701207634,1.0
2650.016269889993,0.9975105273897638,1.0
2673.494526691646,0.9975105273897638,1.0
2697.180714522884,0.9988281051935123,1.0
2721.0766748881006,0.9988281051935123,1.0
2745.1842656006506,0.9988281051935123,1.0
2769.505360927277,0.9988281051935123,1.0
2794.0418517338403,0.9988281051935123,1.0
2818.795645632321,0.9988281051935123,1.0
2843.768667129124,0.9988281051935123,1.0
2868.9628577747085,0.9988281051935123,1.0
2894.380176314529,0.9988281051935123,1.0
2920.022598841324,0.9988281051935123,1.0
2945.892118948751,0.9988281051935123,1.0
2971.990747886369,0.9988281051935123,1.0
2998.320514716017,0.9988281051935123,1.0
3024.8834664695714,0.9988281051935123,1.0
3051.6816683080697,0.9988281051935123,1.0
3078.717203682284,0.9988281051935123,1.0
3105.992174494715,0.9988281051935123,1.0
3133.508701262969,0.9988281051935123,1.0
3161.2689232846656,0.9988281051935123,1.0
3189.2749988037103,0.9988281051935123,1.0
3217.5291051781396,0.9988281051935123,1.0
3246.0334390493517,0.9988281051935123,1.0
3274.790216512934,0.9988281051935123,1.0
3303.8016732909164,0.9988281051935123,1.0
3333.070064905604,0.9988281051935123,1.0
3362.597666854955,0.9988281051935123,1.0
3392.386774789449,0.9988281051935123,1.0
3422.439704690613,0.9988281051935123,1.0
3452.758793051028,0.9988281051935123,1.0
3483.3463970560356,0.9988281051935123,1.0
3514.2048947669527,0.9988281051935123,1.0
3545.3366853059756,0.9988281051935123,1.0
3576.7441890427217,0.9988281051935123,1.0
3608.4298477823586,0.9988281051935123,1.0
3640.396124955493,0.9988281051935123,1.0
3672.645505809647,0.9988407195107624,1.0
3705.180497602521,0.9988407195107624,1.0
3738.0036297968813,0.9988407195107624,1.0
3771.1174542572335,0.9988407195107624,1.0
3804.52454544824,0.9988407195107624,1.0
3838.227500634828,0.9988407195107624,1.0
3872.228940084169,0.9988407195107624,1.0
3906.5315072693397,0.9988407195107624,1.0
3941.1378690748957,0.9988407195107624,1.0
3976.0507160041648,0.9988407195107624,1.0
4011.2727623884402,0.9988533338280124,1.0
4046.806746598032,0.9988911767797627,1.0
4082.655431255115,0.9988911767797627,1.0
4118.821603448567,0.9988911767797627,1.0
4155.308074950594,0.9988911767797627,1.0
4192.1176824354,0.9988911767797627,1.0
4229.253287699657,0.9988911767797627,1.0
4266.717777885069,0.9988911767797627,1.0
4304.514065702772,0.9988911767797627,1.0
4342.645089659816,0.9988911767797627,1.0
4381.113814287642,0.9988911767797627,1.0
4419.923230372506,0.9988911767797627,1.0
4459.076355188068,0.9988911767797627,1.0
4498.576232729906,0.9988911767797627,1.0
4538.425933952239,0.9988911767797627,1.0
4578.628557006622,0.9988911767797627,1.0
4619.187227482845,0.9988911767797627,1.0
4660.105098651954,0.9988911767797627,1.0
4701.385351711349,0.9988911767797627,1.0
4743.031196032178,0.9988911767797627,1.0
4785.045869408779,0.9988911767797627,1.0
4827.432638310482,0.9988911767797627,1.0
4870.194798135496,0.9988911767797627,1.0
4913.3356734671415,0.9988911767797627,1.0
4956.858618332352,0.9988911767797627,1.0
5000.76701646237,0.9988911767797627,1.0
5045.06428155589,0.9988911767797627,1.0
5089.753857544392,0.9988911767797627,1.0
5134.839218859963,0.9988911767797627,1.0
5180.323870705342,0.9989037910970128,1.0
5226.211349326519,0.9989037910970128,1.0
5272.5052222875875,0.9989037910970128,1.0
5319.209088748147,0.9989037910970128,1.0
5366.326579743143,0.9994266669140063,1.0
5413.861358465103,0.9994266669140063,1.0
5461.817120549007,0.9994266669140063,1.0
5510.197594359538,0.9994266669140063,1.0
5559.006541281017,0.9994266669140063,1.0
5608.247756009773,0.9994266669140063,1.0
5657.925066849191,0.9994266669140063,1.0
5708.042336007378,0.9994266669140063,1.0
5758.603459897364,0.9994518955485064,1.0
5809.612369440113,0.9994518955485064,1.0
5861.073030370053,0.9994518955485064,1.0
5912.98944354348,0.9994518955485064,1.0
5965.365645249534,0.9994645098657565,1.0
6018.205707524041,0.9994645098657565,1.0
6071.513738466116,0.9994645098657565,1.0
6125.293882557488,0.9994645098657565,1.0
6179.550320984803,0.9994645098657565,1.0
6234.287271964597,0.9994645098657565,1.0
6289.508991071342,0.9994645098657565,1.0
6345.21977156821,0.9994645098657565,1.0
6401.42394474094,0.9994645098657565,1.0
6458.1258802345055,0.9994645098657565,1.0
6515.329986392868,0.9994645098657565,1.0
6573.040710601741,0.9994645098657565,1.0
6631.26253963428,0.9994645098657565,1.0
6690.000001,1.0,1.0


==> data/payload_cdf_log_timegan_v2_facebook_video1a.csv <==
x,real_cdf,synth_cdf
0.0,0.019230769230769232,0.0
0.00915586600662371,0.019230769230769232,0.0
0.018395561895578668,0.019230769230769232,0.0
0.027719855202034852,0.019230769230769232,0.0
0.03712952048861141,0.019230769230769232,0.0
0.04662533940971903,0.019230769230769232,0.0
0.056208100776491486,0.019230769230769232,0.0
0.06587860062231155,0.019230769230769232,0.0
0.07563764226893703,0.019230769230769232,0.0
0.08548603639323206,0.019230769230769232,0.0
0.09542460109450956,0.019230769230769232,0.0
0.10545416196249012,0.019230769230769232,0.0
0.11557555214588319,0.019230769230769232,0.0
0.12578961242159614,0.019230769230769232,0.0
0.13609719126457712,0.019230769230769232,0.0
0.14649914491829716,0.019230769230769232,0.0
0.15699633746587774,0.019230769230769232,0.0
0.1675896409018697,0.019230769230769232,0.0
0.17827993520468913,0.019230769230769232,0.0
0.18906810840971652,0.019230769230769232,0.0
0.1999550566830654,0.019230769230769232,0.0
0.21094168439602612,0.019230769230769232,0.0
0.22202890420019133,0.019230769230769232,0.0
0.23321763710326948,0.019230769230769232,0.0
0.24450881254559215,0.019230769230769232,0.0
0.255903368477322,0.019230769230769232,0.0
0.2674022514363677,0.019230769230769232,0.0
0.27900641662701225,0.019230769230769232,0.0
0.29071682799926113,0.019230769230769232,0.0
0.3025344583289168,0.019230769230769232,0.0
0.31446028929838654,0.019230769230769232,0.0
0.32649531157823036,0.019230769230769232,0.0
0.33864052490945523,0.019230769230769232,0.0
0.35089693818656265,0.019230769230769232,0.0
0.363265569541357,0.019230769230769232,0.0
0.3757474464275213,0.019230769230769232,0.0
0.38834360570596643,0.019230769230769232,0.0
0.40105509373096304,0.019230769230769232,0.0
0.41388296643706135,0.019230769230769232,0.0
0.4268282894268068,0.019230769230769232,0.0
0.43989213805925864,0.019230769230769232,0.0
0.4530755975393202,0.019230769230769232,0.0
0.4663797630078849,0.019230769230769232,0.0
0.4798057396328097,0.019230769230769232,0.0
0.49335464270072044,0.019230769230769232,0.0
0.5070275977096577,0.019230769230769232,0.0
0.5208257404625712,0.019230769230769232,0.0
0.5347502171616709,0.019230769230769232,0.0
0.5488021845036398,0.019230769230769232,0.0
0.5629828097757212,0.019230769230769232,0.0
0.5772932709526839,0.019230769230769232,0.0
0.5917347567946759,0.019230769230769232,0.0
0.6063084669459737,0.019230769230769232,0.0
0.6210156120346363,0.019230769230769232,0.0
0.6358574137730705,0.019230769230769232,0.0
0.6508351050595187,0.019230769230769232,0.0
0.6659499300804742,0.019230769230769232,0.0
0.6812031444140353,0.019230769230769232,0.0
0.6965960151342045,0.019230769230769232,0.0
0.7121298209161451,0.019230769230769232,0.0
0.727805852142398,0.019230769230769232,0.0
0.7436254110100741,0.019230769230769232,0.0
0.7595898116390265,0.019230769230769232,0.0
0.7757003801810138,0.019230769230769232,0.0
0.7919584549298618,0.019230769230769232,0.0
0.8083653864326361,0.019230769230769232,0.0
0.8249225376018297,0.019230769230769232,0.0
0.8416312838285798,0.019230769230769232,0.0
0.8584930130969205,0.019230769230769232,0.0
0.8755091260990825,0.019230769230769232,0.0
0.8926810363518455,0.019230769230769232,0.0
0.9100101703139607,0.019230769230769232,0.0
0.927497967504644,0.019230769230769232,0.0
0.945145880623156,0.019230769230769232,0.0
0.9629553756694775,0.019230769230769232,0.0
0.9809279320660892,0.019230769230769232,0.0
0.9990650427808644,0.019230769230769232,0.0
1.0173682144510914,0.019230769230769232,0.0
1.0358389675086275,0.019230769230769232,0.0
1.0544788363061997,0.019230769230769232,0.0
1.0732893692448633,0.019230769230769232,0.0
1.0922721289026267,0.019230769230769232,0.0
1.1114286921642524,0.019230769230769232,0.0
1.130760650352249,0.019230769230769232,0.0
1.1502696093590608,0.019230769230769232,0.0
1.1699571897804675,0.019230769230769232,0.0
1.1898250270502069,0.019230769230769232,0.0
1.20987477157583,0.019230769230769232,0.0
1.2301080888757965,0.019230769230769232,0.0
1.2505266597178308,0.019230769230769232,0.0
1.2711321802585418,0.019230769230769232,0.0
1.2919263621843202,0.019230769230769232,0.0
1.3129109328535282,0.019230769230769232,0.0
1.3340876354399904,0.019230769230769232,0.0
1.355458229077796,0.019230769230769232,0.0
1.3770244890074315,0.019230769230769232,0.0
1.3987882067232467,0.019230769230769232,0.0
1.420751190122274,0.019230769230769232,0.0
1.4429152636544083,0.019230769230769232,0.0
1.4652822684739637,0.019230769230769232,0.0
1.4878540625926169,0.019230769230769232,0.0
1.5106325210337492,0.019230769230769232,0.0
1.533619535988206,0.019230769230769232,0.0
1.5568170169714786,0.019230769230769232,0.0
1.5802268909823245,0.019230769230769232,0.0
1.603851102662846,0.019230769230769232,0.0
1.6276916144600264,0.019230769230769232,0.0
1.651750406788751,0.019230769230769232,0.0
1.6760294781963188,0.019230769230769232,0.0
1.7005308455284596,0.019230769230769232,0.0
1.7252565440968723,0.019230769230769232,0.0
1.7502086278482976,0.019230769230769232,0.0
1.775389169535137,0.019230769230769232,0.0
1.800800260887636,0.019230769230769232,0.0
1.8264440127876398,0.019230769230769232,0.0
1.852322555443947,0.019230769230769232,0.0
1.8784380385692623,0.019230769230769232,0.0
1.904792631558771,0.019230769230769232,0.0
1.931388523670351,0.019230769230769232,0.0
1.9582279242064318,0.019230769230769232,0.0
1.9853130626975184,0.019230769230769232,0.0
2.0126461890874,0.019230769230769232,0.0
2.0402295739200498,0.019230769230769232,0.0
2.0680655085282362,0.019230769230769232,0.0
2.0961563052238645,0.019230769230769232,0.0
2.1245042974900583,0.019230769230769232,0.0
2.153111840174997,0.019230769230769232,0.0
2.181981309687538,0.019230769230769232,0.0
2.2111151041946178,0.019230769230769232,0.0
2.240515643820469,0.019230769230769232,0.0
2.270185370847657,0.019230769230769232,0.0
2.300126749919959,0.019230769230769232,0.0
2.3303422682471018,0.019230769230769232,0.0
2.360834435811367,0.019230769230769232,0.0
2.391605785576103,0.019230769230769232,0.0
2.422658873696127,0.019230769230769232,0.0
2.4539962797300703,0.019230769230769232,0.0
2.4856206068546554,0.019230769230769232,0.0
2.517534482080944,0.019230769230769232,0.0
2.5497405564725555,0.019230769230769232,0.0
2.582241505365896,0.019230769230769232,0.0
2.615040028592392,0.019230769230769232,0.0
2.648138850702765,0.019230769230769232,0.0
2.6815407211933575,0.019230769230769232,0.0
2.7152484147345333,0.019230769230769232,0.0
2.749264731401164,0.019230769230769232,0.0
2.7835924969052326,0.019230769230769232,0.0
2.818234562830564,0.019230769230769232,0.0
2.8531938068696996,0.019230769230769232,0.0
2.8884731330629507,0.019230769230769232,0.0
2.9240754720396325,0.019230769230769232,0.0
2.9600037812615057,0.019230769230769232,0.0
2.9962610452684593,0.019230769230769232,0.0
3.032850275926427,0.019230769230769232,0.0
3.0697745126775846,0.019230769230769232,0.0
3.107036822792833,0.019230769230769232,0.0
3.1446403016265942,0.019230769230769232,0.0
3.1825880728739397,0.019230769230769232,0.0
3.220883288830076,0.019230769230769232,0.0
3.259529130652201,0.019230769230769232,0.0
3.2985288086237627,0.019230769230769232,0.0
3.3378855624211337,0.019230769230769232,0.0
3.37760266138273,0.019230769230769232,0.0
3.4176834047805897,0.019230769230769232,0.0
3.4581311220944455,0.019230769230769232,0.0
3.498949173288301,0.019230769230769232,0.0
3.5401409490895395,0.019230769230769232,0.0
3.581709871270588,0.019230769230769232,0.0
3.6236593929331677,0.019230769230769232,0.0
3.6659929987951307,0.019230769230769232,0.0
3.7087142054799433,0.019230769230769232,0.0
3.7518265618088034,0.019230769230769232,0.0
3.79533364909544,0.019230769230769232,0.0
3.8392390814436115,0.019230769230769232,0.0
3.8835465060473267,0.019230769230769232,0.0
3.928259603493811,0.019230769230769232,0.0
3.9733820880692567,0.019230769230769232,0.0
4.018917708067361,0.019230769230769232,0.0
4.064870246100697,0.019230769230769232,0.0
4.11124351941493,0.019230769230769232,0.0
4.158041380205917,0.019230769230769232,0.0
4.205267715939703,0.019230769230769232,0.0
4.252926449675451,0.019230769230769232,0.0
4.3010215403913294,0.019230769230769232,0.0
4.349556983313378,0.019230769230769232,0.0
4.398536810247394,0.019230769230769232,0.0
4.447965089913845,0.019230769230769232,0.0
4.4978459282858605,0.019230769230769232,0.0
4.548183468930307,0.019230769230769232,0.0
4.598981893351997,0.019230769230769232,0.0
4.65024542134104,0.019230769230769232,0.0
4.701978311323378,0.019230769230769232,0.0
4.75418486071453,0.019230769230769232,0.0
4.806869406276575,0.019230769230769232,0.0
4.860036324478406,0.019230769230769232,0.0
4.913690031859277,0.019230769230769232,0.0
4.967834985395687,0.019230769230769232,0.0
5.022475682871611,0.019230769230769232,0.0
5.077616663252133,0.019230769230769232,0.0
5.133262507060493,0.019230769230769232,0.0
5.189417836758588,0.019230769230769232,0.0
5.246087317130957,0.019230769230769232,0.0
5.303275655672279,0.019230769230769232,0.0
5.360987602978428,0.019230769230769232,0.0
5.4192279531410925,0.019230769230769232,0.0
5.478001544146027,0.019230769230769232,0.0
5.53731325827493,0.019230769230769232,0.0
5.597168022511019,0.019230769230769232,0.0
5.6575708089483125,0.019230769230769232,0.0
5.718526635204652,0.019230769230769232,0.0
5.780040564838519,0.019230769230769232,0.0
5.8421177077696544,0.019230769230769232,0.0
5.904763220703541,0.019230769230769232,0.0
5.967982307559765,0.019230769230769232,0.0
6.031780219904307,0.019230769230769232,0.0
6.096162257385778,0.019230769230769232,0.0
6.161133768175662,0.019230769230769232,0.0
6.226700149412588,0.019230769230769232,0.0
6.292866847650657,0.019230769230769232,0.0
6.3596393593118945,0.019230769230769232,0.0
6.427023231142828,0.019230769230769232,0.0
6.495024060675254,0.019230769230769232,0.0
6.563647496691216,0.019230769230769232,0.0
6.632899239692257,0.019230769230769232,0.0
6.702785042372938,0.019230769230769232,0.0
6.77331071009873,0.019230769230769232,0.0
6.844482101388249,0.019230769230769232,0.0
6.916305128399916,0.019230769230769232,0.0
6.988785757423095,0.019230769230769232,0.0
7.0619300093736825,0.019230769230769232,0.0
7.135743960294288,0.019230769230769232,0.0
7.210233741858938,0.019230769230769232,0.0
7.2854055418824615,0.019230769230769232,0.0
7.361265604834476,0.019230769230769232,0.0
7.43782023235813,0.019230769230769232,0.0
7.5150757837935815,0.019230769230769232,0.0
7.593038676706239,0.019230769230769232,0.0
7.671715387419899,0.019230769230769232,0.0
7.751112451554694,0.019230769230769232,0.0
7.831236464570023,0.019230769230769232,0.0
7.912094082312437,0.019230769230769232,0.0
7.993692021568512,0.019230769230769232,0.0
8.076037060622834,0.019230769230769232,0.0
8.159136039821046,0.019230769230769232,0.0
8.242995862138088,0.019230769230769232,0.0
8.327623493751602,0.019230769230769232,0.0
8.413025964620626,0.019230769230769232,0.0
8.499210369069564,0.019230769230769232,0.0
8.586183866377493,0.019230769230769232,0.0
8.673953681372906,0.019230769230769232,0.0
8.762527105033842,0.019230769230769232,0.0
8.85191149509356,0.019230769230769232,0.0
8.942114276651754,0.019230769230769232,0.0
9.033142942791317,0.019230769230769232,0.0
9.125005055200818,0.019230769230769232,0.0
9.217708244802623,0.019230769230769232,0.0
9.311260212386811,0.019230769230769232,0.0
9.405668729250856,0.019230769230769232,0.0
9.50094163784519,0.019230769230769232,0.0
9.597086852424678,0.019230769230769232,0.0
9.694112359706029,0.019230769230769232,0.0
9.792026219531278,0.019230769230769232,0.0
9.890836565537274,0.019230769230769232,0.0
9.990551605831373,0.019230769230769232,0.0
10.091179623673248,0.019230769230769232,0.0
10.192728978162995,0.019230769230769232,0.0
10.295208104935512,0.019230769230769232,0.0
10.398625516861227,0.019230769230769232,0.0
10.502989804753293,0.019230769230769232,0.0
10.608309638081176,0.019230769230769232,0.0
10.714593765690843,0.019230769230769232,0.0
10.82185101653154,0.019230769230769232,0.0
10.930090300389168,0.019230769230769232,0.0
11.039320608626454,0.019230769230769232,0.0
11.149551014929818,0.019230769230769232,0.0
11.260790676063156,0.019230769230769232,0.0
11.373048832628454,0.019230769230769232,0.0
11.486334809833409,0.019230769230769232,0.0
11.600658018266088,0.019230769230769232,0.0
11.716027954676617,0.019230769230769232,0.0
11.83245420276612,0.019230769230769232,0.0
11.949946433982785,0.019230769230769232,0.0
12.068514408325282,0.019230769230769232,0.0
12.188167975153542,0.019230769230769232,0.0
12.30891707400689,0.019230769230769232,0.0
12.430771735429767,0.019230769230769232,0.0
12.553742081804907,0.019230769230769232,0.0
12.677838328194252,0.019230769230769232,0.0
12.803070783187463,0.019230769230769232,0.0
12.929449849758267,0.019230769230769232,0.0
13.05698602612864,0.019230769230769232,0.0
13.185689906640853,0.019230769230769232,0.0
13.315572182637574,0.019230769230769232,0.0
13.446643643349956,0.019230769230769232,0.0
13.578915176793906,0.019230769230769232,0.0
13.712397770674567,0.019230769230769232,0.0
13.84710251329901,0.019230769230769232,0.0
13.983040594497384,0.019230769230769232,0.0
14.1202233065524,0.019230769230769232,0.0
14.258662045137427,0.019230769230769232,0.0
14.398368310263063,0.019230769230769232,0.0
14.539353707232468,0.019230769230769232,0.0
14.681629947605423,0.019230769230769232,0.0
14.825208850171151,0.019230769230769232,0.0
14.970102341930158,0.019230769230769232,0.0
15.116322459084941,0.019230769230769232,0.0
15.263881348039858,0.019230769230769232,0.0
15.41279126641014,0.019230769230769232,0.0
15.563064584040072,0.019230769230769232,0.0
15.7147137840306,0.019230769230769232,0.0
15.867751463776248,0.019230769230769232,0.0
16.022190336011615,0.019230769230769232,0.0
16.178043229867388,0.019230769230769232,0.0
16.335323091936036,0.019230769230769232,0.0
16.49404298734734,0.019230769230769232,0.0
16.6542161008536,0.019230769230769232,0.0
16.815855737925,0.019230769230769232,0.0
16.97897532585478,0.019230769230769232,0.0
17.143588414874696,0.019230769230769232,0.0
17.30970867928062,0.019230769230769232,0.0
17.477349918568425,0.019230769230769232,0.0
17.646526058580342,0.019230769230769232,0.0
17.817251152661715,0.019230769230769232,0.0
17.989539382828475,0.019230769230769232,0.0
18.16340506094516,0.019230769230769232,0.0
18.338862629913823,0.019230769230769232,0.0
18.51592666487382,0.019230769230769232,0.0
18.694611874412495,0.019230769230769232,0.0
18.874933101787082,0.019230769230769232,0.0
19.056905326157647,0.019230769230769232,0.0
19.240543663831488,0.019230769230769232,0.0
19.42586336951875,0.019230769230769232,0.0
19.612879837599664,0.019230769230769232,0.0
19.801608603403366,0.019230769230769232,0.0
19.99206534449835,0.019230769230769232,0.0
20.18426588199487,0.036860965121834684,0.0
20.378226181859112,0.036860965121834684,0.0
20.5739623562395,0.036860965121834684,0.0
20.771490664805178,0.036860965121834684,0.0
20.970827516096588,0.036860965121834684,0.0
21.17198946888861,0.036860965121834684,0.0
21.374993233566023,0.036860965121834684,0.0
21.57985567351167,0.036860965121834684,0.0
21.78659380650725,0.036860965121834684,0.0
21.995224806146986,0.036860965121834684,0.0
22.205766003264262,0.036860965121834684,0.0
22.418234887371206,0.036860965121834684,0.0
22.63264910811162,0.036860965121834684,0.0
22.849026476727055,0.036860965121834684,0.0
23.06738496753638,0.036860965121834684,0.0
23.287742719428977,0.036860965121834684,0.0
23.510118037371413,0.036860965121834684,0.0
23.73452939392812,0.036860965121834684,0.0
23.96099543079582,0.036860965121834684,0.0
24.189534960352134,0.036860965121834684,0.0
24.420166967218286,0.036860965121834684,0.0
24.652910609836134,0.036860965121834684,0.0
24.887785222059694,0.036860965121834684,0.0
25.12481031476112,0.036860965121834684,0.0
25.36400557745154,0.036860965121834684,0.0
25.60539087991657,0.036860965121834684,0.0
25.848986273866927,0.036860965121834684,0.0
26.094811994604136,0.036860965121834684,0.0
26.34288846270139,0.036860965121834684,0.0
26.593236285699945,0.036860965121834684,0.0
26.845876259820912,0.036860965121834684,0.0
27.10082937169286,0.036860965121834684,0.0
27.358116800095083,0.036860965121834684,0.0
27.61775991771693,0.036860965121834684,0.0
27.87978029293328,0.036860965121834684,0.0
28.1441996915961,0.036860965121834684,0.0
28.411040078842646,0.036860965121834684,0.0
28.68032362091997,0.036860965121834684,0.0
28.952072687026337,0.036860965121834684,0.0
29.22630985116941,0.036860965121834684,0.0
29.503057894041397,0.036860965121834684,0.0
29.782339804911533,0.036860965121834684,0.0
30.064178783535656,0.0464763497372193,0.0
30.348598242083515,0.0464763497372193,0.0
30.635621807083517,0.0464763497372193,0.0
30.92527332138539,0.0464763497372193,0.0
31.21757684614084,0.0464763497372193,0.0
31.512556662802197,0.0464763497372193,0.0
31.81023727513958,0.0464763497372193,0.0
32.1106434112763,0.16090907420338857,0.0
32.41380002574303,0.16090907420338857,0.0
32.71973230155086,0.16090907420338857,0.0
33.028465652283074,0.16090907420338857,0.0
33.340025724206384,0.16090907420338857,0.0
33.65443839840122,0.16090907420338857,0.0
33.97172979291178,0.16090907420338857,0.0
34.29192626491554,0.16090907420338857,0.0
34.61505441291274,0.16090907420338857,0.0
34.941141078935985,0.16090907420338857,0.0
35.270213350779876,0.16090907420338857,0.0
35.60229856425128,0.16090907420338857,0.0
35.93742430543999,0.16090907420338857,0.0
36.275618413010406,0.18975522804954242,0.0
36.616908980513976,0.18975522804954242,0.0
36.96132435872291,0.18975522804954242,0.0
37.308893157985366,0.18975522804954242,0.0
37.659644250601936,0.18975522804954242,0.0
38.0136067732242,0.18975522804954242,0.0
38.37081012927495,0.18975522804954242,0.0
38.731283991390804,0.18975522804954242,0.0
39.0950583038871,0.18975522804954242,0.0
39.462163285245246,0.18975522804954242,0.0
39.832629430623086,0.18975522804954242,0.0
40.20648751438798,0.26445937006137676,0.0
40.58376859267334,0.26445937006137676,0.0
40.96450400595831,0.26445937006137676,0.0
41.34872538167128,0.26445937006137676,0.0
41.736464636817175,0.26445937006137676,0.0
42.12775398062867,0.4375362931382998,0.0
42.52262591724195,0.4375362931382998,0.0
42.92111324839664,0.4375362931382998,0.0
43.323249076160685,0.4375362931382998,0.0
43.72906680568023,0.4375362931382998,0.0
44.13860014795435,0.45676706236906905,0.0
44.55188312263559,0.45676706236906905,0.0
44.96895006085582,0.45676706236906905,0.0
45.389835608078194,0.45676706236906905,0.0
45.81457472697507,0.45676706236906905,0.0
46.24320270033232,0.45676706236906905,0.0
46.67575513398033,0.45676706236906905,0.0
47.11226795975164,0.45676706236906905,0.0
47.55277743846591,0.45676706236906905,0.0
47.99732016294194,0.45676706236906905,0.0
48.445933061037465,0.46638244698445364,0.0
48.89865339871682,0.46638244698445364,0.0
49.355518783146415,0.46638244698445364,0.0
49.81656716581894,0.46638244698445364,0.0
50.281836845705755,0.48561321621522285,0.0
50.75136647243859,0.48561321621522285,0.0
51.225195049519925,0.5075912381932448,0.0
51.7033619375631,0.5075912381932448,0.0
52.18590685756203,0.5153575103825939,0.0
52.672869894190626,0.5153575103825939,0.0
53.16429149913279,0.5153575103825939,0.0
53.66021249444255,0.5153575103825939,0.0
54.16067407593525,0.5249728949979786,0.0
54.665717816609565,0.5249728949979786,0.0
55.17538567010098,0.5249728949979786,0.0
55.68971997416679,0.5249728949979786,0.0
56.20876345420329,0.5249728949979786,0.0
56.73255922679462,0.5249728949979786,0.0
57.26115080329463,0.5249728949979786,0.0
57.794582093441306,0.5249728949979786,0.0
58.332897409004254,0.5249728949979786,0.0
58.87614146746586,0.5249728949979786,0.0
59.42435939573563,0.5249728949979786,0.0
59.97759673389907,0.5249728949979786,0.0
60.5358994390006,0.5249728949979786,0.0
61.09931388886112,0.5249728949979786,0.0
61.667886885930805,0.5249728949979786,0.0
62.241665661176654,0.5249728949979786,0.0
62.820697878006094,0.5249728949979786,0.0
63.40503163622628,0.5249728949979786,0.0
63.99471547603995,0.5249728949979786,0.0
64.58979838207722,0.5249728949979786,0.0
65.19032978746499,0.5249728949979786,0.0
65.79635957793326,0.5249728949979786,0.0
66.40793809595903,0.5290937741188577,0.0
67.02511614494843,0.5290937741188577,0.030325443786982247
67.6479449934566,0.5290937741188577,0.030325443786982247
68.27647637944678,0.5290937741188577,0.05051775147928994
68.91076251458804,0.5290937741188577,0.05051775147928994
69.55085608859245,0.5290937741188577,0.18237025231070428
70.1968102735922,0.5290937741188577,0.3130760849396138
70.84867872855625,0.5290937741188577,0.3130760849396138
71.50651560374787,0.5290937741188577,0.34192223878576766
72.17037554522298,0.5290937741188577,0.34192223878576766
72.84031369936932,0.5290937741188577,0.34192223878576766
73.51638571748782,0.5290937741188577,0.34192223878576766
74.19864776041504,0.5290937741188577,0.34192223878576766
74.88715650318872,0.5290937741188577,0.34192223878576766
75.58196913975561,0.5290937741188577,0.34192223878576766
76.28314338772255,0.5424073835863135,0.34192223878576766
76.99073749315123,0.5424073835863135,0.34192223878576766
77.70481023539631,0.5424073835863135,0.34192223878576766
78.42542093198836,0.5424073835863135,0.34192223878576766
79.15262944356127,0.5424073835863135,0.34192223878576766
79.8864961788251,0.5424073835863135,0.34192223878576766
80.62708209958372,0.5424073835863135,0.34192223878576766
81.3744487257992,0.5424073835863135,0.34192223878576766
82.12865814070211,0.5424073835863135,0.34192223878576766
82.88977299594876,0.5424073835863135,0.34192223878576766
83.65785651682576,0.5424073835863135,0.34340152872659613
84.4329725075018,0.5486943658348341,0.35534289004086705
85.21518535632808,0.5522896835605866,0.3761521698792276
86.00456004118686,0.5522896835605866,0.3761521698792276
86.80116213488915,0.5522896835605866,0.3761521698792276
87.60505781062206,0.5522896835605866,0.3761521698792276
88.41631384744528,0.5522896835605866,0.3761521698792276
89.23499763583871,0.5522896835605866,0.3761521698792276
90.06117718330049,0.5715204527913559,0.3761521698792276
90.89492111999613,0.5715204527913559,0.3761521698792276
91.7362987044601,0.5715204527913559,0.3761521698792276
92.58537982934838,0.5715204527913559,0.3761521698792276
93.44223502724489,0.5715204527913559,0.3761521698792276
94.30693547652044,0.5715204527913559,0.3761521698792276
95.17955300724532,0.5715204527913559,0.3761521698792276
96.06016010715663,0.5715204527913559,0.3761521698792276
96.94882992767923,0.5715204527913559,0.3761521698792276
97.84563629000264,0.5715204527913559,0.3761521698792276
98.7506536912133,0.5715204527913559,0.3761521698792276
99.6639573104832,0.5715204527913559,0.3761521698792276
100.5856230153145,0.5715204527913559,0.3761521698792276
101.51572736784212,0.5782094160020582,0.3761521698792276
102.45434763119367,0.5782094160020582,0.3761521698792276
103.40156177590748,0.5782094160020582,0.3761521698792276
104.35744848640995,0.5782094160020582,0.3761521698792276
105.3220871675513,0.5878248006174428,0.3761521698792276
106.29555795120199,0.5878248006174428,0.41038210097268746
107.27794170290915,0.5878248006174428,0.41038210097268746
108.26932002861392,0.6011384100848983,0.41038210097268746
109.26977528143081,0.6011384100848983,0.41038210097268746
110.27939056848811,0.6011384100848983,0.41038210097268746
111.29824975783195,0.6011384100848983,0.4128229293750544
112.32643748539306,0.6843484692564961,0.43980433975845507
113.36403916201725,0.6843484692564961,0.43980433975845507
114.41114098056097,0.6843484692564961,0.4692265785442228
115.46782992305056,0.6843484692564961,0.4692265785442228
116.53419376790828,0.6843484692564961,0.49864881732999033
117.61032109724371,0.6843484692564961,0.49864881732999033
118.69630130421271,0.6843484692564961,0.5170820451267469
119.79222460044257,0.6843484692564961,0.5355152729235036
120.89818202352623,0.6843484692564961,0.5539485007202603
122.0142654445847,0.6843484692564961,0.5908149563137736
123.14056757589846,0.6843484692564961,0.6128885124990028
124.27718197860962,0.6843484692564961,0.6174219165286952
125.4242030704932,0.6843484692564961,0.6219553205583878
126.58172613380086,0.6843484692564961,0.6290990516946956
127.74984732317573,0.6843484692564961,0.6322803878558835
128.9286636736399,0.6843484692564961,0.6365017762236133
130.11827310865544,0.6843484692564961,0.6388469919834632
131.3187744482582,0.6843484692564961,0.6388469919834632
132.53026741726714,0.6843484692564961,0.6388469919834632
133.7528526535683,0.6843484692564961,0.6388469919834632
134.9866317164746,0.6843484692564961,0.6388469919834632
136.23170709516273,0.6976620787239517,0.6388469919834632
137.4881822171863,0.6976620787239517,0.6388469919834632
138.75616145706778,0.6976620787239517,0.6388469919834632
140.0357501449688,0.6976620787239517,0.6388469919834632
141.3270545754397,0.6976620787239517,0.6388469919834632
142.63018201624985,0.6976620787239517,0.6388469919834632
143.94524071729765,0.6976620787239517,0.6388469919834632
145.27233991960307,0.6976620787239517,0.6388469919834632
146.61158986438215,0.6976620787239517,0.6388469919834632
147.96310180220516,0.6976620787239517,0.6388469919834632
149.32698800223724,0.8707390018008747,0.6388469919834632
150.70336176156508,0.8707390018008747,0.6388469919834632
152.09233741460835,0.8707390018008747,0.6388469919834632
153.49403034261724,0.8707390018008747,0.6388469919834632
154.9085569832575,0.8707390018008747,0.6388469919834632
156.3360348402823,0.8921887059428866,0.6388469919834632
157.77658249329346,0.9114194751736557,0.6388469919834632
159.2303196075917,0.9114194751736557,0.6388469919834632
160.6973669441172,0.9177064574221766,0.6388469919834632
162.17784636948141,0.9177064574221766,0.6691724357704454
163.67188086608985,0.9177064574221766,0.7322641517467768
165.17959454235853,0.9177064574221766,1.0
166.70111264302344,0.9177064574221766,1.0
168.23656155954455,0.9177064574221766,1.0
169.78606884060548,0.9177064574221766,1.0
171.34976320270812,0.9369372266529458,1.0
172.92777454086547,0.9369372266529458,1.0
174.52023393939194,0.9369372266529458,1.0
176.12727368279212,0.9369372266529458,1.0
177.74902726675037,0.9369372266529458,1.0
179.38562940921912,0.9369372266529458,1.0
181.03721606161042,0.9369372266529458,1.0
182.7039244200892,0.9369372266529458,1.0
184.38589293697052,0.9502508361204013,1.0
186.08326133221973,0.9502508361204013,1.0
187.79617060505973,0.9502508361204013,1.0
189.5247630456834,0.9502508361204013,1.0
191.26918224707325,0.9502508361204013,1.0
193.0295731169306,0.9502508361204013,1.0
194.80608188971166,0.9502508361204013,1.0
196.5988561387759,0.9502508361204013,1.0
198.40804478864467,0.9502508361204013,1.0
200.23379812737218,0.9502508361204013,1.0
202.0762678190304,0.9502508361204013,1.0
203.9356069163067,0.9502508361204013,1.0
205.81196987321857,0.9502508361204013,1.0
207.70551255794368,0.9502508361204013,1.0
209.6163922657678,0.9502508361204013,1.0
211.5447677321517,0.9502508361204013,1.0
213.4907991459163,0.9502508361204013,1.0
215.45464816254997,0.9502508361204013,1.0
217.436477917637,0.9502508361204013,1.0
219.43645304040976,0.9502508361204013,1.0
221.45473966742318,0.9502508361204013,1.0
223.49150545635652,0.9502508361204013,1.0
225.5469195999402,0.9502508361204013,1.0
227.62115284001044,0.9502508361204013,1.0
229.71437748169345,0.9502508361204013,1.0
231.82676740771748,0.9502508361204013,1.0
233.95849809285795,0.9502508361204013,1.0
236.10974661851373,0.9502508361204013,1.0
238.28069168741717,0.9502508361204013,1.0
240.47151363847945,0.9502508361204013,1.0
242.68239446177003,0.9502508361204013,1.0
244.91351781363528,0.9502508361204013,1.0
247.16506903195443,0.9502508361204013,1.0
249.43723515153536,0.9502508361204013,1.0
251.73020491965218,0.9502508361204013,1.0
254.0441688117231,0.9502508361204013,1.0
256.379319047134,0.9502508361204013,1.0
258.73584960520566,0.9502508361204013,1.0
261.11395624130733,0.9502508361204013,1.0
263.5138365031188,0.9502508361204013,1.0
265.93568974703936,0.9502508361204013,1.0
268.379717154749,0.9502508361204013,1.0
270.8461217499199,0.9502508361204013,1.0
273.3351084150825,0.9502508361204013,1.0
275.8468839086437,0.9502508361204013,1.0
278.38165688206254,0.9502508361204013,1.0
280.9396378971833,0.9502508361204013,1.0
283.5210394437257,0.9502508361204013,1.0
286.1260759569378,0.9502508361204013,1.0
288.75496383540724,0.9502508361204013,1.0
291.4079214590384,0.9502508361204013,1.0
294.0851692071928,0.9502508361204013,1.0
296.7869294769955,0.9502508361204013,1.0
299.51342670181083,0.9502508361204013,1.0
302.26488736988404,0.9502508361204013,1.0
305.04154004315654,0.9502508361204013,1.0
307.8436153762525,0.9502508361204013,1.0
310.6713461356385,0.9502508361204013,1.0
313.5249672189605,0.9502508361204013,1.0
316.40471567455506,0.9502508361204013,1.0
319.3108307211419,0.9502508361204013,1.0
322.243553767695,0.9502508361204013,1.0
325.20312843349666,0.9502508361204013,1.0
328.1898005683753,0.9502508361204013,1.0
331.20381827312656,0.9502508361204013,1.0
334.24543192012413,0.9502508361204013,1.0
337.3148941741173,0.9502508361204013,1.0
340.41246001322065,0.9502508361204013,1.0
343.53838675009354,0.9502508361204013,1.0
346.69293405331575,0.9502508361204013,1.0
349.87636396895783,0.9502508361204013,1.0
353.0889409423487,0.9502508361204013,1.0
356.3309318400442,0.9502508361204013,1.0
359.6026059719937,0.9502508361204013,1.0
362.90423511391265,0.9502508361204013,1.0
366.23609352985864,0.9502508361204013,1.0
369.59845799501363,0.9502508361204013,1.0
372.99160781867744,0.9502508361204013,1.0
376.4158248674671,0.9502508361204013,1.0
379.87139358873304,0.9502508361204013,1.0
383.3586010341876,0.9502508361204013,1.0
386.87773688374966,0.9502508361204013,1.0
390.4290934696098,0.9502508361204013,1.0
394.01296580051184,0.9502508361204013,1.0
397.6296515862604,0.9502508361204013,1.0
401.27945126245106,0.9502508361204013,1.0
404.9626680154282,0.9502508361204013,1.0
408.67960780746904,0.9502508361204013,1.0
412.43057940220046,0.9502508361204013,1.0
416.21589439024785,0.9502508361204013,1.0
420.0358672151184,0.9502508361204013,1.0
423.8908151993227,0.9502508361204013,1.0
427.78105857073285,0.9502508361204013,1.0
431.7069204891849,0.9502508361204013,1.0
435.6687270733227,0.9502508361204013,1.0
439.6668074276887,0.9502508361204013,1.0
443.7014936700633,0.9502508361204013,1.0
447.77312095905194,0.9502508361204013,1.0
451.8820275219274,0.9502508361204013,1.0
456.02855468272634,0.9502508361204013,1.0
460.21304689060196,0.9502508361204013,1.0
464.43585174843906,0.9694816053511706,1.0
468.69732004172664,0.9694816053511706,1.0
472.99780576769905,0.9694816053511706,1.0
477.33766616474185,0.9694816053511706,1.0
481.71726174206697,0.9694816053511706,1.0
486.13695630966174,0.9694816053511706,1.0
490.5971170085076,0.9694816053511706,1.0
495.0981143410801,0.9694816053511706,1.0
499.6403222021254,0.9694816053511706,1.0
504.22411790972103,0.9694816053511706,1.0
508.8498822366172,0.9694816053511706,1.0
513.5179994418686,0.9790969899665551,1.0
518.2288573027546,0.9790969899665551,1.0
522.9828471469906,0.9790969899665551,1.0
527.7803638852378,0.9790969899665551,1.0
532.6218060439048,0.9790969899665551,1.0
537.5075757982554,0.9790969899665551,1.0
542.4380790058161,0.9790969899665551,1.0
547.41372524009,0.9790969899665551,1.0
552.4349278245817,0.9790969899665551,1.0
557.5021038671291,0.9790969899665551,1.0
562.6156742945541,0.9790969899665551,1.0
567.776063887628,0.9790969899665551,1.0
572.9837013163576,0.9790969899665551,1.0
578.2390191755961,0.9790969899665551,1.0
583.5424540209762,0.9790969899665551,1.0
588.8944464051754,0.9790969899665551,1.0
594.2954409145127,0.9790969899665551,1.0
599.7458862058795,0.9790969899665551,1.0
605.2462350440111,0.9790969899665551,1.0
610.7969443390944,0.9790969899665551,1.0
616.3984751847249,0.9790969899665551,1.0
622.0512928962097,0.9790969899665551,1.0
627.7558670492211,0.9790969899665551,1.0
633.5126715188024,0.9790969899665551,1.0
639.3221845187336,0.9790969899665551,1.0
645.1848886412558,0.9790969899665551,1.0
651.1012708971598,0.9790969899665551,1.0
657.0718227562434,0.9790969899665551,1.0
663.0970401881342,0.9790969899665551,1.0
669.1774237034923,0.9790969899665551,1.0
675.3134783955859,0.9790969899665551,1.0
681.5057139822491,0.9790969899665551,1.0
687.7546448482257,0.9790969899665551,1.0
694.0607900878958,0.9790969899665551,1.0
700.4246735483987,0.9790969899665551,1.0
706.8468238731477,0.9790969899665551,1.0
713.327774545744,0.9790969899665551,1.0
719.8680639342947,0.9790969899665551,1.0
726.4682353361316,0.9790969899665551,1.0
733.1288370229443,0.9790969899665551,1.0
739.8504222863243,0.9790969899665551,1.0
746.6335494837285,0.9790969899665551,1.0
753.4787820848583,0.9790969899665551,1.0
760.386688718468,0.9790969899665551,1.0
767.3578432196014,0.9790969899665551,1.0
774.3928246772579,0.979933110367893,1.0
781.4922174825005,0.979933110367893,1.0
788.6566113769962,0.979933110367893,1.0
795.8866015020087,0.979933110367893,1.0
803.182788447835,0.979933110367893,1.0
810.5457783036958,0.979933110367893,1.0
817.9761827080857,0.979933110367893,1.0
825.4746188995773,0.979933110367893,1.0
833.0417097680975,0.979933110367893,1.0
840.6780839066696,0.979933110367893,1.0
848.3843756636302,0.979933110367893,1.0
856.1612251953263,0.979933110367893,1.0
864.0092785192883,0.979933110367893,1.0
871.9291875678973,0.979933110367893,1.0
879.92161024254,0.979933110367893,1.0
887.9872104682594,0.979933110367893,1.0
896.126658248909,0.979933110367893,1.0
904.3406297228064,0.979933110367893,1.0
912.6298072189009,0.979933110367893,1.0
920.9948793134539,0.979933110367893,1.0
929.4365408872413,0.979933110367893,1.0
937.9554931832715,0.979933110367893,1.0
946.552443865041,0.979933110367893,1.0
955.2281070753183,0.979933110367893,1.0
963.9832034954667,0.979933110367893,1.0
972.8184604053139,0.979933110367893,1.0
981.7346117435617,0.979933110367893,1.0
990.7323981687573,0.979933110367893,1.0
999.8125671208182,0.979933110367893,1.0
1008.9758728831208,0.979933110367893,1.0
1018.2230766451617,0.979933110367893,1.0
1027.5549465657837,0.979933110367893,1.0
1036.9722578369904,0.979933110367893,1.0
1046.4757927483386,0.979933110367893,1.0
1056.0663407519237,0.979933110367893,1.0
1065.7446985279605,0.979933110367893,1.0
1075.5116700509589,0.979933110367893,1.0
1085.3680666565124,0.979933110367893,1.0
1095.3147071086944,0.979933110367893,1.0
1105.352417668072,0.979933110367893,1.0
1115.4820321603452,0.979933110367893,1.0
1125.7043920456083,0.979933110367893,1.0
1136.0203464882527,0.979933110367893,1.0
1146.4307524275032,0.979933110367893,1.0
1156.936474648609,0.979933110367893,1.0
1167.538385854674,0.979933110367893,1.0
1178.237366739156,0.979933110367893,1.0
1189.0343060590237,0.979933110367893,1.0
1199.9301007085849,0.979933110367893,1.0
1210.9256557939939,0.979933110367893,1.0
1222.0218847084336,0.979933110367893,1.0
1233.2197092079925,0.979933110367893,1.0
1244.5200594882353,0.979933110367893,1.0
1255.9238742614707,0.979933110367893,1.0
1267.4321008347351,0.979933110367893,1.0
1279.0456951884785,0.979933110367893,1.0
1290.76562205598,0.979933110367893,1.0
1302.5928550034878,0.979933110367893,1.0
1314.5283765110908,0.979933110367893,1.0
1326.5731780543379,0.979933110367893,1.0
1338.7282601865911,0.979933110367893,1.0
1350.994632622147,0.979933110367893,1.0
1363.3733143201089,0.979933110367893,1.0
1375.8653335690371,0.979933110367893,1.0
1388.4717280723607,0.979933110367893,1.0
1401.1935450345834,0.979933110367893,1.0
1414.031841248273,0.979933110367893,1.0
1426.9876831818472,0.979933110367893,1.0
1440.0621470681695,0.979933110367893,1.0
1453.2563189939433,0.979933110367893,1.0
1466.571294989938,0.979933110367893,1.0
1480.0081811220334,0.979933110367893,1.0
1493.5680935830992,0.979933110367893,1.0
1507.2521587857213,0.979933110367893,1.0
1521.0615134557647,0.979933110367893,1.0
1534.997304726805,0.979933110367893,1.0
1549.0606902354189,0.979933110367893,1.0
1563.252838217348,0.979933110367893,1.0
1577.5749276045472,0.979933110367893,1.0
1592.0281481231104,0.979933110367893,1.0
1606.6137003921058,0.979933110367893,1.0
1621.3327960233087,0.979933110367893,1.0
1636.1866577218482,0.979933110367893,1.0
1651.1765193877818,0.979933110367893,1.0
1666.3036262185867,0.979933110367893,1.0
1681.5692348126022,0.979933110367893,1.0
1696.9746132734126,0.979933110367893,1.0
1712.521041315193,0.979933110367893,1.0
1728.2098103690055,0.979933110367893,1.0
1744.0422236900836,0.979933110367893,1.0
1760.0195964660911,0.979933110367893,1.0
1776.143255926372,0.979933110367893,1.0
1792.414541452209,0.979933110367893,1.0
1808.8348046880765,0.979933110367893,1.0
1825.4054096539248,0.979933110367893,1.0
1842.127732858489,0.979933110367893,1.0
1859.0031634136324,0.979933110367893,1.0
1876.033103149744,0.979933110367893,1.0
1893.2189667321807,0.979933110367893,1.0
1910.562181778786,0.979933110367893,1.0
1928.0641889784822,0.979933110367893,1.0
1945.726442210944,0.979933110367893,1.0
1963.550408667379,0.979933110367893,1.0
1981.5375689723958,0.979933110367893,1.0
1999.689417307005,0.979933110367893,1.0
2018.0074615327367,0.979933110367893,1.0
2036.4932233169043,0.979933110367893,1.0
2055.148238258998,0.979933110367893,1.0
2073.974056018253,0.979933110367893,1.0
2092.9722404423774,0.979933110367893,1.0
2112.1443696974557,0.979933110367893,1.0
2131.4920363990573,0.979933110367893,1.0
2151.0168477445195,0.979933110367893,1.0
2170.7204256464656,0.979933110367893,1.0
2190.604406867533,0.979933110367893,1.0
2210.6704431563367,0.979933110367893,1.0
2230.9202013846866,0.979933110367893,1.0
2251.3553636860415,0.979933110367893,1.0
2271.9776275952518,0.979933110367893,1.0
2292.7887061895676,0.979933110367893,1.0
2313.7903282309444,0.979933110367893,1.0
2334.984238309656,0.979933110367893,1.0
2356.3721969892044,0.979933110367893,1.0
2377.955980952578,0.979933110367893,1.0
2399.7373831498367,0.979933110367893,1.0
2421.7182129470475,0.979933110367893,1.0
2443.9002962765976,0.979933110367893,1.0
2466.2854757888613,0.979933110367893,1.0
2488.8756110052736,0.979933110367893,1.0
2511.6725784727964,0.979933110367893,1.0
2534.6782719198113,0.979933110367893,1.0
2557.894602413417,0.979933110367893,1.0
2581.323498518187,0.979933110367893,1.0
2604.966906456376,0.979933110367893,1.0
2628.8267902695843,0.979933110367893,1.0
2652.9051319819228,0.979933110367893,1.0
2677.2039317646404,0.979933110367893,1.0
2701.7252081022907,0.979933110367893,1.0
2726.4709979604004,0.9807692307692307,1.0
2751.443356954676,0.9807692307692307,1.0
2776.644359521775,0.9807692307692307,1.0
2802.076099091611,0.9807692307692307,1.0
2827.740688261264,0.9807692307692307,1.0
2853.640258970469,0.9807692307692307,1.0
2879.776962678714,0.9807692307692307,1.0
2906.15297054397,0.9807692307692307,1.0
2932.7704736030287,0.9807692307692307,1.0
2959.6316829535276,0.9807692307692307,1.0
2986.738829937613,0.9807692307692307,1.0
3014.0941663273115,0.9807692307692307,1.0
3041.699964511555,0.9807692307692307,1.0
3069.5585176849795,0.9807692307692307,1.0
3097.6721400384035,0.9807692307692307,1.0
3126.043166951051,0.9807692307692307,1.0
3154.6739551845867,0.9807692307692307,1.0
3183.5668830788463,0.9807692307692307,1.0
3212.7243507494454,0.9807692307692307,1.0
3242.1487802871347,0.9807692307692307,1.0
3271.8426159589867,0.9807692307692307,1.0
3301.8083244114787,0.9807692307692307,1.0
3332.048394875349,0.9807692307692307,1.0
3362.5653393724174,0.9807692307692307,1.0
3393.361692924239,0.9807692307692307,1.0
3424.440013762667,0.9807692307692307,1.0
3455.8028835424093,0.9807692307692307,1.0
3487.4529075554315,0.9807692307692307,1.0
3519.3927149474234,0.9807692307692307,1.0
3551.62495893618,0.9807692307692307,1.0
3584.1523170319842,0.9807692307692307,1.0
3616.9774912600697,0.9807692307692307,1.0
3650.103208385025,0.9807692307692307,1.0
3683.532220137349,0.9807692307692307,1.0
3717.2673034420186,0.9807692307692307,1.0
3751.3112606491413,0.9807692307692307,1.0
3785.6669197667943,0.9807692307692307,1.0
3820.337134695891,0.9807692307692307,1.0
3855.324785467299,0.9807692307692307,1.0
3890.6327784810637,0.9807692307692307,1.0
3926.2640467478186,0.9807692307692307,1.0
3962.2215501324763,0.9807692307692307,1.0
3998.50827560005,0.9807692307692307,1.0
4035.1272374638243,0.9807692307692307,1.0
4072.0814776357315,0.9807692307692307,1.0
4109.374065879022,0.9807692307692307,1.0
4147.008100063309,0.9807692307692307,1.0
4184.986706421882,0.9807692307692307,1.0
4223.313039811386,0.9807692307692307,1.0
4261.990283973938,0.9807692307692307,1.0
4301.021651801539,0.9807692307692307,1.0
4340.410385603024,0.9807692307692307,1.0
4380.159757373375,0.9807692307692307,1.0
4420.273069065494,0.9807692307692307,1.0
4460.753652864557,0.9807692307692307,1.0
4501.604871464746,0.9807692307692307,1.0
4542.830118348645,0.9807692307692307,1.0
4584.432818069111,0.9807692307692307,1.0
4626.416426533724,0.9807692307692307,1.0
4668.784431291921,0.9807692307692307,1.0
4711.540351824644,0.9807692307692307,1.0
4754.687739836754,0.9807692307692307,1.0
4798.230179552048,0.9807692307692307,1.0
4842.171288010968,0.9807692307692307,1.0
4886.514715371129,0.9807692307692307,1.0
4931.264145210465,0.9807692307692307,1.0
4976.423294833283,0.9807692307692307,1.0
5021.995915579029,0.9807692307692307,1.0
5067.985793133886,0.9807692307692307,1.0
5114.396747845304,0.9807692307692307,1.0
5161.2326350392905,0.9807692307692307,1.0
5208.497345340727,0.9807692307692307,1.0
5256.194804996534,0.9807692307692307,1.0
5304.328976201798,0.9807692307692307,1.0
5352.903857428964,0.9807692307692307,1.0
5401.923483759926,0.9807692307692307,1.0
5451.391927221269,0.9807692307692307,1.0
5501.3132971225095,0.9807692307692307,1.0
5551.691740397423,0.9807692307692307,1.0
5602.531441948594,0.9807692307692307,1.0
5653.836624994974,0.9807692307692307,1.0
5705.611551422773,0.9807692307692307,1.0
5757.860522139457,0.9807692307692307,1.0
5810.587877430997,0.9807692307692307,1.0
5863.79799732248,0.9807692307692307,1.0
5917.495301941875,0.9807692307692307,1.0
5971.684251887284,0.9807692307692307,1.0
6026.369348597441,0.9807692307692307,1.0
6081.555134725626,0.9807692307692307,1.0
6137.246194517082,0.9807692307692307,1.0
6193.447154189744,0.9807692307692307,1.0
6250.162682318612,0.9807692307692307,1.0
6307.397490223534,0.9807692307692307,1.0
6365.156332360538,0.9807692307692307,1.0
6423.444006716845,0.9807692307692307,1.0
6482.265355209409,0.9807692307692307,1.0
6541.625264087087,0.9807692307692307,1.0
6601.528664336626,0.9807692307692307,1.0
6661.9805320921805,0.9807692307692307,1.0
6722.985889048754,0.9807692307692307,1.0
6784.54980287932,0.9807692307692307,1.0
6846.67738765575,0.9807692307692307,1.0
6909.37380427372,0.9807692307692307,1.0
6972.644260881329,0.9807692307692307,1.0
7036.494013311813,0.9807692307692307,1.0
7100.928365520121,0.9807692307692307,1.0
7165.952670023458,0.9807692307692307,1.0
7231.572328346015,0.9807692307692307,1.0
7297.79279146756,0.9807692307692307,1.0
7364.619560276343,0.9807692307692307,1.0
7432.058186026008,0.9807692307692307,1.0
7500.114270796694,0.9807692307692307,1.0
7568.79346796049,0.9807692307692307,1.0
7638.101482650946,0.9807692307692307,1.0
7708.044072237093,0.9807692307692307,1.0
7778.627046801661,0.9807692307692307,1.0
7849.856269623678,0.9807692307692307,1.0
7921.737657665622,0.9807692307692307,1.0
7994.277182064835,0.9807692307692307,1.0
8067.48086862963,0.9807692307692307,1.0
8141.354798339819,0.9807692307692307,1.0
8215.905107851802,0.9807692307692307,1.0
8291.137990008445,0.9807692307692307,1.0
8367.05969435339,0.9807692307692307,1.0
8443.676527650312,0.9807692307692307,1.0
8520.994854406768,0.9807692307692307,1.0
8599.021097402847,0.9807692307692307,1.0
8677.761738224814,0.9807692307692307,1.0
8757.223317803406,0.9807692307692307,1.0
8837.412436957296,0.9807692307692307,1.0
8918.335756941362,0.9807692307692307,1.0
9000.000001,1.0,1.0


==> data/payload_cdf_log_timegan_v2_ftps_down_1a.csv <==
x,real_cdf,synth_cdf
20.0,0.01807482214718461,0.0
20.089655261878672,0.01807482214718461,0.0
20.179693288804124,0.01807482214718461,0.0
20.27011571491449,0.01807482214718461,0.0
20.360924181324503,0.01807482214718461,0.0
20.452120336155307,0.01807482214718461,0.0
20.543705834564392,0.01807482214718461,0.0
20.63568233877558,0.01807482214718461,0.0
20.728051518109222,0.01807482214718461,0.0
20.820815049012523,0.01807482214718461,0.0
20.91397461508992,0.01807482214718461,0.0
21.007531907133647,0.01807482214718461,0.0
21.10148862315447,0.01807482214718461,0.0
21.19584646841243,0.01807482214718461,0.0
21.290607155447873,0.01807482214718461,0.0
21.38577240411246,0.01807482214718461,0.0
21.481343941600404,0.01807482214718461,0.0
21.577323502479864,0.01807482214718461,0.0
21.673712828724355,0.01807482214718461,0.0
21.770513669744396,0.01807482214718461,0.0
21.867727782419294,0.01807482214718461,0.0
21.96535693112896,0.01807482214718461,0.0
22.063402887785976,0.019337448409810873,0.0
22.161867431867773,0.019337448409810873,0.0
22.260752350448875,0.019337448409810873,0.0
22.360059438233364,0.019337448409810873,0.0
22.459790497587466,0.019337448409810873,0.0
22.55994733857223,0.019337448409810873,0.0
22.660531778976377,0.019337448409810873,0.0
22.76154564434937,0.019337448409810873,0.0
22.862990768034415,0.019337448409810873,0.0
22.96486899120186,0.019337448409810873,0.0
23.067182162882542,0.019337448409810873,0.0
23.169932140001336,0.019337448409810873,0.0
23.273120787410935,0.019337448409810873,0.0
23.3767499779256,0.019337448409810873,0.0
23.4808215923552,0.019337448409810873,0.0
23.585337519539372,0.019337448409810873,0.0
23.690299656381747,0.019337448409810873,0.0
23.795709907884394,0.019337448409810873,0.0
23.901570187182436,0.019337448409810873,0.0
24.007882415578724,0.019337448409810873,0.0
24.114648522578698,0.019337448409810873,0.0
24.22187044592549,0.019337448409810873,0.0
24.329550131634985,0.019337448409810873,0.0
24.437689534031197,0.019337448409810873,0.0
24.546290615781764,0.019337448409810873,0.0
24.655355347933504,0.019337448409810873,0.0
24.764885709948224,0.019337448409810873,0.0
24.874883689738674,0.019337448409810873,0.0
24.985351283704567,0.019337448409810873,0.0
25.09629049676883,0.019337448409810873,0.0
25.207703342414057,0.019337448409810873,0.0
25.319591842718943,0.019337448409810873,0.0
25.431958028395062,0.019337448409810873,0.0
25.54480393882372,0.019337448409810873,0.0
25.65813162209291,0.019337448409810873,0.0
25.77194313503457,0.019337448409810873,0.0
25.886240543261827,0.019337448409810873,0.0
26.001025921206537,0.019351220081647105,0.0
26.116301352156945,0.019351220081647105,0.0
26.23206892829545,0.019351220081647105,0.0
26.3483307507366,0.019351220081647105,0.0
26.46508892956526,0.019351220081647105,0.0
26.582345583874837,0.019351220081647105,0.0
26.700102841805794,0.019351220081647105,0.0
26.81836284058428,0.019351220081647105,0.0
26.937127726560874,0.019351220081647105,0.0
27.056399655249564,0.019351220081647105,0.0
27.176180791366903,0.019351220081647105,0.0
27.296473308871214,0.019351220081647105,0.0
27.41727939100215,0.019351220081647105,0.0
27.538601230320232,0.019351220081647105,0.0
27.660441028746664,0.019351220081647105,0.0
27.782800997603353,0.019351220081647105,0.0
27.905683357652965,0.019351220081647105,0.0
28.029090339139255,0.02586765562350638,0.0
28.153024181827597,0.02586765562350638,0.0
28.277487135045547,0.02586765562350638,0.0
28.402481457723724,0.02586765562350638,0.0
28.52800941843682,0.02586765562350638,0.0
28.654073295444718,0.02586765562350638,0.0
28.780675376733868,0.02586765562350638,0.0
28.907817960058857,0.02586765562350638,0.0
29.035503352984033,0.02586765562350638,0.0
29.163733872925427,0.02586765562350638,0.0
29.29251184719284,0.02586765562350638,0.0
29.421839613032024,0.02586765562350638,0.0
29.55171951766712,0.02586765562350638,0.0
29.68215391834332,0.02586765562350638,0.0
29.81314518236955,0.02586765562350638,0.0
29.94469568716148,0.02586765562350638,0.0
30.07680782028473,0.07132220107805184,0.0
30.209483979498103,0.07132220107805184,0.0
30.34272657279714,0.07132220107805184,0.0
30.47653801845789,0.07132220107805184,0.0
30.61092074508069,0.07132220107805184,0.0
30.745877191634303,0.07132220107805184,0.0
30.881409807500216,0.07132220107805184,0.0
31.017521052516994,0.07132220107805184,0.0
31.154213397025057,0.07132220107805184,0.0
31.29148932191139,0.07132220107805184,0.0
31.42935131865463,0.07132220107805184,0.0
31.567801889370315,0.07132220107805184,0.0
31.70684354685623,0.07132220107805184,0.0
31.846478814638033,0.07132220107805184,0.0
31.98671022701511,0.07132220107805184,0.0
32.12754032910649,0.08296653640840118,0.0
32.26897167689705,0.08296653640840118,0.0
32.41100683728402,0.08296653640840118,0.0
32.55364838812338,0.08296653640840118,0.0
32.696898918276815,0.08296653640840118,0.0
32.84076102765859,0.08296653640840118,0.0
32.985237327282775,0.08296653640840118,0.0
33.1303304393107,0.08296653640840118,0.0
33.276042997098415,0.08296653640840118,0.0
33.42237764524456,0.08296653640840118,0.0
33.56933703963841,0.08296653640840118,0.0
33.71692384750798,0.08296653640840118,0.0
33.86514074746845,0.08296653640840118,0.0
34.01399042957088,0.08296653640840118,0.0
34.1634755953509,0.08296653640840118,0.0
34.313598957877815,0.08296653640840118,0.0
34.46436324180386,0.08296653640840118,0.0
34.615771183413585,0.08296653640840118,0.0
34.76782553067356,0.08296653640840118,0.0
34.920529043282286,0.08296653640840118,0.0
35.07388449272019,0.08296653640840118,0.0
35.227894662299974,0.08296653640840118,0.0
35.38256234721718,0.08296653640840118,0.0
35.53789035460084,0.08296653640840118,0.0
35.69388150356444,0.08296653640840118,0.0
35.85053862525716,0.08296653640840118,0.0
36.00786456291514,0.08296653640840118,0.0
36.16586217191315,0.08296653640840118,0.0
36.32453431981646,0.08296653640840118,0.0
36.48388388643277,0.08296653640840118,0.0
36.64391376386456,0.08296653640840118,0.0
36.804626856561576,0.08296653640840118,0.0
36.966026081373506,0.08296653640840118,0.0
37.12811436760292,0.08296653640840118,0.0
37.29089465705851,0.08296653640840118,0.0
37.45436990410836,0.08296653640840118,0.0
37.6185430757337,0.08296653640840118,0.0
37.78341715158264,0.08296653640840118,0.0
37.948995124024286,0.08296653640840118,0.0
38.115279998203114,0.08296653640840118,0.0
38.28227479209341,0.08296653640840118,0.0
38.449982536554124,0.08296653640840118,0.0
38.61840627538383,0.08296653640840118,0.0
38.78754906537596,0.08296653640840118,0.0
38.95741397637438,0.08296653640840118,0.0
39.12800409132897,0.08296653640840118,0.0
39.29932250635164,0.08296653640840118,0.0
39.471372330772596,0.08296653640840118,0.0
39.64415668719663,0.08296653640840118,0.0
39.817678711559864,0.08296653640840118,0.0
39.99194155318674,0.08296653640840118,0.0
40.16694837484704,0.08296854205684204,0.0
40.34270235281333,0.08296854205684204,0.0
40.51920667691874,0.08296854205684204,0.0
40.696464550614635,0.08296854205684204,0.0
40.87447919102891,0.08296854205684204,0.0
41.05325382902437,0.08296854205684204,0.0
41.2327917092573,0.08296854205684204,0.0
41.413096090236365,0.08296854205684204,0.0
41.59417024438186,0.08296854205684204,0.0
41.77601745808495,0.08296854205684204,0.0
41.95864103176737,0.08296854205684204,0.0
42.142044279941416,0.08296854205684204,0.0
42.32623053126996,0.08296854205684204,0.0
42.511203128626924,0.08296854205684204,0.0
42.69696542915803,0.08296854205684204,0.0
42.88352080434157,0.08296854205684204,0.0
43.070872640049714,0.08296854205684204,0.0
43.25902433660996,0.08296854205684204,0.0
43.447979308866785,0.08296854205684204,0.0
43.637740986243635,0.08296854205684204,0.0
43.82831281280525,0.08296854205684204,0.0
44.019698247320065,0.08296854205684204,0.0
44.211900763323015,0.08296854205684204,0.0
44.404923849178644,0.08296854205684204,0.0
44.5987710081443,0.08296854205684204,0.0
44.79344575843386,0.08296854205684204,0.0
44.98895163328144,0.08296854205684204,0.0
45.18529218100558,0.08296854205684204,0.0
45.38247096507372,0.08296854205684204,0.0
45.580491564166735,0.08296854205684204,0.0
45.779357572244,0.08296854205684204,0.0
45.97907259860855,0.08296854205684204,0.0
46.1796402679726,0.08296854205684204,0.0
46.381064220523385,0.08296854205684204,0.0
46.58334811198916,0.08296854205684204,0.0
46.78649561370554,0.08296854205684204,0.0
46.99051041268224,0.08296854205684204,0.0
47.19539621166987,0.08296854205684204,0.0
47.40115672922716,0.08296854205684204,0.0
47.60779569978857,0.08296854205684204,0.0
47.815316873731874,0.08296854205684204,0.0
48.02372401744637,0.08296854205684204,0.0
48.23302091340122,0.08296854205684204,0.0
48.443211360214036,0.08296854205684204,0.0
48.654299172719846,0.08296854205684204,0.0
48.86628818204043,0.08296854205684204,0.0
49.079182235653676,0.08296854205684204,0.0
49.29298519746352,0.08296854205684204,0.0
49.50770094787013,0.08296854205684204,0.0
49.72333338384017,0.08296854205684204,0.0
49.93988641897764,0.08296854205684204,0.0
50.15736398359494,0.08865036023866023,0.0
50.375770024784075,0.08865036023866023,0.0
50.59510850648835,0.08865036023866023,0.0
50.81538340957444,0.08865036023866023,0.0
51.0365987319044,0.09151869270259722,0.0
51.25875848840839,0.09151869270259722,0.0
51.48186671115755,0.09151869270259722,0.0
51.7059274494371,0.09151869270259722,0.0
51.93094476981982,0.09151869270259722,0.0
52.15692275623999,0.09151869270259722,0.0
52.38386551006737,0.09151869270259722,0.0
52.61177715018168,0.09151869270259722,0.0
52.84066181304742,0.09151869270259722,0.0
53.070523652788836,0.09151869270259722,0.0
53.30136684126536,0.09151869270259722,0.0
53.533195568147434,0.09151869270259722,0.0
53.766014040992346,0.09151869270259722,0.0
53.99982648532071,0.09151869270259722,0.0
54.23463714469321,0.09151869270259722,0.0
54.47045028078756,0.09151869270259722,0.0
54.70727017347572,0.09151869270259722,0.0
54.94510112090183,0.09151869270259722,0.0
55.18394743956011,0.09151869270259722,0.0
55.423813464373,0.09151869270259722,0.0
55.6647035487702,0.09151869270259722,0.0
55.906622064767475,0.09151869270259722,0.0
56.1495734030459,0.09720051088441539,0.0
56.393561973031794,0.09720051088441539,0.0
56.638592202976625,0.09720051088441539,0.0
56.88466854003741,0.09720051088441539,0.0
57.131795450357245,0.09720051088441539,0.0
57.379977419146705,0.09720051088441539,0.0
57.62921895076504,0.09720051088441539,0.0
57.87952456880182,0.09720051088441539,0.0
58.130898816159295,0.10288232906623357,0.0
58.383346255134754,0.10288232906623357,0.0
58.636871467503106,0.10288232906623357,0.0
58.891479054600396,0.10288232906623357,0.0
59.14717363740715,0.10288232906623357,0.0
59.403959856632056,0.10288232906623357,0.0
59.66184237279656,0.10288232906623357,0.0
59.92082586631925,0.10288232906623357,0.0
60.18091503760064,0.10288232906623357,0.0
60.44211460710884,0.10288232906623357,0.0
60.70442931546505,0.10288232906623357,0.0
60.9678639235294,0.10288232906623357,0.0
61.23242321248775,0.10288232906623357,0.0
61.49811198393825,0.10288232906623357,0.0
61.76493505997834,0.10288232906623357,0.0
62.03289728329261,0.10288232906623357,0.0
62.3020035172405,0.10288232906623357,0.0
62.572258645944416,0.10288232906623357,0.0
62.843667574378706,0.10288232906623357,0.0
63.116235228458535,0.10288232906623357,0.0
63.38996655512908,0.10288232906623357,0.0
63.66486652245567,0.10288232906623357,0.0
63.9409401197138,0.10288232906623357,0.0
64.2181923574795,0.10288232906623357,0.0
64.49662826772058,0.10288232906623357,0.0
64.77625290388787,0.10288232906623357,0.0
65.05707134100669,0.1028961007380698,0.0
65.33908867576933,0.1028961007380698,0.0
65.62231002662739,0.1028961007380698,0.0
65.90674053388446,0.1028961007380698,0.0
66.19238535978985,0.1038430704350395,0.0
66.47924968863201,0.1038430704350395,0.0
66.76733872683248,0.1038430704350395,0.0
67.05665770304077,0.1038430704350395,0.0
67.34721186822905,0.1038430704350395,0.0
67.63900649578727,0.1038430704350395,0.0
67.93204688161923,0.1038430704350395,0.0
68.22633834423851,0.1038430704350395,0.0
68.52188622486487,0.1038430704350395,0.0
68.81869588752149,0.1038430704350395,0.0
69.11677271913214,0.1038430704350395,0.0
69.41612212961883,0.1038430704350395,0.0
69.7167495520003,0.1038430704350395,0.0
70.01866044249047,0.10621049467746375,0.0
70.32186028059729,0.10621049467746375,0.0
70.62635456922256,0.10621049467746375,0.0
70.93214883476155,0.10621049467746375,0.0
71.23924862720324,0.10621049467746375,0.0
71.54765952023132,0.10621049467746375,0.0
71.85738711132521,0.10621049467746375,0.0
72.16843702186145,0.10621049467746375,0.0
72.48081489721609,0.10621049467746375,0.0
72.79452640686698,0.10621049467746375,0.0
73.10957724449648,0.11781087346534252,0.0
73.42597312809517,0.11781087346534252,0.0
73.7437198000654,0.11781087346534252,0.0
74.06282302732542,0.11781087346534252,0.0
74.3832886014143,0.11781087346534252,0.0
74.70512233859696,0.11781087346534252,0.0
75.02833007996949,0.11781087346534252,0.0
75.35291769156555,0.11781087346534252,0.0
75.67889106446256,0.11781087346534252,0.0
76.00625611488881,0.14361579770776675,0.0
76.33501878433052,0.14361579770776675,0.0
76.66518503964005,0.14361579770776675,0.0
76.99676087314411,0.14361579770776675,0.0
77.32975230275217,0.14550973710170614,0.0
77.66416537206617,0.14550973710170614,0.0
78.00000615049001,0.153103012009999,0.0
78.33728073333944,0.153103012009999,0.0
78.67599524195317,0.153103012009999,0.0
79.01615582380367,0.153103012009999,0.0
79.35776865260884,0.153103012009999,0.0
79.70083992844381,0.153103012009999,0.0
80.04537587785394,0.153103012009999,0.0
80.39138275396752,0.153103012009999,0.0
80.7388668366091,0.153103012009999,0.0
81.08783443241394,0.153103012009999,0.0
81.43829187494212,0.153103012009999,0.0
81.79024552479343,0.153103012009999,0.0
82.14370176972315,0.15736437564636263,0.0
82.4986670247578,0.15736437564636263,0.0
82.85514773231132,0.15736437564636263,0.0
83.21315036230247,0.15736437564636263,0.0
83.57268141227205,0.15736437564636263,0.0
83.93374740750052,0.15736437564636263,0.0
84.29635490112697,0.15736437564636263,0.0
84.66051047426781,0.15736437564636263,0.0
85.02622073613593,0.15736437564636263,0.0
85.39349232416116,0.15736437564636263,0.0
85.76233190411051,0.15736437564636263,0.0
86.13274617020892,0.15736437564636263,0.0
86.50474184526117,0.15736437564636263,0.0
86.8783256807737,0.15736437564636263,0.0
87.25350445707694,0.1585819081138951,0.0
87.6302849834488,0.1585819081138951,0.0
88.008674098238,0.1585819081138951,0.0
88.388678668988,0.1585819081138951,0.0
88.7703055925621,0.1585819081138951,0.0
89.1535617952683,0.1585819081138951,0.0
89.53845423298492,0.1585819081138951,0.0
89.92498989128718,0.1585819081138951,0.0
90.31317578557383,0.1585819081138951,0.0
90.70301896119422,0.1585819081138951,0.0
91.09452649357658,0.1585819081138951,0.0
91.48770548835634,0.1585819081138951,0.0
91.88256308150468,0.1585819081138951,0.0
92.27910643945867,0.1585819081138951,0.0
92.677342759251,0.1585819081138951,0.0
93.07727926864042,0.1585819081138951,0.0
93.47892322624338,0.1585819081138951,0.0
93.88228192166551,0.1585819081138951,0.0
94.28736267563369,0.1585819081138951,0.0
94.69417284012945,0.1585819081138951,0.0
95.10271979852212,0.1585819081138951,0.0
95.5130109657025,0.1585819081138951,0.0
95.92505378821814,0.1585819081138951,0.0
96.33885574440804,0.1585819081138951,0.0
96.75442434453824,0.1585819081138951,0.0
97.17176713093859,0.1585819081138951,0.0
97.59089167813941,0.1585819081138951,0.0
98.01180559300867,0.1614228172048042,0.0
98.43451651489059,0.1614228172048042,0.0
98.85903211574406,0.1614228172048042,0.0
99.28536010028152,0.1614228172048042,0.0
99.71350820610945,0.1614228172048042,0.0
100.14348420386848,0.1614228172048042,0.0
100.5752958973741,0.1614228172048042,0.0
101.00895112375895,0.1633167565987436,0.0
101.44445775361467,0.1633167565987436,0.0
101.88182369113457,0.1633167565987436,0.0
102.32105687425758,0.1633167565987436,0.0
102.76216527481205,0.1633167565987436,0.0
103.20515689866015,0.1633167565987436,0.0
103.6500397858438,0.1633167565987436,0.0
104.0968220107302,0.1633167565987436,0.0
104.54551168215815,0.1633167565987436,0.0
104.99611694358583,0.1633167565987436,0.0
105.44864597323823,0.1633167565987436,0.0
105.90310698425536,0.1633167565987436,0.0
106.35950822484185,0.1633167565987436,0.0
106.81785797841636,0.1633167565987436,0.0
107.27816456376165,0.1633167565987436,0.0
107.74043633517618,0.1633167565987436,0.0
108.20468168262524,0.1633167565987436,0.0
108.67090903189352,0.1633167565987436,0.0
109.13912684473758,0.26038115053813754,0.0
109.60934361904006,0.26038115053813754,0.0
110.08156788896359,0.26038115053813754,0.0
110.55580822510538,0.26038115053813754,0.0
111.03207323465335,0.46432312079366705,0.0
111.51037156154214,0.46432312079366705,0.0
111.99071188660956,0.46432312079366705,0.0
112.47310292775481,0.46432312079366705,0.0
112.95755344009635,0.46432312079366705,0.0
113.4440722161309,0.46432312079366705,0.0
113.93266808589271,0.46432312079366705,0.0
114.42334991711434,0.47284584806639435,0.0
114.91612661538736,0.47284584806639435,0.0
115.41100712432367,0.47284584806639435,0.0
115.90800042571844,0.47284584806639435,0.0
116.40711553971276,0.47284584806639435,0.0
116.90836152495712,0.47284584806639435,0.0
117.41174747877636,0.47284584806639435,0.0
117.91728253733454,0.47284584806639435,0.0
118.42497587580043,0.47284584806639435,0.0
118.93483670851461,0.47284584806639435,0.0
119.44687428915645,0.47284584806639435,0.0
119.96109791091173,0.47284584806639435,0.0
120.4775169066419,0.47284584806639435,0.5149671445978263
120.99614064905317,0.47284584806639435,0.5149671445978263
121.51697855086636,0.47284584806639435,0.5149671445978263
122.04004006498829,0.4785276662482125,0.5149671445978263
122.56533468468305,0.4785276662482125,0.5149671445978263
123.09287194374399,0.48610342382397004,0.7969797437411075
123.6226614166674,0.48610342382397004,0.7969797437411075
124.15471271882595,0.48610342382397004,0.7969797437411075
124.68903550664287,0.48610342382397004,0.7969797437411075
125.22563947776784,0.6388985894634154,0.7969797437411075
125.76453437125276,0.6388985894634154,0.7969797437411075
126.30572996772807,0.6388985894634154,0.7969797437411075
126.84923608958097,0.6388985894634154,0.7969797437411075
127.39506260113339,0.6388985894634154,0.8375150701571156
127.94321940882062,0.6388985894634154,0.8375150701571156
128.49371646137183,0.6388985894634154,0.8375150701571156
129.04656374999033,0.6388985894634154,0.8628988814216086
129.60177130853438,0.6388985894634154,0.8628988814216086
130.1593492137003,0.6388985894634154,0.8628988814216086
130.71930758520466,0.6388985894634154,0.8628988814216086
131.28165658596788,0.6388985894634154,0.8628988814216086
131.84640642229922,0.6388985894634154,0.8628988814216086
132.41356734408174,0.6388985894634154,0.8628988814216086
132.98314964495793,0.6388985894634154,0.8628988814216086
133.55516366251732,0.6388985894634154,0.8740781472315562
134.1296197784836,0.6388985894634154,0.8740781472315562
134.70652841890282,0.6388985894634154,0.8740781472315562
135.28590005433335,0.6388985894634154,0.8740781472315562
135.8677452000354,0.6388985894634154,0.8740781472315562
136.45207441616165,0.6388985894634154,0.8740781472315562
137.03889830794958,0.6388985894634154,0.8740781472315562
137.62822752591356,0.6388985894634154,0.8740781472315562
138.22007276603787,0.6388985894634154,0.8740781472315562
138.8144447699715,0.6388985894634154,0.8740781472315562
139.41135432522262,0.65594404400887,0.8841210494051404
140.01081226535433,0.65594404400887,0.8841210494051404
140.61282947018162,0.65594404400887,0.8841210494051404
141.21741686596877,0.65594404400887,0.8841210494051404
141.8245854256271,0.65594404400887,0.8841210494051404
142.43434616891503,0.65594404400887,0.8841210494051404
143.04671016263748,0.65594404400887,0.8841210494051404
143.66168852084658,0.65594404400887,0.8841210494051404
144.279292405044,0.65594404400887,0.8841210494051404
144.89953302438323,0.65594404400887,0.8841210494051404
145.52242163587255,0.6616258621906881,0.8932169818817548
146.14796954458015,0.6616258621906881,0.8932169818817548
146.776188103839,0.6616258621906881,0.8932169818817548
147.40708871545235,0.6618184661968516,0.8932169818817548
148.04068282990156,0.6618184661968516,0.8932169818817548
148.67698194655358,0.6618184661968516,0.8932169818817548
149.31599761386911,0.6618184661968516,0.8932169818817548
149.9577414296131,0.6618184661968516,0.8932169818817548
150.60222504106483,0.6618184661968516,0.8932169818817548
151.24946014522885,0.6618184661968516,0.9023129143583688
151.89945848904816,0.6618184661968516,0.9023129143583688
152.5522318696168,0.6618184661968516,0.9023129143583688
153.20779213439425,0.6731821025604879,0.9023129143583688
153.86615118141992,0.6731821025604879,0.9023129143583688
154.5273209595301,0.6731821025604879,0.9023129143583688
155.19131346857347,0.6731821025604879,0.9023129143583688
155.85814075963063,0.6731821025604879,0.9023129143583688
156.527814935231,0.6731821025604879,0.9023129143583688
157.2003481495733,0.6731958575185871,0.9085679377440741
157.87575260874704,0.6731958575185871,0.9085679377440741
158.55404057095228,0.6731958575185871,0.9085679377440741
159.23522434672296,0.6731958575185871,0.9085679377440741
159.9193162991513,0.6731958575185871,0.9085679377440741
160.60632884411027,0.6731958575185871,0.9085679377440741
161.29627445048004,0.6731958575185871,0.9085679377440741
161.9891656403749,0.6731958575185871,0.9085679377440741
162.68501498936882,0.6731958575185871,0.9085679377440741
163.38383512672522,0.6731958575185871,0.9141916479984662
164.08563873562565,0.6731958575185871,0.9141916479984662
164.79043855339938,0.6731958575185871,0.9141916479984662
165.49824737175572,0.6731958575185871,0.9141916479984662
166.20907803701556,0.6731958575185871,0.9141916479984662
166.92294345034406,0.6731958575185871,0.9141916479984662
167.6398565679858,0.6731958575185871,0.9141916479984662
168.3598304014994,0.6746163120640417,0.9198153582528583
169.08287801799332,0.6746163120640417,0.9198153582528583
169.8090125403638,0.6746163120640417,0.9198153582528583
170.53824714753262,0.6746163120640417,0.9198153582528583
171.2705950746859,0.6746163120640417,0.9198153582528583
172.00606961351514,0.6746163120640417,0.9249225395816303
172.74468411245803,0.6746163120640417,0.9249225395816303
173.48645197694032,0.6746163120640417,0.9249225395816303
174.2313866696199,0.6746163120640417,0.9249225395816303
174.9795017106308,0.6746163120640417,0.9249225395816303
175.73081067782812,0.6746163120640417,0.9249225395816303
176.4853272070352,0.6746163120640417,0.9298024481831301
177.24306499229093,0.6746163120640417,0.9300297209104028
178.00403778609757,0.6746163120640417,0.9300297209104028
178.7682593996714,0.6746163120640417,0.9300297209104028
179.53574370319294,0.6746163120640417,0.9300297209104028
180.3065046260581,0.6746163120640417,0.9350232658755385
181.08055615713212,0.6746163120640417,0.9351369022391751
181.85791234500277,0.6746163120640417,0.9351369022391751
182.638587298235,0.6746163120640417,0.9351369022391751
183.4225951856279,0.6746163120640417,0.9351369022391751
184.2099502364714,0.6746163120640417,0.9402440835679471
185.000666740804,0.6746163120640417,0.9402440835679471
185.7947590496732,0.6746163120640417,0.9402440835679471
186.59224157539526,0.6746163120640417,0.9402440835679471
187.39312879181657,0.6746163120640417,0.9449724770179315
188.19743523457709,0.6746163120640417,0.9449724770179315
189.0051755013738,0.6746163120640417,0.9449724770179315
189.81636425222507,0.6746163120640417,0.9449724770179315
190.63101620973782,0.6746163120640417,0.9494735977406434
191.4491461593741,0.6746163287777787,0.9497008704679161
192.270768949719,0.6765102681717181,0.9497008704679161
193.0958994927513,0.6765102681717181,0.9544292639179001
193.92455276411323,0.6765102681717181,0.9544292639179001
194.75674380338216,0.6765102681717181,0.9544292639179001
195.59248771434437,0.6765102681717181,0.9544292639179001
196.43179966526873,0.6765102681717181,0.9588420008022279
197.27469488918135,0.6774572378686877,0.9588420008022279
198.12118868414333,0.6774572378686877,0.9588420008022279
198.97129641352768,0.6774572378686877,0.9588420008022279
199.8250335062977,0.6774572378686877,0.9632547376865559
200.68241545728807,0.6774572378686877,0.9632547376865559
201.5434578274856,0.6774572378686877,0.967383383661793
202.408176244311,0.6774572378686877,0.967383383661793
203.27658640190361,0.6788776924141423,0.9701592157842156
204.1487040614058,0.6788776924141423,0.9701592157842156
205.02454505124834,0.6788776924141423,0.9724185189810189
205.90412526743893,0.6788776924141423,0.9724185189810189
206.78746067384995,0.6788776924141423,0.9724185189810189
207.67456730250785,0.6788776924141423,0.9746778221778224
208.56546125388513,0.6788776924141423,0.9746778221778224
209.46015869719199,0.6788776924141423,0.976226898101898
210.3586758706692,0.6793147553512052,0.976226898101898
211.2610290818841,0.6821556644421143,0.9777759740259739
212.16723470802572,0.6821556644421143,0.9777759740259739
213.07730919620167,0.6821556644421143,0.9788879870129871
213.99126906373826,0.6821556644421143,0.9788879870129871
214.90913089847822,0.6821556644421143,0.9800000000000001
215.83091135908268,0.6821556644421143,0.9800000000000001
216.75662717533467,0.6821556644421143,0.9809090909090908
217.68629514844054,0.6821556644421143,0.9818181818181817
218.61993215133595,0.6821556644421143,0.9818181818181817
219.55755512899339,0.6821556644421143,0.9827272727272728
220.49918109872726,0.6821556644421143,0.9836363636363636
221.444827150504,0.6821556644421143,0.9845454545454544
222.39451044725337,0.6821556644421143,0.9845454545454544
223.34824822517757,0.6821556644421143,0.9854545454545455
224.30605779406534,0.6821556644421143,0.9863636363636364
225.26795653760726,0.6821556644421143,0.9872727272727272
226.23396191370884,0.6821556644421143,0.9881818181818182
227.20409145480863,0.6821556644421143,0.9890909090909091
228.17836276819756,0.6821556644421143,0.9900000000000001
229.15679353633612,0.6821556644421143,0.9918181818181818
230.13940151717657,0.6821556644421143,0.9927272727272729
231.12620454448628,0.6821556644421143,0.9936363636363637
232.11722052816896,0.6821556644421143,0.9954545454545456
233.11246745459175,0.6821556644421143,0.9963636363636365
234.11196338691107,0.6821556644421143,0.9981818181818181
235.11572646539963,0.6821556644421143,1.0
236.12377490777706,0.6821556644421143,1.0
237.13612700953985,0.6821556644421143,1.0
238.15280114429274,0.6821556644421143,1.0
239.17381576408357,0.6821556644421143,1.0
240.1991893997374,0.6821556644421143,1.0
241.2289406611924,0.6821556644421143,1.0
242.2630882378386,0.6821556644421143,1.0
243.3016508988567,0.6821556644421143,1.0
244.34464749355797,0.6821556644421143,1.0
245.39209695172764,0.6821556644421143,1.0
246.44401828396786,0.6825927440929144,1.0
247.50043058204204,0.6825927440929144,1.0
248.56135301922268,0.6847234259110963,1.0
249.62680485063868,0.6847234259110963,1.0
250.69680541362425,0.6847234259110963,1.0
251.77137412807096,0.6847234259110963,1.0
252.85053049677984,0.6847234259110963,1.0
253.93429410581442,0.6847234259110963,1.0
255.02268462485767,0.6847234259110963,1.0
256.1157218075684,0.6847234259110963,1.0
257.21342549193884,0.6847234259110963,1.0
258.31581560065626,0.6847234259110963,1.0
259.4229121414639,0.6847234259110963,1.0
260.5347352075233,0.6847234259110963,1.0
261.6513049777803,0.6847234259110963,1.0
262.77264171733077,0.6847234259110963,1.0
263.8987657777876,0.6847234259110963,1.0
265.02969759765153,0.6847234259110963,1.0
266.16545770268124,0.6847234259110963,1.0
267.30606670626537,0.6847234259110963,1.0
268.45154530979795,0.6847234259110963,1.0
269.60191430305343,0.6847234259110963,1.0
270.7571945645633,0.6849160299172596,1.0
271.91740706199647,0.6849160299172596,1.0
273.08257285253904,0.6849160299172596,1.0
274.2527130832758,0.6853895147657444,1.0
275.4278489915755,0.6853895147657444,1.0
276.60800190547553,0.6909360515622812,1.0
277.7931932440683,0.6909360515622812,1.0
278.98344451789137,0.6909360515622812,1.0
280.1787773293174,0.6909360515622812,1.0
281.3792133729451,0.6909360515622812,1.0
282.58477443599475,0.6909360515622812,1.0
283.7954823987027,0.6909360515622812,1.0
285.0113592347177,0.696482588358818,1.0
286.23242701150156,0.696482588358818,1.0
287.4587078907285,0.696482588358818,1.0
288.69022412868674,0.696482588358818,1.0
289.9269980766842,0.696482588358818,1.0
291.1690521814529,0.6971928156315452,1.0
292.4164089855562,0.6971928156315452,1.0
293.6690911277989,0.7057155429042725,1.0
294.92712134363774,0.7057155429042725,1.0
296.1905224655931,0.8061957918220215,1.0
297.45931742366497,0.8783424927822817,1.0
298.73352924574834,0.8783424927822817,1.0
300.0131810580502,0.8783424927822817,1.0
301.29829608551177,0.8783424927822817,1.0
302.5888976522273,0.8840243109640998,1.0
303.8850091818682,0.8840243109640998,1.0
305.1866541981103,0.8840243109640998,1.0
306.49385632505744,0.8840243109640998,1.0
307.8066392876716,0.8911265836913725,1.0
309.12502691220544,0.8911265836913725,1.0
310.4490431266315,0.8911265836913725,1.0
311.77871196107776,0.8911265836913725,1.0
313.1140575482657,0.8911265836913725,1.0
314.455104123945,0.8911265836913725,1.0
315.80187602733486,0.8911265836913725,1.0
317.15439770156763,0.8911265836913725,1.0
318.512693694129,0.8911265836913725,1.0
319.87678865730504,0.8911265836913725,1.0
321.2467073486318,0.8968084018731908,1.0
322.62247463134054,0.8972454648102537,1.0
324.0041154748114,0.8976825277473167,1.0
325.3916549550277,0.9014704065351954,1.0
326.7851182550282,0.9014704065351954,1.0
328.1845306653652,0.9455044974442863,1.0
329.58991758456585,0.9455044974442863,1.0
331.00130451958916,0.951378919632268,1.0
332.4187170862921,0.9518159825693306,1.0
333.8421810098933,0.9518159825693306,1.0
335.2717221254392,0.9518159825693306,1.0
336.7073663782747,0.9518159825693306,1.0
338.149139824513,0.9518159825693306,1.0
339.59706863150774,0.9518159825693306,1.0
341.05117907832977,0.9518159825693306,1.0
342.51149755624306,0.9518159825693306,1.0
343.97805056918287,0.963179618932967,1.0
345.4508647342386,0.963179618932967,1.0
346.929966782136,0.963179618932967,1.0
348.41538355772104,0.963179618932967,1.0
349.90714202044967,0.963179618932967,1.0
351.4052692448755,0.963179618932967,1.0
352.90979242114076,0.963179618932967,1.0
354.42073885547126,0.963179618932967,1.0
355.93813597067134,0.963179618932967,1.0
357.46201130662047,0.9650735583269064,1.0
358.99239252077507,0.9650735583269064,1.0
360.5293073886695,0.9650735583269064,1.0
362.07278380441915,0.9679144674178155,1.0
363.62284978122875,0.9679144674178155,1.0
365.17953345189954,0.9679144674178155,1.0
366.74286306933936,0.9679144674178155,1.0
368.312867007077,0.9679144674178155,1.0
369.88957375977634,0.9679144674178155,1.0
371.47301194375245,0.9679144674178155,1.0
373.063210297493,0.9679144674178155,1.0
374.6601976821788,0.9679144674178155,1.0
376.2640030822067,0.9679144674178155,1.0
377.8746556057176,0.9698084068117548,1.0
379.4921844851235,0.9698084068117548,1.0
381.1166190776378,0.9698084068117548,1.0
382.7479888658089,0.9698084068117548,1.0
384.38632345805564,0.9698084068117548,1.0
386.0316525892026,0.9698084068117548,1.0
387.6840061210225,0.9698084068117548,1.0
389.34341404277654,0.9698084068117548,1.0
391.00990647175826,0.9698084068117548,1.0
392.6835136538419,0.9702454697488179,1.0
394.3642659640302,0.9702454697488179,1.0
396.05219390700495,0.9702454697488179,1.0
397.74732811768257,0.9702454697488179,1.0
399.44969936176904,0.9702454697488179,1.0
401.15933853631714,0.9702454697488179,1.0
402.8762766702897,0.9702454697488179,1.0
404.6005449251212,0.9702454697488179,1.0
406.33217459528265,0.9702454697488179,1.0
408.07119710885144,0.9702454697488179,1.0
409.81764402808096,0.9702454697488179,1.0
411.571547049972,0.9702454697488179,1.0
413.3329380068506,0.9702454697488179,1.0
415.10184886694435,0.9702454697488179,1.0
416.8783117349615,0.9702454697488179,1.0
418.66235885267633,0.9702454697488179,1.0
420.45402259951265,0.9730863788397269,1.0
422.2533354931305,0.9730863788397269,1.0
424.0603301900188,0.9730863788397269,1.0
425.8750394860866,0.9730863788397269,1.0
427.69749631725716,0.9730863788397269,1.0
429.5277337600695,0.9730863788397269,1.0
431.365785032274,0.9730863788397269,1.0
433.2116834934375,0.9730863788397269,1.0
435.0654626455512,0.9730863788397269,1.0
436.92715613363384,0.9730863788397269,1.0
438.7967977463448,0.9730863788397269,1.0
440.6744214165997,0.9730863788397269,1.0
442.5600612221817,0.9731001505115632,1.0
444.4537513863618,0.9733186819800946,1.0
446.355526278523,0.9735372134486262,1.0
448.265420414779,0.9735372134486262,1.0
450.18346845860304,0.9735372134486262,1.0
452.10970522145965,0.9735372134486262,1.0
454.04416566343116,0.9735372134486262,1.0
455.9868848938552,0.9739742763856889,1.0
457.93789817196375,0.9739742763856889,1.0
459.89724090751895,0.9739742763856889,1.0
461.86494866145745,0.9739742763856889,1.0
463.8410571465387,0.9744113393227519,1.0
465.8256022279876,0.9744113393227519,1.0
467.8186199241502,0.9744113393227519,1.0
469.8201464071455,0.9744113393227519,1.0
471.8302180035208,0.9744113393227519,1.0
473.8488711949137,0.9744113393227519,1.0
475.8761426187126,0.9744113393227519,1.0
477.9120690687206,0.9744113393227519,1.0
479.95668749582575,0.9744113393227519,1.0
482.01003500867057,0.9744113393227519,1.0
484.0721488743241,0.9744113393227519,1.0
486.1430665189609,0.9744113393227519,1.0
488.22282552853903,0.9744113393227519,1.0
490.31146364948097,0.9744113393227519,1.0
492.40901878936114,0.9744113393227519,1.0
494.5155290175927,0.9744113393227519,1.0
496.6310325661173,0.9744113393227519,1.0
498.7555678301013,0.9744113393227519,1.0
500.88917336863165,0.9744113393227519,1.0
503.03188790541407,0.9744113393227519,1.0
505.18375032947864,0.9744113393227519,1.0
507.3447996958845,0.9744113393227519,1.0
509.5150752264269,0.9744113393227519,1.0
511.69461631035216,0.9744113393227519,1.0
513.883462505071,0.9744113393227519,1.0
516.081653536875,0.9744113393227519,1.0
518.2892293016607,0.9744113393227519,1.0
520.5062298656521,0.9744113393227519,1.0
522.7326954661263,0.9744113393227519,1.0
524.9686665121469,0.9744113393227519,1.0
527.2141835852958,0.974848402259815,1.0
529.4692874404084,0.974848402259815,1.0
531.734019006316,0.974848402259815,1.0
534.0084193865871,0.974848402259815,1.0
536.2925298602725,0.974848402259815,1.0
538.5863918826568,0.974848402259815,1.0
540.8900470860098,0.974848402259815,1.0
543.2035372803401,0.974848402259815,1.0
545.5269044541575,0.974848402259815,1.0
547.8601907752328,0.974848402259815,1.0
550.2034385913626,0.974848402259815,1.0
552.5566904311402,0.974848402259815,1.0
554.9199890047258,0.974848402259815,1.0
557.2933772046212,0.974848402259815,1.0
559.6768981064499,0.974848402259815,1.0
562.0705949697385,0.974848402259815,1.0
564.4745112386997,0.974848402259815,1.0
566.8886905430243,0.974848402259815,1.0
569.3131766986708,0.974848402259815,1.0
571.7480137086599,0.974848402259815,1.0
574.1932457638757,0.974848402259815,1.0
576.6489172438667,0.974848402259815,1.0
579.1150727176488,0.974848402259815,1.0
581.5917569445182,0.974848402259815,1.0
584.0790148748622,0.974848402259815,1.0
586.5768916509725,0.974848402259815,1.0
589.0854326078686,0.974848402259815,1.0
591.6046832741188,0.974848402259815,1.0
594.1346893726645,0.974848402259815,1.0
596.6754968216542,0.974848402259815,1.0
599.227151735274,0.974848402259815,1.0
601.789700424584,0.974848402259815,1.0
604.3631893983616,0.974848402259815,1.0
606.9476653639435,0.974848402259815,1.0
609.5431752280729,0.974848402259815,1.0
612.1497660977545,0.974848402259815,1.0
614.7674852811043,0.974848402259815,1.0
617.3963802882106,0.974848402259815,1.0
620.0364988319996,0.974848402259815,1.0
622.6878888290948,0.974848402259815,1.0
625.3505984006906,0.974848402259815,1.0
628.0246758734279,0.974848402259815,1.0
630.7101697802652,0.974848402259815,1.0
633.4071288613629,0.974848402259815,1.0
636.115602064971,0.974848402259815,1.0
638.8356385483105,0.974848402259815,1.0
641.5672876784694,0.974848402259815,1.0
644.3105990333021,0.974848402259815,1.0
647.0656224023221,0.9748488663469,1.0
649.8324077876091,0.9748488663469,1.0
652.61100540472,0.9748488663469,1.0
655.4014656835938,0.9748488663469,1.0
658.2038392694694,0.9748488663469,1.0
661.0181770238092,0.9748488663469,1.0
663.8445300252142,0.9748488663469,1.0
666.6829495703573,0.9748488663469,1.0
669.5334871749127,0.9756730331907029,1.0
672.3961945744879,0.9756730331907029,1.0
675.2711237255673,0.9756730331907029,1.0
678.1583268064534,0.9756860948416957,1.0
681.0578562182109,0.9756860948416957,1.0
683.9697645856224,0.9756860948416957,1.0
686.8941047581416,0.9756860948416957,1.0
689.8309298108502,0.9756860948416957,1.0
692.780293045425,0.9756860948416957,1.0
695.7422479911038,0.9756860948416957,1.0
698.7168484056548,0.9756860948416957,1.0
701.7041482763559,0.9756860948416957,1.0
704.7042018209727,0.9756860948416957,1.0
707.7170634887408,0.9756860948416957,1.0
710.7427879613579,0.9756860948416957,1.0
713.781430153974,0.9756860948416957,1.0
716.8330452161864,0.9756860948416957,1.0
719.8976885330442,0.9756860948416957,1.0
722.9754157260521,0.9756860948416957,1.0
726.0662826541775,0.9757110281859557,1.0
729.1703454148683,0.9757110281859557,1.0
732.2876603450691,0.9757110281859557,1.0
735.4182840222419,0.9757110281859557,1.0
738.5622732653967,0.9757110281859557,1.0
741.7196851361206,0.9757110281859557,1.0
744.8905769396118,0.9757110281859557,1.0
748.0750062257237,0.9757110281859557,1.0
751.2730307900065,0.9757110281859557,1.0
754.4847086747558,0.9757110281859557,1.0
757.7100981700681,0.9757110281859557,1.0
760.9492578148985,0.9757110281859557,1.0
764.2022463981198,0.9757110281859557,1.0
767.4691229595943,0.9757111541490698,1.0
770.749946791243,0.9757111541490698,1.0
774.0447774381198,0.9757111541490698,1.0
777.3536746994962,0.9757111541490698,1.0
780.6766986299447,0.9757111541490698,1.0
784.0139095404263,0.9757111708628069,1.0
787.3653679993902,0.9757111708628069,1.0
790.7311348338696,0.9757111708628069,1.0
794.1112711305849,0.9757111708628069,1.0
797.5058382370557,0.9757111708628069,1.0
800.9148977627128,0.9757111708628069,1.0
804.3385115800137,0.9757111708628069,1.0
807.7767418255698,0.9757111708628069,1.0
811.2296509012726,0.9757111875765438,1.0
814.6973014754235,0.9757111875765438,1.0
818.1797564838757,0.9757111875765438,1.0
821.6770791311745,0.9757111875765438,1.0
825.1893328917022,0.9757112799893762,1.0
828.7165815108337,0.9757112799893762,1.0
832.2588890060927,0.9757112799893762,1.0
835.81631966831,0.9757112799893762,1.0
839.3889380627958,0.9757112799893762,1.0
842.9768090305084,0.9757112799893762,1.0
846.5799976892298,0.9757112799893762,1.0
850.1985694347509,0.9757112799893762,1.0
853.8325899420572,0.9757112799893762,1.0
857.4821251665169,0.9757112799893762,1.0
861.147241345087,0.9757112799893762,1.0
864.8280049975049,0.9757112799893762,1.0
868.5244829275009,0.9757112799893762,1.0
872.2367422240147,0.9757112799893762,1.0
875.9648502624042,0.9757112799893762,1.0
879.7088747056729,0.9757112799893762,1.0
883.4688835057023,0.9757113724022087,1.0
887.2449449044759,0.9757113724022087,1.0
891.0371274353232,0.9757113724022087,1.0
894.845499924167,0.9757113724022087,1.0
898.6701314907641,0.9757113724022087,1.0
902.511091549964,0.9757113724022087,1.0
906.3684498129738,0.9757113724022087,1.0
910.2422762886135,0.9757113724022087,1.0
914.1326412845921,0.9757113724022087,1.0
918.0396154087872,0.9757113724022087,1.0
921.9632695705185,0.9757113724022087,1.0
925.9036749818382,0.9757113724022087,1.0
929.8609031588292,0.9757113724022087,1.0
933.8350259228916,0.9757113724022087,1.0
937.8261154020565,0.9757113724022087,1.0
941.8342440322907,0.9757117420535389,1.0
945.8594845588091,0.9757117420535389,1.0
949.9019100374003,0.9757117420535389,1.0
953.9615938357499,0.9757117420535389,1.0
958.0386096347694,0.9757117420535389,1.0
962.1330314299386,0.9757117420535389,1.0
966.2449335326462,0.9757117420535389,1.0
970.3743905715356,0.9757117420535389,1.0
974.5214774938651,0.9757117420535389,1.0
978.6862695668646,0.9757117420535389,1.0
982.8688423791002,0.9757117420535389,1.0
987.0692718418504,0.9757117420535389,1.0
991.2876341904818,0.9757118344663716,1.0
995.5240059858297,0.9757118344663716,1.0
999.7784641155931,0.9757118344663716,1.0
1004.0510857957279,0.9757118344663716,1.0
1008.3419485718445,0.9757118344663716,1.0
1012.6511303206221,0.9757118344663716,1.0
1016.9787092512181,0.9757118344663716,1.0
1021.3247639066857,0.9757118344663716,1.0
1025.6893731654045,0.9757118344663716,1.0
1030.0726162425094,0.9757118344663716,1.0
1034.4745726913256,0.9757118344663716,1.0
1038.895322404818,0.9757118511801085,1.0
1043.3349456170379,0.9757118511801085,1.0
1047.7935229045777,0.9757118511801085,1.0
1052.2711351880373,0.9757118511801085,1.0
1056.7678637334916,0.9757118511801085,1.0
1061.283790153961,0.97593038264864,1.0
1065.8189964109,0.97593038264864,1.0
1070.3735648156794,0.9761489141171715,1.0
1074.9475780310806,0.9761489141171715,1.0
1079.5411190727991,0.9761489141171715,1.0
1084.1542713109493,0.9761489141171715,1.0
1088.7871184715748,0.9761489141171715,1.0
1093.439744638173,0.9761489141171715,1.0
1098.1122342532192,0.9761489141171715,1.0
1102.804672119696,0.9761489141171715,1.0
1107.517143402638,0.9761489141171715,1.0
1112.2497336306749,0.9761489141171715,1.0
1117.0025286975801,0.9761489141171715,1.0
1121.7756148638366,0.9761489141171715,1.0
1126.5690787581993,0.9761489141171715,1.0
1131.3830073792635,0.9761489141171715,1.0
1136.2174880970508,0.9761489141171715,1.0
1141.0726086545917,0.9761489141171715,1.0
1145.9484571695134,0.9761489141171715,1.0
1150.8451221356506,0.9761489141171715,1.0
1155.7626924246388,0.9761495965802031,1.0
1160.7012572875328,0.9761495965802031,1.0
1165.6609063564333,0.9761495965802031,1.0
1170.6417296461002,0.9761495965802031,1.0
1175.6438175555938,0.9761495965802031,1.0
1180.6672608699214,0.9761495965802031,1.0
1185.7121507616716,0.9761495965802031,1.0
1190.7785787926769,0.9761495965802031,1.0
1195.8666369156797,0.9761495965802031,1.0
1200.9764174759907,0.9761495965802031,1.0
1206.10801321317,0.9761496074242781,1.0
1211.2615172627166,0.9761496074242781,1.0
1216.437023157747,0.9761496074242781,1.0
1221.6346248306977,0.9761496074242781,1.0
1226.8544166150377,0.9761496074242781,1.0
1232.096493246967,0.9761496074242781,1.0
1237.3609498671428,0.9761496074242781,1.0
1242.647882022413,0.9761496074242781,1.0
1247.957385667536,0.9761496074242781,1.0
1253.2895571669308,0.9761496074242781,1.0
1258.6444932964307,0.9761496074242781,1.0
1264.0222912450274,0.9761496074242781,1.0
1269.4230486166414,0.9761496074242781,1.0
1274.8468634319004,0.9761496074242781,1.0
1280.293834129904,0.9761496074242781,1.0
1285.7640595700188,0.9761496074242781,1.0
1291.2576390336772,0.9761496074242781,1.0
1296.7746722261672,0.9761496074242781,1.0
1302.3152592784486,0.9761496074242781,1.0
1307.8795007489766,0.9761496074242781,1.0
1313.4674976255142,0.9761496074242781,1.0
1319.0793513269705,0.9761496074242781,1.0
1324.7151637052493,0.9761496074242781,1.0
1330.3750370470843,0.9761496074242781,1.0
1336.0590740759008,0.9761496074242781,1.0
1341.7673779536885,0.9761496074242781,1.0
1347.5000522828593,0.9761496074242781,1.0
1353.2572011081347,0.9761496074242781,1.0
1359.0389289184413,0.9761496074242781,1.0
1364.8453406487931,0.9761496074242781,1.0
1370.6765416822022,0.9783349221095926,1.0
1376.5326378516004,0.9783349221095926,1.0
1382.413735441744,0.9783349221095926,1.0
1388.319941191151,0.9783349221095926,1.0
1394.2513622940446,0.9783349221095926,1.0
1400.2081064022855,0.9783349221095926,1.0
1406.1902816273318,0.9783349221095926,1.0
1412.1979965422097,0.9783349221095926,1.0
1418.2313601834676,0.9783349221095926,1.0
1424.2904820531644,0.9783349221095926,1.0
1430.375472120863,0.9783349221095926,1.0
1436.4864408256115,0.9783349221095926,1.0
1442.6234990779553,0.9783349221095926,1.0
1448.7867582619579,0.9783349221095926,1.0
1454.9763302372062,0.9783349221095926,1.0
1461.1923273408502,0.9783349221095926,1.0
1467.4348623896476,0.9783349221095926,1.0
1473.7040486819965,0.9783479837605853,1.0
1480.000001,1.0,1.0


==> data/payload_cdf_log_trafficgpt10_UDP.csv <==
x,real_cdf,synth_cdf
26.0,0.00541425820262637,0.0
26.106117926232024,0.00541425820262637,0.0
26.212652927066557,0.00541425820262637,0.0
26.31960664172923,0.00541425820262637,0.0
26.4269807158883,0.00541425820262637,0.0
26.534776801679993,0.00541425820262637,0.0
26.642996557733916,0.00541425820262637,0.0
26.751641649198568,0.00541425820262637,0.0
26.860713747766983,0.00541425820262637,0.0
26.97021453170243,0.00541425820262637,0.0
27.080145685864245,0.00541425820262637,0.027978289341365755
27.190508901733764,0.00541425820262637,0.027978289341365755
27.301305877440335,0.00541425820262637,0.027978289341365755
27.41253831778745,0.00541425820262637,0.027978289341365755
27.524207934278987,0.00541425820262637,0.027978289341365755
27.636316445145532,0.00541425820262637,0.027978289341365755
27.74886557537082,0.00541425820262637,0.027978289341365755
27.861857056718286,0.00541425820262637,0.027978289341365755
27.975292627757696,0.00541425820262637,0.027978289341365755
28.089174033891904,0.05038272745273447,0.027978289341365755
28.203503027383718,0.05038272745273447,0.027978289341365755
28.318281367382852,0.05038272745273447,0.027978289341365755
28.433510819952986,0.05038272745273447,0.027978289341365755
28.54919315809896,0.05038272745273447,0.027978289341365755
28.665330161794028,0.05038272745273447,0.027978289341365755
28.78192361800727,0.05038272745273447,0.027978289341365755
28.8989753207311,0.05038272745273447,0.027978289341365755
29.01648707100882,0.05038272745273447,0.02918894309439239
29.13446067696237,0.05038272745273447,0.02918894309439239
29.252897953820135,0.05038272745273447,0.02918894309439239
29.37180072394489,0.05038272745273447,0.02918894309439239
29.491170816861825,0.05038272745273447,0.02918894309439239
29.611010069286706,0.05038272745273447,0.02918894309439239
29.731320325154122,0.05038272745273447,0.02918894309439239
29.85210343564588,0.05038272745273447,0.02918894309439239
29.973361259219455,0.05038272745273447,0.02918894309439239
30.095095661636627,0.06333375854577726,0.02918894309439239
30.217308515992155,0.06333375854577726,0.02918894309439239
30.340001702742615,0.06333375854577726,0.02918894309439239
30.463177109735323,0.06333375854577726,0.02918894309439239
30.586836632237393,0.06333375854577726,0.02918894309439239
30.710982172964904,0.06333375854577726,0.02918894309439239
30.83561564211215,0.06333375854577726,0.02918894309439239
30.960738957381064,0.06333375854577726,0.02918894309439239
31.086354044010708,0.09052608989446559,0.02918894309439239
31.21246283480689,0.09052608989446559,0.02918894309439239
31.339067270171917,0.09052608989446559,0.02918894309439239
31.466169298134457,0.09052608989446559,0.02918894309439239
31.593770874379487,0.09052608989446559,0.02918894309439239
31.721873962278405,0.09052608989446559,0.02918894309439239
31.850480532919246,0.09052608989446559,0.02918894309439239
31.97959256513698,0.09052608989446559,0.02918894309439239
32.10921204554399,0.09052608989446559,0.04324103199311675
32.23934096856064,0.09052608989446559,0.04324103199311675
32.369981336445925,0.09052608989446559,0.04324103199311675
32.501135159328335,0.09052608989446559,0.04324103199311675
32.63280445523672,0.09052608989446559,0.04324103199311675
32.76499125013142,0.09052608989446559,0.04324103199311675
32.89769757793536,0.09052608989446559,0.04324103199311675
33.030925480565394,0.09052608989446559,0.04324103199311675
33.16467700796369,0.09052608989446559,0.04324103199311675
33.298954218129325,0.09052608989446559,0.04324103199311675
33.433759177149874,0.09052608989446559,0.04324103199311675
33.569093959233285,0.09052608989446559,0.04324103199311675
33.70496064673972,0.09052608989446559,0.04324103199311675
33.841361330213644,0.09052608989446559,0.04324103199311675
33.97829810841598,0.09052608989446559,0.04324103199311675
34.11577308835635,0.09052608989446559,0.04324103199311675
34.253788385325635,0.09052608989446559,0.04324103199311675
34.39234612292835,0.09052608989446559,0.04324103199311675
34.53144843311543,0.09052608989446559,0.04324103199311675
34.671097456217,0.09052608989446559,0.04324103199311675
34.8112953409753,0.09052608989446559,0.04324103199311675
34.95204424457777,0.09052608989446559,0.04324103199311675
35.09334633269024,0.09052608989446559,0.04324103199311675
35.235203779490206,0.09052608989446559,0.04324103199311675
35.37761876770037,0.09052608989446559,0.04324103199311675
35.520593488622126,0.09052608989446559,0.04324103199311675
35.664130142169356,0.09052608989446559,0.04324103199311675
35.80823093690225,0.09052608989446559,0.04324103199311675
35.95289809006127,0.09052608989446559,0.04324103199311675
36.09813382760129,0.17027357884635963,0.04324103199311675
36.243940384225844,0.17027357884635963,0.04324103199311675
36.39032000342152,0.17027357884635963,0.04324103199311675
36.537274937492434,0.17027357884635963,0.04324103199311675
36.684807447594956,0.17027357884635963,0.04324103199311675
36.832919803772434,0.17027357884635963,0.04324103199311675
36.981614284990165,0.17027357884635963,0.04324103199311675
37.13089317917045,0.1829678045978513,0.10311349780789605
37.280758783227796,0.1829678045978513,0.10311349780789605
37.43121340310426,0.1829678045978513,0.10311349780789605
37.582259353804915,0.1829678045978513,0.10311349780789605
37.7338989594335,0.1829678045978513,0.10311349780789605
37.88613455322816,0.1829678045978513,0.10311349780789605
38.038968477597344,0.18397060776030452,0.10311349780789605
38.19240308415586,0.18397060776030452,0.10311349780789605
38.34644073376105,0.18397060776030452,0.10311349780789605
38.501083796549125,0.18397060776030452,0.10311349780789605
38.65633465197161,0.18397060776030452,0.10311349780789605
38.81219568883199,0.18397060776030452,0.10311349780789605
38.96866930532245,0.18397060776030452,0.10311349780789605
39.12575790906076,0.21629881240274965,0.10311349780789605
39.28346391712734,0.21629881240274965,0.10311349780789605
39.44178975610245,0.21629881240274965,0.10311349780789605
39.60073786210353,0.21629881240274965,0.10311349780789605
39.760310680822656,0.21629881240274965,0.10311349780789605
39.92051066756421,0.21629881240274965,0.10311349780789605
40.08134028728263,0.3018555393510913,0.10311349780789605
40.24280201462035,0.3018555393510913,0.10311349780789605
40.40489833394588,0.3018555393510913,0.10311349780789605
40.567631739392034,0.3018555393510913,0.10311349780789605
40.731004734894285,0.3018555393510913,0.10311349780789605
40.89501983422931,0.3018555393510913,0.10311349780789605
41.05967956105367,0.30296530529136567,0.2695402814585092
41.22498644894265,0.30296530529136567,0.2695402814585092
41.39094304142921,0.30296530529136567,0.2695402814585092
41.55755189204315,0.30296530529136567,0.2695402814585092
41.72481556435038,0.30296530529136567,0.2695402814585092
41.8927366319924,0.30296530529136567,0.2695402814585092
42.06131767872586,0.30296530529136567,0.2695402814585092
42.230561298462305,0.30296530529136567,0.2695402814585092
42.40047009530821,0.30296530529136567,0.2695402814585092
42.571046683604834,0.30296530529136567,0.2695402814585092
42.74229368796864,0.30296530529136567,0.2695402814585092
42.91421374333158,0.30296530529136567,0.2695402814585092
43.086809494981665,0.30296530529136567,0.2695402814585092
43.26008359860365,0.30296530529136567,0.2695402814585092
43.43403872031994,0.30296530529136567,0.2695402814585092
43.60867753673156,0.30296530529136567,0.2695402814585092
43.78400273495937,0.30296530529136567,0.2695402814585092
43.96001701268541,0.30296530529136567,0.2695402814585092
44.13672307819441,0.3057901640484278,0.3205670951971874
44.31412365041541,0.3057901640484278,0.3205670951971874
44.492221458963684,0.3057901640484278,0.3205670951971874
44.67101924418269,0.3057901640484278,0.3205670951971874
44.85051975718623,0.3057901640484278,0.3205670951971874
45.03072575990078,0.3485665966553689,0.3205670951971874
45.211640025108025,0.3485665966553689,0.3205670951971874
45.39326533648748,0.3485665966553689,0.3205670951971874
45.57560448865934,0.3485665966553689,0.3205670951971874
45.75866028722746,0.3485665966553689,0.3205670951971874
45.94243554882258,0.3485665966553689,0.3205670951971874
46.126933101145596,0.3485665966553689,0.3205670951971874
46.31215578301111,0.3485665966553689,0.3205670951971874
46.4981064443911,0.3485665966553689,0.3205670951971874
46.68478794645875,0.3485665966553689,0.3205670951971874
46.87220316163253,0.3485665966553689,0.3205670951971874
47.06035497362032,0.35497167405318886,0.3205670951971874
47.24924627746386,0.35497167405318886,0.3205670951971874
47.43887997958321,0.35497167405318886,0.3205670951971874
47.62925899782156,0.35497167405318886,0.3205670951971874
47.82038626149003,0.35497167405318886,0.3205670951971874
48.01226471141283,0.3580140005257062,0.3366400864990327
48.204897299972465,0.3580140005257062,0.3366400864990327
48.39828699115516,0.3580140005257062,0.3366400864990327
48.592436760596485,0.3580140005257062,0.3366400864990327
48.78734959562712,0.3580140005257062,0.3366400864990327
48.98302849531885,0.3580140005257062,0.3366400864990327
49.17947647053066,0.37605651748978214,0.3366400864990327
49.37669654395515,0.37605651748978214,0.3366400864990327
49.574691750164945,0.37605651748978214,0.3366400864990327
49.773465135659436,0.37605651748978214,0.3366400864990327
49.97301975891166,0.37605651748978214,0.3366400864990327
50.17335869041535,0.3891291089717859,0.3366400864990327
50.37448501273218,0.3891291089717859,0.3366400864990327
50.57640182053919,0.3891291089717859,0.3366400864990327
50.77911222067642,0.3891291089717859,0.3366400864990327
50.98261933219469,0.3891291089717859,0.3366400864990327
51.18692628640362,0.3891291089717859,0.3366400864990327
51.39203622691979,0.3891291089717859,0.3366400864990327
51.59795230971511,0.3891291089717859,0.3366400864990327
51.8046777031654,0.3891291089717859,0.3366400864990327
52.01221558809912,0.38948221631641866,0.3370436377500416
52.2205691578463,0.38948221631641866,0.3370436377500416
52.429741618287736,0.38948221631641866,0.3370436377500416
52.639736187904234,0.38948221631641866,0.3370436377500416
52.8505560978262,0.38948221631641866,0.3370436377500416
53.06220459188334,0.38976470219212483,0.3370436377500416
53.274684926654515,0.38976470219212483,0.3370436377500416
53.48800037151796,0.38976470219212483,0.3370436377500416
53.70215420870149,0.38976470219212483,0.3370436377500416
53.917149733333034,0.38976470219212483,0.3370436377500416
54.13299025349136,0.38976470219212483,0.3370436377500416
54.34967909025695,0.38976470219212483,0.3370436377500416
54.5672195777631,0.38976470219212483,0.3370436377500416
54.785615063247235,0.38976470219212483,0.3370436377500416
55.004868907102406,0.4745104649039892,0.3370436377500416
55.224984482929,0.4745104649039892,0.3370436377500416
55.44596517758663,0.4745104649039892,0.3370436377500416
55.66781439124628,0.4745104649039892,0.3370436377500416
55.89053553744259,0.4745104649039892,0.3370436377500416
56.11413204312639,0.546544363209074,0.5728632951798684
56.33860734871744,0.546544363209074,0.5728632951798684
56.563964908157374,0.546544363209074,0.5728632951798684
56.7902081889628,0.546544363209074,0.5728632951798684
57.01734067227871,0.5474859827947613,0.5728632951798684
57.24536585293201,0.5474859827947613,0.5728632951798684
57.47428723948529,0.5474859827947613,0.5728632951798684
57.70410835429084,0.5474859827947613,0.5728632951798684
57.934832733544816,0.5474859827947613,0.5728632951798684
58.16646392734167,0.5474859827947613,0.5728632951798684
58.39900549972875,0.5474859827947613,0.5728632951798684
58.632461028761185,0.5474859827947613,0.5728632951798684
58.866834106556894,0.5474859827947613,0.5728632951798684
59.102128339351864,0.5474859827947613,0.5728632951798684
59.338347347555676,0.5474859827947613,0.5728632951798684
59.575494765807164,0.5474859827947613,0.5728632951798684
59.81357424303036,0.5474859827947613,0.5728632951798684
60.052589442490635,0.5474859827947613,0.5728632951798684
60.29254404185109,0.5474859827947613,0.5728632951798684
60.5334417332291,0.5474859827947613,0.5728632951798684
60.77528622325314,0.5474859827947613,0.5728632951798684
61.01808123311986,0.5476952315915807,0.5728632951798684
61.26183049865126,0.5476952315915807,0.5728632951798684
61.50653777035224,0.5476952315915807,0.5728632951798684
61.75220681346829,0.5476952315915807,0.5728632951798684
61.99884140804342,0.5476952315915807,0.5728632951798684
62.24644534897829,0.5476952315915807,0.5728632951798684
62.49502244608868,0.5476952315915807,0.5728632951798684
62.74457652416404,0.5476952315915807,0.5728632951798684
62.995111423026366,0.5476952315915807,0.5728632951798684
63.246630997589286,0.5476952315915807,0.5728632951798684
63.499139117917366,0.5476952315915807,0.5728632951798684
63.752639669285664,0.5476952315915807,0.5728632951798684
64.00713655223952,0.547751728766722,0.5728632951798684
64.26263368265454,0.547751728766722,0.5728632951798684
64.51913499179689,0.547751728766722,0.5728632951798684
64.7766444263837,0.547751728766722,0.5728632951798684
65.03516594864409,0.547751728766722,0.623710752806987
65.2947035363795,0.547751728766722,0.623710752806987
65.55526118302576,0.547751728766722,0.623710752806987
65.8168428977136,0.547751728766722,0.623710752806987
66.0794527053313,0.547751728766722,0.623710752806987
66.34309464658564,0.547751728766722,0.623710752806987
66.60777277806505,0.547751728766722,0.623710752806987
66.87349117230107,0.547751728766722,0.623710752806987
67.14025391783196,0.547751728766722,0.623710752806987
67.40806511926462,0.547751728766722,0.623710752806987
67.67692889733881,0.547751728766722,0.623710752806987
67.94684938898948,0.547751728766722,0.623710752806987
68.21783074741137,0.5775949946679431,0.623710752806987
68.48987714212228,0.5775949946679431,0.623710752806987
68.76299275902747,0.5775949946679431,0.623710752806987
69.03718180048405,0.5781870828070819,0.623710752806987
69.31244848536562,0.5781870828070819,0.623710752806987
69.58879704912721,0.5781870828070819,0.623710752806987
69.86623174387042,0.5781870828070819,0.623710752806987
70.14475683840884,0.5790162937388799,0.623710752806987
70.42437661833378,0.5790162937388799,0.623710752806987
70.70509538608017,0.5790162937388799,0.623710752806987
70.98691746099279,0.5790162937388799,0.623710752806987
71.26984717939264,0.663762056450744,0.7593039731459701
71.55388889464385,0.663762056450744,0.7593039731459701
71.83904697722045,0.663762056450744,0.7593039731459701
72.12532581477376,0.663762056450744,0.7593039731459701
72.41272981219987,0.663762056450744,0.7593039731459701
72.70126339170736,0.663762056450744,0.7593039731459701
72.99093099288544,0.663762056450744,0.7593039731459701
73.28173707277217,0.663762056450744,0.7593039731459701
73.57368610592309,0.663762056450744,0.7593039731459701
73.86678258448008,0.663762056450744,0.7593039731459701
74.1610310182404,0.6643135764937896,0.7593039731459701
74.45643593472619,0.6643135764937896,0.7593039731459701
74.75300187925407,0.6643135764937896,0.7593039731459701
75.05073341500507,0.6643135764937896,0.7593039731459701
75.34963512309487,0.6643135764937896,0.7593039731459701
75.64971160264429,0.6643135764937896,0.7593039731459701
75.95096747085005,0.6643135764937896,0.7593039731459701
76.25340736305577,0.6643135764937896,0.7593039731459701
76.55703593282337,0.6643135764937896,0.7593039731459701
76.86185785200462,0.6643135764937896,0.7593039731459701
77.16787781081302,0.6643135764937896,0.7593039731459701
77.47510051789605,0.6643135764937896,0.7593039731459701
77.78353070040748,0.6643135764937896,0.7593039731459701
78.09317310408024,0.6643135764937896,0.7593039731459701
78.40403249329933,0.6643135764937896,0.7593039731459701
78.71611365117522,0.6643135764937896,0.7593039731459701
79.02942137961739,0.6643135764937896,0.7593039731459701
79.34396049940827,0.6643135764937896,0.7593039731459701
79.65973585027734,0.6643135764937896,0.7593039731459701
79.97675229097564,0.6643135764937896,0.7593039731459701
80.29501469935056,0.664522825290609,0.7593039731459701
80.6145279724208,0.664522825290609,0.7593039731459701
80.93529702645188,0.664522825290609,0.7593039731459701
81.25732679703157,0.664522825290609,0.7593039731459701
81.58062223914605,0.664522825290609,0.7593039731459701
81.90518832725598,0.664522825290609,0.7593039731459701
82.23103005537315,0.664522825290609,0.7593039731459701
82.55815243713728,0.664522825290609,0.7593039731459701
82.88656050589314,0.664522825290609,0.7593039731459701
83.21625931476805,0.664522825290609,0.8073265720160265
83.54725393674958,0.664522825290609,0.8073265720160265
83.87954946476367,0.664522825290609,0.8073265720160265
84.2131510117529,0.664522825290609,0.8073265720160265
84.54806371075524,0.664522825290609,0.8073265720160265
84.88429271498303,0.664522825290609,0.8073265720160265
85.22184319790222,0.7068957066465411,0.8073265720160265
85.56072035331199,0.7068957066465411,0.8073265720160265
85.90092939542473,0.7068957066465411,0.8073265720160265
86.24247555894613,0.7068957066465411,0.8073265720160265
86.58536409915588,0.7068957066465411,0.8073265720160265
86.92960029198844,0.7068957066465411,0.8073265720160265
87.27518943411422,0.7068957066465411,0.8073265720160265
87.62213684302117,0.7068957066465411,0.8073265720160265
87.97044785709642,0.7068957066465411,0.8073265720160265
88.32012783570863,0.7068957066465411,0.8073265720160265
88.67118215929028,0.7068957066465411,0.8073265720160265
89.02361622942057,0.7068957066465411,0.8073265720160265
89.37743546890847,0.7068957066465411,0.8073265720160265
89.73264532187622,0.7068957066465411,0.8073265720160265
90.089251253843,0.7068957066465411,0.8073265720160265
90.44725875180913,0.7068957066465411,0.8073265720160265
90.80667332434044,0.7068957066465411,0.8073265720160265
91.16750050165302,0.7068957066465411,0.8073265720160265
91.52974583569838,0.7068957066465411,0.8073265720160265
91.89341490024876,0.7068957066465411,0.8073265720160265
92.25851329098295,0.7068957066465411,0.8073265720160265
92.62504662557268,0.7068957066465411,0.8073265720160265
92.99302054376824,0.7068957066465411,0.8073265720160265
93.36244070748641,0.7068957066465411,0.8073265720160265
93.73331280089636,0.7068957066465411,0.8073265720160265
94.10564253050832,0.7068957066465411,0.8073265720160265
94.47943562526015,0.7068957066465411,0.8073265720160265
94.85469783660676,0.7068957066465411,0.8073265720160265
95.23143493860735,0.7083888462752741,0.8073265720160265
95.60965272801546,0.7083888462752741,0.8073265720160265
95.98935702436697,0.7083888462752741,0.8073265720160265
96.37055367007088,0.7083888462752741,0.8073265720160265
96.75324853049788,0.7083888462752741,0.8073265720160265
97.13744749407205,0.7085434440855031,0.8087821290091691
97.52315647235991,0.7085434440855031,0.8087821290091691
97.91038140016298,0.7085434440855031,0.8087821290091691
98.29912823560747,0.7085434440855031,0.8087821290091691
98.68940296023757,0.7085434440855031,0.8087821290091691
99.08121157910595,0.7085434440855031,0.8087821290091691
99.47456012086764,0.7085434440855031,0.8087821290091691
99.8694546378713,0.7085434440855031,0.8087821290091691
100.26590120625383,0.7085434440855031,0.8087821290091691
100.66390592603243,0.7085434440855031,0.8087821290091691
101.06347492119977,0.7123834604180199,0.8087821290091691
101.46461433981725,0.7123834604180199,0.8087821290091691
101.86733035411004,0.7123834604180199,0.8087821290091691
102.27162916056199,0.7130896751072855,0.8087821290091691
102.67751698001092,0.7130896751072855,0.8087821290091691
103.08500005774441,0.7130896751072855,0.8087821290091691
103.4940846635958,0.7130896751072855,0.8087821290091691
103.90477709204077,0.7130896751072855,0.8087821290091691
104.31708366229411,0.7138975896725263,0.8087821290091691
104.73101071840696,0.7138975896725263,0.8087821290091691
105.14656462936449,0.7138975896725263,0.8223180699462402
105.56375178918381,0.7138975896725263,0.8223180699462402
105.98257861701241,0.7138975896725263,0.8223180699462402
106.40305155722692,0.7193703968402487,0.8223180699462402
106.82517707953224,0.7193703968402487,0.8223180699462402
107.24896167906115,0.7322106639178041,0.8223180699462402
107.67441187647418,0.7322106639178041,0.8223180699462402
108.10153421805997,0.7335162619352976,0.8223180699462402
108.530335275836,0.7335162619352976,0.8223180699462402
108.9608216476497,0.7335162619352976,0.8223180699462402
109.39299995727998,0.7340543302699762,0.8223180699462402
109.82687685453918,0.7340543302699762,0.8223180699462402
110.26245901537531,0.7340543302699762,0.8223180699462402
110.69975314197484,0.7340543302699762,0.8223180699462402
111.13876596286576,0.7340543302699762,0.8223180699462402
111.57950423302123,0.7340543302699762,0.8223180699462402
112.02197473396336,0.7340543302699762,0.8223180699462402
112.46618427386767,0.7340543302699762,0.8223180699462402
112.91213968766779,0.7340543302699762,0.8223180699462402
113.35984783716067,0.7340543302699762,0.8223180699462402
113.80931561111213,0.7340543302699762,0.8223180699462402
114.26054992536282,0.7340543302699762,0.8223180699462402
114.71355772293475,0.7340543302699762,0.8223180699462402
115.16834597413799,0.7344578815209851,0.8223180699462402
115.62492167667799,0.7344578815209851,0.8223180699462402
116.0832918557632,0.7344578815209851,0.8223180699462402
116.5434635642133,0.7344578815209851,0.8223180699462402
117.0054438825675,0.7344578815209851,0.8223180699462402
117.46923991919371,0.7344578815209851,0.8223180699462402
117.93485881039774,0.7344578815209851,0.8223180699462402
118.40230772053322,0.7344578815209851,0.8223180699462402
118.87159384211176,0.7344578815209851,0.8223180699462402
119.34272439591369,0.7344578815209851,0.8223180699462402
119.81570663109912,0.7344578815209851,0.8223180699462402
120.29054782531944,0.7344578815209851,0.8223180699462402
120.76725528482939,0.7344578815209851,0.8223180699462402
121.24583634459944,0.7344578815209851,0.8223180699462402
121.72629836842864,0.7344578815209851,0.8223180699462402
122.2086487490579,0.7344578815209851,0.8223180699462402
122.69289490828382,0.7344578815209851,0.8223180699462402
123.1790442970728,0.7344578815209851,0.8343237196637542
123.66710439567576,0.7344578815209851,0.8343237196637542
124.15708271374318,0.7353995011066723,0.8343237196637542
124.64898679044067,0.7353995011066723,0.8343237196637542
125.14282419456498,0.7353995011066723,0.8343237196637542
125.63860252466046,0.7353995011066723,0.8343237196637542
126.13632940913595,0.7353995011066723,0.8343237196637542
126.6360125063822,0.7353995011066723,0.8343237196637542
127.13765950488968,0.7353995011066723,0.8343237196637542
127.64127812336686,0.7353995011066723,0.8343237196637542
128.14687611085904,0.7353995011066723,0.8343237196637542
128.6544612468675,0.7353995011066723,0.8343237196637542
129.16404134146927,0.7353995011066723,0.8343237196637542
129.67562423543725,0.7353995011066723,0.8343237196637542
130.18921780036095,0.7353995011066723,0.8343237196637542
130.70482993876746,0.7353995011066723,0.8343237196637542
131.22246858424313,0.7355008433690315,0.8343237196637542
131.74214170155568,0.7355008433690315,0.8343237196637542
132.26385728677664,0.7362070580582971,0.8343237196637542
132.78762336740454,0.7362070580582971,0.8343237196637542
133.31344800248812,0.7362070580582971,0.8343237196637542
133.84133928275108,0.7362070580582971,0.8343237196637542
134.3713053307152,0.7362070580582971,0.8343668472783659
134.90335430082706,0.7362070580582971,0.8343668472783659
135.43749437958175,0.7362070580582971,0.8343668472783659
135.97373378565055,0.7362070580582971,0.8343668472783659
136.51208077000564,0.7362070580582971,0.8343668472783659
137.05254361604884,0.7362070580582971,0.8343668472783659
137.59513063973728,0.7362070580582971,0.8343668472783659
138.13985018971314,0.7362070580582971,0.8343668472783659
138.68671064743032,0.7362070580582971,0.8343668472783659
139.23572042728517,0.7362070580582971,0.8343668472783659
139.7868879767442,0.7362070580582971,0.8343668472783659
140.3402217764759,0.7362070580582971,0.8343668472783659
140.89573034047925,0.7362070580582971,0.8343668472783659
141.45342221621678,0.7362070580582971,0.8343668472783659
142.01330598474405,0.7362070580582971,0.8343668472783659
142.57539026084368,0.7362070580582971,0.8343668472783659
143.13968369315594,0.7364895439340033,0.8343668472783659
143.70619496431374,0.7364895439340033,0.8343668472783659
144.27493279107435,0.7364895439340033,0.8343668472783659
144.84590592445542,0.7364895439340033,0.8343668472783659
145.41912314986766,0.7364895439340033,0.8343668472783659
145.99459328725192,0.7364895439340033,0.8343668472783659
146.5723251912135,0.7364895439340033,0.8343668472783659
147.15232775115902,0.7364895439340033,0.8343668472783659
147.7346098914331,0.7364895439340033,0.8343668472783659
148.3191805714556,0.7364895439340033,0.8343668472783659
148.9060487858596,0.7364895439340033,0.8343668472783659
149.49522356462967,0.7364895439340033,0.8343668472783659
150.0867139732409,0.7364895439340033,0.8343668472783659
150.68052911279835,0.7364895439340033,0.8343668472783659
151.2766781201771,0.7364895439340033,0.8343668472783659
151.87517016816284,0.7364895439340033,0.8343668472783659
152.47601446559295,0.7367585781013426,0.8343668472783659
153.0792202574983,0.7367585781013426,0.8343668472783659
153.68479682524543,0.7367585781013426,0.8343668472783659
154.2927534866794,0.7392707499382709,0.8343668472783659
154.90309959626708,0.7392707499382709,0.8343668472783659
155.51584454524115,0.7405097845540752,0.8343668472783659
156.13099776174465,0.7405097845540752,0.8363336078518051
156.74856871097597,0.7405097845540752,0.8363336078518051
157.36856689533442,0.7405097845540752,0.8363336078518051
157.99100185456666,0.7405097845540752,0.8363336078518051
158.61588316591326,0.7405097845540752,0.8363336078518051
159.24322044425622,0.7405097845540752,0.8363336078518051
159.87302334226678,0.7405097845540752,0.8363336078518051
160.5053015505541,0.7405097845540752,0.8363336078518051
161.14006479781418,0.7405097845540752,0.8363336078518051
161.77732285097971,0.7405097845540752,0.8363336078518051
162.41708551537033,0.7405097845540752,0.8363336078518051
163.05936263484338,0.7405097845540752,0.8363336078518051
163.70416409194547,0.7405097845540752,0.8363336078518051
164.3514998080646,0.7970069596953184,0.8363336078518051
165.00137974358262,0.7970069596953184,0.8363336078518051
165.6538138980287,0.7970069596953184,0.8363336078518051
166.30881231023298,0.7970069596953184,0.8363336078518051
166.9663850584813,0.7970069596953184,0.8363336078518051
167.62654226067002,0.7970069596953184,0.8363336078518051
168.28929407446185,0.7970069596953184,0.8363336078518051
168.95465069744202,0.7970069596953184,0.8363336078518051
169.62262236727537,0.7970069596953184,0.8952520904991015
170.2932193618637,0.7970069596953184,0.8952520904991015
170.966451999504,0.7970069596953184,0.8952520904991015
171.64233063904717,0.7970069596953184,0.8952520904991015
172.32086568005752,0.7970069596953184,0.8952520904991015
173.00206756297257,0.8196058297518156,0.8952520904991015
173.68594676926395,0.8196058297518156,0.8952520904991015
174.37251382159846,0.8210182591303468,0.8952520904991015
175.06177928400012,0.8210182591303468,0.8952520904991015
175.75375376201265,0.8210182591303468,0.8952520904991015
176.44844790286265,0.8210182591303468,0.8952520904991015
177.1458723956235,0.8210182591303468,0.8952520904991015
177.84603797137973,0.8210182591303468,0.8952520904991015
178.5489554033922,0.8210182591303468,0.8952520904991015
179.25463550726383,0.8210182591303468,0.8952520904991015
179.96308914110605,0.8210182591303468,0.8952520904991015
180.67432720570588,0.8210182591303468,0.8952520904991015
181.38836064469353,0.821287293297686,0.8952520904991015
182.10520044471107,0.821287293297686,0.8952520904991015
182.8248576355811,0.821287293297686,0.8952520904991015
183.54734329047687,0.821287293297686,0.8991362712900619
184.27266852609222,0.821287293297686,0.8991362712900619
185.00084450281304,0.821287293297686,0.8991362712900619
185.7318824248887,0.821287293297686,0.8991362712900619
186.4657935406047,0.828745911594841,0.8991362712900619
187.2025891424554,0.828745911594841,0.8991362712900619
187.94228056731816,0.828745911594841,0.8991362712900619
188.68487919662755,0.828745911594841,0.8991362712900619
189.43039645655043,0.828745911594841,0.8991362712900619
190.17884381816197,0.828745911594841,0.8991362712900619
190.9302327976219,0.828745911594841,0.8991362712900619
191.68457495635204,0.828745911594841,0.8991362712900619
192.4418819012136,0.828745911594841,0.8991362712900619
193.20216528468697,0.828745911594841,0.8991362712900619
193.965436805049,0.828745911594841,0.8991362712900619
194.73170820655557,0.8290990189394738,0.8991362712900619
195.50099127961948,0.8290990189394738,0.8991362712900619
196.27329786099486,0.8290990189394738,0.8991362712900619
197.0486398339562,0.8290990189394738,0.8991362712900619
197.82702912848424,0.8290990189394738,0.8991362712900619
198.6084777214466,0.8290990189394738,0.8998424859793275
199.39299763678497,0.8290990189394738,0.8998424859793275
200.18060094569717,0.8290990189394738,0.8998424859793275
200.97129976682584,0.8290990189394738,0.8998424859793275
201.76510626644205,0.8290990189394738,0.8998424859793275
202.5620326586352,0.8290990189394738,0.8998424859793275
203.36209120549836,0.8290990189394738,0.8998424859793275
204.1652942173195,0.8290990189394738,0.8998424859793275
204.9716540527684,0.8290990189394738,0.8998424859793275
205.78118311908932,0.8290990189394738,0.8998424859793275
206.5938938722892,0.8290990189394738,0.8998424859793275
207.40979881733227,0.8290990189394738,0.8998424859793275
208.22891050832942,0.8290990189394738,0.8998424859793275
209.05124154873442,0.8290990189394738,0.8998424859793275
209.87680459153472,0.8290990189394738,0.8998424859793275
210.70561233944932,0.8290990189394738,0.8998424859793275
211.53767754512108,0.8290990189394738,0.8998424859793275
212.37301301131606,0.8290990189394738,0.8998424859793275
213.2116315911173,0.8290990189394738,0.8998424859793275
214.05354618812595,0.8290990189394738,0.9005487006685929
214.89876975665635,0.8290990189394738,0.9005487006685929
215.7473153019388,0.8290990189394738,0.9005487006685929
216.59919588031642,0.8290990189394738,0.9005487006685929
217.454424599449,0.8292873428566114,0.9005487006685929
218.3130146185119,0.8292873428566114,0.9005487006685929
219.17497914840135,0.8292873428566114,0.9005487006685929
220.04033145193475,0.8292873428566114,0.9005487006685929
220.90908484405765,0.8292873428566114,0.9005487006685929
221.78125269204645,0.8292873428566114,0.9005487006685929
222.65684841571505,0.8292873428566114,0.9005487006685929
223.5358854876212,0.8292873428566114,0.9005487006685929
224.4183774332737,0.8292873428566114,0.9005487006685929
225.30433783134058,0.8292873428566114,0.9005487006685929
226.1937803138581,0.8292873428566114,0.9005487006685929
227.08671856644034,0.8292873428566114,0.9005487006685929
227.9831663284899,0.8292873428566114,0.9005487006685929
228.8831373934092,0.8292873428566114,0.9005487006685929
229.7866456088129,0.8292873428566114,0.9005487006685929
230.69370487674075,0.8292873428566114,0.9005487006685929
231.60432915387165,0.8292873428566114,0.9005487006685929
232.5185324517383,0.8292873428566114,0.904903691252397
233.4363288369429,0.8292873428566114,0.904903691252397
234.35773243137345,0.8367459611537666,0.904903691252397
235.28275741242118,0.8367459611537666,0.904903691252397
236.2114180131986,0.8403540022378874,0.904903691252397
237.14372852275852,0.8413668746466296,0.904903691252397
238.07970328631396,0.8413668746466296,0.904903691252397
239.01935670545882,0.8413668746466296,0.904903691252397
239.96270323838945,0.8413668746466296,0.904903691252397
240.90975740012726,0.8413668746466296,0.904903691252397
241.86053376274182,0.8413668746466296,0.904903691252397
242.81504695557533,0.8413668746466296,0.904903691252397
243.7733116654675,0.8413668746466296,0.904903691252397
244.73534263698173,0.8413668746466296,0.904903691252397
245.7011546726318,0.8413668746466296,0.904903691252397
246.67076263310977,0.8415551985637671,0.904903691252397
247.64418143751456,0.8415551985637671,0.904903691252397
248.6214260635815,0.8415551985637671,0.904903691252397
249.6025115479129,0.8415551985637671,0.904903691252397
250.58745298620923,0.8415551985637671,0.904903691252397
251.57626553350158,0.8415551985637671,0.9052685688418508
252.5689644043847,0.8415551985637671,0.9052685688418508
253.56556487325116,0.8415551985637671,0.9052685688418508
254.56608227452645,0.8415551985637671,0.9052685688418508
255.5705320029048,0.8417569741892715,0.9052685688418508
256.5789295135861,0.8417569741892715,0.9052685688418508
257.5912903225137,0.8417569741892715,0.9052685688418508
258.6076300066133,0.8417569741892715,0.9052685688418508
259.62796420403225,0.8417569741892715,0.9052685688418508
260.6523086143806,0.8417569741892715,0.9052685688418508
261.68067899897244,0.8417569741892715,0.9052685688418508
262.7130911810684,0.8417569741892715,0.9052685688418508
263.7495610461192,0.8417569741892715,0.9052685688418508
264.7901045420098,0.8417569741892715,0.9052685688418508
265.834737679306,0.8417569741892715,0.9052685688418508
266.8834765314981,0.8417569741892715,0.9052685688418508
267.936337235252,0.8417569741892715,0.9052685688418508
268.99333599065324,0.8421100815339043,0.9052685688418508
270.05448906146063,0.8421100815339043,0.9052685688418508
271.1198127753524,0.8421100815339043,0.9052685688418508
272.189323524181,0.8421100815339043,0.9054451225141672
273.2630377642221,0.8421100815339043,0.9054451225141672
274.340972016431,0.8421100815339043,0.9054451225141672
275.42314286669347,0.8421100815339043,0.9054451225141672
276.5095669660845,0.8421100815339043,0.9054451225141672
277.60026103112085,0.8421100815339043,0.9054451225141672
278.69524184402195,0.8422984054510417,0.9054451225141672
279.7945262529643,0.8425674396183811,0.9054451225141672
280.8981311723449,0.8425674396183811,0.9054451225141672
282.00607358303694,0.8425674396183811,0.9054451225141672
283.11837053265566,0.8425674396183811,0.9054451225141672
284.2350391358164,0.8427439932906975,0.9054451225141672
285.35609657440193,0.8427439932906975,0.9054451225141672
286.4815600978229,0.8427439932906975,0.9054451225141672
287.61144702328716,0.8427439932906975,0.9054451225141672
288.74577473606223,0.8427439932906975,0.9054451225141672
289.884560689747,0.8427439932906975,0.9054451225141672
291.02782240653596,0.8427439932906975,0.9054451225141672
292.1755774774931,0.8427439932906975,0.9054451225141672
293.32784356281826,0.8427439932906975,0.9054451225141672
294.4846383921233,0.8497480999054756,0.9071938446018724
295.64597976470054,0.8497480999054756,0.9071938446018724
296.81188554980065,0.8497480999054756,0.9071938446018724
297.9823736869039,0.8497480999054756,0.9071938446018724
299.15746218599975,0.8497480999054756,0.9071938446018724
300.3371691278604,0.8497480999054756,0.9071938446018724
301.5215126643228,0.8497480999054756,0.9071938446018724
302.71051101856375,0.8497480999054756,0.9071938446018724
303.9041824853847,0.8497480999054756,0.9071938446018724
305.1025454314888,0.8497480999054756,0.9071938446018724
306.3056182957681,0.8497480999054756,0.9071938446018724
307.5134195895825,0.8497480999054756,0.9071938446018724
308.7259678970493,0.8525729586625378,0.9071938446018724
309.94328187532466,0.8525729586625378,0.9071938446018724
311.1653802548949,0.8525729586625378,0.9071938446018724
312.3922818398605,0.8525729586625378,0.9071938446018724
313.62400550822997,0.8525729586625378,0.9071938446018724
314.86057021220546,0.8525729586625378,0.9071938446018724
316.10199497847924,0.8525729586625378,0.9071938446018724
317.34829890852166,0.8525729586625378,0.9071938446018724
318.5995011788796,0.8525729586625378,0.9100187033589344
319.85562104146817,0.8525729586625378,0.9100187033589344
321.1166778238685,0.8525729586625378,0.9100187033589344
322.3826909296247,0.8525729586625378,0.9100187033589344
323.6536798385426,0.8525729586625378,0.9100187033589344
324.9296641069893,0.8525729586625378,0.9100187033589344
326.2106633681942,0.8525729586625378,0.9100187033589344
327.4966973325512,0.8525729586625378,0.9100187033589344
328.7877857879215,0.8525729586625378,0.9100187033589344
330.0839485999387,0.8525729586625378,0.9100187033589344
331.38520571231413,0.8525729586625378,0.9100187033589344
332.69157714714356,0.8525729586625378,0.9100187033589344
334.00308300521573,0.8525729586625378,0.9100187033589344
335.3197434663212,0.8525729586625378,0.9100187033589344
336.6415787895631,0.8525729586625378,0.9100187033589344
337.9686093136688,0.8525729586625378,0.9100187033589344
339.3008554573029,0.8525729586625378,0.9100187033589344
340.6383377193811,0.8525729586625378,0.9100187033589344
341.98107667938615,0.8525729586625378,0.9100187033589344
343.32909299768403,0.8525729586625378,0.9100187033589344
344.68240741584214,0.8525729586625378,0.9100187033589344
346.0410407569481,0.8525729586625378,0.9100187033589344
347.4050139259307,0.8525729586625378,0.9100187033589344
348.77434790988104,0.8525729586625378,0.9100187033589344
350.14906377837565,0.8525729586625378,0.9100187033589344
351.52918268380074,0.8525729586625378,0.9100187033589344
352.9147258616776,0.8525729586625378,0.9100187033589344
354.3057146309893,0.8525729586625378,0.9100187033589344
355.70217039450887,0.8525729586625378,0.9100187033589344
357.1041146391284,0.8525729586625378,0.9100187033589344
358.5115689361898,0.8525729586625378,0.9100187033589344
359.92455494181684,0.8525729586625378,0.9100187033589344
361.343094397248,0.8525729586625378,0.9100187033589344
362.7672091291713,0.8525729586625378,0.9100187033589344
364.19692105006015,0.8553978174196,0.9100187033589344
365.63225215851025,0.8553978174196,0.9100187033589344
367.0732245395783,0.8553978174196,0.9100187033589344
368.51986036512176,0.8553978174196,0.9100187033589344
369.97218189414,0.8553978174196,0.9100187033589344
371.43021147311686,0.8553978174196,0.9100187033589344
372.89397153636435,0.8553978174196,0.9254079907821202
374.3634846063678,0.8553978174196,0.9254079907821202
375.83877329413275,0.8553978174196,0.9254079907821202
377.3198602995325,0.8553978174196,0.9254079907821202
378.80676841165746,0.8558013686706089,0.9254079907821202
380.2995205091661,0.8558013686706089,0.9254079907821202
381.798139560636,0.8558013686706089,0.9254079907821202
383.3026486249197,0.8731055647883639,0.9254079907821202
384.8130708514953,0.8731055647883639,0.9254079907821202
386.32942948082786,0.8731055647883639,0.9254079907821202
387.8517478447215,0.8731055647883639,0.9254079907821202
389.38004936668403,0.8731055647883639,0.9254079907821202
390.91435756228174,0.8731055647883639,0.9254079907821202
392.4546960395067,0.8731055647883639,0.9254079907821202
394.00108849913465,0.873851470060668,0.9254079907821202
395.55355873509495,0.8742775029040847,0.9254079907821202
397.11213063483154,0.8742775029040847,0.9254079907821202
398.6768281796756,0.8742775029040847,0.9254079907821202
400.2476754452093,0.8742775029040847,0.9254079907821202
401.82469660164173,0.8742775029040847,0.9254079907821202
403.4079159141751,0.8742775029040847,0.9292829869884874
404.9973577433839,0.8742775029040847,0.9292829869884874
406.5930465455838,0.8742775029040847,0.9292829869884874
408.1950068732142,0.8742775029040847,0.9292829869884874
409.8032633752095,0.8742775029040847,0.9292829869884874
411.4178407973849,0.8742775029040847,0.9292829869884874
413.0387639828107,0.88173612120124,0.9292829869884874
414.6660578722009,0.88173612120124,0.9292829869884874
416.29974750429085,0.88173612120124,0.9292829869884874
417.9398580162283,0.88173612120124,0.9292829869884874
419.58641464395464,0.88173612120124,0.9292829869884874
421.2394427225986,0.88173612120124,0.9292829869884874
422.8989676868607,0.88173612120124,0.9292829869884874
424.5650150714102,0.88173612120124,0.9292829869884874
426.23761051127195,0.88173612120124,0.9292829869884874
427.91677974222716,0.88173612120124,0.9292829869884874
429.6025486012032,0.88173612120124,0.9292829869884874
431.294943026677,0.88173612120124,0.9292829869884874
432.99398905906855,0.88173612120124,0.9292829869884874
434.6997128411471,0.88173612120124,0.9292829869884874
436.4121406184279,0.8881044431360203,0.9321078457455496
438.1312987395815,0.8881044431360203,0.9321078457455496
439.85721365683366,0.8881044431360203,0.9321078457455496
441.5899119263782,0.8881044431360203,0.9321078457455496
443.3294202087793,0.8881044431360203,0.9321078457455496
445.07576526938834,0.8881044431360203,0.9321078457455496
446.82897397874905,0.8881044431360203,0.9321078457455496
448.5890733130176,0.8881044431360203,0.9321078457455496
450.356090354371,0.8881044431360203,0.9321078457455496
452.1300522914307,0.8881044431360203,0.9321078457455496
453.9109864196738,0.8882927670531579,0.9321078457455496
455.6989201418601,0.8882927670531579,0.9321078457455496
457.49388096844706,0.8882927670531579,0.9321078457455496
459.29589651801905,0.8882927670531579,0.9321078457455496
461.104994517708,0.8882927670531579,0.9321078457455496
462.92120280362207,0.8882927670531579,0.9321078457455496
464.7445493212734,0.8882927670531579,0.9321078457455496
466.5750621260083,0.8882927670531579,0.9321078457455496
468.4127693834387,0.8882927670531579,0.9321078457455496
470.25769936987575,0.8882927670531579,0.9321078457455496
472.10988047276487,0.8882927670531579,0.9324349538701306
473.9693411911223,0.8882927670531579,0.9324349538701306
475.83611013597385,0.8882927670531579,0.9324349538701306
477.7102160307951,0.8882927670531579,0.9324349538701306
479.5916877119533,0.8882927670531579,0.9324349538701306
481.4805541291511,0.8882927670531579,0.9324349538701306
483.3768443458719,0.8882927670531579,0.9324349538701306
485.2805875398273,0.8887045646999746,0.9324349538701306
487.1918130034057,0.8890310878994779,0.9324349538701306
489.1105501441232,0.8890310878994779,0.9324349538701306
491.03682848507617,0.8890310878994779,0.9324349538701306
492.9706776653954,0.8890310878994779,0.9324349538701306
494.91212744070197,0.8890310878994779,0.9324349538701306
496.8612076835656,0.8890310878994779,0.9324349538701306
498.81794838396377,0.8890310878994779,0.9324349538701306
500.7823796497434,0.8890310878994779,0.9324349538701306
502.7545317070842,0.8890310878994779,0.9324349538701306
504.73443490096344,0.8890310878994779,0.9324349538701306
506.72211969562323,0.8890310878994779,0.9324349538701306
508.717616675039,0.8890310878994779,0.9324349538701306
510.7209565433903,0.8890310878994779,0.9324349538701306
512.7321701255329,0.8890310878994779,0.9324349538701306
514.7512883674736,0.889146388256909,0.9324349538701306
516.7783423368459,0.889146388256909,0.9324349538701306
518.8133632233881,0.889146388256909,0.9324349538701306
520.8563823394236,0.889146388256909,0.9324349538701306
522.9074311203424,0.889146388256909,0.9324349538701306
524.9665411250844,0.889146388256909,0.9324349538701306
527.0337440366261,0.889146388256909,0.9324349538701306
529.1090716624667,0.889146388256909,0.9324349538701306
531.1925559351188,0.889146388256909,0.9324349538701306
533.2842289125986,0.889146388256909,0.9324349538701306
535.3841227789201,0.889146388256909,0.9324349538701306
537.4922698445897,0.889146388256909,0.9324349538701306
539.6087025471039,0.889146388256909,0.9324349538701306
541.7334534514478,0.889146388256909,0.9324349538701306
543.8665552505963,0.8892472760696614,0.9324349538701306
546.0080407660178,0.8894295250217297,0.9324349538701306
548.1579429481782,0.8894295250217297,0.9324349538701306
550.3162948770482,0.8894295250217297,0.9324349538701306
552.4831297626145,0.8894295250217297,0.9327386769371556
554.658480945385,0.8894295250217297,0.9327386769371556
556.84238189691,0.8894295250217297,0.9327386769371556
559.0348662202884,0.8894295250217297,0.9327386769371556
561.2359676506936,0.8894295250217297,0.9327386769371556
563.4457200558837,0.8896387738185493,0.9327386769371556
565.6641574367312,0.8896387738185493,0.9327386769371556
567.8913139277382,0.8896387738185493,0.9327386769371556
570.1272237975693,0.8896387738185493,0.9327386769371556
572.3719214495706,0.8896387738185493,0.9327386769371556
574.6254414223081,0.8896387738185493,0.9327386769371556
576.8878183900902,0.8896387738185493,0.9327386769371556
579.1590871635093,0.8896387738185493,0.9327386769371556
581.43928268997,0.8896387738185493,0.9327386769371556
583.7284400542345,0.8896387738185493,0.9327386769371556
586.026594478954,0.8896387738185493,0.9327386769371556
588.3337813252195,0.8896387738185493,0.9327386769371556
590.6500360930971,0.8898270977356866,0.9327386769371556
592.9753944221828,0.8898270977356866,0.9327386769371556
595.3098920921427,0.8898270977356866,0.9327386769371556
597.6535650232713,0.8898270977356866,0.9327386769371556
600.0064492770366,0.8900961319030259,0.9327386769371556
602.3685810566427,0.8903786177787323,0.9327386769371556
604.7399967075788,0.8903786177787323,0.9327386769371556
607.1207327181868,0.8903786177787323,0.9327386769371556
609.5108257202141,0.890731725123365,0.9327386769371556
611.9103124893861,0.890731725123365,0.9327386769371556
614.3192299459631,0.890731725123365,0.9327386769371556
616.7376151553175,0.8909335007488693,0.9327386769371556
619.1655053284946,0.8909335007488693,0.9327386769371556
621.602937822795,0.8909335007488693,0.9327386769371556
624.0499501423396,0.8909335007488693,0.9327386769371556
626.5065799386563,0.8914850207919148,0.9327386769371556
628.9728650112497,0.8914850207919148,0.9327386769371556
631.4488433081925,0.8914850207919148,0.9327386769371556
633.9345529266996,0.8914850207919148,0.9327386769371556
636.4300321137238,0.8914850207919148,0.9327386769371556
638.9353192665351,0.8914850207919148,0.9327386769371556
641.4504529333205,0.8914850207919148,0.9327386769371556
643.9754718137684,0.8914850207919148,0.9327386769371556
646.5104147596726,0.8914850207919148,0.9327386769371556
649.0553207755214,0.8917675066676212,0.9327386769371556
651.6102290191068,0.8917675066676212,0.9327386769371556
654.1751788021179,0.8917675066676212,0.9327386769371556
656.7502095907546,0.8917675066676212,0.9327386769371556
659.3353610063261,0.8917675066676212,0.9327386769371556
661.9306728258694,0.8917675066676212,0.9327386769371556
664.5361849827539,0.8917675066676212,0.9327386769371556
667.1519375672998,0.892120614012254,0.9327386769371556
669.7779708273943,0.892120614012254,0.9327386769371556
672.41432516911,0.892120614012254,0.9327386769371556
675.061041157328,0.892120614012254,0.9327386769371556
677.7181595163605,0.892120614012254,0.9327386769371556
680.3857211305788,0.892120614012254,0.9327386769371556
683.0637670450412,0.892120614012254,0.9327386769371556
685.7523384661259,0.892120614012254,0.9327386769371556
688.4514767621636,0.892120614012254,0.9327386769371556
691.161223464075,0.892120614012254,0.9327386769371556
693.8816202660093,0.892120614012254,0.9327386769371556
696.6127090259862,0.892120614012254,0.9327386769371556
699.3545317665396,0.892120614012254,0.9355635356942178
702.1071306753643,0.892120614012254,0.9355635356942178
704.8705481059649,0.892120614012254,0.9355635356942178
707.6448265783081,0.892120614012254,0.9355635356942178
710.4300087794763,0.892120614012254,0.9355635356942178
713.2261375643247,0.892120614012254,0.9355635356942178
716.0332559561408,0.8937684482872069,0.9355635356942178
718.851407147306,0.8937684482872069,0.9355635356942178
721.6806344999607,0.8937684482872069,0.9355635356942178
724.520981546671,0.8944746629764725,0.9355635356942178
727.372491991099,0.8944746629764725,0.9355635356942178
730.2352097086747,0.8944746629764725,0.9355635356942178
733.1091787472718,0.8944746629764725,0.9355635356942178
735.9944433278849,0.8944746629764725,0.9355635356942178
738.8910478453101,0.8944746629764725,0.9355635356942178
741.799036868828,0.8944746629764725,0.9355635356942178
744.7184551428896,0.8944746629764725,0.9355635356942178
747.6493475878049,0.8944746629764725,0.9355635356942178
750.5917593004335,0.8944746629764725,0.9355635356942178
753.5457355548795,0.8944746629764725,0.9355635356942178
756.5113218031869,0.8944746629764725,0.9355635356942178
759.4885636760399,0.8944746629764725,0.9355635356942178
762.4775069834648,0.8944746629764725,0.9355635356942178
765.4781977155344,0.8944746629764725,0.9355635356942178
768.4906820430763,0.8951102561968115,0.9355635356942178
771.5150063183828,0.8951102561968115,0.9355635356942178
774.5512170759246,0.8951102561968115,0.9355635356942178
777.599361033066,0.8956752279482237,0.9355635356942178
780.6594850907848,0.8956752279482237,0.9355635356942178
783.731636334393,0.8965664036275349,0.9355635356942178
786.8158620342622,0.8965664036275349,0.9355635356942178
789.91220964655,0.8965664036275349,0.9355635356942178
793.02072681393,0.8965664036275349,0.9355635356942178
796.1414613663284,0.8965664036275349,0.9355635356942178
799.2744613216521,0.8965664036275349,0.9355635356942178
802.4197748865381,0.8965664036275349,0.9355635356942178
805.577450457084,0.8965664036275349,0.9355635356942178
808.7475366196038,0.8965664036275349,0.9355635356942178
811.9300821513647,0.8968865029826049,0.9355635356942178
815.125136021348,0.8968865029826049,0.9355635356942178
818.3327473909923,0.8968865029826049,0.9356083747221077
821.5529656149603,0.8968865029826049,0.9356083747221077
824.7858402418877,0.8968865029826049,0.9356083747221077
828.0314210151565,0.8968865029826049,0.9356083747221077
831.2897578736489,0.8968865029826049,0.9356083747221077
834.5609009525276,0.8968865029826049,0.9356083747221077
837.8449005839951,0.8968865029826049,0.9356083747221077
841.1418072980804,0.8968865029826049,0.9356083747221077
844.451671823404,0.8968865029826049,0.9356083747221077
847.7745450879713,0.8968865029826049,0.9356083747221077
851.1104782199434,0.8968865029826049,0.9356083747221077
854.4595225484359,0.8968865029826049,0.9356083747221077
857.8217296042972,0.8968865029826049,0.9356083747221077
861.1971511209131,0.8969839119052622,0.9356083747221077
864.5858390349904,0.897302176936464,0.9356083747221077
867.9878454873689,0.8974048990730844,0.9356083747221077
871.4032228238109,0.8976248238289252,0.9356083747221077
874.8320235958189,0.8976248238289252,0.9356083747221077
878.2743005614324,0.8976248238289252,0.9356083747221077
881.7301066860514,0.8976248238289252,0.9356083747221077
885.1994951432393,0.8976248238289252,0.9361437660998971
888.6825193155537,0.8976248238289252,0.9361437660998971
892.1792327953547,0.8976248238289252,0.9361437660998971
895.6896893856426,0.8976248238289252,0.9361437660998971
899.2139431008729,0.8976248238289252,0.9361437660998971
902.7520481678002,0.8976248238289252,0.9361437660998971
906.3040590262999,0.8976248238289252,0.9361437660998971
909.870030330218,0.8976248238289252,0.9361437660998971
913.4500169482002,0.8976248238289252,0.9361437660998971
917.0440739645485,0.8976248238289252,0.9361437660998971
920.6522566800556,0.8976248238289252,0.9361437660998971
924.2746206128695,0.8976248238289252,0.9361437660998971
927.9112214993338,0.8976248238289252,0.9361437660998971
931.5621152948593,0.8976248238289252,0.9361437660998971
935.2273581747711,0.8976248238289252,0.9361437660998971
938.9070065351864,0.8976248238289252,0.9361437660998971
942.6011169938694,0.8978013775012416,0.9361437660998971
946.309746391115,0.8978013775012416,0.9361437660998971
950.0329517906108,0.8978013775012416,0.9361437660998971
953.770790480327,0.8978013775012416,0.9361437660998971
957.5233199733893,0.8978013775012416,0.9383586815135363
961.2905980089674,0.8978013775012416,0.9383586815135363
965.0726825531632,0.8978013775012416,0.9383586815135363
968.8696317999021,0.8978013775012416,0.9383586815135363
972.6815041718288,0.8978013775012416,0.9383586815135363
976.5083583212062,0.8978013775012416,0.9383586815135363
980.3502531308179,0.8978013775012416,0.9383586815135363
984.2072477148739,0.899982401071336,0.9383586815135363
988.0794014199207,0.902139141735432,0.9383586815135363
991.9667738257538,0.902139141735432,0.9383586815135363
995.8694247463349,0.9024590742587544,0.9383586815135363
999.7874142307123,0.9024590742587544,0.9383586815135363
1003.7208025639446,0.9024590742587544,0.9383586815135363
1007.6696502680282,0.9024590742587544,0.9383586815135363
1011.6340181028291,0.9024590742587544,0.9383586815135363
1015.613967067017,0.9024590742587544,0.9383586815135363
1019.6095583990045,0.9024590742587544,0.9383586815135363
1023.6208535778891,0.9024590742587544,0.9383586815135363
1027.6479143243992,0.9024590742587544,0.9383586815135363
1031.6908026018436,0.9025627737130003,0.9383586815135363
1035.7495806170655,0.9029285342708668,0.938837372321954
1039.824310821399,0.9029285342708668,0.938837372321954
1043.9150559116301,0.9029285342708668,0.938837372321954
1048.021878830962,0.9029285342708668,0.938837372321954
1052.1448427699827,0.9029285342708668,0.938837372321954
1056.2840111676383,0.9029285342708668,0.938837372321954
1060.4394477122082,0.9029285342708668,0.938837372321954
1064.6112163422852,0.9029285342708668,0.938837372321954
1068.7993812477603,0.9030322337251127,0.938837372321954
1073.004006870809,0.9038118671557994,0.938837372321954
1077.2251579068836,0.9051175479530834,0.938837372321954
1081.4628993057086,0.9051175479530834,0.938837372321954
1085.7172962722798,0.9051175479530834,0.938837372321954
1089.9884142678682,0.9051175479530834,0.938837372321954
1094.2763190110263,0.9051175479530834,0.938837372321954
1098.5810764786002,0.9051175479530834,0.938837372321954
1102.902752906744,0.9051175479530834,0.938837372321954
1107.2414147919396,0.9051175479530834,0.938837372321954
1111.5971288920198,0.9051175479530834,0.938837372321954
1115.9699622271949,0.9051175479530834,0.938837372321954
1120.3599820810841,0.9051175479530834,0.939281565295929
1124.7672560017515,0.9051175479530834,0.939281565295929
1129.191851802745,0.9051175479530834,0.939281565295929
1133.633837564139,0.9051175479530834,0.939281565295929
1138.093281633583,0.9051175479530834,0.939281565295929
1142.5702526273517,0.9051175479530834,0.939281565295929
1147.0648194314062,0.9051175479530834,0.939281565295929
1151.5770512024424,0.9051175479530834,0.939281565295929
1156.1070173689702,0.9051175479530834,0.939281565295929
1160.6547876323662,0.9051175479530834,0.939281565295929
1165.2204319679615,0.9051175479530834,0.939281565295929
1169.8040206261032,0.9051175479530834,0.939281565295929
1174.4056241332507,0.9051175479530834,0.939281565295929
1179.0253132930452,0.9051175479530834,0.939281565295929
1183.6631591874147,0.9052193446650495,0.939281565295929
1188.3192331776524,0.9054295824685235,0.939281565295929
1192.9936069055302,0.9054823835667862,0.939281565295929
1197.6863522943852,0.9054823835667862,0.939281565295929
1202.397541550242,0.9054823835667862,0.939281565295929
1207.1272471629086,0.9063441173145538,0.9398014486364743
1211.8755419071072,0.9063441173145538,0.9398014486364743
1216.6424988435772,0.9063441173145538,0.9398014486364743
1221.4281913202176,0.9063441173145538,0.9398014486364743
1226.2326929731967,0.9063441173145538,0.9398014486364743
1231.0560777281034,0.9063441173145538,0.9398014486364743
1235.8984198010678,0.9063441173145538,0.9398014486364743
1240.759793699919,0.9063441173145538,0.9398014486364743
1245.6402742253158,0.9063441173145538,0.9398014486364743
1250.5399364719137,0.9063441173145538,0.9398014486364743
1255.4588558295036,0.9063441173145538,0.9398014486364743
1260.3971079841895,0.9063441173145538,0.9398014486364743
1265.3547689195348,0.9063441173145538,0.9398014486364743
1270.3319149177496,0.9063441173145538,0.9398014486364743
1275.328622560847,0.9063441173145538,0.9398014486364743
1280.344968731838,0.9063441173145538,0.9398014486364743
1285.3810306158985,0.9063441173145538,0.9398014486364743
1290.4368857015725,0.9063441173145538,0.9398014486364743
1295.512611781949,0.9063441173145538,0.9398014486364743
1300.6082869558747,0.9063441173145538,0.9398014486364743
1305.7239896291392,0.9063441173145538,0.9398014486364743
1310.859798515699,0.9063441173145538,1.0
1316.0157926388697,0.9063441173145538,1.0
1321.1920513325622,0.9063441173145538,1.0
1326.3886542424823,0.9063441173145538,1.0
1331.6056813273772,0.9063441173145538,1.0
1336.8432128602453,0.9063441173145538,1.0
1342.1013294295915,0.9063441173145538,1.0
1347.3801119406473,0.9063441173145538,1.0
1352.6796416166353,0.9063441173145538,1.0
1358.000001,1.0,1.0


==> data/payload_cdf_log_trafficgpt10_facebook_audio2a.csv <==
x,real_cdf,synth_cdf
0.0,0.1177507585593221,0.07555555555555556
0.008856323164937632,0.1177507585593221,0.07555555555555556
0.017791080789877074,0.1177507585593221,0.07555555555555556
0.02680496751574337,0.1177507585593221,0.07555555555555556
0.03589868413542608,0.1177507585593221,0.07555555555555556
0.04507293764826307,0.1177507585593221,0.07555555555555556
0.0543284413150068,0.1177507585593221,0.07555555555555556
0.06366591471327748,0.1177507585593221,0.07555555555555556
0.07308608379350726,0.1177507585593221,0.07555555555555556
0.0825896809353799,0.1177507585593221,0.07555555555555556
0.09217744500477035,0.1177507585593221,0.07555555555555556
0.10185012141118849,0.1177507585593221,0.07555555555555556
0.11160846216573173,0.1177507585593221,0.07555555555555556
0.12145322593955081,0.1177507585593221,0.07555555555555556
0.1313851781228333,0.1177507585593221,0.07555555555555556
0.14140509088430964,0.1177507585593221,0.07555555555555556
0.15151374323128608,0.1177507585593221,0.07555555555555556
0.16171192107020935,0.1177507585593221,0.07555555555555556
0.17200041726776763,0.1177507585593221,0.07555555555555556
0.18238003171253275,0.1177507585593221,0.07555555555555556
0.19285157137714815,0.1177507585593221,0.07555555555555556
0.20341585038106785,0.1177507585593221,0.07555555555555556
0.2140736900538508,0.1177507585593221,0.07555555555555556
0.22482591899901602,0.1177507585593221,0.07555555555555556
0.23567337315846304,0.1177507585593221,0.07555555555555556
0.24661689587746297,0.1177507585593221,0.07555555555555556
0.25765733797022516,0.1177507585593221,0.07555555555555556
0.2687955577860447,0.1177507585593221,0.07555555555555556
0.28003242127603517,0.1177507585593221,0.07555555555555556
0.29136880206045335,0.1177507585593221,0.07555555555555556
0.3028055814966191,0.1177507585593221,0.07555555555555556
0.31434364874743764,0.1177507585593221,0.07555555555555556
0.32598390085052825,0.1177507585593221,0.07555555555555556
0.3377272427879651,0.1177507585593221,0.07555555555555556
0.34957458755663634,0.1177507585593221,0.07555555555555556
0.3615268562392253,0.1177507585593221,0.07555555555555556
0.37358497807582147,0.1177507585593221,0.07555555555555556
0.3857498905361647,0.1177507585593221,0.07555555555555556
0.39802253939252996,0.1177507585593221,0.07555555555555556
0.41040387879325696,0.1177507585593221,0.07555555555555556
0.4228948713369316,0.1177507585593221,0.07555555555555556
0.4354964881472238,0.1177507585593221,0.07555555555555556
0.44820970894838863,0.1177507585593221,0.07555555555555556
0.46103552214143584,0.1177507585593221,0.07555555555555556
0.4739749248809738,0.1177507585593221,0.07555555555555556
0.4870289231527344,0.1177507585593221,0.07555555555555556
0.5001985318517842,0.1177507585593221,0.07555555555555556
0.5134847748614285,0.1177507585593221,0.07555555555555556
0.5268886851328143,0.1177507585593221,0.07555555555555556
0.5404113047652372,0.1177507585593221,0.07555555555555556
0.5540536850871614,0.1177507585593221,0.07555555555555556
0.5678168867379555,0.1177507585593221,0.07555555555555556
0.5817019797503532,0.1177507585593221,0.07555555555555556
0.595710043633644,0.1177507585593221,0.07555555555555556
0.6098421674576002,0.1177507585593221,0.07555555555555556
0.6240994499371484,0.1177507585593221,0.07555555555555556
0.6384829995177892,0.1177507585593221,0.07555555555555556
0.6529939344617752,0.1177507585593221,0.07555555555555556
0.6676333829350505,0.1177507585593221,0.07555555555555556
0.6824024830949613,0.1177507585593221,0.07555555555555556
0.6973023831787439,0.1177507585593221,0.07555555555555556
0.7123342415927936,0.1177507585593221,0.07555555555555556
0.7274992270027278,0.1177507585593221,0.07555555555555556
0.7427985184242438,0.1177507585593221,0.07555555555555556
0.7582333053147835,0.1177507585593221,0.07555555555555556
0.7738047876660077,0.1177507585593221,0.07555555555555556
0.7895141760970914,0.1177507585593221,0.07555555555555556
0.8053626919488444,0.1177507585593221,0.07555555555555556
0.8213515673786651,0.1177507585593221,0.07555555555555556
0.8374820454563362,0.1177507585593221,0.07555555555555556
0.8537553802606681,0.1177507585593221,0.07555555555555556
0.8701728369769984,0.1177507585593221,0.07555555555555556
0.8867356919955549,0.1177507585593221,0.07555555555555556
0.9034452330106898,0.1177507585593221,0.07555555555555556
0.9203027591209925,0.1177507585593221,0.07555555555555556
0.9373095809302895,0.1177507585593221,0.07555555555555556
0.954467020649538,0.1177507585593221,0.07555555555555556
0.9717764121996232,0.1177507585593221,0.07555555555555556
0.9892391013150643,0.1177507585593221,0.07555555555555556
1.0068564456486406,0.1177507585593221,0.07555555555555556
1.024629814876943,0.1177507585593221,0.07555555555555556
1.0425605908068611,0.1177507585593221,0.07555555555555556
1.0606501674830127,0.1177507585593221,0.07555555555555556
1.078899951296125,0.1177507585593221,0.07555555555555556
1.0973113610923766,0.1177507585593221,0.07555555555555556
1.1158858282837059,0.1177507585593221,0.07555555555555556
1.1346247969590981,0.1177507585593221,0.07555555555555556
1.1535297239968572,0.1177507585593221,0.07555555555555556
1.1726020791778724,0.1177507585593221,0.07555555555555556
1.191843345299887,0.1177507585593221,0.07555555555555556
1.2112550182927808,0.1177507585593221,0.07555555555555556
1.2308386073348716,0.1177507585593221,0.07555555555555556
1.2505956349702487,0.1177507585593221,0.07555555555555556
1.2705276372271432,0.1177507585593221,0.07555555555555556
1.2906361637373491,0.1177507585593221,0.07555555555555556
1.3109227778567,0.1177507585593221,0.07555555555555556
1.3313890567866142,0.1177507585593221,0.07555555555555556
1.3520365916967159,0.1177507585593221,0.07555555555555556
1.3728669878485404,0.1177507585593221,0.07555555555555556
1.3938818647203393,0.1177507585593221,0.07555555555555556
1.4150828561329862,0.1177507585593221,0.07555555555555556
1.4364716103770003,0.1177507585593221,0.07555555555555556
1.458049790340695,0.1177507585593221,0.07555555555555556
1.4798190736394594,0.1177507585593221,0.07555555555555556
1.5017811527461868,0.1177507585593221,0.07555555555555556
1.5239377351228574,0.1177507585593221,0.07555555555555556
1.5462905433532859,0.1177507585593221,0.07555555555555556
1.5688413152770473,0.1177507585593221,0.07555555555555556
1.5915918041245842,0.1177507585593221,0.07555555555555556
1.6145437786535153,0.1177507585593221,0.07555555555555556
1.6376990232861481,0.1177507585593221,0.07555555555555556
1.6610593382482104,0.1177507585593221,0.07555555555555556
1.6846265397088116,0.1177507585593221,0.07555555555555556
1.7084024599216412,0.1177507585593221,0.07555555555555556
1.7323889473674194,0.1177507585593221,0.07555555555555556
1.756587866897609,0.1177507585593221,0.07555555555555556
1.7810010998794006,0.1177507585593221,0.07555555555555556
1.8056305443419791,0.1177507585593221,0.07555555555555556
1.8304781151240919,0.1177507585593221,0.07555555555555556
1.855545744022914,0.1177507585593221,0.07555555555555556
1.8808353799442434,0.1177507585593221,0.07555555555555556
1.9063489890540153,0.1177507585593221,0.07555555555555556
1.9320885549311677,0.1177507585593221,0.07555555555555556
1.9580560787218528,0.1177507585593221,0.07555555555555556
1.984253579295022,0.1177507585593221,0.07555555555555556
2.01068309339938,0.1177507585593221,0.07555555555555556
2.0373466758217393,0.1177507585593221,0.07555555555555556
2.0642463995467657,0.1177507585593221,0.07555555555555556
2.091384355918149,0.1177507585593221,0.07555555555555556
2.1187626548011926,0.1177507585593221,0.07555555555555556
2.1463834247468503,0.1177507585593221,0.07555555555555556
2.174248813157212,0.1177507585593221,0.07555555555555556
2.202360986452452,0.1177507585593221,0.07555555555555556
2.2307221302392635,0.1177507585593221,0.07555555555555556
2.259334449480778,0.1177507585593221,0.07555555555555556
2.288200168667994,0.1177507585593221,0.07555555555555556
2.31732153199272,0.1177507585593221,0.07555555555555556
2.3467008035220536,0.1177507585593221,0.07555555555555556
2.376340267374401,0.1177507585593221,0.07555555555555556
2.406242227897061,0.1177507585593221,0.07555555555555556
2.436409009845374,0.1177507585593221,0.07555555555555556
2.4668429585634684,0.1177507585593221,0.07555555555555556
2.4975464401665946,0.1177507585593221,0.07555555555555556
2.5285218417250874,0.1177507585593221,0.07555555555555556
2.5597715714499456,0.1177507585593221,0.07555555555555556
2.5912980588800645,0.1177507585593221,0.07555555555555556
2.623103755071119,0.1177507585593221,0.07555555555555556
2.655191132786128,0.1177507585593221,0.07555555555555556
2.6875626866876963,0.1177507585593221,0.07555555555555556
2.7202209335319685,0.1177507585593221,0.07555555555555556
2.753168412364294,0.1177507585593221,0.07555555555555556
2.786407684716628,0.1177507585593221,0.07555555555555556
2.819941334806682,0.1177507585593221,0.07555555555555556
2.8537719697388324,0.1177507585593221,0.07555555555555556
2.8879022197068185,0.1177507585593221,0.07555555555555556
2.9223347381982197,0.1177507585593221,0.07555555555555556
2.9570722022007647,0.1177507585593221,0.07555555555555556
2.992117312410446,0.1177507585593221,0.07555555555555556
3.027472793441495,0.1177507585593221,0.07555555555555556
3.063141394038207,0.1177507585593221,0.07555555555555556
3.0991258872886447,0.1177507585593221,0.07555555555555556
3.1354290708402344,0.1177507585593221,0.07555555555555556
3.1720537671172737,0.1177507585593221,0.07555555555555556
3.209002823540359,0.1177507585593221,0.07555555555555556
3.246279112747768,0.1177507585593221,0.07555555555555556
3.283885532818786,0.1177507585593221,0.07555555555555556
3.321825007499031,0.1177507585593221,0.07555555555555556
3.360100486427751,0.1177507585593221,0.07555555555555556
3.398714945367157,0.1177507585593221,0.07555555555555556
3.4376713864337693,0.1177507585593221,0.07555555555555556
3.476972838331824,0.1177507585593221,0.07555555555555556
3.5166223565887393,0.1177507585593221,0.07555555555555556
3.5566230237926706,0.1177507585593221,0.07555555555555556
3.5969779498321746,0.1177507585593221,0.07555555555555556
3.63769027213798,0.1177507585593221,0.07555555555555556
3.678763155926922,0.1177507585593221,0.07555555555555556
3.720199794448014,0.1177507585593221,0.07555555555555556
3.762003409230718,0.1177507585593221,0.07555555555555556
3.8041772503353997,0.1177507585593221,0.07555555555555556
3.8467245966060117,0.1177507585593221,0.07555555555555556
3.889648755925006,0.1177507585593221,0.07555555555555556
3.932953065470514,0.1177507585593221,0.07555555555555556
3.97664089197579,0.1177507585593221,0.07555555555555556
4.020715631990972,0.1177507585593221,0.07555555555555556
4.065180712147137,0.1177507585593221,0.07555555555555556
4.110039589422721,0.1177507585593221,0.07555555555555556
4.1552957514122735,0.1177507585593221,0.07555555555555556
4.2009527165976115,0.1177507585593221,0.07555555555555556
4.247014034621359,0.1177507585593221,0.07555555555555556
4.29348328656293,0.1177507585593221,0.07555555555555556
4.340364085216927,0.1177507585593221,0.07555555555555556
4.3876600753740345,0.1177507585593221,0.07555555555555556
4.435374934104379,0.1177507585593221,0.07555555555555556
4.4835123710434095,0.1177507585593221,0.07555555555555556
4.532076128680304,0.1177507585593221,0.07555555555555556
4.581069982648933,0.1177507585593221,0.07555555555555556
4.630497742021405,0.1177507585593221,0.07555555555555556
4.6803632496041985,0.1177507585593221,0.07555555555555556
4.730670382236928,0.1177507585593221,0.07555555555555556
4.781423051093755,0.1177507585593221,0.07555555555555556
4.832625201987462,0.1177507585593221,0.07555555555555556
4.884280815676222,0.1177507585593221,0.07555555555555556
4.936393908173094,0.1177507585593221,0.07555555555555556
4.988968531058241,0.1177507585593221,0.07555555555555556
5.0420087717939355,0.1177507585593221,0.07555555555555556
5.095518754042329,0.1177507585593221,0.07555555555555556
5.1495026379860676,0.1177507585593221,0.07555555555555556
5.203964620651707,0.1177507585593221,0.07555555555555556
5.25890893623604,0.1177507585593221,0.07555555555555556
5.314339856435261,0.1177507585593221,0.07555555555555556
5.370261690777098,0.1177507585593221,0.07555555555555556
5.426678786955842,0.1177507585593221,0.07555555555555556
5.483595531170373,0.1177507585593221,0.07555555555555556
5.541016348465162,0.1177507585593221,0.07555555555555556
5.59894570307431,0.1177507585593221,0.07555555555555556
5.657388098768614,0.1177507585593221,0.07555555555555556
5.7163480792057175,0.1177507585593221,0.07555555555555556
5.775830228283372,0.1177507585593221,0.07555555555555556
5.835839170495802,0.1177507585593221,0.07555555555555556
5.896379571293252,0.1177507585593221,0.07555555555555556
5.957456137444699,0.1177507585593221,0.07555555555555556
6.019073617403789,0.12003224004080358,0.07555555555555556
6.081236801678004,0.12003224004080358,0.07555555555555556
6.143950523201115,0.12003224004080358,0.07555555555555556
6.207219657708908,0.12003224004080358,0.07555555555555556
6.27104912411827,0.12003224004080358,0.07555555555555556
6.335443884909597,0.12003224004080358,0.07555555555555556
6.400408946512621,0.12003224004080358,0.07555555555555556
6.465949359695635,0.12003224004080358,0.07555555555555556
6.5320702199581575,0.12003224004080358,0.07555555555555556
6.598776667927109,0.12003224004080358,0.07555555555555556
6.666073889756459,0.12003224004080358,0.07555555555555556
6.733967117530435,0.12003224004080358,0.07555555555555556
6.802461629670285,0.12003224004080358,0.07555555555555556
6.87156275134467,0.12003224004080358,0.07555555555555556
6.941275854883666,0.12003224004080358,0.07555555555555556
7.011606360196431,0.12003224004080358,0.07555555555555556
7.0825597351926,0.12003224004080358,0.07555555555555556
7.1541414962073775,0.12003224004080358,0.07555555555555556
7.226357208430421,0.12003224004080358,0.07555555555555556
7.299212486338494,0.12003224004080358,0.07555555555555556
7.372712994131992,0.12003224004080358,0.07555555555555556
7.446864446175296,0.12003224004080358,0.07555555555555556
7.52167260744105,0.12003224004080358,0.07555555555555556
7.597143293958343,0.12003224004080358,0.07555555555555556
7.673282373264914,0.12003224004080358,0.07555555555555556
7.750095764863304,0.12003224004080358,0.07555555555555556
7.827589440681089,0.12003224004080358,0.07555555555555556
7.9057694255351505,0.12003224004080358,0.07555555555555556
7.984641797600109,0.12003224004080358,0.07555555555555556
8.064212688880861,0.12003224004080358,0.07555555555555556
8.144488285689322,0.12003224004080358,0.07555555555555556
8.225474829125371,0.12003224004080358,0.07555555555555556
8.307178615562103,0.12003224004080358,0.07555555555555556
8.389605997135316,0.12003224004080358,0.07555555555555556
8.472763382237385,0.12003224004080358,0.07555555555555556
8.556657236015466,0.12003224004080358,0.07555555555555556
8.64129408087416,0.12003224004080358,0.07555555555555556
8.726680496982583,0.12003224004080358,0.07555555555555556
8.812823122785957,0.12003224004080358,0.07555555555555556
8.89972865552172,0.12003224004080358,0.07555555555555556
8.987403851740213,0.12003224004080358,0.07555555555555556
9.07585552782997,0.12003224004080358,0.07555555555555556
9.165090560547654,0.12003224004080358,0.07555555555555556
9.25511588755272,0.12003224004080358,0.07555555555555556
9.345938507946773,0.12003224004080358,0.07555555555555556
9.437565482817725,0.12003224004080358,0.07555555555555556
9.530003935788756,0.12003224004080358,0.07555555555555556
9.623261053572165,0.12003224004080358,0.07555555555555556
9.717344086528094,0.12003224004080358,0.07555555555555556
9.812260349228225,0.12003224004080358,0.07555555555555556
9.90801722102443,0.12003224004080358,0.07555555555555556
10.004622146622525,0.12003224004080358,0.07555555555555556
10.102082636661043,0.12003224004080358,0.07555555555555556
10.20040626829516,0.12003224004080358,0.07555555555555556
10.299600685785773,0.12003224004080358,0.07555555555555556
10.399673601093841,0.12003224004080358,0.07555555555555556
10.500632794479936,0.12003224004080358,0.07555555555555556
10.602486115109134,0.12003224004080358,0.07555555555555556
10.70524148166124,0.12003224004080358,0.07555555555555556
10.808906882946465,0.12003224004080358,0.07555555555555556
10.913490378526499,0.12003224004080358,0.07555555555555556
11.019000099341103,0.12003224004080358,0.07555555555555556
11.125444248340283,0.12003224004080358,0.07555555555555556
11.232831101122018,0.12003224004080358,0.07555555555555556
11.341169006575658,0.12003224004080358,0.07555555555555556
11.450466387531003,0.12003224004080358,0.07555555555555556
11.560731741413171,0.12003224004080358,0.07555555555555556
11.671973640903214,0.12003224004080358,0.07555555555555556
11.784200734604628,0.12003224004080358,0.07555555555555556
11.897421747715718,0.12003224004080358,0.07555555555555556
12.011645482707982,0.12003224004080358,0.07555555555555556
12.126880820010443,0.12003224004080358,0.07555555555555556
12.243136718700082,0.12003224004080358,0.07555555555555556
12.360422217198341,0.12003224004080358,0.07555555555555556
12.478746433973859,0.12003224004080358,0.07555555555555556
12.598118568251381,0.12003224004080358,0.07555555555555556
12.718547900726959,0.12003224004080358,0.07555555555555556
12.840043794289471,0.12003224004080358,0.07555555555555556
12.962615694748587,0.12003224004080358,0.07555555555555556
13.086273131569115,0.12003224004080358,0.07555555555555556
13.211025718611868,0.12003224004080358,0.07555555555555556
13.336883154881132,0.12003224004080358,0.07555555555555556
13.46385522527871,0.12003224004080358,0.07555555555555556
13.591951801364655,0.12003224004080358,0.07555555555555556
13.721182842124731,0.12003224004080358,0.07555555555555556
13.851558394744721,0.12003224004080358,0.07555555555555556
13.983088595391521,0.12003224004080358,0.07555555555555556
14.115783670001205,0.12003224004080358,0.07555555555555556
14.24965393507402,0.12003224004080358,0.07555555555555556
14.384709798476498,0.12003224004080358,0.07555555555555556
14.520961760250586,0.12003224004080358,0.07555555555555556
14.65842041343001,0.12003224004080358,0.07555555555555556
14.7970964448638,0.12003224004080358,0.07555555555555556
14.9370006360472,0.12003224004080358,0.07555555555555556
15.078143863959848,0.12003224004080358,0.07555555555555556
15.220537101911441,0.12003224004080358,0.07555555555555556
15.364191420394828,0.12003224004080358,0.07555555555555556
15.509117987946743,0.12003224004080358,0.07555555555555556
15.655328072016081,0.12003224004080358,0.07555555555555556
15.80283303983992,0.12003224004080358,0.07555555555555556
15.951644359327231,0.12003224004080358,0.07555555555555556
16.101773599950523,0.12003224004080358,0.07555555555555556
16.25323243364529,0.12003224004080358,0.07555555555555556
16.406032635717434,0.12003224004080358,0.07555555555555556
16.560186085758797,0.12003224004080358,0.07555555555555556
16.715704768570717,0.12003224004080358,0.07555555555555556
16.872600775095812,0.12003224004080358,0.07555555555555556
17.03088630335797,0.12003224004080358,0.07555555555555556
17.190573659410756,0.12003224004080358,0.07555555555555556
17.351675258294097,0.12003224004080358,0.07555555555555556
17.514203624999546,0.12003224004080358,0.07555555555555556
17.678171395444,0.12003224004080358,0.07555555555555556
17.843591317452145,0.12003224004080358,0.07555555555555556
18.01047625174751,0.12004485435805366,0.07555555555555556
18.178839172952365,0.12004485435805366,0.07555555555555556
18.348693170596395,0.12004485435805366,0.07555555555555556
18.520051450134414,0.12004485435805366,0.07555555555555556
18.69292733397301,0.12004485435805366,0.07555555555555556
18.86733426250632,0.12004485435805366,0.07555555555555556
19.04328579516091,0.12004485435805366,0.07555555555555556
19.220795611450054,0.12004485435805366,0.07555555555555556
19.399877512037214,0.12004485435805366,0.07555555555555556
19.58054541980896,0.12004485435805366,0.07555555555555556
19.76281338095746,0.12004485435805366,0.07555555555555556
19.94669556607251,0.12004485435805366,0.07555555555555556
20.13220627124322,0.12004485435805366,0.07555555555555556
20.31935991916947,0.12004485435805366,0.07555555555555556
20.508171060283253,0.12004485435805366,0.07555555555555556
20.698654373879876,0.12004485435805366,0.07555555555555556
20.890824669259253,0.12004485435805366,0.07555555555555556
21.084696886877197,0.12004485435805366,0.07555555555555556
21.280286099507073,0.12004485435805366,0.07555555555555556
21.47760751341157,0.12004485435805366,0.07555555555555556
21.67667646952498,0.12004485435805366,0.07555555555555556
21.87750844464583,0.12004485435805366,0.07555555555555556
22.0801190526402,0.14004485435805367,0.07555555555555556
22.284524045655616,0.14004485435805367,0.07555555555555556
22.490739315345706,0.14004485435805367,0.07555555555555556
22.698780894105713,0.14004485435805367,0.07555555555555556
22.908664956318958,0.14004485435805367,0.07555555555555556
23.120407819614336,0.14005746867530375,0.09555555555555556
23.334025946134936,0.14005746867530375,0.09555555555555556
23.549535943817883,0.14005746867530375,0.09555555555555556
23.766954567685584,0.14005746867530375,0.09555555555555556
23.986298721148344,0.14005746867530375,0.09555555555555556
24.207585457318498,0.14018361184780453,0.09555555555555556
24.43083198033629,0.14018361184780453,0.09555555555555556
24.656055646707376,0.14018361184780453,0.09555555555555556
24.883273966652247,0.14018361184780453,0.09555555555555556
25.112504605467535,0.14018361184780453,0.09555555555555556
25.343765384899474,0.14018361184780453,0.09555555555555556
25.577074284529438,0.14018361184780453,0.09555555555555556
25.812449443171793,0.14018361184780453,0.09555555555555556
26.049909160284074,0.14018361184780453,0.09555555555555556
26.289471897389753,0.14018361184780453,0.09555555555555556
26.531156279513517,0.14018361184780453,0.09555555555555556
26.774981096629297,0.14018361184780453,0.09555555555555556
27.020965305121077,0.14018361184780453,0.09555555555555556
27.269128029256734,0.14018361184780453,0.09555555555555556
27.519488562674823,0.14018361184780453,0.09555555555555556
27.772066369884623,0.14018361184780453,0.09555555555555556
28.02688108777935,0.1668502785144712,0.1622222222222222
28.28395252716294,0.1668502785144712,0.1622222222222222
28.543300674290183,0.1668502785144712,0.1622222222222222
28.804945692420628,0.1668502785144712,0.1622222222222222
29.068907923386114,0.1679613896255823,0.1622222222222222
29.335207889172374,0.1679613896255823,0.1622222222222222
29.60386629351446,0.1679613896255823,0.1622222222222222
29.87490402350636,0.1679613896255823,0.1622222222222222
30.148342151224963,0.17462805629224895,0.1622222222222222
30.424201935368256,0.17462805629224895,0.1622222222222222
30.702504822908146,0.17462805629224895,0.1622222222222222
30.983272450757813,0.17462805629224895,0.1622222222222222
31.266526647453965,0.17489472295891562,0.1622222222222222
31.552289434853886,0.17489472295891562,0.1622222222222222
31.840583029847547,0.17489472295891562,0.1622222222222222
32.13142984608484,0.22156138962558225,0.1622222222222222
32.42485249571823,0.22156138962558225,0.1622222222222222
32.72087379116067,0.22156138962558225,0.1622222222222222
33.01951674685928,0.22822805629224893,0.1622222222222222
33.32080458108447,0.22822805629224893,0.1622222222222222
33.62476071773522,0.22822805629224893,0.1622222222222222
33.93140878816012,0.22822805629224893,0.1622222222222222
34.24077263299462,0.38822805629224894,0.4822222222222223
34.552876304014504,0.38822805629224894,0.4822222222222223
34.867744066005905,0.38822805629224894,0.4822222222222223
35.18540039865174,0.40156138962558224,0.4822222222222223
35.50586999843486,0.40156138962558224,0.4822222222222223
35.8291777805582,0.40156138962558224,0.4822222222222223
36.15534888088175,0.40156138962558224,0.4822222222222223
36.484408657876855,0.40156138962558224,0.4822222222222223
36.8163826945976,0.40156138962558224,0.4822222222222223
37.151296800669904,0.40933916740336007,0.4822222222222223
37.489177014298086,0.40933916740336007,0.4822222222222223
37.83004960428921,0.40933916740336007,0.4822222222222223
38.173941072095346,0.4106805815447742,0.4822222222222223
38.520878153874044,0.4106805815447742,0.4822222222222223
38.87088782256687,0.4106805815447742,0.4822222222222223
39.22399728999651,0.4106805815447742,0.4822222222222223
39.580234008982295,0.4106805815447742,0.4822222222222223
39.93962567547463,0.4106805815447742,0.4822222222222223
40.30220023070821,0.4317916926558853,0.4822222222222223
40.667985863374334,0.4317916926558853,0.4822222222222223
41.037011011812424,0.438458359322552,0.57
41.40930436622107,0.438458359322552,0.57
41.78489487088852,0.438458359322552,0.57
42.163811726443,0.47953310679729944,0.57
42.54608439212291,0.47953310679729944,0.57
42.93174258806719,0.47953310679729944,0.57
43.32081629762598,0.48064421790841055,0.57
43.71333576969158,0.48064421790841055,0.57
44.10933152105033,0.5039046954735239,0.57
44.50883433875505,0.5039046954735239,0.57
44.91187528251869,0.5039046954735239,0.57
45.318485687128984,0.5053805705917831,0.57
45.728697164884736,0.5053805705917831,0.57
46.14254160805345,0.5075150663778918,0.57
46.56005119135091,0.5075150663778918,0.57
46.98125837444248,0.5075150663778918,0.57
47.40619590446691,0.5348376775415625,0.57
47.834896818582145,0.5348376775415625,0.57
48.26739444653391,0.5348376775415625,0.57
48.703722413246865,0.5348376775415625,0.57
49.143914641438926,0.5348376775415625,0.5833333333333334
49.58800535425855,0.5348376775415625,0.5833333333333334
50.03602907794547,0.5352417179456029,0.5833333333333334
50.488020644514904,0.5352417179456029,0.5833333333333334
50.944015194465706,0.5352417179456029,0.5833333333333334
51.404048179512344,0.5356457583496433,0.5833333333333334
51.86815536534106,0.5356457583496433,0.5833333333333334
52.336372834390644,0.5356457583496433,0.5833333333333334
52.8087369886576,0.5356457583496433,0.5833333333333334
53.285284552526306,0.5381109903800927,0.5833333333333334
53.766052575624045,0.5381109903800927,0.5833333333333334
54.25107843570178,0.5381109903800927,0.5833333333333334
54.74039984153966,0.5381109903800927,0.5833333333333334
55.23405483587917,0.5381109903800927,0.5833333333333334
55.732081798380534,0.5381109903800927,0.5833333333333334
56.23451944860666,0.5387816974507998,0.5833333333333334
56.741406849033424,0.5387816974507998,0.5833333333333334
57.2527834080866,0.5387943117680499,0.5833333333333334
57.768688883205726,0.5387943117680499,0.5833333333333334
58.28916338393512,0.5387948929944376,0.5833333333333334
58.81424737504203,0.5387948929944376,0.5833333333333334
59.34398167966292,0.5387948929944376,0.5833333333333334
59.87840748247708,0.5387948929944376,0.5833333333333334
60.41756633290864,0.5390615596611041,0.5833333333333334
60.96150014835687,0.5390615596611041,0.5833333333333334
61.51025121745504,0.5391762509691304,0.5833333333333334
62.06386220335831,0.5391762509691304,0.5833333333333334
62.622376147060336,0.5391762509691304,0.5833333333333334
63.185836470739915,0.5397190488629217,0.5833333333333334
63.75428698113662,0.5397190488629217,0.5833333333333334
64.32777187295667,0.5404926611849209,0.5833333333333334
64.90633573230889,0.5404926611849209,0.5833333333333334
65.4900235401711,0.5404926611849209,0.5833333333333334
66.07888067588715,0.5404926611849209,0.5833333333333334
66.67295292069515,0.5404926611849209,0.5833333333333334
67.27228646128643,0.540505275502171,0.5833333333333334
67.87692789339677,0.540505275502171,0.5833333333333334
68.48692422542878,0.540505275502171,0.5833333333333334
69.1023228821067,0.5467362123213432,0.5833333333333334
69.72317170816343,0.5467362123213432,0.5833333333333334
70.3495189720603,0.5474627453059406,0.5833333333333334
70.98141336973971,0.5474627453059406,0.5833333333333334
71.61890402841114,0.5474753596231907,0.5977777777777779
72.26204051037033,0.547525816892191,0.5977777777777779
72.91087281685292,0.547525816892191,0.5977777777777779
73.56545139192156,0.5475384312094411,0.5977777777777779
74.22582712638786,0.5475510455266912,0.5977777777777779
74.89205136176886,0.5475510455266912,0.5977777777777779
75.56417589427873,0.5475636598439413,0.5977777777777779
76.24225297885565,0.5708115230918046,0.5977777777777779
76.92633533322426,0.5708115230918046,0.5977777777777779
77.61647614199458,0.5708493660435549,0.5977777777777779
78.31272906079668,0.5708619803608049,0.5977777777777779
79.01514822045223,0.5709124376298053,0.5977777777777779
79.72378823118294,0.5709124376298053,0.5977777777777779
80.43870418685626,0.571179104296472,0.5977777777777779
81.15995166926882,0.5714709995976388,0.5977777777777779
81.88758675246757,0.5714709995976388,0.5977777777777779
82.62166600710923,0.5914709995976388,0.5977777777777779
83.36224650485866,0.5914709995976388,0.5977777777777779
84.1093858228258,0.5914709995976388,0.5977777777777779
84.8631420480421,0.5914709995976388,0.5977777777777779
85.62357378197649,0.5920569470008826,0.5977777777777779
86.39074014509148,0.5920569470008826,0.6477777777777778
87.16470078143949,0.5923236136675493,0.6477777777777778
87.94551586330002,0.5923236136675493,0.6477777777777778
88.73324609585748,0.5923236136675493,0.6477777777777778
89.52795272192127,0.5923236136675493,0.6477777777777778
90.32969752668679,0.6056569470008827,0.6477777777777778
91.13854284253912,0.6056701425445205,0.6477777777777778
91.95455155389908,0.6056701425445205,0.6477777777777778
92.77778710211226,0.6056701425445205,0.6477777777777778
93.60831349038136,0.6056701425445205,0.6477777777777778
94.44619528874189,0.6190034758778538,0.6477777777777778
95.29149763908273,0.6190034758778538,0.6477777777777778
96.14428626021027,0.6190034758778538,0.6477777777777778
97.00462745295789,0.6390034758778538,0.6477777777777778
97.87258810534058,0.6390034758778538,0.6477777777777778
98.74823569775523,0.6390034758778538,0.6477777777777778
99.63163830822691,0.6390034758778538,0.6477777777777778
100.52286461770177,0.6390034758778538,0.6477777777777778
101.42198391538633,0.6390034758778538,0.6477777777777778
102.32906610413502,0.6390034758778538,0.6477777777777778
103.24418170588444,0.6390034758778538,0.6822222222222222
104.16740186713622,0.6630346596330281,0.6822222222222222
105.09879836448843,0.6697013262996948,0.6822222222222222
106.0384436102159,0.6697827612305208,0.6822222222222222
106.9864106578999,0.6697827612305208,0.6822222222222222
107.94277320810801,0.6700441991390176,0.6822222222222222
108.90760561412351,0.6700476864973436,0.6822222222222222
109.88098288772669,0.6700476864973436,0.6822222222222222
110.8629807050263,0.6700603008145937,0.6822222222222222
111.85367541234318,0.6700603008145937,0.6822222222222222
112.85314403214586,0.6700603008145937,0.6822222222222222
113.86146426903872,0.6700603008145937,0.6822222222222222
114.87871451580335,0.6700603008145937,0.6822222222222222
115.90497385949284,0.6700603008145937,0.6822222222222222
116.94032208758108,0.6700603008145937,0.6822222222222222
117.98483969416552,0.6700603008145937,0.6822222222222222
119.03860788622534,0.6700729151318437,0.6822222222222222
120.10170858993496,0.6700981437663439,0.6822222222222222
121.17422445703352,0.6700981437663439,0.6822222222222222
122.25623887125062,0.6700981437663439,0.6822222222222222
123.34783595478926,0.6705613811973233,0.6822222222222222
124.44910057486551,0.6705613811973233,0.6822222222222222
125.56011835030726,0.6705613811973233,0.6822222222222222
126.68097565821033,0.6708292103167653,0.6822222222222222
127.81175964065396,0.6708292103167653,0.6822222222222222
128.95255821147583,0.6708292103167653,0.6822222222222222
130.10346006310704,0.6708292103167653,0.6822222222222222
131.2645546734674,0.6708292103167653,0.6822222222222222
132.43593231292226,0.6708292103167653,0.6822222222222222
133.61768405130024,0.6708292103167653,0.6822222222222222
134.809901764974,0.6708292103167653,0.6822222222222222
136.01267814400305,0.6713625436500986,0.6822222222222222
137.2261066993399,0.6713625436500986,0.6822222222222222
138.4502817701004,0.6713625436500986,0.6822222222222222
139.685298530898,0.6713751579673487,0.6822222222222222
140.93125299924347,0.6713877722845988,0.6822222222222222
142.18824204300927,0.8313877722845988,0.6822222222222222
143.45636338796146,0.8313877722845988,0.6822222222222222
144.73571562535687,0.8313877722845988,0.6822222222222222
146.02639821960847,0.8313877722845988,0.6822222222222222
147.32851151601812,0.8380544389512655,0.6822222222222222
148.64215674857815,0.8380980309303413,0.6822222222222222
149.96743604784177,0.8793105572396418,0.94
151.30445244886363,0.8793105572396418,0.94
152.65330989920963,0.902558420487505,0.94
154.01411326703933,0.9026088777565053,0.94
155.38696834925844,0.9026088777565053,0.94
156.77198187974435,0.9026088777565053,0.94
158.16926153764402,0.9026088777565053,0.94
159.57891595574586,0.9026088777565053,0.94
161.00105472892542,0.9026088777565053,0.94
162.43578842266552,0.9026088777565053,0.94
163.883228581653,0.9026088777565053,0.94
165.3434877384504,0.9026341063910055,0.94
166.81667942224493,0.9026341063910055,0.94
168.30291816767505,0.9026370125229438,0.94
169.80231952373492,0.9026370125229438,0.94
171.31500006275806,0.9027000841091942,0.94
172.84107738948023,0.9027000841091942,0.94
174.38067015018237,0.9027379270609445,0.94
175.9338980419157,0.9027379270609445,0.94
177.500881821807,0.9027379270609445,0.94
179.08174331644724,0.9027505413781945,0.94
180.67660543136304,0.9027505413781945,0.94
182.28559216057204,0.9027631556954446,0.94
183.90882859622297,0.9027631556954446,0.94
185.54644093832133,0.9027631556954446,0.94
187.19855650454005,0.9027631556954446,0.94
188.865303740119,0.9027631556954446,0.94
190.54681222785052,0.9027631556954446,0.94
192.24321269815397,0.9027631556954446,0.94
193.95463703923957,0.9027631556954446,0.94
195.68121830736217,0.9027631556954446,0.94
197.42309073716598,0.9029019131851955,0.94
199.18038975212005,0.9029523704541959,0.94
200.95325197504798,0.9029523704541959,0.94
202.74181523874904,0.9037935185076202,0.94
204.5462185967144,0.9038061328248703,0.94
206.36660233393778,0.9038061328248703,0.94
208.20310797782224,0.9038061328248703,0.94
210.05587830918313,0.9038061328248703,0.94
211.92505737334918,0.9038061328248703,0.94
213.81079049136042,0.9174313614593705,0.94
215.7132242712676,0.9174313614593705,0.94
217.63250661952952,0.9179217438672919,0.94
219.5687867525124,0.9269836444775796,0.94
221.52221520809084,0.9269836444775796,0.94
223.49294385735146,0.9269842257039672,0.94
225.48112591640034,0.9269968400212173,0.94
227.48691595827512,0.9270466528272788,0.94
229.5104699249615,0.9270466528272788,0.94
231.55194513951858,0.9270466528272788,0.94
233.61150031830897,0.9270466528272788,0.94
235.68929558333875,0.9270592671445289,0.94
237.78549247470622,0.9270592671445289,0.94
239.90025396316096,0.9270592671445289,0.94
242.03374446277445,0.9338142340319462,0.94
244.18612984372163,0.9340809006986128,0.94
246.35757744517798,0.9340940962422504,0.94
248.54825608832851,0.9340946774686381,0.94
250.75833608949335,0.9340975836005765,0.94
252.98798927336884,0.9407642502672432,0.94
255.2373889863865,0.9407642502672432,0.94
257.5067101101897,0.9407642502672432,0.9466666666666667
259.7961290752306,0.9407642502672432,0.9466666666666667
262.1058238744856,0.9411066028374104,0.9466666666666667
264.4359740772952,0.9411066028374104,0.9466666666666667
266.7867608433237,0.941686312982338,0.9466666666666667
269.15836693664403,0.941686312982338,0.9466666666666667
271.5509767399467,0.9416868942087256,0.9466666666666667
273.964776268875,0.9416868942087256,0.9466666666666667
276.3999531864869,0.9417000897523635,0.9466666666666667
278.85669681784526,0.9417253183868636,0.9466666666666667
281.335198164736,0.9417253183868636,0.9466666666666667
283.8356499205196,0.9417631613386138,0.9466666666666667
286.3582464851107,0.9417889711995016,0.9466666666666667
288.90318398009265,0.9417895524258892,0.9466666666666667
291.47066026396465,0.9418652383293897,0.9466666666666667
294.060874947525,0.9418652383293897,0.9466666666666667
296.67402940938973,0.9418652383293897,0.9466666666666667
299.31032681164845,0.9418778526466398,0.9466666666666667
301.96997211566037,0.9418904669638899,0.9466666666666667
304.6531720979888,0.9418904669638899,0.9466666666666667
307.3601353664768,0.9418904669638899,0.9466666666666667
310.09107237646623,0.9418910481902776,0.9466666666666667
312.8461954471592,0.9430021593013886,0.9466666666666667
315.62571877812536,0.9430021593013886,0.9466666666666667
318.42985846595536,0.9430147736186387,0.9466666666666667
321.25883252106007,0.9430147736186387,0.9466666666666667
324.1128608846221,0.9430147736186387,0.9466666666666667
326.9921654456937,0.9430273879358888,0.9466666666666667
329.89697005844835,0.9430405834795266,0.9466666666666667
332.8275005595847,0.943103655065777,0.9466666666666667
335.7839847858837,0.943103655065777,0.9466666666666667
338.7666525919229,0.943103655065777,0.9466666666666667
341.7757358679463,0.943103655065777,0.9466666666666667
344.8114685578921,0.9439500318773711,0.9466666666666667
347.87408667758245,0.9439976924411608,0.9466666666666667
350.96382833307155,0.9440103067584109,0.9466666666666667
354.0809337391578,0.9440103067584109,0.9466666666666667
357.22564523805954,0.9440108879847984,0.9466666666666667
360.398207318256,0.9440108879847984,0.9466666666666667
363.59886663349596,0.9440114692111862,0.9466666666666667
366.8278720219721,0.9440114692111862,0.9466666666666667
370.08547452566995,0.9440114692111862,0.9466666666666667
373.3719274098835,0.9506781358778528,0.98
376.68748618290596,0.9506781358778528,0.98
380.03240861589467,0.9506781358778528,0.98
383.40695476291154,0.9509395737863495,0.98
386.81138698114137,0.9509395737863495,0.98
390.24596995128934,0.9509395737863495,0.98
393.71097069815744,0.9509395737863495,0.98
397.2066586114065,0.9709395737863495,0.98
400.733305466499,0.9709395737863495,0.98
404.29118544582894,0.9709418986919002,0.98
407.8805751600378,0.9709418986919002,0.98
411.5017536695206,0.9709418986919002,0.98
415.1550025061217,0.9709418986919002,0.98
418.8406056950213,0.9709418986919002,0.98
422.55884977681956,0.9709545130091503,0.98
426.3100238298123,0.9709545130091503,0.98
430.0944194924662,0.9709550942355379,0.98
433.9123309860927,0.9709803228700381,0.98
437.76405513772175,0.9709803228700381,0.98
441.6498914031799,0.9709803228700381,0.98
445.57014189037136,0.9710439756826762,1.0
449.52511138276446,0.9711827331724271,1.0
453.51510736308967,0.9711827331724271,1.0
457.54044003724346,0.9711959287160647,1.0
461.60142235840596,0.9778625953827313,1.0
465.69837005137174,0.9778625953827313,1.0
469.8316016370963,0.9778625953827313,1.0
474.0014384574596,0.9778625953827313,1.0
478.20820470024944,0.9778625953827313,1.0
482.45222742436437,0.9780013528724822,1.0
486.7338365852434,0.9780265815069824,1.0
491.05336506051714,0.9780391958242325,1.0
495.41114867588806,0.9780391958242325,1.0
499.80752623123954,0.9791503069353437,1.0
504.24283952697635,0.9791503069353437,1.0
508.71743339059833,0.9791629212525937,1.0
513.231655703508,0.9791881498870939,1.0
517.7858574280591,0.9798668237432688,1.0
522.3803926348412,0.9798668237432688,1.0
527.0156185302072,0.9798668237432688,1.0
531.6918954840452,0.9798668237432688,1.0
536.409587057795,0.9801408759690156,1.0
541.1690600327145,0.9801408759690156,1.0
545.9706844383951,0.9801414571954034,1.0
550.8148335815285,0.980142038421791,1.0
555.7018840749328,0.980142038421791,1.0
560.6322158668299,0.980142038421791,1.0
565.6062122703865,0.980142038421791,1.0
570.6242599935143,0.980142038421791,1.0
575.6867491689351,0.9801546527390411,1.0
580.7940733845124,0.9801546527390411,1.0
585.9466297138516,0.9801546527390411,1.0
591.1448187471684,0.9801798813735413,1.0
596.3890446224366,0.9801924956907914,1.0
601.6797150568062,0.980784820152969,1.0
607.0172413783017,0.9807865638321321,1.0
612.4020385578018,0.9807865638321321,1.0
617.8345252413012,0.9807877262849075,1.0
623.3151237824594,0.9807912136432335,1.0
628.8442602754347,0.9808016757182116,1.0
634.4223645880151,0.9808142900354617,1.0
640.0498703950352,0.9808142900354617,1.0
645.727215212095,0.9808142900354617,1.0
651.4548404295734,0.9808142900354617,1.0
657.2331913469454,0.9808154524882372,1.0
663.0627172074021,0.9808160337146249,1.0
668.9438712327781,0.9808183586201754,1.0
674.8771106587848,0.9810850252868419,1.0
680.8628967705632,0.9810850252868419,1.0
686.9016949385438,0.9810850252868419,1.0
692.9939746546278,0.9810850252868419,1.0
699.1402095686885,0.981097639604092,1.0
705.340877525396,0.9811228682385922,1.0
711.5964606013664,0.9811366450086177,1.0
717.9074451426434,0.9811366450086177,1.0
724.2743218025063,0.9811401323669439,1.0
730.6975855796202,0.9811527466841939,1.0
737.1777358565178,0.981165361001444,1.0
743.715276438425,0.981165361001444,1.0
750.3107155924295,0.981165361001444,1.0
756.9645660869965,0.981165361001444,1.0
763.6773452318353,0.981167104680607,1.0
770.4495749181149,0.9811676859069947,1.0
777.2817816590434,0.9811808814506325,1.0
784.1744966307992,0.9811814626770202,1.0
791.1282557138287,0.9811814626770202,1.0
798.1435995345087,0.9811826251297956,1.0
805.2210735071776,0.9811843688089584,1.0
812.36122787654,0.9811849500353461,1.0
819.5646177604458,0.9811855312617339,1.0
826.8318031930457,0.9811855312617339,1.0
834.1633491683363,0.9811861124881216,1.0
841.5598256840826,0.9811861124881216,1.0
849.0218077861343,0.9811866937145093,1.0
856.5498756131327,0.9811866937145093,1.0
864.1446144416145,0.9811866937145093,1.0
871.8066147315147,0.9811993080317594,1.0
879.536472172073,0.9811993080317594,1.0
887.3347877281428,0.9812004704845348,1.0
895.2021676869194,0.9812004704845348,1.0
903.1392237050723,0.9812136660281726,1.0
911.1465728563002,0.9814803326948394,1.0
919.2248376793058,0.9814814951476145,1.0
927.3746462261959,0.9814820763740022,1.0
935.5966321113104,0.9814946906912523,1.0
943.8914345604803,0.98149527191764,1.0
952.2596984607293,0.9826063830287513,1.0
960.7020744104084,0.9826075454815266,1.0
969.2192187697777,0.9826075454815266,1.0
977.8117937120362,0.9826075454815266,1.0
986.4804672748021,0.9826201597987767,1.0
995.2259134120512,0.9826333553424144,1.0
1004.0488120465143,0.9826333553424144,1.0
1012.9498491225348,0.9826465508860521,1.0
1021.9297166594037,0.9826649774671791,1.0
1030.9891128051572,0.9826787542372043,1.0
1040.1287418908569,0.9826793354635921,1.0
1049.3493144853471,0.9826936934600053,1.0
1058.6515474505,0.9826936934600053,1.0
1068.0361639969487,0.9826942746863928,1.0
1077.5038937403108,0.9827074702300306,1.0
1087.0554727579183,0.9827074702300306,1.0
1096.6916436460415,0.9827074702300306,1.0
1106.413155577622,0.9827074702300306,1.0
1116.2207643605207,0.9827086326828061,1.0
1126.1152324962761,0.9827218282264437,1.0
1136.0973292393867,0.9827344425436938,1.0
1146.167830657119,0.9827470568609439,1.0
1156.327519689839,0.9827470568609439,1.0
1166.5771862118877,0.9827470568609439,1.0
1176.9176270929886,0.9827470568609439,1.0
1187.3496462602004,0.9833772242748716,1.0
1197.87405476042,0.9834024529093718,1.0
1208.4916708234373,0.9834024529093718,1.0
1219.2033199255497,0.9834150672266219,1.0
1230.0098348537413,0.9835159817646225,1.0
1240.9120557704223,0.9837952627485392,1.0
1251.9108302787572,0.9838457200175396,1.0
1263.007013488556,0.9839466345555401,1.0
1274.201468082758,0.9839592488727902,1.0
1285.4950643845018,0.9839592488727902,1.0
1296.8886804247882,0.984085392045291,1.0
1308.3832020107454,0.9842746068040422,1.0
1319.9795227944933,0.9842872211212923,1.0
1331.678544342626,0.9845665021052089,1.0
1343.481176206303,0.9902668985206138,1.0
1355.3883359919614,0.9958224540761694,1.0
1367.4009494326579,0.9964021642210968,1.0
1379.519950460041,0.9964021642210968,1.0
1391.7462812769586,0.9964021642210968,1.0
1404.0808924307134,0.9964021642210968,1.0
1416.5247428869588,0.9964021642210968,1.0
1429.0788001042606,0.9964021642210968,1.0
1441.74404010931,0.9964021642210968,1.0
1454.5214475728058,0.9964021642210968,1.0
1467.412015886008,0.9964021642210968,1.0
1480.4167472379718,0.9964021642210968,1.0
1493.536652693462,0.9964021642210968,1.0
1506.7727522715604,0.9964021642210968,1.0
1520.1260750249648,0.9964526214900972,1.0
1533.5976591199988,0.9964526214900972,1.0
1547.1885519173222,0.9964652358073472,1.0
1560.8998100533586,0.9964652358073472,1.0
1574.7324995224458,0.9964778501245973,1.0
1588.6876957597112,0.9964904644418474,1.0
1602.7664837246855,0.9964904644418474,1.0
1616.969957985647,0.9965156930763476,1.0
1631.299222804728,0.9966670648833486,1.0
1645.755392223763,0.9968436653248496,1.0
1660.3395901509002,0.9968436653248496,1.0
1675.0529504479814,0.9968436653248496,1.0
1689.8966170186957,0.9968436653248496,1.0
1704.871743897513,0.9968436653248496,1.0
1719.9794953394062,0.9968436653248496,1.0
1735.221045910363,0.9968436653248496,1.0
1750.5975805787111,0.9968436653248496,1.0
1766.110294807239,0.9968436653248496,1.0
1781.7603946461397,0.9968688939593497,1.0
1797.5490968267775,0.9968688939593497,1.0
1813.477628856282,0.9968688939593497,1.0
1829.5472291129827,0.9968688939593497,1.0
1845.75914694269,0.9968815082765998,1.0
1862.1146427558187,0.9968815082765998,1.0
1878.6149881253914,0.9968815082765998,1.0
1895.26146588589,0.9968941225938499,1.0
1912.0553702329935,0.9971555605023467,1.0
1928.9980068241962,0.9971681748195967,1.0
1946.0906928803165,0.9971681748195967,1.0
1963.3347572879084,0.9971681748195967,1.0
1980.7315407025692,0.9971681748195967,1.0
1998.2823956531806,0.9971681748195967,1.0
2015.9886866470558,0.9971681748195967,1.0
2033.851790276025,0.9971681748195967,1.0
2051.8730953234613,0.9971681748195967,1.0
2070.054002872251,0.9971681748195967,1.0
2088.395926413725,0.9971681748195967,1.0
2106.900291957551,0.9971681748195967,1.0
2125.5685381425933,0.9971681748195967,1.0
2144.402116348773,0.9971681748195967,1.0
2163.4024908098986,0.9971681748195967,1.0
2182.571138727507,0.9971681748195967,1.0
2201.909550385708,0.9971681748195967,1.0
2221.419229267051,0.9971807891368468,1.0
2241.1016921694136,0.9971807891368468,1.0
2260.958469323919,0.9971807891368468,1.0
2280.9911045139193,0.9971807891368468,1.0
2301.2011551950072,0.9971807891368468,1.0
2321.5901926161064,0.9971807891368468,1.0
2342.159801941629,0.9971934034540969,1.0
2362.911582374715,0.9971934034540969,1.0
2383.8471472815645,0.9971934034540969,1.0
2404.9681243168716,0.9971934034540969,1.0
2426.2761555503603,0.9971934034540969,1.0
2447.7728975944615,0.9971934034540969,1.0
2469.4600217330985,0.9971934034540969,1.0
2491.3392140516253,0.9971934034540969,1.0
2513.412175567913,0.9971934034540969,1.0
2535.680622364596,0.9971934034540969,1.0
2558.1462857224915,0.9971934034540969,1.0
2580.810912255202,0.9971934034540969,1.0
2603.676264044896,0.9974600701207634,1.0
2626.7441187793197,0.9974600701207634,1.0
2650.016269889993,0.9975105273897638,1.0
2673.494526691646,0.9975105273897638,1.0
2697.180714522884,0.9988281051935123,1.0
2721.0766748881006,0.9988281051935123,1.0
2745.1842656006506,0.9988281051935123,1.0
2769.505360927277,0.9988281051935123,1.0
2794.0418517338403,0.9988281051935123,1.0
2818.795645632321,0.9988281051935123,1.0
2843.768667129124,0.9988281051935123,1.0
2868.9628577747085,0.9988281051935123,1.0
2894.380176314529,0.9988281051935123,1.0
2920.022598841324,0.9988281051935123,1.0
2945.892118948751,0.9988281051935123,1.0
2971.990747886369,0.9988281051935123,1.0
2998.320514716017,0.9988281051935123,1.0
3024.8834664695714,0.9988281051935123,1.0
3051.6816683080697,0.9988281051935123,1.0
3078.717203682284,0.9988281051935123,1.0
3105.992174494715,0.9988281051935123,1.0
3133.508701262969,0.9988281051935123,1.0
3161.2689232846656,0.9988281051935123,1.0
3189.2749988037103,0.9988281051935123,1.0
3217.5291051781396,0.9988281051935123,1.0
3246.0334390493517,0.9988281051935123,1.0
3274.790216512934,0.9988281051935123,1.0
3303.8016732909164,0.9988281051935123,1.0
3333.070064905604,0.9988281051935123,1.0
3362.597666854955,0.9988281051935123,1.0
3392.386774789449,0.9988281051935123,1.0
3422.439704690613,0.9988281051935123,1.0
3452.758793051028,0.9988281051935123,1.0
3483.3463970560356,0.9988281051935123,1.0
3514.2048947669527,0.9988281051935123,1.0
3545.3366853059756,0.9988281051935123,1.0
3576.7441890427217,0.9988281051935123,1.0
3608.4298477823586,0.9988281051935123,1.0
3640.396124955493,0.9988281051935123,1.0
3672.645505809647,0.9988407195107624,1.0
3705.180497602521,0.9988407195107624,1.0
3738.0036297968813,0.9988407195107624,1.0
3771.1174542572335,0.9988407195107624,1.0
3804.52454544824,0.9988407195107624,1.0
3838.227500634828,0.9988407195107624,1.0
3872.228940084169,0.9988407195107624,1.0
3906.5315072693397,0.9988407195107624,1.0
3941.1378690748957,0.9988407195107624,1.0
3976.0507160041648,0.9988407195107624,1.0
4011.2727623884402,0.9988533338280124,1.0
4046.806746598032,0.9988911767797627,1.0
4082.655431255115,0.9988911767797627,1.0
4118.821603448567,0.9988911767797627,1.0
4155.308074950594,0.9988911767797627,1.0
4192.1176824354,0.9988911767797627,1.0
4229.253287699657,0.9988911767797627,1.0
4266.717777885069,0.9988911767797627,1.0
4304.514065702772,0.9988911767797627,1.0
4342.645089659816,0.9988911767797627,1.0
4381.113814287642,0.9988911767797627,1.0
4419.923230372506,0.9988911767797627,1.0
4459.076355188068,0.9988911767797627,1.0
4498.576232729906,0.9988911767797627,1.0
4538.425933952239,0.9988911767797627,1.0
4578.628557006622,0.9988911767797627,1.0
4619.187227482845,0.9988911767797627,1.0
4660.105098651954,0.9988911767797627,1.0
4701.385351711349,0.9988911767797627,1.0
4743.031196032178,0.9988911767797627,1.0
4785.045869408779,0.9988911767797627,1.0
4827.432638310482,0.9988911767797627,1.0
4870.194798135496,0.9988911767797627,1.0
4913.3356734671415,0.9988911767797627,1.0
4956.858618332352,0.9988911767797627,1.0
5000.76701646237,0.9988911767797627,1.0
5045.06428155589,0.9988911767797627,1.0
5089.753857544392,0.9988911767797627,1.0
5134.839218859963,0.9988911767797627,1.0
5180.323870705342,0.9989037910970128,1.0
5226.211349326519,0.9989037910970128,1.0
5272.5052222875875,0.9989037910970128,1.0
5319.209088748147,0.9989037910970128,1.0
5366.326579743143,0.9994266669140063,1.0
5413.861358465103,0.9994266669140063,1.0
5461.817120549007,0.9994266669140063,1.0
5510.197594359538,0.9994266669140063,1.0
5559.006541281017,0.9994266669140063,1.0
5608.247756009773,0.9994266669140063,1.0
5657.925066849191,0.9994266669140063,1.0
5708.042336007378,0.9994266669140063,1.0
5758.603459897364,0.9994518955485064,1.0
5809.612369440113,0.9994518955485064,1.0
5861.073030370053,0.9994518955485064,1.0
5912.98944354348,0.9994518955485064,1.0
5965.365645249534,0.9994645098657565,1.0
6018.205707524041,0.9994645098657565,1.0
6071.513738466116,0.9994645098657565,1.0
6125.293882557488,0.9994645098657565,1.0
6179.550320984803,0.9994645098657565,1.0
6234.287271964597,0.9994645098657565,1.0
6289.508991071342,0.9994645098657565,1.0
6345.21977156821,0.9994645098657565,1.0
6401.42394474094,0.9994645098657565,1.0
6458.1258802345055,0.9994645098657565,1.0
6515.329986392868,0.9994645098657565,1.0
6573.040710601741,0.9994645098657565,1.0
6631.26253963428,0.9994645098657565,1.0
6690.000001,1.0,1.0


==> data/payload_cdf_log_trafficgpt10_facebook_video1a.csv <==
x,real_cdf,synth_cdf
0.0,0.019230769230769232,0.0
0.00915586600662371,0.019230769230769232,0.0
0.018395561895578668,0.019230769230769232,0.0
0.027719855202034852,0.019230769230769232,0.0
0.03712952048861141,0.019230769230769232,0.0
0.04662533940971903,0.019230769230769232,0.0
0.056208100776491486,0.019230769230769232,0.0
0.06587860062231155,0.019230769230769232,0.0
0.07563764226893703,0.019230769230769232,0.0
0.08548603639323206,0.019230769230769232,0.0
0.09542460109450956,0.019230769230769232,0.0
0.10545416196249012,0.019230769230769232,0.0
0.11557555214588319,0.019230769230769232,0.0
0.12578961242159614,0.019230769230769232,0.0
0.13609719126457712,0.019230769230769232,0.0
0.14649914491829716,0.019230769230769232,0.0
0.15699633746587774,0.019230769230769232,0.0
0.1675896409018697,0.019230769230769232,0.0
0.17827993520468913,0.019230769230769232,0.0
0.18906810840971652,0.019230769230769232,0.0
0.1999550566830654,0.019230769230769232,0.0
0.21094168439602612,0.019230769230769232,0.0
0.22202890420019133,0.019230769230769232,0.0
0.23321763710326948,0.019230769230769232,0.0
0.24450881254559215,0.019230769230769232,0.0
0.255903368477322,0.019230769230769232,0.0
0.2674022514363677,0.019230769230769232,0.0
0.27900641662701225,0.019230769230769232,0.0
0.29071682799926113,0.019230769230769232,0.0
0.3025344583289168,0.019230769230769232,0.0
0.31446028929838654,0.019230769230769232,0.0
0.32649531157823036,0.019230769230769232,0.0
0.33864052490945523,0.019230769230769232,0.0
0.35089693818656265,0.019230769230769232,0.0
0.363265569541357,0.019230769230769232,0.0
0.3757474464275213,0.019230769230769232,0.0
0.38834360570596643,0.019230769230769232,0.0
0.40105509373096304,0.019230769230769232,0.0
0.41388296643706135,0.019230769230769232,0.0
0.4268282894268068,0.019230769230769232,0.0
0.43989213805925864,0.019230769230769232,0.0
0.4530755975393202,0.019230769230769232,0.0
0.4663797630078849,0.019230769230769232,0.0
0.4798057396328097,0.019230769230769232,0.0
0.49335464270072044,0.019230769230769232,0.0
0.5070275977096577,0.019230769230769232,0.0
0.5208257404625712,0.019230769230769232,0.0
0.5347502171616709,0.019230769230769232,0.0
0.5488021845036398,0.019230769230769232,0.0
0.5629828097757212,0.019230769230769232,0.0
0.5772932709526839,0.019230769230769232,0.0
0.5917347567946759,0.019230769230769232,0.0
0.6063084669459737,0.019230769230769232,0.0
0.6210156120346363,0.019230769230769232,0.0
0.6358574137730705,0.019230769230769232,0.0
0.6508351050595187,0.019230769230769232,0.0
0.6659499300804742,0.019230769230769232,0.0
0.6812031444140353,0.019230769230769232,0.0
0.6965960151342045,0.019230769230769232,0.0
0.7121298209161451,0.019230769230769232,0.0
0.727805852142398,0.019230769230769232,0.0
0.7436254110100741,0.019230769230769232,0.0
0.7595898116390265,0.019230769230769232,0.0
0.7757003801810138,0.019230769230769232,0.0
0.7919584549298618,0.019230769230769232,0.0
0.8083653864326361,0.019230769230769232,0.0
0.8249225376018297,0.019230769230769232,0.0
0.8416312838285798,0.019230769230769232,0.0
0.8584930130969205,0.019230769230769232,0.0
0.8755091260990825,0.019230769230769232,0.0
0.8926810363518455,0.019230769230769232,0.0
0.9100101703139607,0.019230769230769232,0.0
0.927497967504644,0.019230769230769232,0.0
0.945145880623156,0.019230769230769232,0.0
0.9629553756694775,0.019230769230769232,0.0
0.9809279320660892,0.019230769230769232,0.0
0.9990650427808644,0.019230769230769232,0.0
1.0173682144510914,0.019230769230769232,0.0
1.0358389675086275,0.019230769230769232,0.0
1.0544788363061997,0.019230769230769232,0.0
1.0732893692448633,0.019230769230769232,0.0
1.0922721289026267,0.019230769230769232,0.0
1.1114286921642524,0.019230769230769232,0.0
1.130760650352249,0.019230769230769232,0.0
1.1502696093590608,0.019230769230769232,0.0
1.1699571897804675,0.019230769230769232,0.0
1.1898250270502069,0.019230769230769232,0.0
1.20987477157583,0.019230769230769232,0.0
1.2301080888757965,0.019230769230769232,0.0
1.2505266597178308,0.019230769230769232,0.0
1.2711321802585418,0.019230769230769232,0.0
1.2919263621843202,0.019230769230769232,0.0
1.3129109328535282,0.019230769230769232,0.0
1.3340876354399904,0.019230769230769232,0.0
1.355458229077796,0.019230769230769232,0.0
1.3770244890074315,0.019230769230769232,0.0
1.3987882067232467,0.019230769230769232,0.0
1.420751190122274,0.019230769230769232,0.0
1.4429152636544083,0.019230769230769232,0.0
1.4652822684739637,0.019230769230769232,0.0
1.4878540625926169,0.019230769230769232,0.0
1.5106325210337492,0.019230769230769232,0.0
1.533619535988206,0.019230769230769232,0.0
1.5568170169714786,0.019230769230769232,0.0
1.5802268909823245,0.019230769230769232,0.0
1.603851102662846,0.019230769230769232,0.0
1.6276916144600264,0.019230769230769232,0.0
1.651750406788751,0.019230769230769232,0.0
1.6760294781963188,0.019230769230769232,0.0
1.7005308455284596,0.019230769230769232,0.0
1.7252565440968723,0.019230769230769232,0.0
1.7502086278482976,0.019230769230769232,0.0
1.775389169535137,0.019230769230769232,0.0
1.800800260887636,0.019230769230769232,0.0
1.8264440127876398,0.019230769230769232,0.0
1.852322555443947,0.019230769230769232,0.0
1.8784380385692623,0.019230769230769232,0.0
1.904792631558771,0.019230769230769232,0.0
1.931388523670351,0.019230769230769232,0.0
1.9582279242064318,0.019230769230769232,0.0
1.9853130626975184,0.019230769230769232,0.0
2.0126461890874,0.019230769230769232,0.0
2.0402295739200498,0.019230769230769232,0.0
2.0680655085282362,0.019230769230769232,0.0
2.0961563052238645,0.019230769230769232,0.0
2.1245042974900583,0.019230769230769232,0.0
2.153111840174997,0.019230769230769232,0.0
2.181981309687538,0.019230769230769232,0.0
2.2111151041946178,0.019230769230769232,0.0
2.240515643820469,0.019230769230769232,0.0
2.270185370847657,0.019230769230769232,0.0
2.300126749919959,0.019230769230769232,0.0
2.3303422682471018,0.019230769230769232,0.0
2.360834435811367,0.019230769230769232,0.0
2.391605785576103,0.019230769230769232,0.0
2.422658873696127,0.019230769230769232,0.0
2.4539962797300703,0.019230769230769232,0.0
2.4856206068546554,0.019230769230769232,0.0
2.517534482080944,0.019230769230769232,0.0
2.5497405564725555,0.019230769230769232,0.0
2.582241505365896,0.019230769230769232,0.0
2.615040028592392,0.019230769230769232,0.0
2.648138850702765,0.019230769230769232,0.0
2.6815407211933575,0.019230769230769232,0.0
2.7152484147345333,0.019230769230769232,0.0
2.749264731401164,0.019230769230769232,0.0
2.7835924969052326,0.019230769230769232,0.0
2.818234562830564,0.019230769230769232,0.0
2.8531938068696996,0.019230769230769232,0.0
2.8884731330629507,0.019230769230769232,0.0
2.9240754720396325,0.019230769230769232,0.0
2.9600037812615057,0.019230769230769232,0.0
2.9962610452684593,0.019230769230769232,0.0
3.032850275926427,0.019230769230769232,0.0
3.0697745126775846,0.019230769230769232,0.0
3.107036822792833,0.019230769230769232,0.0
3.1446403016265942,0.019230769230769232,0.0
3.1825880728739397,0.019230769230769232,0.0
3.220883288830076,0.019230769230769232,0.0
3.259529130652201,0.019230769230769232,0.0
3.2985288086237627,0.019230769230769232,0.0
3.3378855624211337,0.019230769230769232,0.0
3.37760266138273,0.019230769230769232,0.0
3.4176834047805897,0.019230769230769232,0.0
3.4581311220944455,0.019230769230769232,0.0
3.498949173288301,0.019230769230769232,0.0
3.5401409490895395,0.019230769230769232,0.0
3.581709871270588,0.019230769230769232,0.0
3.6236593929331677,0.019230769230769232,0.0
3.6659929987951307,0.019230769230769232,0.0
3.7087142054799433,0.019230769230769232,0.0
3.7518265618088034,0.019230769230769232,0.0
3.79533364909544,0.019230769230769232,0.0
3.8392390814436115,0.019230769230769232,0.0
3.8835465060473267,0.019230769230769232,0.0
3.928259603493811,0.019230769230769232,0.0
3.9733820880692567,0.019230769230769232,0.0
4.018917708067361,0.019230769230769232,0.0
4.064870246100697,0.019230769230769232,0.0
4.11124351941493,0.019230769230769232,0.0
4.158041380205917,0.019230769230769232,0.0
4.205267715939703,0.019230769230769232,0.0
4.252926449675451,0.019230769230769232,0.0
4.3010215403913294,0.019230769230769232,0.0
4.349556983313378,0.019230769230769232,0.0
4.398536810247394,0.019230769230769232,0.0
4.447965089913845,0.019230769230769232,0.0
4.4978459282858605,0.019230769230769232,0.0
4.548183468930307,0.019230769230769232,0.0
4.598981893351997,0.019230769230769232,0.0
4.65024542134104,0.019230769230769232,0.0
4.701978311323378,0.019230769230769232,0.0
4.75418486071453,0.019230769230769232,0.0
4.806869406276575,0.019230769230769232,0.0
4.860036324478406,0.019230769230769232,0.0
4.913690031859277,0.019230769230769232,0.0
4.967834985395687,0.019230769230769232,0.0
5.022475682871611,0.019230769230769232,0.0
5.077616663252133,0.019230769230769232,0.0
5.133262507060493,0.019230769230769232,0.0
5.189417836758588,0.019230769230769232,0.0
5.246087317130957,0.019230769230769232,0.0
5.303275655672279,0.019230769230769232,0.0
5.360987602978428,0.019230769230769232,0.0
5.4192279531410925,0.019230769230769232,0.0
5.478001544146027,0.019230769230769232,0.0
5.53731325827493,0.019230769230769232,0.0
5.597168022511019,0.019230769230769232,0.0
5.6575708089483125,0.019230769230769232,0.0
5.718526635204652,0.019230769230769232,0.0
5.780040564838519,0.019230769230769232,0.0
5.8421177077696544,0.019230769230769232,0.0
5.904763220703541,0.019230769230769232,0.0
5.967982307559765,0.019230769230769232,0.0
6.031780219904307,0.019230769230769232,0.0
6.096162257385778,0.019230769230769232,0.0
6.161133768175662,0.019230769230769232,0.0
6.226700149412588,0.019230769230769232,0.0
6.292866847650657,0.019230769230769232,0.0
6.3596393593118945,0.019230769230769232,0.0
6.427023231142828,0.019230769230769232,0.0
6.495024060675254,0.019230769230769232,0.0
6.563647496691216,0.019230769230769232,0.0
6.632899239692257,0.019230769230769232,0.0
6.702785042372938,0.019230769230769232,0.0
6.77331071009873,0.019230769230769232,0.0
6.844482101388249,0.019230769230769232,0.0
6.916305128399916,0.019230769230769232,0.0
6.988785757423095,0.019230769230769232,0.0
7.0619300093736825,0.019230769230769232,0.0
7.135743960294288,0.019230769230769232,0.0
7.210233741858938,0.019230769230769232,0.0
7.2854055418824615,0.019230769230769232,0.0
7.361265604834476,0.019230769230769232,0.0
7.43782023235813,0.019230769230769232,0.0
7.5150757837935815,0.019230769230769232,0.0
7.593038676706239,0.019230769230769232,0.0
7.671715387419899,0.019230769230769232,0.0
7.751112451554694,0.019230769230769232,0.0
7.831236464570023,0.019230769230769232,0.0
7.912094082312437,0.019230769230769232,0.0
7.993692021568512,0.019230769230769232,0.0
8.076037060622834,0.019230769230769232,0.0
8.159136039821046,0.019230769230769232,0.0
8.242995862138088,0.019230769230769232,0.0
8.327623493751602,0.019230769230769232,0.0
8.413025964620626,0.019230769230769232,0.0
8.499210369069564,0.019230769230769232,0.0
8.586183866377493,0.019230769230769232,0.0
8.673953681372906,0.019230769230769232,0.0
8.762527105033842,0.019230769230769232,0.0
8.85191149509356,0.019230769230769232,0.0
8.942114276651754,0.019230769230769232,0.0
9.033142942791317,0.019230769230769232,0.0
9.125005055200818,0.019230769230769232,0.0
9.217708244802623,0.019230769230769232,0.0
9.311260212386811,0.019230769230769232,0.0
9.405668729250856,0.019230769230769232,0.0
9.50094163784519,0.019230769230769232,0.0
9.597086852424678,0.019230769230769232,0.0
9.694112359706029,0.019230769230769232,0.0
9.792026219531278,0.019230769230769232,0.0
9.890836565537274,0.019230769230769232,0.0
9.990551605831373,0.019230769230769232,0.0
10.091179623673248,0.019230769230769232,0.0
10.192728978162995,0.019230769230769232,0.0
10.295208104935512,0.019230769230769232,0.0
10.398625516861227,0.019230769230769232,0.0
10.502989804753293,0.019230769230769232,0.0
10.608309638081176,0.019230769230769232,0.0
10.714593765690843,0.019230769230769232,0.0
10.82185101653154,0.019230769230769232,0.0
10.930090300389168,0.019230769230769232,0.0
11.039320608626454,0.019230769230769232,0.0
11.149551014929818,0.019230769230769232,0.0
11.260790676063156,0.019230769230769232,0.0
11.373048832628454,0.019230769230769232,0.0
11.486334809833409,0.019230769230769232,0.0
11.600658018266088,0.019230769230769232,0.0
11.716027954676617,0.019230769230769232,0.0
11.83245420276612,0.019230769230769232,0.0
11.949946433982785,0.019230769230769232,0.0
12.068514408325282,0.019230769230769232,0.0
12.188167975153542,0.019230769230769232,0.0
12.30891707400689,0.019230769230769232,0.0
12.430771735429767,0.019230769230769232,0.0
12.553742081804907,0.019230769230769232,0.0
12.677838328194252,0.019230769230769232,0.0
12.803070783187463,0.019230769230769232,0.0
12.929449849758267,0.019230769230769232,0.0
13.05698602612864,0.019230769230769232,0.0
13.185689906640853,0.019230769230769232,0.0
13.315572182637574,0.019230769230769232,0.0
13.446643643349956,0.019230769230769232,0.0
13.578915176793906,0.019230769230769232,0.0
13.712397770674567,0.019230769230769232,0.0
13.84710251329901,0.019230769230769232,0.0
13.983040594497384,0.019230769230769232,0.0
14.1202233065524,0.019230769230769232,0.0
14.258662045137427,0.019230769230769232,0.0
14.398368310263063,0.019230769230769232,0.0
14.539353707232468,0.019230769230769232,0.0
14.681629947605423,0.019230769230769232,0.0
14.825208850171151,0.019230769230769232,0.0
14.970102341930158,0.019230769230769232,0.0
15.116322459084941,0.019230769230769232,0.0
15.263881348039858,0.019230769230769232,0.0
15.41279126641014,0.019230769230769232,0.0
15.563064584040072,0.019230769230769232,0.0
15.7147137840306,0.019230769230769232,0.0
15.867751463776248,0.019230769230769232,0.0
16.022190336011615,0.019230769230769232,0.0
16.178043229867388,0.019230769230769232,0.0
16.335323091936036,0.019230769230769232,0.0
16.49404298734734,0.019230769230769232,0.0
16.6542161008536,0.019230769230769232,0.0
16.815855737925,0.019230769230769232,0.0
16.97897532585478,0.019230769230769232,0.0
17.143588414874696,0.019230769230769232,0.0
17.30970867928062,0.019230769230769232,0.0
17.477349918568425,0.019230769230769232,0.0
17.646526058580342,0.019230769230769232,0.0
17.817251152661715,0.019230769230769232,0.0
17.989539382828475,0.019230769230769232,0.0
18.16340506094516,0.019230769230769232,0.0
18.338862629913823,0.019230769230769232,0.0
18.51592666487382,0.019230769230769232,0.0
18.694611874412495,0.019230769230769232,0.0
18.874933101787082,0.019230769230769232,0.0
19.056905326157647,0.019230769230769232,0.0
19.240543663831488,0.019230769230769232,0.0
19.42586336951875,0.019230769230769232,0.0
19.612879837599664,0.019230769230769232,0.0
19.801608603403366,0.019230769230769232,0.0
19.99206534449835,0.019230769230769232,0.0
20.18426588199487,0.036860965121834684,0.0
20.378226181859112,0.036860965121834684,0.0
20.5739623562395,0.036860965121834684,0.0
20.771490664805178,0.036860965121834684,0.0
20.970827516096588,0.036860965121834684,0.0
21.17198946888861,0.036860965121834684,0.0
21.374993233566023,0.036860965121834684,0.0
21.57985567351167,0.036860965121834684,0.0
21.78659380650725,0.036860965121834684,0.0
21.995224806146986,0.036860965121834684,0.0
22.205766003264262,0.036860965121834684,0.0
22.418234887371206,0.036860965121834684,0.0
22.63264910811162,0.036860965121834684,0.0
22.849026476727055,0.036860965121834684,0.0
23.06738496753638,0.036860965121834684,0.0
23.287742719428977,0.036860965121834684,0.0
23.510118037371413,0.036860965121834684,0.0
23.73452939392812,0.036860965121834684,0.0
23.96099543079582,0.036860965121834684,0.0
24.189534960352134,0.036860965121834684,0.0
24.420166967218286,0.036860965121834684,0.0
24.652910609836134,0.036860965121834684,0.0
24.887785222059694,0.036860965121834684,0.0
25.12481031476112,0.036860965121834684,0.0
25.36400557745154,0.036860965121834684,0.0
25.60539087991657,0.036860965121834684,0.0
25.848986273866927,0.036860965121834684,0.0
26.094811994604136,0.036860965121834684,0.0
26.34288846270139,0.036860965121834684,0.0
26.593236285699945,0.036860965121834684,0.0
26.845876259820912,0.036860965121834684,0.0
27.10082937169286,0.036860965121834684,0.0
27.358116800095083,0.036860965121834684,0.0
27.61775991771693,0.036860965121834684,0.0
27.87978029293328,0.036860965121834684,0.0
28.1441996915961,0.036860965121834684,0.0
28.411040078842646,0.036860965121834684,0.0
28.68032362091997,0.036860965121834684,0.0
28.952072687026337,0.036860965121834684,0.0
29.22630985116941,0.036860965121834684,0.0
29.503057894041397,0.036860965121834684,0.0
29.782339804911533,0.036860965121834684,0.0
30.064178783535656,0.0464763497372193,0.0
30.348598242083515,0.0464763497372193,0.0
30.635621807083517,0.0464763497372193,0.0
30.92527332138539,0.0464763497372193,0.0
31.21757684614084,0.0464763497372193,0.0
31.512556662802197,0.0464763497372193,0.0
31.81023727513958,0.0464763497372193,0.0
32.1106434112763,0.16090907420338857,0.0
32.41380002574303,0.16090907420338857,0.0
32.71973230155086,0.16090907420338857,0.0
33.028465652283074,0.16090907420338857,0.02071005917159763
33.340025724206384,0.16090907420338857,0.02071005917159763
33.65443839840122,0.16090907420338857,0.02071005917159763
33.97172979291178,0.16090907420338857,0.02071005917159763
34.29192626491554,0.16090907420338857,0.02071005917159763
34.61505441291274,0.16090907420338857,0.02071005917159763
34.941141078935985,0.16090907420338857,0.02071005917159763
35.270213350779876,0.16090907420338857,0.02071005917159763
35.60229856425128,0.16090907420338857,0.02071005917159763
35.93742430543999,0.16090907420338857,0.02071005917159763
36.275618413010406,0.18975522804954242,0.02071005917159763
36.616908980513976,0.18975522804954242,0.02071005917159763
36.96132435872291,0.18975522804954242,0.02071005917159763
37.308893157985366,0.18975522804954242,0.030325443786982244
37.659644250601936,0.18975522804954242,0.030325443786982244
38.0136067732242,0.18975522804954242,0.030325443786982244
38.37081012927495,0.18975522804954242,0.030325443786982244
38.731283991390804,0.18975522804954242,0.030325443786982244
39.0950583038871,0.18975522804954242,0.030325443786982244
39.462163285245246,0.18975522804954242,0.030325443786982244
39.832629430623086,0.18975522804954242,0.030325443786982244
40.20648751438798,0.26445937006137676,0.030325443786982244
40.58376859267334,0.26445937006137676,0.030325443786982244
40.96450400595831,0.26445937006137676,0.030325443786982244
41.34872538167128,0.26445937006137676,0.030325443786982244
41.736464636817175,0.26445937006137676,0.030325443786982244
42.12775398062867,0.4375362931382998,0.030325443786982244
42.52262591724195,0.4375362931382998,0.030325443786982244
42.92111324839664,0.4375362931382998,0.030325443786982244
43.323249076160685,0.4375362931382998,0.42085798816568043
43.72906680568023,0.4375362931382998,0.42085798816568043
44.13860014795435,0.45676706236906905,0.42085798816568043
44.55188312263559,0.45676706236906905,0.42085798816568043
44.96895006085582,0.45676706236906905,0.42085798816568043
45.389835608078194,0.45676706236906905,0.42085798816568043
45.81457472697507,0.45676706236906905,0.42085798816568043
46.24320270033232,0.45676706236906905,0.42085798816568043
46.67575513398033,0.45676706236906905,0.42085798816568043
47.11226795975164,0.45676706236906905,0.42085798816568043
47.55277743846591,0.45676706236906905,0.42085798816568043
47.99732016294194,0.45676706236906905,0.42085798816568043
48.445933061037465,0.46638244698445364,0.42085798816568043
48.89865339871682,0.46638244698445364,0.42085798816568043
49.355518783146415,0.46638244698445364,0.42085798816568043
49.81656716581894,0.46638244698445364,0.42085798816568043
50.281836845705755,0.48561321621522285,0.42085798816568043
50.75136647243859,0.48561321621522285,0.42085798816568043
51.225195049519925,0.5075912381932448,0.42085798816568043
51.7033619375631,0.5075912381932448,0.42085798816568043
52.18590685756203,0.5153575103825939,0.42085798816568043
52.672869894190626,0.5153575103825939,0.42085798816568043
53.16429149913279,0.5153575103825939,0.42085798816568043
53.66021249444255,0.5153575103825939,0.42085798816568043
54.16067407593525,0.5249728949979786,0.42085798816568043
54.665717816609565,0.5249728949979786,0.42085798816568043
55.17538567010098,0.5249728949979786,0.4352810650887574
55.68971997416679,0.5249728949979786,0.4352810650887574
56.20876345420329,0.5249728949979786,0.4352810650887574
56.73255922679462,0.5249728949979786,0.4352810650887574
57.26115080329463,0.5249728949979786,0.4352810650887574
57.794582093441306,0.5249728949979786,0.4352810650887574
58.332897409004254,0.5249728949979786,0.4352810650887574
58.87614146746586,0.5249728949979786,0.4352810650887574
59.42435939573563,0.5249728949979786,0.4352810650887574
59.97759673389907,0.5249728949979786,0.4352810650887574
60.5358994390006,0.5249728949979786,0.4352810650887574
61.09931388886112,0.5249728949979786,0.4352810650887574
61.667886885930805,0.5249728949979786,0.4352810650887574
62.241665661176654,0.5249728949979786,0.4352810650887574
62.820697878006094,0.5249728949979786,0.4352810650887574
63.40503163622628,0.5249728949979786,0.4352810650887574
63.99471547603995,0.5249728949979786,0.4352810650887574
64.58979838207722,0.5249728949979786,0.4352810650887574
65.19032978746499,0.5249728949979786,0.4352810650887574
65.79635957793326,0.5249728949979786,0.4352810650887574
66.40793809595903,0.5290937741188577,0.4352810650887574
67.02511614494843,0.5290937741188577,0.4352810650887574
67.6479449934566,0.5290937741188577,0.4352810650887574
68.27647637944678,0.5290937741188577,0.4352810650887574
68.91076251458804,0.5290937741188577,0.4352810650887574
69.55085608859245,0.5290937741188577,0.4352810650887574
70.1968102735922,0.5290937741188577,0.4352810650887574
70.84867872855625,0.5290937741188577,0.4352810650887574
71.50651560374787,0.5290937741188577,0.4352810650887574
72.17037554522298,0.5290937741188577,0.4352810650887574
72.84031369936932,0.5290937741188577,0.4352810650887574
73.51638571748782,0.5290937741188577,0.4352810650887574
74.19864776041504,0.5290937741188577,0.4352810650887574
74.88715650318872,0.5290937741188577,0.4352810650887574
75.58196913975561,0.5290937741188577,0.4352810650887574
76.28314338772255,0.5424073835863135,0.4352810650887574
76.99073749315123,0.5424073835863135,0.4352810650887574
77.70481023539631,0.5424073835863135,0.4352810650887574
78.42542093198836,0.5424073835863135,0.4352810650887574
79.15262944356127,0.5424073835863135,0.4352810650887574
79.8864961788251,0.5424073835863135,0.4352810650887574
80.62708209958372,0.5424073835863135,0.4352810650887574
81.3744487257992,0.5424073835863135,0.45266272189349116
82.12865814070211,0.5424073835863135,0.45266272189349116
82.88977299594876,0.5424073835863135,0.45266272189349116
83.65785651682576,0.5424073835863135,0.45266272189349116
84.4329725075018,0.5486943658348341,0.45266272189349116
85.21518535632808,0.5522896835605866,0.45266272189349116
86.00456004118686,0.5522896835605866,0.45266272189349116
86.80116213488915,0.5522896835605866,0.45266272189349116
87.60505781062206,0.5522896835605866,0.45266272189349116
88.41631384744528,0.5522896835605866,0.45266272189349116
89.23499763583871,0.5522896835605866,0.45266272189349116
90.06117718330049,0.5715204527913559,0.45266272189349116
90.89492111999613,0.5715204527913559,0.45266272189349116
91.7362987044601,0.5715204527913559,0.45266272189349116
92.58537982934838,0.5715204527913559,0.45266272189349116
93.44223502724489,0.5715204527913559,0.45266272189349116
94.30693547652044,0.5715204527913559,0.45266272189349116
95.17955300724532,0.5715204527913559,0.45266272189349116
96.06016010715663,0.5715204527913559,0.45266272189349116
96.94882992767923,0.5715204527913559,0.45266272189349116
97.84563629000264,0.5715204527913559,0.45266272189349116
98.7506536912133,0.5715204527913559,0.45266272189349116
99.6639573104832,0.5715204527913559,0.45266272189349116
100.5856230153145,0.5715204527913559,0.45266272189349116
101.51572736784212,0.5782094160020582,0.45266272189349116
102.45434763119367,0.5782094160020582,0.45266272189349116
103.40156177590748,0.5782094160020582,0.45266272189349116
104.35744848640995,0.5782094160020582,0.4556213017751479
105.3220871675513,0.5878248006174428,0.4556213017751479
106.29555795120199,0.5878248006174428,0.4556213017751479
107.27794170290915,0.5878248006174428,0.4556213017751479
108.26932002861392,0.6011384100848983,0.4556213017751479
109.26977528143081,0.6011384100848983,0.4556213017751479
110.27939056848811,0.6011384100848983,0.4556213017751479
111.29824975783195,0.6011384100848983,0.4556213017751479
112.32643748539306,0.6843484692564961,0.4556213017751479
113.36403916201725,0.6843484692564961,0.4556213017751479
114.41114098056097,0.6843484692564961,0.4556213017751479
115.46782992305056,0.6843484692564961,0.4556213017751479
116.53419376790828,0.6843484692564961,0.4556213017751479
117.61032109724371,0.6843484692564961,0.4556213017751479
118.69630130421271,0.6843484692564961,0.4892751479289941
119.79222460044257,0.6843484692564961,0.4892751479289941
120.89818202352623,0.6843484692564961,0.4892751479289941
122.0142654445847,0.6843484692564961,0.4892751479289941
123.14056757589846,0.6843484692564961,0.4892751479289941
124.27718197860962,0.6843484692564961,0.4892751479289941
125.4242030704932,0.6843484692564961,0.4892751479289941
126.58172613380086,0.6843484692564961,0.4892751479289941
127.74984732317573,0.6843484692564961,0.4892751479289941
128.9286636736399,0.6843484692564961,0.4892751479289941
130.11827310865544,0.6843484692564961,0.4892751479289941
131.3187744482582,0.6843484692564961,0.4892751479289941
132.53026741726714,0.6843484692564961,0.4892751479289941
133.7528526535683,0.6843484692564961,0.4892751479289941
134.9866317164746,0.6843484692564961,0.4922337278106509
136.23170709516273,0.6976620787239517,0.4922337278106509
137.4881822171863,0.6976620787239517,0.4922337278106509
138.75616145706778,0.6976620787239517,0.4922337278106509
140.0357501449688,0.6976620787239517,0.4922337278106509
141.3270545754397,0.6976620787239517,0.4922337278106509
142.63018201624985,0.6976620787239517,0.4922337278106509
143.94524071729765,0.6976620787239517,0.4922337278106509
145.27233991960307,0.6976620787239517,0.4922337278106509
146.61158986438215,0.6976620787239517,0.4922337278106509
147.96310180220516,0.6976620787239517,0.4922337278106509
149.32698800223724,0.8707390018008747,0.4922337278106509
150.70336176156508,0.8707390018008747,0.4922337278106509
152.09233741460835,0.8707390018008747,0.8816568047337279
153.49403034261724,0.8707390018008747,0.8816568047337279
154.9085569832575,0.8707390018008747,0.8816568047337279
156.3360348402823,0.8921887059428866,0.8816568047337279
157.77658249329346,0.9114194751736557,0.8816568047337279
159.2303196075917,0.9114194751736557,0.8816568047337279
160.6973669441172,0.9177064574221766,0.8816568047337279
162.17784636948141,0.9177064574221766,0.8816568047337279
163.67188086608985,0.9177064574221766,0.8816568047337279
165.17959454235853,0.9177064574221766,0.8816568047337279
166.70111264302344,0.9177064574221766,0.8816568047337279
168.23656155954455,0.9177064574221766,0.8816568047337279
169.78606884060548,0.9177064574221766,0.8816568047337279
171.34976320270812,0.9369372266529458,0.8816568047337279
172.92777454086547,0.9369372266529458,0.8816568047337279
174.52023393939194,0.9369372266529458,0.8816568047337279
176.12727368279212,0.9369372266529458,0.8816568047337279
177.74902726675037,0.9369372266529458,0.8816568047337279
179.38562940921912,0.9369372266529458,0.8816568047337279
181.03721606161042,0.9369372266529458,0.8816568047337279
182.7039244200892,0.9369372266529458,0.8816568047337279
184.38589293697052,0.9502508361204013,0.8816568047337279
186.08326133221973,0.9502508361204013,0.8816568047337279
187.79617060505973,0.9502508361204013,0.8816568047337279
189.5247630456834,0.9502508361204013,0.8816568047337279
191.26918224707325,0.9502508361204013,0.8816568047337279
193.0295731169306,0.9502508361204013,0.8816568047337279
194.80608188971166,0.9502508361204013,0.8816568047337279
196.5988561387759,0.9502508361204013,0.8846153846153846
198.40804478864467,0.9502508361204013,0.8846153846153846
200.23379812737218,0.9502508361204013,0.8846153846153846
202.0762678190304,0.9502508361204013,0.8846153846153846
203.9356069163067,0.9502508361204013,0.8846153846153846
205.81196987321857,0.9502508361204013,0.8846153846153846
207.70551255794368,0.9502508361204013,0.8846153846153846
209.6163922657678,0.9502508361204013,0.8846153846153846
211.5447677321517,0.9502508361204013,0.8846153846153846
213.4907991459163,0.9502508361204013,0.8846153846153846
215.45464816254997,0.9502508361204013,0.8846153846153846
217.436477917637,0.9502508361204013,0.8846153846153846
219.43645304040976,0.9502508361204013,0.8846153846153846
221.45473966742318,0.9502508361204013,0.8846153846153846
223.49150545635652,0.9502508361204013,0.8846153846153846
225.5469195999402,0.9502508361204013,0.8846153846153846
227.62115284001044,0.9502508361204013,0.8846153846153846
229.71437748169345,0.9502508361204013,0.8846153846153846
231.82676740771748,0.9502508361204013,0.8846153846153846
233.95849809285795,0.9502508361204013,0.8846153846153846
236.10974661851373,0.9502508361204013,0.8846153846153846
238.28069168741717,0.9502508361204013,0.8846153846153846
240.47151363847945,0.9502508361204013,0.8846153846153846
242.68239446177003,0.9502508361204013,0.8846153846153846
244.91351781363528,0.9502508361204013,0.8846153846153846
247.16506903195443,0.9502508361204013,0.8846153846153846
249.43723515153536,0.9502508361204013,0.8846153846153846
251.73020491965218,0.9502508361204013,0.8846153846153846
254.0441688117231,0.9502508361204013,0.8846153846153846
256.379319047134,0.9502508361204013,0.8846153846153846
258.73584960520566,0.9502508361204013,0.8846153846153846
261.11395624130733,0.9502508361204013,0.8846153846153846
263.5138365031188,0.9502508361204013,0.8846153846153846
265.93568974703936,0.9502508361204013,0.8846153846153846
268.379717154749,0.9502508361204013,0.8846153846153846
270.8461217499199,0.9502508361204013,0.8846153846153846
273.3351084150825,0.9502508361204013,0.8846153846153846
275.8468839086437,0.9502508361204013,0.8846153846153846
278.38165688206254,0.9502508361204013,0.8846153846153846
280.9396378971833,0.9502508361204013,0.8846153846153846
283.5210394437257,0.9502508361204013,0.8846153846153846
286.1260759569378,0.9502508361204013,0.8846153846153846
288.75496383540724,0.9502508361204013,0.8846153846153846
291.4079214590384,0.9502508361204013,0.8846153846153846
294.0851692071928,0.9502508361204013,0.8846153846153846
296.7869294769955,0.9502508361204013,0.8846153846153846
299.51342670181083,0.9502508361204013,0.8846153846153846
302.26488736988404,0.9502508361204013,0.8846153846153846
305.04154004315654,0.9502508361204013,0.8846153846153846
307.8436153762525,0.9502508361204013,0.8846153846153846
310.6713461356385,0.9502508361204013,0.8846153846153846
313.5249672189605,0.9502508361204013,0.8846153846153846
316.40471567455506,0.9502508361204013,0.8846153846153846
319.3108307211419,0.9502508361204013,0.8846153846153846
322.243553767695,0.9502508361204013,0.8846153846153846
325.20312843349666,0.9502508361204013,0.8846153846153846
328.1898005683753,0.9502508361204013,0.8846153846153846
331.20381827312656,0.9502508361204013,0.8846153846153846
334.24543192012413,0.9502508361204013,0.8846153846153846
337.3148941741173,0.9502508361204013,0.8846153846153846
340.41246001322065,0.9502508361204013,0.8846153846153846
343.53838675009354,0.9502508361204013,0.8846153846153846
346.69293405331575,0.9502508361204013,0.8846153846153846
349.87636396895783,0.9502508361204013,0.8846153846153846
353.0889409423487,0.9502508361204013,0.8846153846153846
356.3309318400442,0.9502508361204013,0.8846153846153846
359.6026059719937,0.9502508361204013,0.8846153846153846
362.90423511391265,0.9502508361204013,0.8846153846153846
366.23609352985864,0.9502508361204013,0.8846153846153846
369.59845799501363,0.9502508361204013,0.8846153846153846
372.99160781867744,0.9502508361204013,0.8846153846153846
376.4158248674671,0.9502508361204013,0.8846153846153846
379.87139358873304,0.9502508361204013,0.8846153846153846
383.3586010341876,0.9502508361204013,0.8846153846153846
386.87773688374966,0.9502508361204013,0.8846153846153846
390.4290934696098,0.9502508361204013,0.8846153846153846
394.01296580051184,0.9502508361204013,0.8846153846153846
397.6296515862604,0.9502508361204013,0.8846153846153846
401.27945126245106,0.9502508361204013,0.8846153846153846
404.9626680154282,0.9502508361204013,0.8846153846153846
408.67960780746904,0.9502508361204013,0.8846153846153846
412.43057940220046,0.9502508361204013,0.8846153846153846
416.21589439024785,0.9502508361204013,0.8846153846153846
420.0358672151184,0.9502508361204013,0.8846153846153846
423.8908151993227,0.9502508361204013,0.8846153846153846
427.78105857073285,0.9502508361204013,0.8846153846153846
431.7069204891849,0.9502508361204013,0.8846153846153846
435.6687270733227,0.9502508361204013,0.8846153846153846
439.6668074276887,0.9502508361204013,0.8846153846153846
443.7014936700633,0.9502508361204013,0.8846153846153846
447.77312095905194,0.9502508361204013,0.8846153846153846
451.8820275219274,0.9502508361204013,0.8846153846153846
456.02855468272634,0.9502508361204013,0.8846153846153846
460.21304689060196,0.9502508361204013,0.8846153846153846
464.43585174843906,0.9694816053511706,0.8846153846153846
468.69732004172664,0.9694816053511706,0.8846153846153846
472.99780576769905,0.9694816053511706,0.8846153846153846
477.33766616474185,0.9694816053511706,0.8846153846153846
481.71726174206697,0.9694816053511706,0.8846153846153846
486.13695630966174,0.9694816053511706,0.8846153846153846
490.5971170085076,0.9694816053511706,0.8846153846153846
495.0981143410801,0.9694816053511706,0.8846153846153846
499.6403222021254,0.9694816053511706,0.8846153846153846
504.22411790972103,0.9694816053511706,0.8846153846153846
508.8498822366172,0.9694816053511706,0.8846153846153846
513.5179994418686,0.9790969899665551,0.8846153846153846
518.2288573027546,0.9790969899665551,0.8846153846153846
522.9828471469906,0.9790969899665551,0.8846153846153846
527.7803638852378,0.9790969899665551,0.8846153846153846
532.6218060439048,0.9790969899665551,0.8846153846153846
537.5075757982554,0.9790969899665551,0.8846153846153846
542.4380790058161,0.9790969899665551,0.8846153846153846
547.41372524009,0.9790969899665551,0.8846153846153846
552.4349278245817,0.9790969899665551,0.8846153846153846
557.5021038671291,0.9790969899665551,0.8846153846153846
562.6156742945541,0.9790969899665551,0.8846153846153846
567.776063887628,0.9790969899665551,0.8846153846153846
572.9837013163576,0.9790969899665551,0.8846153846153846
578.2390191755961,0.9790969899665551,0.8846153846153846
583.5424540209762,0.9790969899665551,0.8846153846153846
588.8944464051754,0.9790969899665551,0.8846153846153846
594.2954409145127,0.9790969899665551,0.8846153846153846
599.7458862058795,0.9790969899665551,0.8846153846153846
605.2462350440111,0.9790969899665551,0.8846153846153846
610.7969443390944,0.9790969899665551,0.8846153846153846
616.3984751847249,0.9790969899665551,0.8846153846153846
622.0512928962097,0.9790969899665551,0.8846153846153846
627.7558670492211,0.9790969899665551,0.8846153846153846
633.5126715188024,0.9790969899665551,0.8846153846153846
639.3221845187336,0.9790969899665551,0.8846153846153846
645.1848886412558,0.9790969899665551,0.8846153846153846
651.1012708971598,0.9790969899665551,0.8846153846153846
657.0718227562434,0.9790969899665551,0.8846153846153846
663.0970401881342,0.9790969899665551,0.8846153846153846
669.1774237034923,0.9790969899665551,0.8846153846153846
675.3134783955859,0.9790969899665551,0.8846153846153846
681.5057139822491,0.9790969899665551,0.8846153846153846
687.7546448482257,0.9790969899665551,0.8846153846153846
694.0607900878958,0.9790969899665551,0.8846153846153846
700.4246735483987,0.9790969899665551,0.8846153846153846
706.8468238731477,0.9790969899665551,0.8846153846153846
713.327774545744,0.9790969899665551,0.8846153846153846
719.8680639342947,0.9790969899665551,0.8846153846153846
726.4682353361316,0.9790969899665551,0.8846153846153846
733.1288370229443,0.9790969899665551,0.8846153846153846
739.8504222863243,0.9790969899665551,0.8846153846153846
746.6335494837285,0.9790969899665551,0.8846153846153846
753.4787820848583,0.9790969899665551,0.8846153846153846
760.386688718468,0.9790969899665551,0.8846153846153846
767.3578432196014,0.9790969899665551,0.8846153846153846
774.3928246772579,0.979933110367893,0.8846153846153846
781.4922174825005,0.979933110367893,0.8846153846153846
788.6566113769962,0.979933110367893,0.8846153846153846
795.8866015020087,0.979933110367893,0.8846153846153846
803.182788447835,0.979933110367893,0.8846153846153846
810.5457783036958,0.979933110367893,0.8846153846153846
817.9761827080857,0.979933110367893,0.8846153846153846
825.4746188995773,0.979933110367893,0.8846153846153846
833.0417097680975,0.979933110367893,0.8846153846153846
840.6780839066696,0.979933110367893,0.8846153846153846
848.3843756636302,0.979933110367893,0.8846153846153846
856.1612251953263,0.979933110367893,0.8846153846153846
864.0092785192883,0.979933110367893,0.8846153846153846
871.9291875678973,0.979933110367893,0.8846153846153846
879.92161024254,0.979933110367893,0.8846153846153846
887.9872104682594,0.979933110367893,0.8846153846153846
896.126658248909,0.979933110367893,0.8846153846153846
904.3406297228064,0.979933110367893,0.8846153846153846
912.6298072189009,0.979933110367893,0.8846153846153846
920.9948793134539,0.979933110367893,0.8846153846153846
929.4365408872413,0.979933110367893,0.8846153846153846
937.9554931832715,0.979933110367893,0.8846153846153846
946.552443865041,0.979933110367893,0.8846153846153846
955.2281070753183,0.979933110367893,0.8846153846153846
963.9832034954667,0.979933110367893,0.8846153846153846
972.8184604053139,0.979933110367893,0.8846153846153846
981.7346117435617,0.979933110367893,0.8846153846153846
990.7323981687573,0.979933110367893,0.8846153846153846
999.8125671208182,0.979933110367893,0.8846153846153846
1008.9758728831208,0.979933110367893,0.8846153846153846
1018.2230766451617,0.979933110367893,0.8846153846153846
1027.5549465657837,0.979933110367893,0.8846153846153846
1036.9722578369904,0.979933110367893,0.8846153846153846
1046.4757927483386,0.979933110367893,0.8846153846153846
1056.0663407519237,0.979933110367893,0.8846153846153846
1065.7446985279605,0.979933110367893,0.8846153846153846
1075.5116700509589,0.979933110367893,0.8846153846153846
1085.3680666565124,0.979933110367893,0.8846153846153846
1095.3147071086944,0.979933110367893,0.8846153846153846
1105.352417668072,0.979933110367893,0.8846153846153846
1115.4820321603452,0.979933110367893,0.8846153846153846
1125.7043920456083,0.979933110367893,0.8846153846153846
1136.0203464882527,0.979933110367893,0.8846153846153846
1146.4307524275032,0.979933110367893,0.8846153846153846
1156.936474648609,0.979933110367893,0.8846153846153846
1167.538385854674,0.979933110367893,0.8846153846153846
1178.237366739156,0.979933110367893,0.8846153846153846
1189.0343060590237,0.979933110367893,0.8846153846153846
1199.9301007085849,0.979933110367893,0.8846153846153846
1210.9256557939939,0.979933110367893,0.8846153846153846
1222.0218847084336,0.979933110367893,0.8846153846153846
1233.2197092079925,0.979933110367893,0.8846153846153846
1244.5200594882353,0.979933110367893,0.8846153846153846
1255.9238742614707,0.979933110367893,0.8846153846153846
1267.4321008347351,0.979933110367893,0.8846153846153846
1279.0456951884785,0.979933110367893,0.8846153846153846
1290.76562205598,0.979933110367893,0.8846153846153846
1302.5928550034878,0.979933110367893,0.8846153846153846
1314.5283765110908,0.979933110367893,0.8846153846153846
1326.5731780543379,0.979933110367893,0.8846153846153846
1338.7282601865911,0.979933110367893,0.8846153846153846
1350.994632622147,0.979933110367893,0.8846153846153846
1363.3733143201089,0.979933110367893,0.8846153846153846
1375.8653335690371,0.979933110367893,0.8846153846153846
1388.4717280723607,0.979933110367893,0.8846153846153846
1401.1935450345834,0.979933110367893,0.8846153846153846
1414.031841248273,0.979933110367893,0.8846153846153846
1426.9876831818472,0.979933110367893,0.8846153846153846
1440.0621470681695,0.979933110367893,0.8846153846153846
1453.2563189939433,0.979933110367893,0.8846153846153846
1466.571294989938,0.979933110367893,0.8846153846153846
1480.0081811220334,0.979933110367893,0.8846153846153846
1493.5680935830992,0.979933110367893,0.8846153846153846
1507.2521587857213,0.979933110367893,0.8846153846153846
1521.0615134557647,0.979933110367893,0.8846153846153846
1534.997304726805,0.979933110367893,0.8846153846153846
1549.0606902354189,0.979933110367893,0.8846153846153846
1563.252838217348,0.979933110367893,0.8846153846153846
1577.5749276045472,0.979933110367893,0.8846153846153846
1592.0281481231104,0.979933110367893,0.8846153846153846
1606.6137003921058,0.979933110367893,0.8846153846153846
1621.3327960233087,0.979933110367893,0.8846153846153846
1636.1866577218482,0.979933110367893,0.8846153846153846
1651.1765193877818,0.979933110367893,0.8846153846153846
1666.3036262185867,0.979933110367893,0.8846153846153846
1681.5692348126022,0.979933110367893,0.8846153846153846
1696.9746132734126,0.979933110367893,0.8846153846153846
1712.521041315193,0.979933110367893,0.8846153846153846
1728.2098103690055,0.979933110367893,0.8846153846153846
1744.0422236900836,0.979933110367893,0.8846153846153846
1760.0195964660911,0.979933110367893,0.8846153846153846
1776.143255926372,0.979933110367893,0.8846153846153846
1792.414541452209,0.979933110367893,0.8846153846153846
1808.8348046880765,0.979933110367893,0.8846153846153846
1825.4054096539248,0.979933110367893,0.8846153846153846
1842.127732858489,0.979933110367893,0.8846153846153846
1859.0031634136324,0.979933110367893,0.8846153846153846
1876.033103149744,0.979933110367893,0.8846153846153846
1893.2189667321807,0.979933110367893,0.8846153846153846
1910.562181778786,0.979933110367893,0.8846153846153846
1928.0641889784822,0.979933110367893,0.8846153846153846
1945.726442210944,0.979933110367893,0.8846153846153846
1963.550408667379,0.979933110367893,0.8846153846153846
1981.5375689723958,0.979933110367893,0.8846153846153846
1999.689417307005,0.979933110367893,0.8846153846153846
2018.0074615327367,0.979933110367893,0.8846153846153846
2036.4932233169043,0.979933110367893,0.8846153846153846
2055.148238258998,0.979933110367893,0.8846153846153846
2073.974056018253,0.979933110367893,0.8846153846153846
2092.9722404423774,0.979933110367893,0.8846153846153846
2112.1443696974557,0.979933110367893,0.8846153846153846
2131.4920363990573,0.979933110367893,0.8846153846153846
2151.0168477445195,0.979933110367893,0.8846153846153846
2170.7204256464656,0.979933110367893,0.8846153846153846
2190.604406867533,0.979933110367893,0.8846153846153846
2210.6704431563367,0.979933110367893,0.8846153846153846
2230.9202013846866,0.979933110367893,0.8846153846153846
2251.3553636860415,0.979933110367893,0.8846153846153846
2271.9776275952518,0.979933110367893,0.8846153846153846
2292.7887061895676,0.979933110367893,0.8846153846153846
2313.7903282309444,0.979933110367893,0.8846153846153846
2334.984238309656,0.979933110367893,0.8846153846153846
2356.3721969892044,0.979933110367893,0.8846153846153846
2377.955980952578,0.979933110367893,0.8846153846153846
2399.7373831498367,0.979933110367893,0.8846153846153846
2421.7182129470475,0.979933110367893,0.8846153846153846
2443.9002962765976,0.979933110367893,0.8846153846153846
2466.2854757888613,0.979933110367893,0.8846153846153846
2488.8756110052736,0.979933110367893,0.8846153846153846
2511.6725784727964,0.979933110367893,0.8846153846153846
2534.6782719198113,0.979933110367893,0.8846153846153846
2557.894602413417,0.979933110367893,0.8846153846153846
2581.323498518187,0.979933110367893,0.8846153846153846
2604.966906456376,0.979933110367893,0.8846153846153846
2628.8267902695843,0.979933110367893,0.8846153846153846
2652.9051319819228,0.979933110367893,0.8846153846153846
2677.2039317646404,0.979933110367893,0.8846153846153846
2701.7252081022907,0.979933110367893,0.8846153846153846
2726.4709979604004,0.9807692307692307,0.8846153846153846
2751.443356954676,0.9807692307692307,0.8846153846153846
2776.644359521775,0.9807692307692307,0.8846153846153846
2802.076099091611,0.9807692307692307,0.8846153846153846
2827.740688261264,0.9807692307692307,0.8846153846153846
2853.640258970469,0.9807692307692307,0.8846153846153846
2879.776962678714,0.9807692307692307,0.8846153846153846
2906.15297054397,0.9807692307692307,0.8846153846153846
2932.7704736030287,0.9807692307692307,0.8846153846153846
2959.6316829535276,0.9807692307692307,0.8846153846153846
2986.738829937613,0.9807692307692307,0.8846153846153846
3014.0941663273115,0.9807692307692307,0.8846153846153846
3041.699964511555,0.9807692307692307,0.8846153846153846
3069.5585176849795,0.9807692307692307,0.8846153846153846
3097.6721400384035,0.9807692307692307,0.8846153846153846
3126.043166951051,0.9807692307692307,0.8846153846153846
3154.6739551845867,0.9807692307692307,0.8846153846153846
3183.5668830788463,0.9807692307692307,0.8846153846153846
3212.7243507494454,0.9807692307692307,0.8846153846153846
3242.1487802871347,0.9807692307692307,0.8846153846153846
3271.8426159589867,0.9807692307692307,0.8846153846153846
3301.8083244114787,0.9807692307692307,0.8846153846153846
3332.048394875349,0.9807692307692307,0.8846153846153846
3362.5653393724174,0.9807692307692307,0.8846153846153846
3393.361692924239,0.9807692307692307,0.8846153846153846
3424.440013762667,0.9807692307692307,0.8846153846153846
3455.8028835424093,0.9807692307692307,0.8846153846153846
3487.4529075554315,0.9807692307692307,0.8846153846153846
3519.3927149474234,0.9807692307692307,0.8846153846153846
3551.62495893618,0.9807692307692307,0.8846153846153846
3584.1523170319842,0.9807692307692307,0.8846153846153846
3616.9774912600697,0.9807692307692307,0.8846153846153846
3650.103208385025,0.9807692307692307,0.8846153846153846
3683.532220137349,0.9807692307692307,0.8846153846153846
3717.2673034420186,0.9807692307692307,0.8846153846153846
3751.3112606491413,0.9807692307692307,0.8846153846153846
3785.6669197667943,0.9807692307692307,0.8846153846153846
3820.337134695891,0.9807692307692307,0.8846153846153846
3855.324785467299,0.9807692307692307,0.8846153846153846
3890.6327784810637,0.9807692307692307,0.8846153846153846
3926.2640467478186,0.9807692307692307,0.8846153846153846
3962.2215501324763,0.9807692307692307,0.8846153846153846
3998.50827560005,0.9807692307692307,0.8846153846153846
4035.1272374638243,0.9807692307692307,0.8846153846153846
4072.0814776357315,0.9807692307692307,0.8846153846153846
4109.374065879022,0.9807692307692307,0.8846153846153846
4147.008100063309,0.9807692307692307,0.8846153846153846
4184.986706421882,0.9807692307692307,0.8846153846153846
4223.313039811386,0.9807692307692307,0.8846153846153846
4261.990283973938,0.9807692307692307,0.8846153846153846
4301.021651801539,0.9807692307692307,0.8846153846153846
4340.410385603024,0.9807692307692307,0.8846153846153846
4380.159757373375,0.9807692307692307,0.8846153846153846
4420.273069065494,0.9807692307692307,0.8846153846153846
4460.753652864557,0.9807692307692307,0.8846153846153846
4501.604871464746,0.9807692307692307,0.8846153846153846
4542.830118348645,0.9807692307692307,0.8846153846153846
4584.432818069111,0.9807692307692307,0.8846153846153846
4626.416426533724,0.9807692307692307,0.8846153846153846
4668.784431291921,0.9807692307692307,0.8846153846153846
4711.540351824644,0.9807692307692307,0.8846153846153846
4754.687739836754,0.9807692307692307,0.8846153846153846
4798.230179552048,0.9807692307692307,0.8846153846153846
4842.171288010968,0.9807692307692307,0.8846153846153846
4886.514715371129,0.9807692307692307,0.8846153846153846
4931.264145210465,0.9807692307692307,0.8846153846153846
4976.423294833283,0.9807692307692307,0.8846153846153846
5021.995915579029,0.9807692307692307,0.8846153846153846
5067.985793133886,0.9807692307692307,0.8846153846153846
5114.396747845304,0.9807692307692307,0.8846153846153846
5161.2326350392905,0.9807692307692307,0.8846153846153846
5208.497345340727,0.9807692307692307,0.8846153846153846
5256.194804996534,0.9807692307692307,0.8846153846153846
5304.328976201798,0.9807692307692307,0.8846153846153846
5352.903857428964,0.9807692307692307,0.8846153846153846
5401.923483759926,0.9807692307692307,0.8846153846153846
5451.391927221269,0.9807692307692307,0.8846153846153846
5501.3132971225095,0.9807692307692307,0.8846153846153846
5551.691740397423,0.9807692307692307,0.8846153846153846
5602.531441948594,0.9807692307692307,0.8846153846153846
5653.836624994974,0.9807692307692307,0.8846153846153846
5705.611551422773,0.9807692307692307,0.8846153846153846
5757.860522139457,0.9807692307692307,0.8846153846153846
5810.587877430997,0.9807692307692307,0.8846153846153846
5863.79799732248,0.9807692307692307,0.8846153846153846
5917.495301941875,0.9807692307692307,0.8846153846153846
5971.684251887284,0.9807692307692307,0.8846153846153846
6026.369348597441,0.9807692307692307,0.8846153846153846
6081.555134725626,0.9807692307692307,0.8846153846153846
6137.246194517082,0.9807692307692307,0.8846153846153846
6193.447154189744,0.9807692307692307,0.8846153846153846
6250.162682318612,0.9807692307692307,0.8846153846153846
6307.397490223534,0.9807692307692307,0.8846153846153846
6365.156332360538,0.9807692307692307,0.8846153846153846
6423.444006716845,0.9807692307692307,0.8846153846153846
6482.265355209409,0.9807692307692307,0.8846153846153846
6541.625264087087,0.9807692307692307,0.8846153846153846
6601.528664336626,0.9807692307692307,0.8846153846153846
6661.9805320921805,0.9807692307692307,0.8846153846153846
6722.985889048754,0.9807692307692307,0.8846153846153846
6784.54980287932,0.9807692307692307,0.8846153846153846
6846.67738765575,0.9807692307692307,0.8846153846153846
6909.37380427372,0.9807692307692307,0.8846153846153846
6972.644260881329,0.9807692307692307,0.8846153846153846
7036.494013311813,0.9807692307692307,0.8846153846153846
7100.928365520121,0.9807692307692307,0.8846153846153846
7165.952670023458,0.9807692307692307,0.8846153846153846
7231.572328346015,0.9807692307692307,0.8846153846153846
7297.79279146756,0.9807692307692307,0.8846153846153846
7364.619560276343,0.9807692307692307,0.8846153846153846
7432.058186026008,0.9807692307692307,0.8846153846153846
7500.114270796694,0.9807692307692307,0.8846153846153846
7568.79346796049,0.9807692307692307,0.8846153846153846
7638.101482650946,0.9807692307692307,0.8846153846153846
7708.044072237093,0.9807692307692307,0.8846153846153846
7778.627046801661,0.9807692307692307,0.8846153846153846
7849.856269623678,0.9807692307692307,0.8846153846153846
7921.737657665622,0.9807692307692307,0.8846153846153846
7994.277182064835,0.9807692307692307,0.8846153846153846
8067.48086862963,0.9807692307692307,0.8846153846153846
8141.354798339819,0.9807692307692307,0.8846153846153846
8215.905107851802,0.9807692307692307,0.8846153846153846
8291.137990008445,0.9807692307692307,0.8846153846153846
8367.05969435339,0.9807692307692307,0.8846153846153846
8443.676527650312,0.9807692307692307,0.8846153846153846
8520.994854406768,0.9807692307692307,1.0
8599.021097402847,0.9807692307692307,1.0
8677.761738224814,0.9807692307692307,1.0
8757.223317803406,0.9807692307692307,1.0
8837.412436957296,0.9807692307692307,1.0
8918.335756941362,0.9807692307692307,1.0
9000.000001,1.0,1.0


==> data/payload_cdf_log_trafficgpt10_ftps_down_1a.csv <==
x,real_cdf,synth_cdf
18.999999999999996,0.0,0.0
19.086366937877475,0.0,0.005808080808080807
19.173106838152876,0.0,0.005808080808080807
19.2602213114072,0.0,0.005808080808080807
19.347711975176512,0.0,0.005808080808080807
19.435580453981956,0.0,0.005808080808080807
19.523828379359927,0.0,0.005808080808080807
19.612457389892334,0.0,0.005808080808080807
19.701469131237083,0.0,0.005808080808080807
19.790865256158597,0.0,0.005808080808080807
19.88064742455848,0.0,0.005808080808080807
19.970817303506394,0.0,0.005808080808080807
20.061376567270997,0.01807482214718461,0.005808080808080807
20.152326897350978,0.01807482214718461,0.005808080808080807
20.243669982506358,0.01807482214718461,0.005808080808080807
20.335407518789797,0.01807482214718461,0.005808080808080807
20.427541209578106,0.01807482214718461,0.005808080808080807
20.52007276560384,0.01807482214718461,0.005808080808080807
20.613003904987124,0.01807482214718461,0.005808080808080807
20.706336353267517,0.01807482214718461,0.005808080808080807
20.800071843436033,0.01807482214718461,0.005808080808080807
20.894212115967363,0.01807482214718461,0.005808080808080807
20.988758918852174,0.01807482214718461,0.005808080808080807
21.08371400762954,0.01807482214718461,0.005808080808080807
21.179079145419585,0.01807482214718461,0.005808080808080807
21.27485610295619,0.01807482214718461,0.005808080808080807
21.37104665861989,0.01807482214718461,0.005808080808080807
21.467652598470846,0.01807482214718461,0.005808080808080807
21.56467571628209,0.01807482214718461,0.005808080808080807
21.662117813572777,0.01807482214718461,0.005808080808080807
21.759980699641623,0.01807482214718461,0.005808080808080807
21.85826619160055,0.01807482214718461,0.005808080808080807
21.956976114408388,0.01807482214718461,0.005808080808080807
22.05611230090479,0.019337448409810873,0.005808080808080807
22.15567659184421,0.019337448409810873,0.005808080808080807
22.255670835930147,0.019337448409810873,0.005808080808080807
22.356096889849447,0.019337448409810873,0.005808080808080807
22.456956618306748,0.019337448409810873,0.005808080808080807
22.558251894059147,0.019337448409810873,0.005808080808080807
22.659984597950963,0.019337448409810873,0.005808080808080807
22.76215661894863,0.019337448409810873,0.005808080808080807
22.864769854175808,0.019337448409810873,0.005808080808080807
22.9678262089486,0.019337448409810873,0.005808080808080807
23.071327596810935,0.019337448409810873,0.005808080808080807
23.175275939570042,0.019337448409810873,0.005808080808080807
23.279673167332227,0.019337448409810873,0.005808080808080807
23.384521218538662,0.019337448409810873,0.005808080808080807
23.48982204000134,0.019337448409810873,0.005808080808080807
23.5955775869393,0.019337448409810873,0.005808080808080807
23.701789823014895,0.019337448409810873,0.005808080808080807
23.808460720370245,0.019337448409810873,0.005808080808080807
23.91559225966385,0.019337448409810873,0.005808080808080807
24.023186430107394,0.019337448409810873,0.005808080808080807
24.13124522950269,0.019337448409810873,0.005808080808080807
24.23977066427869,0.019337448409810873,0.005808080808080807
24.34876474952887,0.019337448409810873,0.005808080808080807
24.458229509048547,0.019337448409810873,0.005808080808080807
24.568166975372474,0.019337448409810873,0.005808080808080807
24.67857918981262,0.019337448409810873,0.005808080808080807
24.789468202496042,0.019337448409810873,0.005808080808080807
24.90083607240296,0.019337448409810873,0.005808080808080807
25.012684867404957,0.019337448409810873,0.005808080808080807
25.125016664303434,0.019337448409810873,0.005808080808080807
25.237833548868146,0.019337448409810873,0.005808080808080807
25.351137615875878,0.019337448409810873,0.005808080808080807
25.46493096914944,0.019337448409810873,0.005808080808080807
25.57921572159665,0.019337448409810873,0.005808080808080807
25.69399399524962,0.019337448409810873,0.005808080808080807
25.809267921304095,0.019337448409810873,0.005808080808080807
25.925039640159092,0.019337448409810873,0.005808080808080807
26.041311301456613,0.019351220081647105,0.005808080808080807
26.158085064121536,0.019351220081647105,0.005808080808080807
26.275363096401747,0.019351220081647105,0.005808080808080807
26.393147575908387,0.019351220081647105,0.005808080808080807
26.511440689656236,0.019351220081647105,0.005808080808080807
26.630244634104407,0.019351220081647105,0.005808080808080807
26.749561615197067,0.019351220081647105,0.005808080808080807
26.869393848404428,0.019351220081647105,0.005808080808080807
26.989743558763834,0.019351220081647105,0.005808080808080807
27.110612980921147,0.019351220081647105,0.005808080808080807
27.23200435917221,0.019351220081647105,0.005808080808080807
27.353919947504473,0.019351220081647105,0.005808080808080807
27.476362009638926,0.019351220081647105,0.005808080808080807
27.599332819072078,0.019351220081647105,0.005808080808080807
27.722834659118195,0.019351220081647105,0.005808080808080807
27.84686982295165,0.019351220081647105,0.005808080808080807
27.971440613649577,0.019351220081647105,0.005808080808080807
28.096549344234596,0.02586765562350638,0.005808080808080807
28.222198337717717,0.02586765562350638,0.005808080808080807
28.348389927141564,0.02586765562350638,0.005808080808080807
28.47512645562365,0.02586765562350638,0.005808080808080807
28.60241027639983,0.02586765562350638,0.005808080808080807
28.730243752868102,0.02586765562350638,0.005808080808080807
28.858629258632412,0.02586765562350638,0.005808080808080807
28.98756917754677,0.02586765562350638,0.005808080808080807
29.117065903759457,0.02586765562350638,0.005808080808080807
29.24712184175755,0.02586765562350638,0.005808080808080807
29.377739406411543,0.02586765562350638,0.005808080808080807
29.50892102302013,0.02586765562350638,0.005808080808080807
29.64066912735533,0.02586765562350638,0.005808080808080807
29.77298616570766,0.02586765562350638,0.005808080808080807
29.905874594931582,0.02586765562350638,0.005808080808080807
30.039336882491057,0.07132220107805184,0.06553030303030304
30.17337550650547,0.07132220107805184,0.06553030303030304
30.307992955795562,0.07132220107805184,0.06553030303030304
30.443191729929648,0.07132220107805184,0.06553030303030304
30.57897433927007,0.07132220107805184,0.06553030303030304
30.71534330501979,0.07132220107805184,0.06553030303030304
30.852301159269167,0.07132220107805184,0.06553030303030304
30.98985044504303,0.07132220107805184,0.06553030303030304
31.127993716347884,0.07132220107805184,0.06553030303030304
31.266733538219274,0.07132220107805184,0.06553030303030304
31.4060724867695,0.07132220107805184,0.06553030303030304
31.546013149235392,0.07132220107805184,0.06553030303030304
31.686558124026384,0.07132220107805184,0.06553030303030304
31.8277100207727,0.07132220107805184,0.06553030303030304
31.969471460373896,0.07132220107805184,0.06553030303030304
32.11184507504746,0.08296653640840118,0.06553030303030304
32.25483350837774,0.08296653640840118,0.06553030303030304
32.39843941536493,0.08296653640840118,0.06553030303030304
32.54266546247451,0.08296653640840118,0.06553030303030304
32.68751432768665,0.08296653640840118,0.06553030303030304
32.83298870054595,0.08296653640840118,0.06553030303030304
32.97909128221142,0.08296653640840118,0.06553030303030304
33.12582478550663,0.08296653640840118,0.06553030303030304
33.27319193497001,0.08296653640840118,0.06553030303030304
33.42119546690552,0.08296653640840118,0.06553030303030304
33.56983812943348,0.08296653640840118,0.06553030303030304
33.71912268254144,0.08296653640840118,0.06553030303030304
33.869051898135616,0.08296653640840118,0.06553030303030304
34.01962856009226,0.08296653640840118,0.06553030303030304
34.17085546430936,0.08296653640840118,0.06553030303030304
34.32273541875855,0.08296653640840118,0.06553030303030304
34.47527124353727,0.08296653640840118,0.06553030303030304
34.62846577092113,0.08296653640840118,0.06553030303030304
34.7823218454165,0.08296653640840118,0.06553030303030304
34.936842323813245,0.08296653640840118,0.06553030303030304
35.092030075237915,0.08296653640840118,0.06553030303030304
35.24788798120694,0.08296653640840118,0.06553030303030304
35.40441893568007,0.08296653640840118,0.06553030303030304
35.56162584511425,0.08296653640840118,0.06553030303030304
35.71951162851749,0.08296653640840118,0.06553030303030304
35.878079217503064,0.08296653640840118,0.06553030303030304
36.037331556344,0.08296653640840118,0.06553030303030304
36.19727160202773,0.08296653640840118,0.06553030303030304
36.35790232431093,0.08296653640840118,0.06553030303030304
36.51922670577476,0.08296653640840118,0.06553030303030304
36.68124774188019,0.08296653640840118,0.06553030303030304
36.84396844102365,0.08296653640840118,0.06553030303030304
37.0073918245928,0.08296653640840118,0.06553030303030304
37.17152092702278,0.08296653640840118,0.06553030303030304
37.336358795852426,0.08296653640840118,0.06553030303030304
37.50190849178095,0.08296653640840118,0.06553030303030304
37.66817308872464,0.08296653640840118,0.06553030303030304
37.83515567387412,0.08296653640840118,0.06553030303030304
38.00285934775152,0.08296653640840118,0.06553030303030304
38.17128722426808,0.08296653640840118,0.06553030303030304
38.34044243078203,0.08296653640840118,0.06553030303030304
38.51032810815664,0.08296653640840118,0.06553030303030304
38.68094741081844,0.08296653640840118,0.06553030303030304
38.852303506815915,0.08296653640840118,0.06553030303030304
39.02439957787831,0.08296653640840118,0.06553030303030304
39.197238819474606,0.08296653640840118,0.06553030303030304
39.370824440872994,0.08296653640840118,0.06553030303030304
39.54515966520036,0.08296653640840118,0.06553030303030304
39.72024772950222,0.08296653640840118,0.06553030303030304
39.896091884802686,0.08296653640840118,0.06553030303030304
40.072695396165,0.08296854205684204,0.06553030303030304
40.250061542752064,0.08296854205684204,0.06553030303030304
40.42819361788733,0.08296854205684204,0.06553030303030304
40.60709492911593,0.08296854205684204,0.06553030303030304
40.786768798266195,0.08296854205684204,0.06553030303030304
40.96721856151123,0.08296854205684204,0.06553030303030304
41.14844756943086,0.08296854205684204,0.06553030303030304
41.33045918707391,0.08296854205684204,0.06553030303030304
41.51325679402069,0.08296854205684204,0.06553030303030304
41.69684378444561,0.08296854205684204,0.06553030303030304
41.881223567180385,0.08296854205684204,0.06553030303030304
42.066399565777246,0.08296854205684204,0.06553030303030304
42.25237521857245,0.08296854205684204,0.06553030303030304
42.43915397875024,0.08296854205684204,0.06553030303030304
42.626739314406905,0.08296854205684204,0.06553030303030304
42.81513470861512,0.08296854205684204,0.06553030303030304
43.00434365948873,0.08296854205684204,0.06553030303030304
43.19436968024765,0.08296854205684204,0.06553030303030304
43.38521629928305,0.08296854205684204,0.06553030303030304
43.576887060223,0.08296854205684204,0.06553030303030304
43.769385521998075,0.08296854205684204,0.06553030303030304
43.96271525890764,0.08296854205684204,0.06553030303030304
44.1568798606861,0.08296854205684204,0.06553030303030304
44.351882932569524,0.08296854205684204,0.06553030303030304
44.547728095362714,0.08296854205684204,0.06553030303030304
44.74441898550636,0.08296854205684204,0.06553030303030304
44.94195925514448,0.08296854205684204,0.06553030303030304
45.14035257219241,0.08296854205684204,0.06553030303030304
45.339602620404804,0.08296854205684204,0.06553030303030304
45.539713099443986,0.08296854205684204,0.06553030303030304
45.74068772494874,0.08296854205684204,0.06553030303030304
45.94253022860333,0.08296854205684204,0.06553030303030304
46.1452443582066,0.08296854205684204,0.06553030303030304
46.34883387774178,0.08296854205684204,0.06553030303030304
46.55330256744628,0.08296854205684204,0.06553030303030304
46.75865422388185,0.08296854205684204,0.06553030303030304
46.96489266000516,0.08296854205684204,0.06553030303030304
47.17202170523849,0.08296854205684204,0.06553030303030304
47.38004520554093,0.08296854205684204,0.06553030303030304
47.58896702347978,0.08296854205684204,0.06553030303030304
47.79879103830216,0.08296854205684204,0.06553030303030304
48.009521146007216,0.08296854205684204,0.06553030303030304
48.22116125941834,0.08296854205684204,0.06553030303030304
48.43371530825581,0.08296854205684204,0.06553030303030304
48.64718723920986,0.08296854205684204,0.06553030303030304
48.8615810160139,0.08296854205684204,0.06553030303030304
49.07690061951804,0.08296854205684204,0.06553030303030304
49.29315004776317,0.08296854205684204,0.06553030303030304
49.51033331605508,0.08296854205684204,0.06553030303030304
49.728454457039,0.08296854205684204,0.06553030303030304
49.947517520774575,0.08296854205684204,0.06553030303030304
50.16752657481099,0.08865036023866023,0.06553030303030304
50.388485704262536,0.08865036023866023,0.06553030303030304
50.61039901188444,0.08865036023866023,0.06553030303030304
50.833270618149,0.08865036023866023,0.06553030303030304
51.057104661322214,0.09151869270259722,0.06553030303030304
51.28190529754052,0.09151869270259722,0.06553030303030304
51.50767670088796,0.09151869270259722,0.06553030303030304
51.73442306347377,0.09151869270259722,0.06553030303030304
51.96214859551018,0.09151869270259722,0.06553030303030304
52.190857525390484,0.09151869270259722,0.06553030303030304
52.42055409976774,0.09151869270259722,0.06553030303030304
52.65124258363352,0.09151869270259722,0.06553030303030304
52.882927260397025,0.09151869270259722,0.06553030303030304
53.11561243196479,0.09151869270259722,0.06553030303030304
53.34930241882047,0.09151869270259722,0.06553030303030304
53.584001560104966,0.09151869270259722,0.06553030303030304
53.81971421369728,0.09151869270259722,0.06553030303030304
54.05644475629507,0.09151869270259722,0.06837121212121212
54.294197583496135,0.09151869270259722,0.06837121212121212
54.53297710988009,0.09151869270259722,0.06837121212121212
54.77278776909009,0.09151869270259722,0.06837121212121212
55.01363401391545,0.09151869270259722,0.06837121212121212
55.25552031637405,0.09151869270259722,0.06837121212121212
55.49845116779555,0.09151869270259722,0.06837121212121212
55.74243107890466,0.09151869270259722,0.06837121212121212
55.98746457990512,0.09151869270259722,0.06837121212121212
56.23355622056347,0.09720051088441539,0.06837121212121212
56.48071057029392,0.09720051088441539,0.06837121212121212
56.72893221824284,0.09720051088441539,0.06837121212121212
56.97822577337417,0.09720051088441539,0.06837121212121212
57.22859586455491,0.09720051088441539,0.06837121212121212
57.480047140641275,0.09720051088441539,0.06837121212121212
57.73258427056463,0.09720051088441539,0.06837121212121212
57.98621194341863,0.09720051088441539,0.06837121212121212
58.24093486854591,0.10288232906623357,0.06837121212121212
58.496757775625646,0.10288232906623357,0.06837121212121212
58.75368541476161,0.10288232906623357,0.06837121212121212
59.011722556569936,0.10288232906623357,0.06837121212121212
59.27087399226814,0.10288232906623357,0.06837121212121212
59.531144533763744,0.10288232906623357,0.06837121212121212
59.79253901374378,0.10288232906623357,0.06837121212121212
60.05506228576446,0.10288232906623357,0.06837121212121212
60.31871922434149,0.10288232906623357,0.06837121212121212
60.583514725040224,0.10288232906623357,0.06837121212121212
60.84945370456696,0.10288232906623357,0.06837121212121212
61.1165411008599,0.10288232906623357,0.06837121212121212
61.38478187318101,0.10288232906623357,0.06837121212121212
61.654181002208034,0.10288232906623357,0.06837121212121212
61.924743490127156,0.10288232906623357,0.06837121212121212
62.19647436072553,0.10288232906623357,0.06837121212121212
62.469378659484974,0.10288232906623357,0.06837121212121212
62.743461453675295,0.10288232906623357,0.06837121212121212
63.01872783244851,0.10288232906623357,0.06837121212121212
63.29518290693355,0.10288232906623357,0.06837121212121212
63.572831810330726,0.10288232906623357,0.06837121212121212
63.85167969800754,0.10288232906623357,0.06837121212121212
64.13173174759396,0.10288232906623357,0.06837121212121212
64.41299315907884,0.10288232906623357,0.06837121212121212
64.6954691549063,0.10288232906623357,0.06837121212121212
64.97916498007301,0.10288232906623357,0.06837121212121212
65.26408590222506,0.1028961007380698,0.06837121212121212
65.55023721175635,0.1028961007380698,0.06837121212121212
65.83762422190634,0.1028961007380698,0.06837121212121212
66.12625226885895,0.1038430704350395,0.06837121212121212
66.41612671184154,0.1038430704350395,0.06837121212121212
66.70725293322465,0.1038430704350395,0.06837121212121212
66.99963633862154,0.1038430704350395,0.06837121212121212
67.29328235698901,0.1038430704350395,0.06837121212121212
67.5881964407278,0.1038430704350395,0.06837121212121212
67.88438406578399,0.1038430704350395,0.06837121212121212
68.18185073175091,0.1038430704350395,0.06837121212121212
68.48060196197079,0.1038430704350395,0.06837121212121212
68.78064330363779,0.1038430704350395,0.06837121212121212
69.0819803279006,0.1038430704350395,0.06837121212121212
69.38461862996614,0.1038430704350395,0.06837121212121212
69.68856382920332,0.1038430704350395,0.06837121212121212
69.9938215692476,0.1038430704350395,0.06837121212121212
70.30039751810536,0.10621049467746375,0.06837121212121212
70.60829736825967,0.10621049467746375,0.06837121212121212
70.91752683677552,0.10621049467746375,0.06837121212121212
71.22809166540624,0.10621049467746375,0.06837121212121212
71.53999762069995,0.10621049467746375,0.06837121212121212
71.85325049410694,0.10621049467746375,0.06837121212121212
72.16785610208674,0.10621049467746375,0.06837121212121212
72.48382028621664,0.10621049467746375,0.06837121212121212
72.80114891329964,0.10621049467746375,0.06837121212121212
73.11984787547368,0.11781087346534252,0.11145833333333334
73.43992309032116,0.11781087346534252,0.11145833333333334
73.76138050097842,0.11781087346534252,0.11145833333333334
74.08422607624658,0.11781087346534252,0.11145833333333334
74.4084658107019,0.11781087346534252,0.11145833333333334
74.73410572480736,0.11781087346534252,0.11145833333333334
75.06115186502437,0.11781087346534252,0.11145833333333334
75.3896103039252,0.11781087346534252,0.11145833333333334
75.71948714030535,0.11781087346534252,0.11145833333333334
76.05078849929731,0.14361579770776675,0.11145833333333334
76.38352053248383,0.14361579770776675,0.11145833333333334
76.71768941801233,0.14361579770776675,0.11145833333333334
77.05330136070963,0.14550973710170614,0.11145833333333334
77.39036259219728,0.14550973710170614,0.11145833333333334
77.7288793710069,0.14550973710170614,0.11145833333333334
78.0688579826969,0.153103012009999,0.11145833333333334
78.41030473996867,0.153103012009999,0.11145833333333334
78.75322598278404,0.153103012009999,0.11145833333333334
79.09762807848325,0.153103012009999,0.11145833333333334
79.44351742190267,0.153103012009999,0.11145833333333334
79.7909004354938,0.153103012009999,0.11145833333333334
80.13978356944271,0.153103012009999,0.11145833333333334
80.49017330178945,0.153103012009999,0.11145833333333334
80.84207613854844,0.153103012009999,0.11145833333333334
81.19549861382956,0.153103012009999,0.11145833333333334
81.55044728995897,0.153103012009999,0.11145833333333334
81.90692875760149,0.153103012009999,0.11145833333333334
82.26494963588254,0.15736437564636263,0.11145833333333334
82.62451657251125,0.15736437564636263,0.11145833333333334
82.98563624390383,0.15736437564636263,0.11145833333333334
83.34831535530775,0.15736437564636263,0.11145833333333334
83.7125606409258,0.15736437564636263,0.11145833333333334
84.07837886404167,0.15736437564636263,0.11145833333333334
84.44577681714506,0.15736437564636263,0.11145833333333334
84.81476132205799,0.15736437564636263,0.11145833333333334
85.18533923006166,0.15736437564636263,0.11145833333333334
85.5575174220233,0.15736437564636263,0.11145833333333334
85.93130280852408,0.15736437564636263,0.11145833333333334
86.30670232998771,0.15736437564636263,0.11145833333333334
86.68372295680882,0.15736437564636263,0.11145833333333334
87.06237168948262,0.1585819081138951,0.11145833333333334
87.4426555587351,0.1585819081138951,0.11145833333333334
87.82458162565308,0.1585819081138951,0.11145833333333334
88.2081569818159,0.1585819081138951,0.11145833333333334
88.59338874942658,0.1585819081138951,0.11145833333333334
88.98028408144434,0.1585819081138951,0.11145833333333334
89.36885016171729,0.1585819081138951,0.11145833333333334
89.75909420511613,0.1585819081138951,0.11145833333333334
90.15102345766755,0.1585819081138951,0.11145833333333334
90.54464519668944,0.1585819081138951,0.11145833333333334
90.93996673092539,0.1585819081138951,0.11145833333333334
91.3369954006807,0.1585819081138951,0.11145833333333334
91.73573857795893,0.1585819081138951,0.11145833333333334
92.13620366659819,0.1585819081138951,0.11145833333333334
92.538398102409,0.1585819081138951,0.11145833333333334
92.94232935331252,0.1585819081138951,0.11145833333333334
93.34800491947871,0.1585819081138951,0.11145833333333334
93.75543233346589,0.1585819081138951,0.11145833333333334
94.16461916036083,0.1585819081138951,0.11145833333333334
94.57557299791861,0.1585819081138951,0.11145833333333334
94.98830147670444,0.1585819081138951,0.11145833333333334
95.40281226023464,0.1585819081138951,0.11145833333333334
95.81911304511937,0.1585819081138951,0.11145833333333334
96.23721156120533,0.1585819081138951,0.11145833333333334
96.65711557171966,0.1585819081138951,0.11145833333333334
97.07883287341343,0.1585819081138951,0.11145833333333334
97.50237129670715,0.1585819081138951,0.11145833333333334
97.92773870583554,0.1585819081138951,0.11145833333333334
98.3549429989938,0.1614228172048042,0.1228219696969697
98.78399210848457,0.1614228172048042,0.1228219696969697
99.21489400086462,0.1614228172048042,0.1228219696969697
99.64765667709311,0.1614228172048042,0.1228219696969697
100.08228817268036,0.1614228172048042,0.1228219696969697
100.51879655783657,0.1614228172048042,0.1228219696969697
100.95718993762186,0.1614228172048042,0.1228219696969697
101.39747645209714,0.1633167565987436,0.1228219696969697
101.83966427647452,0.1633167565987436,0.1228219696969697
102.28376162126992,0.1633167565987436,0.1228219696969697
102.72977673245478,0.1633167565987436,0.1228219696969697
103.17771789160965,0.1633167565987436,0.1228219696969697
103.6275934160777,0.1633167565987436,0.1228219696969697
104.07941165911956,0.1633167565987436,0.1228219696969697
104.53318101006776,0.1633167565987436,0.1228219696969697
104.98890989448327,0.1633167565987436,0.1228219696969697
105.44660677431123,0.1633167565987436,0.1228219696969697
105.90628014803843,0.1633167565987436,0.1228219696969697
106.36793855085138,0.1633167565987436,0.1228219696969697
106.83159055479413,0.1633167565987436,0.1228219696969697
107.29724476892785,0.1633167565987436,0.1228219696969697
107.7649098394909,0.1633167565987436,0.1228219696969697
108.23459445005878,0.1633167565987436,0.1228219696969697
108.70630732170571,0.1633167565987436,0.1228219696969697
109.18005721316682,0.26038115053813754,0.1228219696969697
109.6558529210001,0.26038115053813754,0.1228219696969697
110.1337032797505,0.26038115053813754,0.1228219696969697
110.61361716211337,0.26038115053813754,0.1228219696969697
111.09560347909945,0.46432312079366705,0.1228219696969697
111.57967118020028,0.46432312079366705,0.1228219696969697
112.0658292535547,0.46432312079366705,0.1228219696969697
112.554086726115,0.46432312079366705,0.1228219696969697
113.04445266381545,0.46432312079366705,0.1228219696969697
113.53693617173984,0.46432312079366705,0.1228219696969697
114.03154639429084,0.47284584806639435,0.4799648268398269
114.52829251536019,0.47284584806639435,0.4799648268398269
115.0271837584985,0.47284584806639435,0.4799648268398269
115.52822938708688,0.47284584806639435,0.4799648268398269
116.03143870450928,0.47284584806639435,0.4799648268398269
116.53682105432453,0.47284584806639435,0.4799648268398269
117.04438582044023,0.47284584806639435,0.4799648268398269
117.55414242728723,0.47284584806639435,0.4799648268398269
118.06610033999394,0.47284584806639435,0.4799648268398269
118.58026906456287,0.47284584806639435,0.4799648268398269
119.09665814804647,0.47284584806639435,0.4799648268398269
119.61527717872478,0.47284584806639435,0.4799648268398269
120.1361357862832,0.47284584806639435,0.4799648268398269
120.65924364199184,0.47284584806639435,0.4799648268398269
121.18461045888421,0.47284584806639435,0.4799648268398269
121.71224599193857,0.47284584806639435,0.4799648268398269
122.2421600382582,0.4785276662482125,0.4799648268398269
122.77436243725377,0.4785276662482125,0.4799648268398269
123.30886307082585,0.48610342382397004,0.4799648268398269
123.8456718635488,0.48610342382397004,0.4799648268398269
124.38479878285429,0.48610342382397004,0.4799648268398269
124.92625383921728,0.48610342382397004,0.4799648268398269
125.4700470863411,0.6388985894634154,0.4799648268398269
126.01618862134441,0.6388985894634154,0.4799648268398269
126.56468858494915,0.6388985894634154,0.4799648268398269
127.1155571616679,0.6388985894634154,0.4799648268398269
127.66880457999396,0.6388985894634154,0.4799648268398269
128.22444111259048,0.6388985894634154,0.4799648268398269
128.78247707648168,0.6388985894634154,0.4799648268398269
129.3429228332441,0.6388985894634154,0.4799648268398269
129.90578878919953,0.6388985894634154,0.4799648268398269
130.47108539560745,0.6388985894634154,0.4799648268398269
131.03882314885985,0.6388985894634154,0.4799648268398269
131.60901259067555,0.6388985894634154,0.4799648268398269
132.1816643082962,0.6388985894634154,0.5760822510822511
132.75678893468285,0.6388985894634154,0.5760822510822511
133.33439714871352,0.6388985894634154,0.5760822510822511
133.91449967538102,0.6388985894634154,0.5760822510822511
134.4971072859928,0.6388985894634154,0.5760822510822511
135.08223079837023,0.6388985894634154,0.5760822510822511
135.66988107704972,0.6388985894634154,0.5760822510822511
136.260069033485,0.6388985894634154,0.5760822510822511
136.8528056262486,0.6388985894634154,0.5760822510822511
137.44810186123655,0.6388985894634154,0.5760822510822511
138.04596879187181,0.6388985894634154,0.5760822510822511
138.64641751930992,0.6388985894634154,0.5760822510822511
139.249459192645,0.65594404400887,0.5760822510822511
139.8551050091171,0.65594404400887,0.5760822510822511
140.46336621431942,0.65594404400887,0.5760822510822511
141.07425410240805,0.65594404400887,0.5760822510822511
141.68778001631068,0.65594404400887,0.5760822510822511
142.30395534793794,0.65594404400887,0.5760822510822511
142.92279153839448,0.65594404400887,0.5760822510822511
143.544300078192,0.65594404400887,0.5760822510822511
144.1684925074618,0.65594404400887,0.5760822510822511
144.7953804161698,0.65594404400887,0.5760822510822511
145.42497544433118,0.6616258621906881,0.5760822510822511
146.0572892822267,0.6616258621906881,0.5760822510822511
146.69233367062017,0.6616258621906881,0.5760822510822511
147.3301204009756,0.6618184661968516,0.5760822510822511
147.97066131567718,0.6618184661968516,0.5760822510822511
148.61396830824813,0.6618184661968516,0.5760822510822511
149.26005332357227,0.6618184661968516,0.5760822510822511
149.90892835811536,0.6618184661968516,0.5760822510822511
150.5606054601485,0.6618184661968516,0.5760822510822511
151.21509672997092,0.6618184661968516,0.5760822510822511
151.87241432013556,0.6618184661968516,0.5760822510822511
152.532570435674,0.6618184661968516,0.5760822510822511
153.19557733432342,0.6731821025604879,0.5936011904761904
153.8614473267541,0.6731821025604879,0.5936011904761904
154.53019277679834,0.6731821025604879,0.5936011904761904
155.2018261016797,0.6731821025604879,0.5936011904761904
155.87635977224338,0.6731821025604879,0.5936011904761904
156.55380631318815,0.6731821025604879,0.5936011904761904
157.2341783032988,0.6731958575185871,0.5936011904761904
157.91748837567945,0.6731958575185871,0.5936011904761904
158.6037492179887,0.6731958575185871,0.5936011904761904
159.2929735726749,0.6731958575185871,0.5936011904761904
159.98517423721233,0.6731958575185871,0.5936011904761904
160.68036406433941,0.6731958575185871,0.5936011904761904
161.37855596229699,0.6731958575185871,0.5936011904761904
162.07976289506857,0.6731958575185871,0.5936011904761904
162.7839978826201,0.6731958575185871,0.5936011904761904
163.4912740011428,0.6731958575185871,0.5936011904761904
164.2016043832951,0.6731958575185871,0.5936011904761904
164.91500221844672,0.6731958575185871,0.5936011904761904
165.63148075292378,0.6731958575185871,0.5936011904761904
166.35105329025467,0.6731958575185871,0.5936011904761904
167.07373319141723,0.6731958575185871,0.5936011904761904
167.79953387508624,0.6731958575185871,0.5936011904761904
168.52846881788315,0.6746163120640417,0.5936011904761904
169.26055155462615,0.6746163120640417,0.5936011904761904
169.9957956785812,0.6746163120640417,0.5936011904761904
170.73421484171524,0.6746163120640417,0.5936011904761904
171.4758227549489,0.6746163120640417,0.5936011904761904
172.22063318841114,0.6746163120640417,0.5936011904761904
172.96865997169525,0.6746163120640417,0.5936011904761904
173.71991699411535,0.6746163120640417,0.5936011904761904
174.47441820496485,0.6746163120640417,0.5936011904761904
175.23217761377452,0.6746163120640417,0.5936011904761904
175.99320929057365,0.6746163120640417,0.5936011904761904
176.75752736615044,0.6746163120640417,0.5936011904761904
177.52514603231484,0.6746163120640417,0.5975784632034632
178.29607954216178,0.6746163120640417,0.5975784632034632
179.07034221033635,0.6746163120640417,0.5975784632034632
179.84794841329924,0.6746163120640417,0.5975784632034632
180.62891258959334,0.6746163120640417,0.5975784632034632
181.41324924011238,0.6746163120640417,0.5975784632034632
182.20097292836994,0.6746163120640417,0.5975784632034632
182.99209828076977,0.6746163120640417,0.5975784632034632
183.78663998687776,0.6746163120640417,0.5975784632034632
184.58461279969458,0.6746163120640417,0.5975784632034632
185.386031535929,0.6746163120640417,0.5975784632034632
186.19091107627372,0.6746163120640417,0.5975784632034632
186.99926636568128,0.6746163120640417,0.5975784632034632
187.81111241364215,0.6746163120640417,0.5975784632034632
188.6264642944624,0.6746163120640417,0.5975784632034632
189.44533714754476,0.6746163120640417,0.5975784632034632
190.2677461776687,0.6746163120640417,0.5975784632034632
191.09370665527337,0.6746163287777787,0.5975784632034632
191.9232339167408,0.6746163287777787,0.5975784632034632
192.7563433646812,0.6765102681717181,0.5975784632034632
193.59305046821848,0.6765102681717181,0.5975784632034632
194.43337076327742,0.6765102681717181,0.5975784632034632
195.27731985287244,0.6765102681717181,0.5975784632034632
196.12491340739706,0.6765102681717181,0.5975784632034632
196.97616716491495,0.6765102681717181,0.5975784632034632
197.83109693145252,0.6774572378686877,0.5975784632034632
198.68971858129208,0.6774572378686877,0.5975784632034632
199.55204805726623,0.6774572378686877,0.5975784632034632
200.41810137105443,0.6774572378686877,0.5975784632034632
201.28789460348003,0.6774572378686877,0.5975784632034632
202.16144390480932,0.6774572378686877,0.5975784632034632
203.03876549505048,0.6788776924141423,0.5975784632034632
203.91987566425598,0.6788776924141423,0.5975784632034632
204.80479077282382,0.6788776924141423,0.5975784632034632
205.6935272518021,0.6788776924141423,0.6050910894660895
206.58610160319367,0.6788776924141423,0.6050910894660895
207.4825304002631,0.6788776924141423,0.6050910894660895
208.38283028784414,0.6788776924141423,0.6050910894660895
209.28701798264825,0.6788776924141423,0.6050910894660895
210.19511027357572,0.6793147553512052,0.6050910894660895
211.10712402202705,0.6821556644421143,0.6050910894660895
212.023076162216,0.6821556644421143,0.6050910894660895
212.94298370148445,0.6821556644421143,0.6050910894660895
213.86686372061797,0.6821556644421143,0.6050910894660895
214.7947333741624,0.6821556644421143,0.6050910894660895
215.72660989074313,0.6821556644421143,0.6050910894660895
216.66251057338454,0.6821556644421143,0.6050910894660895
217.602452799832,0.6821556644421143,0.6050910894660895
218.54645402287326,0.6821556644421143,0.6050910894660895
219.49453177066405,0.6821556644421143,0.6050910894660895
220.44670364705217,0.6821556644421143,0.6050910894660895
221.4029873319051,0.6821556644421143,0.6050910894660895
222.36340058143801,0.6821556644421143,0.6050910894660895
223.32796122854387,0.6821556644421143,0.6050910894660895
224.2966871831243,0.6821556644421143,0.6050910894660895
225.2695964324217,0.6821556644421143,0.6050910894660895
226.24670704135386,0.6821556644421143,0.6050910894660895
227.22803715284905,0.6821556644421143,0.6050910894660895
228.21360498818288,0.6821556644421143,0.6050910894660895
229.20342884731713,0.6821556644421143,0.6050910894660895
230.19752710923916,0.6821556644421143,0.6050910894660895
231.19591823230274,0.6821556644421143,0.6050910894660895
232.1986207545715,0.6821556644421143,0.6050910894660895
233.20565329416257,0.6821556644421143,0.6050910894660895
234.21703454959322,0.6821556644421143,0.6050910894660895
235.23278330012656,0.6821556644421143,0.6050910894660895
236.25291840612195,0.6821556644421143,0.6050910894660895
237.27745880938363,0.6821556644421143,0.6050910894660895
238.3064235335134,0.6821556644421143,0.605406746031746
239.3398316842633,0.6821556644421143,0.605406746031746
240.37770244989107,0.6821556644421143,0.605406746031746
241.42005510151608,0.6821556644421143,0.605406746031746
242.46690899347655,0.6821556644421143,0.605406746031746
243.51828356368972,0.6821556644421143,0.605406746031746
244.57419833401244,0.6821556644421143,0.605406746031746
245.63467291060357,0.6821556644421143,0.605406746031746
246.69972698428856,0.6825927440929144,0.605406746031746
247.7693803309247,0.6825927440929144,0.605406746031746
248.84365281176775,0.6847234259110963,0.605406746031746
249.92256437384165,0.6847234259110963,0.605406746031746
251.0061350503082,0.6847234259110963,0.605406746031746
252.09438496083996,0.6847234259110963,0.605406746031746
253.1873343119924,0.6847234259110963,0.605406746031746
254.28500339758077,0.6847234259110963,0.605406746031746
255.3874125990554,0.6847234259110963,0.605406746031746
256.494582385881,0.6847234259110963,0.605406746031746
257.6065333159163,0.6847234259110963,0.605406746031746
258.72328603579643,0.6847234259110963,0.605406746031746
259.84486128131596,0.6847234259110963,0.605406746031746
260.97127987781323,0.6847234259110963,0.605406746031746
262.10256274055786,0.6847234259110963,0.605406746031746
263.2387308751389,0.6847234259110963,0.605406746031746
264.3798053778546,0.6847234259110963,0.605406746031746
265.5258074361048,0.6847234259110963,0.605406746031746
266.6767583287838,0.6847234259110963,0.605406746031746
267.83267942667527,0.6847234259110963,0.605406746031746
268.99359219284935,0.6847234259110963,0.605406746031746
270.1595181830611,0.6849160299172596,0.605406746031746
271.33047904615137,0.6849160299172596,0.605406746031746
272.50649652444736,0.6849160299172596,0.605406746031746
273.6875924541681,0.6849160299172596,0.605406746031746
274.8737887658284,0.6853895147657444,0.605406746031746
276.06510748464666,0.6909360515622812,0.8481691919191917
277.2615707309537,0.6909360515622812,0.8481691919191917
278.463200720604,0.6909360515622812,0.8481691919191917
279.670019765388,0.6909360515622812,0.8481691919191917
280.8820502734455,0.6909360515622812,0.8481691919191917
282.0993147496828,0.6909360515622812,0.8481691919191917
283.32183579619,0.6909360515622812,0.8481691919191917
284.54963611266083,0.6909360515622812,0.8481691919191917
285.78273849681466,0.696482588358818,0.8481691919191917
287.0211658448191,0.696482588358818,0.8481691919191917
288.26494115171516,0.696482588358818,0.8481691919191917
289.51408751184437,0.696482588358818,0.8481691919191917
290.76862811927765,0.696482588358818,0.8481691919191917
292.0285862682465,0.6971928156315452,0.8481691919191917
293.29398535357404,0.7057155429042725,0.8481691919191917
294.56484887111156,0.7057155429042725,0.8481691919191917
295.84120041817255,0.8061957918220215,0.8481691919191917
297.1230636939723,0.8783424927822817,0.8481691919191917
298.4104625000672,0.8783424927822817,0.8481691919191917
299.7034207407978,0.8783424927822817,0.8481691919191917
301.00196242373096,0.8783424927822817,0.8481691919191917
302.3061116601074,0.8840243109640998,0.8481691919191917
303.6158926652879,0.8840243109640998,0.8481691919191917
304.9313297592038,0.8840243109640998,0.8481691919191917
306.25244736680804,0.8840243109640998,0.8481691919191917
307.5792700185295,0.8911265836913725,0.8481691919191917
308.911822350728,0.8911265836913725,0.8481691919191917
310.2501291061512,0.8911265836913725,0.8481691919191917
311.5942151343947,0.8911265836913725,0.8481691919191917
312.9441053923631,0.8911265836913725,0.8481691919191917
314.2998249447344,0.8911265836913725,0.8481691919191917
315.66139896442326,0.8911265836913725,0.8481691919191917
317.02885273305117,0.8911265836913725,0.8481691919191917
318.4022116414134,0.8911265836913725,0.8481691919191917
319.78150118995165,0.8911265836913725,0.9845328282828281
321.1667469892273,0.8968084018731908,0.9845328282828281
322.5579747603978,0.8972454648102537,0.9845328282828281
323.95521033569236,0.8976825277473167,0.9845328282828281
325.35847965889377,0.9014704065351954,0.9845328282828281
326.76780878581826,0.9014704065351954,0.9845328282828281
328.1832238848005,0.9455044974442863,0.9845328282828281
329.6047512371787,0.9455044974442863,0.9845328282828281
331.03241723778353,0.951378919632268,0.9845328282828281
332.4662483954279,0.9518159825693306,0.9845328282828281
333.9062713333982,0.9518159825693306,0.9845328282828281
335.3525127899498,0.9518159825693306,0.9845328282828281
336.8049996188028,0.9518159825693306,0.9845328282828281
338.2637587896419,0.9518159825693306,0.9845328282828281
339.7288173886149,0.9518159825693306,0.9845328282828281
341.2002026188385,0.9518159825693306,0.9845328282828281
342.6779418009007,0.9518159825693306,0.9845328282828281
344.16206237336974,0.963179618932967,0.9845328282828281
345.6525918933027,0.963179618932967,0.9845328282828281
347.14955803675866,0.963179618932967,0.9845328282828281
348.6529885993101,0.963179618932967,0.9845328282828281
350.1629114965618,0.963179618932967,0.9845328282828281
351.6793547646668,0.963179618932967,0.9845328282828281
353.2023465608484,0.963179618932967,0.9845328282828281
354.7319151639221,0.963179618932967,0.9845328282828281
356.26808897482186,0.963179618932967,0.9845328282828281
357.8108965171267,0.9650735583269064,0.9845328282828281
359.3603664375897,0.9650735583269064,0.9845328282828281
360.91652750667083,0.9650735583269064,0.9845328282828281
362.47940861907074,0.9679144674178155,0.9845328282828281
364.04903879426814,0.9679144674178155,0.9845328282828281
365.62544717705686,0.9679144674178155,0.9845328282828281
367.2086630380892,0.9679144674178155,0.9845328282828281
368.7987157744173,0.9679144674178155,0.9845328282828281
370.3956349100405,0.9679144674178155,0.9945707070707069
371.9994500964524,0.9679144674178155,0.9945707070707069
373.6101911131932,0.9679144674178155,0.9945707070707069
375.2278878684002,0.9679144674178155,0.9945707070707069
376.8525703993656,0.9679144674178155,0.9945707070707069
378.4842688730921,0.9698084068117548,0.9945707070707069
380.12301358685437,0.9698084068117548,0.9945707070707069
381.76883496876087,0.9698084068117548,0.9945707070707069
383.42176357831977,0.9698084068117548,0.9945707070707069
385.0818301070059,0.9698084068117548,0.9945707070707069
386.74906537882975,0.9698084068117548,0.9945707070707069
388.42350035091107,0.9698084068117548,0.9945707070707069
390.10516611405274,0.9698084068117548,0.9945707070707069
391.79409389331954,0.9698084068117548,0.9945707070707069
393.49031504861557,0.9702454697488179,0.9945707070707069
395.1938610752693,0.9702454697488179,0.9945707070707069
396.9047636046157,0.9702454697488179,0.9945707070707069
398.6230544045855,0.9702454697488179,0.9945707070707069
400.34876538029374,0.9702454697488179,0.9945707070707069
402.081928574634,0.9702454697488179,0.9945707070707069
403.8225761688708,0.9702454697488179,0.9945707070707069
405.57074048323983,0.9702454697488179,0.9945707070707069
407.3264539775458,0.9702454697488179,0.9945707070707069
409.0897492517664,0.9702454697488179,0.9945707070707069
410.86065904665713,0.9702454697488179,0.9945707070707069
412.6392162443599,0.9702454697488179,0.9945707070707069
414.4254538690133,0.9702454697488179,0.9945707070707069
416.21940508736486,0.9702454697488179,0.9945707070707069
418.021103209388,0.9702454697488179,0.9945707070707069
419.83058168890005,0.9702454697488179,0.9945707070707069
421.6478741241832,0.9730863788397269,0.9945707070707069
423.4730142586096,0.9730863788397269,0.9945707070707069
425.30603598126675,0.9730863788397269,0.9945707070707069
427.1469733275863,0.9730863788397269,0.9952020202020203
428.9958604799772,0.9730863788397269,0.9952020202020203
430.8527317684593,0.9730863788397269,0.9952020202020203
432.7176216713027,0.9730863788397269,0.9952020202020203
434.5905648156652,0.9730863788397269,0.9952020202020203
436.4715959782378,0.9730863788397269,0.9952020202020203
438.3607500858887,0.9730863788397269,0.9952020202020203
440.2580622163124,0.9730863788397269,0.9952020202020203
442.1635675986808,0.9731001505115632,0.9952020202020203
444.0773016142984,0.9733186819800946,0.9952020202020203
445.99929979725846,0.9735372134486262,0.9952020202020203
447.92959783510196,0.9735372134486262,0.9952020202020203
449.8682315694814,0.9735372134486262,0.9952020202020203
451.81523699682606,0.9735372134486262,0.9952020202020203
453.7706502690098,0.9735372134486262,0.9952020202020203
455.7345076940238,0.9739742763856889,0.9952020202020203
457.7068457366495,0.9739742763856889,0.9952020202020203
459.68770101913526,0.9739742763856889,0.9952020202020203
461.6771103218773,0.9739742763856889,0.9952020202020203
463.67511058410213,0.9744113393227519,0.9952020202020203
465.68173890455364,0.9744113393227519,0.9952020202020203
467.69703254217956,0.9744113393227519,0.9952020202020203
469.7210289168262,0.9744113393227519,0.9952020202020203
471.7537656099305,0.9744113393227519,0.9952020202020203
473.7952803652195,0.9744113393227519,0.9952020202020203
475.8456110894104,0.9744113393227519,0.9952020202020203
477.9047958529155,0.9744113393227519,0.9952020202020203
479.97287289054844,0.9744113393227519,0.9952020202020203
482.04988060223315,0.9744113393227519,0.9952020202020203
484.13585755371815,0.9744113393227519,0.9952020202020203
486.2308424772923,0.9744113393227519,0.9952020202020203
488.33487427250344,0.9744113393227519,0.9952020202020203
490.44799200688203,0.9744113393227519,0.9952020202020203
492.5702349166657,0.9744113393227519,0.9952020202020203
494.7016424075269,0.9744113393227519,0.9967171717171717
496.84225405530583,0.9744113393227519,0.9967171717171717
498.9921096067445,0.9744113393227519,0.9967171717171717
501.15124898022646,0.9744113393227519,0.9967171717171717
503.31971226651484,0.9744113393227519,0.9967171717171717
505.49753972950055,0.9744113393227519,0.9967171717171717
507.6847718069464,0.9744113393227519,0.9967171717171717
509.88144911124004,0.9744113393227519,0.9967171717171717
512.0876124301471,0.9744113393227519,0.9967171717171717
514.3033027275698,0.9744113393227519,0.9967171717171717
516.5285611443065,0.9744113393227519,0.9967171717171717
518.7634289988152,0.9744113393227519,0.9967171717171717
521.0079477879818,0.9744113393227519,0.9967171717171717
523.2621591878897,0.9744113393227519,0.9967171717171717
525.526105054594,0.9744113393227519,0.9967171717171717
527.7998274248998,0.974848402259815,0.9967171717171717
530.0833685171415,0.974848402259815,0.9967171717171717
532.3767707319657,0.974848402259815,0.9967171717171717
534.6800766531209,0.974848402259815,0.9967171717171717
536.9933290482456,0.974848402259815,0.9967171717171717
539.3165708696663,0.974848402259815,0.9967171717171717
541.6498452551896,0.974848402259815,0.9967171717171717
543.9931955289087,0.974848402259815,0.9967171717171717
546.3466652020036,0.974848402259815,0.9967171717171717
548.7102979735512,0.974848402259815,0.9967171717171717
551.0841377313354,0.974848402259815,0.9967171717171717
553.4682285526643,0.974848402259815,0.9967171717171717
555.8626147051867,0.974848402259815,0.9967171717171717
558.2673406477136,0.974848402259815,0.9967171717171717
560.6824510310449,0.974848402259815,0.9967171717171717
563.1079906987986,0.974848402259815,0.9967171717171717
565.5440046882419,0.974848402259815,0.9967171717171717
567.99053823113,0.974848402259815,0.9967171717171717
570.4476367545442,0.974848402259815,0.9967171717171717
572.915345881735,0.974848402259815,0.9967171717171717
575.3937114329702,0.974848402259815,0.9967171717171717
577.882779426385,0.974848402259815,0.9967171717171717
580.3825960788382,0.974848402259815,0.9967171717171717
582.8932078067674,0.974848402259815,0.9967171717171717
585.414661227054,0.974848402259815,0.9967171717171717
587.9470031578861,0.974848402259815,0.9967171717171717
590.4902806196296,0.974848402259815,0.9967171717171717
593.0445408356996,0.974848402259815,0.9967171717171717
595.60983123344,0.974848402259815,0.9967171717171717
598.1861994450018,0.974848402259815,0.9967171717171717
600.7736933082274,0.974848402259815,0.9967171717171717
603.3723608675402,0.974848402259815,0.9967171717171717
605.9822503748361,0.974848402259815,0.9967171717171717
608.6034102903785,0.974848402259815,0.9967171717171717
611.2358892837007,0.974848402259815,0.9967171717171717
613.8797362345073,0.974848402259815,0.9967171717171717
616.5350002335817,0.974848402259815,0.9967171717171717
619.2017305836991,0.974848402259815,0.9967171717171717
621.8799768005401,0.974848402259815,0.9967171717171717
624.5697886136132,0.974848402259815,0.9967171717171717
627.2712159671739,0.974848402259815,0.9967171717171717
629.9843090211564,0.974848402259815,0.9967171717171717
632.7091181521013,0.974848402259815,0.9967171717171717
635.4456939540933,0.974848402259815,0.9967171717171717
638.194087239699,0.974848402259815,0.9967171717171717
640.9543490409128,0.974848402259815,0.9967171717171717
643.7265306101027,0.974848402259815,0.9967171717171717
646.5106834209612,0.9748488663469,0.9967171717171717
649.3068591694625,0.9748488663469,0.9967171717171717
652.1151097748221,0.9748488663469,0.9967171717171717
654.93548738046,0.9748488663469,0.9967171717171717
657.7680443549708,0.9748488663469,0.9967171717171717
660.6128332930947,0.9748488663469,0.9967171717171717
663.4699070166934,0.9748488663469,0.9967171717171717
666.3393185757318,0.9748488663469,0.9967171717171717
669.2211212492629,0.9756730331907029,0.9967171717171717
672.1153685464186,0.9756730331907029,0.9967171717171717
675.0221142073995,0.9756730331907029,0.9967171717171717
677.9414122044773,0.9756860948416957,0.9967171717171717
680.8733167429932,0.9756860948416957,0.9967171717171717
683.8178822623661,0.9756860948416957,0.9967171717171717
686.7751634371027,0.9756860948416957,0.9967171717171717
689.7452151778145,0.9756860948416957,0.9967171717171717
692.7280926322362,0.9756860948416957,0.9967171717171717
695.723851186248,0.9756860948416957,0.9967171717171717
698.7325464649062,0.9756860948416957,0.9967171717171717
701.7542343334758,0.9756860948416957,0.9967171717171717
704.788970898466,0.9756860948416957,0.9967171717171717
707.8368125086756,0.9756860948416957,0.9967171717171717
710.8978157562361,0.9756860948416957,0.9967171717171717
713.972037477663,0.9756860948416957,0.9967171717171717
717.0595347549116,0.9756860948416957,0.9967171717171717
720.1603649164367,0.9756860948416957,0.9967171717171717
723.2745855382589,0.9756860948416957,0.9967171717171717
726.4022544450295,0.9757110281859557,0.9967171717171717
729.5434297111093,0.9757110281859557,0.9967171717171717
732.6981696616425,0.9757110281859557,0.9967171717171717
735.8665328736422,0.9757110281859557,0.9967171717171717
739.0485781770763,0.9757110281859557,0.9967171717171717
742.2443646559627,0.9757110281859557,0.9967171717171717
745.4539516494643,0.9757110281859557,0.9967171717171717
748.67739875299,0.9757110281859557,0.9967171717171717
751.9147658193027,0.9757110281859557,0.9967171717171717
755.1661129596306,0.9757110281859557,0.9967171717171717
758.4315005447821,0.9757110281859557,0.9967171717171717
761.7109892062693,0.9757110281859557,0.9967171717171717
765.004639837432,0.9757111541490698,0.9967171717171717
768.3125135945672,0.9757111541490698,0.9967171717171717
771.634671898067,0.9757111541490698,0.9967171717171717
774.9711764335569,0.9757111541490698,0.9967171717171717
778.3220891530448,0.9757111541490698,0.9967171717171717
781.6874722760657,0.9757111541490698,0.9967171717171717
785.0673882908434,0.9757111708628069,0.9967171717171717
788.461899955445,0.9757111708628069,0.9967171717171717
791.8710702989497,0.9757111708628069,0.9967171717171717
795.2949626226173,0.9757111708628069,0.9967171717171717
798.7336405010657,0.9757111708628069,0.9967171717171717
802.1871677834503,0.9757111708628069,0.9967171717171717
805.6556085946477,0.9757111708628069,0.9967171717171717
809.1390273364486,0.9757111708628069,0.9967171717171717
812.6374886887533,0.9757111875765438,0.9967171717171717
816.1510576107713,0.9757111875765438,0.9967171717171717
819.6797993422301,0.9757111875765438,0.9967171717171717
823.223779404585,0.9757111875765438,0.9967171717171717
826.7830636022342,0.9757112799893762,0.9967171717171717
830.3577180237426,0.9757112799893762,0.9967171717171717
833.9478090430681,0.9757112799893762,0.9967171717171717
837.5534033207964,0.9757112799893762,0.9967171717171717
841.1745678053737,0.9757112799893762,0.9967171717171717
844.811369734356,0.9757112799893762,0.9967171717171717
848.4638766356519,0.9757112799893762,0.9967171717171717
852.13215632878,0.9757112799893762,0.9967171717171717
855.8162769261259,0.9757112799893762,0.9967171717171717
859.5163068342099,0.9757112799893762,0.9967171717171717
863.2323147549556,0.9757112799893762,0.9967171717171717
866.9643696869634,0.9757112799893762,0.9967171717171717
870.7125409267948,0.9757112799893762,0.9967171717171717
874.4768980702572,0.9757112799893762,0.9967171717171717
878.2575110136968,0.9757112799893762,0.9967171717171717
882.0544499552977,0.9757113724022087,0.9967171717171717
885.8677853963841,0.9757113724022087,0.9967171717171717
889.6975881427277,0.9757113724022087,0.9967171717171717
893.5439293058652,0.9757113724022087,0.9967171717171717
897.4068803044164,0.9757113724022087,0.9967171717171717
901.2865128654144,0.9757113724022087,0.9967171717171717
905.1828990256305,0.9757113724022087,0.9967171717171717
909.0961111329199,0.9757113724022087,0.9967171717171717
913.0262218475577,0.9757113724022087,0.9967171717171717
916.9733041435928,0.9757113724022087,0.9967171717171717
920.9374313102,0.9757113724022087,0.9967171717171717
924.918676953044,0.9757113724022087,0.9967171717171717
928.9171149956444,0.9757113724022087,0.9967171717171717
932.9328196807464,0.9757113724022087,0.9967171717171717
936.965865571702,0.9757113724022087,0.9967171717171717
941.0163275538537,0.9757117420535389,0.9967171717171717
945.0842808359239,0.9757117420535389,0.9967171717171717
949.1698009514142,0.9757117420535389,0.9967171717171717
953.2729637600058,0.9757117420535389,0.9967171717171717
957.3938454489671,0.9757117420535389,0.9967171717171717
961.5325225345699,0.9757117420535389,0.9967171717171717
965.6890718635092,0.9757117420535389,0.9967171717171717
969.8635706143332,0.9757117420535389,0.9967171717171717
974.0560962988704,0.9757117420535389,0.9967171717171717
978.2667267636758,0.9757117420535389,0.9967171717171717
982.4955401914702,0.9757117420535389,0.9967171717171717
986.7426151025953,0.9757117420535389,0.9967171717171717
991.0080303564699,0.9757118344663716,0.9967171717171717
995.2918651530573,0.9757118344663716,0.9967171717171717
999.5941990343332,0.9757118344663716,0.9967171717171717
1003.9151118857618,0.9757118344663716,0.9967171717171717
1008.254683937781,0.9757118344663716,0.9967171717171717
1012.6129957672919,0.9757118344663716,0.9967171717171717
1016.9901282991532,0.9757118344663716,0.9967171717171717
1021.3861628076877,0.9757118344663716,0.9967171717171717
1025.8011809181883,0.9757118344663716,0.9967171717171717
1030.2352646084328,0.9757118344663716,0.9967171717171717
1034.6884962102083,0.9757118344663716,0.9967171717171717
1039.160958410838,0.9757118511801085,0.9967171717171717
1043.6527342547208,0.9757118511801085,0.9967171717171717
1048.163907144866,0.9757118511801085,0.9967171717171717
1052.69456084445,0.9757118511801085,0.9967171717171717
1057.244779478365,0.9757118511801085,0.9967171717171717
1061.814647534784,0.97593038264864,0.9967171717171717
1066.404249866729,0.9761489141171715,0.9967171717171717
1071.0136716936493,0.9761489141171715,0.9967171717171717
1075.6429986029973,0.9761489141171715,0.9967171717171717
1080.2923165518262,0.9761489141171715,0.9967171717171717
1084.9617118683777,0.9761489141171715,0.9967171717171717
1089.651271253691,0.9761489141171715,0.9967171717171717
1094.3610817832075,0.9761489141171715,0.9967171717171717
1099.0912309083967,0.9761489141171715,0.9967171717171717
1103.8418064583684,0.9761489141171715,0.9967171717171717
1108.6128966415104,0.9761489141171715,0.9967171717171717
1113.404590047125,0.9761489141171715,0.9967171717171717
1118.2169756470744,0.9761489141171715,0.9967171717171717
1123.0501427974293,0.9761489141171715,0.9967171717171717
1127.9041812401374,0.9761489141171715,0.9967171717171717
1132.7791811046775,0.9761489141171715,0.9967171717171717
1137.6752329097403,0.9761489141171715,0.9967171717171717
1142.5924275649077,0.9761489141171715,0.9967171717171717
1147.5308563723406,0.9761489141171715,0.9967171717171717
1152.490611028473,0.9761495965802031,0.9967171717171717
1157.471783625721,0.9761495965802031,0.9967171717171717
1162.4744666541822,0.9761495965802031,0.9967171717171717
1167.4987530033602,0.9761495965802031,0.9967171717171717
1172.5447359638883,0.9761495965802031,0.9967171717171717
1177.6125092292584,0.9761495965802031,0.9967171717171717
1182.70216689757,0.9761495965802031,0.9967171717171717
1187.8138034732642,0.9761495965802031,0.9967171717171717
1192.9475138688879,0.9761495965802031,0.9967171717171717
1198.1033934068525,0.9761495965802031,0.9967171717171717
1203.2815378212051,0.9761496074242781,0.9967171717171717
1208.4820432594033,0.9761496074242781,0.9967171717171717
1213.7050062841095,0.9761496074242781,0.9967171717171717
1218.95052387497,0.9761496074242781,0.9967171717171717
1224.2186934304257,0.9761496074242781,0.9967171717171717
1229.5096127695178,0.9761496074242781,0.9967171717171717
1234.8233801337035,0.9761496074242781,0.9967171717171717
1240.1600941886788,0.9761496074242781,0.9967171717171717
1245.5198540262193,0.9761496074242781,0.9967171717171717
1250.902759166006,0.9761496074242781,0.9967171717171717
1256.3089095574833,0.9761496074242781,0.9967171717171717
1261.7384055817113,0.9761496074242781,0.9967171717171717
1267.1913480532307,0.9761496074242781,0.9967171717171717
1272.6678382219325,0.9761496074242781,0.9967171717171717
1278.1679777749457,0.9761496074242781,0.9967171717171717
1283.6918688385135,0.9761496074242781,0.9967171717171717
1289.239613979898,0.9761496074242781,0.9967171717171717
1294.8113162092816,0.9761496074242781,0.9967171717171717
1300.4070789816788,0.9761496074242781,0.9967171717171717
1306.0270061988654,0.9761496074242781,0.9967171717171717
1311.671202211294,0.9761496074242781,0.9967171717171717
1317.3397718200415,0.9761496074242781,0.9967171717171717
1323.0328202787514,0.9761496074242781,0.9967171717171717
1328.75045329559,0.9761496074242781,0.9967171717171717
1334.4927770352044,0.9761496074242781,0.9967171717171717
1340.2598981207059,0.9761496074242781,0.9967171717171717
1346.0519236356336,0.9761496074242781,0.9967171717171717
1351.8689611259529,0.9761496074242781,0.9967171717171717
1357.7111186020502,0.9761496074242781,0.9967171717171717
1363.5785045407379,0.9761496074242781,0.9967171717171717
1369.4712278872664,0.9761496074242781,0.9967171717171717
1375.3893980573575,0.9783349221095926,0.9967171717171717
1381.33312493922,0.9783349221095926,1.0
1387.3025188956008,0.9783349221095926,1.0
1393.2976907658317,0.9783349221095926,1.0
1399.3187518678837,0.9783349221095926,1.0
1405.3658140004463,0.9783349221095926,1.0
1411.4389894449862,0.9783349221095926,1.0
1417.538390967843,0.9783349221095926,1.0
1423.6641318223203,0.9783349221095926,1.0
1429.8163257507895,0.9783349221095926,1.0
1435.9950869867973,0.9783349221095926,1.0
1442.2005302571995,0.9783349221095926,1.0
1448.4327707842733,0.9783349221095926,1.0
1454.6919242878694,0.9783349221095926,1.0
1460.9781069875557,0.9783349221095926,1.0
1467.2914356047777,0.9783349221095926,1.0
1473.632027365021,0.9783479837605853,1.0
1480.000001,1.0,1.0


==> data/queue_mb_cdf_basic.dat <==
queue_mb	cdf
0.0	1.6989319901894153e-08
0.0	0.003344483537247079
0.0	0.006688967074494158
0.0	0.010033450611741237
0.0	0.013377934148988316
0.0	0.016722417686235395
0.0	0.020066901223482474
0.0	0.023411384760729553
0.0	0.02675586829797663
0.0	0.03010033484590381
0.0	0.03344481838315089
0.0	0.03678930192039797
0.0	0.040133785457645045
0.0	0.04347826899489213
0.0	0.0468227525321392
0.0	0.050167236069386285
0.0	0.05351171960663337
0.0	0.05685620314388044
0.0	0.06020066969180762
0.0	0.0635451532290547
0.0	0.06688963676630177
0.0	0.07023412030354886
0.0	0.07357860384079594
0.0	0.07692308737804301
0.0	0.08026757091529009
0.0	0.08361205445253718
0.0	0.08695652100046435
0.0	0.09030100453771144
0.0	0.09364548807495851
0.0	0.09698997161220559
0.0	0.10033445514945268
0.0	0.10367893868669975
0.0	0.10702342222394683
0.0	0.1103679057611939
0.0	0.11371238929844099
0.0	0.11705685584636816
0.0	0.12040133938361525
0.0	0.12374582292086232
0.0	0.1270903064581094
0.0	0.1304347899953565
0.0	0.13377927353260355
0.0	0.13712375706985064
0.0	0.14046824060709773
0.0	0.1438127071550249
0.0	0.14715719069227198
0.0	0.15050167422951904
0.0	0.15384615776676613
0.0	0.15719064130401322
0.0	0.16053512484126028
0.0	0.16387960837850737
0.0	0.16722409191575444
0.0	0.17056857545300153
0.0	0.1739130420009287
0.0	0.17725752553817578
0.0	0.18060200907542287
0.0	0.18394649261266993
0.0	0.18729097614991702
0.0	0.1906354596871641
0.0	0.19397994322441117
0.0	0.19732442676165826
0.0	0.20066889330958543
0.0	0.20401337684683252
0.0	0.2073578603840796
0.0	0.21070234392132667
0.0	0.21404682745857376
0.0	0.21739131099582082
0.0	0.2207357945330679
0.0	0.224080278070315
0.0	0.22742476160756206
0.0	0.23076922815548925
0.0	0.23411371169273631
0.0	0.2374581952299834
0.0	0.2408026787672305
0.0	0.24414716230447756
0.0	0.24749164584172464
0.0	0.2508361293789717
0.0	0.2541806129162188
0.0	0.257525079464146
0.0	0.2608695630013931
0.0	0.2642140465386401
0.0	0.2675585300758872
0.0	0.2709030136131343
0.0	0.2742474971503814
0.0	0.27759198068762847
0.0	0.2809364642248755
0.0	0.2842809477621226
0.0	0.2876254143100498
0.0	0.2909698978472969
0.0	0.29431438138454397
0.0	0.297658864921791
0.0	0.3010033484590381
0.0	0.3043478319962852
0.0	0.30769231553353227
0.0	0.31103679907077936
0.0	0.3143812656187065
0.0	0.3177257491559536
0.0	0.3210702326932007
0.0	0.32441471623044776
0.0	0.32775919976769485
0.0	0.3311036833049419
0.0	0.334448166842189
0.0	0.33779265037943607
0.0	0.34113713391668316
0.0	0.34448160046461035
0.0	0.3478260840018574
0.0	0.3511705675391045
0.0	0.35451505107635156
0.0	0.35785953461359865
0.0	0.36120401815084574
0.0	0.36454850168809283
0.0	0.36789298522533986
0.0	0.37123746876258695
0.0	0.37458193531051415
0.0	0.37792641884776124
0.0	0.3812709023850083
0.0	0.38461538592225536
0.0	0.38795986945950245
0.0	0.39130435299674954
0.0	0.3946488365339966
0.0	0.3979933200712437
0.0	0.40133778661917086
0.0	0.40468227015641794
0.0	0.40802675369366503
0.0	0.4113712372309121
0.0	0.4147157207681592
0.0	0.41806020430540625
0.0	0.42140468784265334
0.0	0.4247491713799004
0.0	0.4280936549171475
0.0	0.4314381214650747
0.0	0.43478260500232174
0.0	0.43812708853956883
0.0	0.4414715720768159
0.0	0.444816055614063
0.0	0.4481605391513101
0.0	0.45150502268855713
0.0	0.4548495062258042
0.0	0.4581939727737314
0.0	0.4615384563109785
0.0	0.4648829398482256
0.0	0.46822742338547263
0.0	0.4715719069227197
0.0	0.4749163904599668
0.0	0.4782608739972139
0.0	0.481605357534461
0.0	0.484949841071708
0.0	0.4882943076196352
0.0	0.4916387911568823
0.001025	0.4949832746941294
0.001025	0.4983277582313765
0.001028	0.5016722417686236
0.001028	0.5050167253058706
0.001028	0.5083612088431178
0.001028	0.5117056923803648
0.001028	0.515050158928292
0.001028	0.518394642465539
0.001028	0.5217391260027862
0.001028	0.5250836095400332
0.001028	0.5284280930772802
0.001028	0.5317725766145274
0.001028	0.5351170601517744
0.001028	0.5384615436890215
0.001028	0.5418060272262686
0.001028	0.5451504937741958
0.001028	0.5484949773114428
0.001028	0.55183946084869
0.001028	0.555183944385937
0.001028	0.5585284279231841
0.001028	0.5618729114604312
0.001028	0.5652173949976782
0.001028	0.5685618785349253
0.001028	0.5719063450828525
0.001028	0.5752508286200996
0.001028	0.5785953121573466
0.001028	0.5819397956945938
0.001028	0.5852842792318408
0.001028	0.5886287627690879
0.001028	0.591973246306335
0.001028	0.595317729843582
0.001028	0.5986622133808291
0.001028	0.6020066799287563
0.001028	0.6053511634660034
0.001028	0.6086956470032505
0.001028	0.6120401305404976
0.001028	0.6153846140777446
0.001028	0.6187290976149917
0.001028	0.6220735811522388
0.001028	0.6254180646894859
0.001028	0.628762531237413
0.001028	0.6321070147746601
0.001028	0.6354514983119072
0.001028	0.6387959818491543
0.001028	0.6421404653864013
0.001028	0.6454849489236484
0.001028	0.6488294324608955
0.001028	0.6521739159981426
0.001028	0.6555183995353897
0.001028	0.6588628660833169
0.001028	0.6622073496205639
0.001028	0.665551833157811
0.001028	0.6688963166950581
0.001028	0.6722408002323051
0.001028	0.6755852837695523
0.001028	0.6789297673067993
0.001028	0.6822742508440464
0.001028	0.6856187343812935
0.001028	0.6889632009292207
0.001028	0.6923076844664677
0.001028	0.6956521680037148
0.001028	0.6989966515409619
0.001028	0.702341135078209
0.001028	0.7056856186154561
0.001028	0.7090301021527031
0.001028	0.7123745856899502
0.001028	0.7157190522378774
0.001028	0.7190635357751245
0.001028	0.7224080193123715
0.001028	0.7257525028496187
0.001028	0.7290969863868657
0.001028	0.7324414699241127
0.001028	0.7357859534613599
0.001028	0.7391304369986069
0.001028	0.7424749205358541
0.001028	0.7458193870837811
0.001028	0.7491638706210283
0.001028	0.7525083541582753
0.001028	0.7558528376955225
0.001028	0.7591973212327695
0.001028	0.7625418047700167
0.001028	0.7658862883072637
0.001028	0.7692307718445107
0.001028	0.7725752383924379
0.001028	0.7759197219296851
0.001028	0.7792642054669321
0.001028	0.7826086890041791
0.001028	0.7859531725414263
0.001028	0.7892976560786733
0.001028	0.7926421396159204
0.001028	0.7959866231531675
0.001028	0.7993311066904145
0.001028	0.8026755732383417
0.001028	0.8060200567755889
0.001028	0.8093645403128359
0.001028	0.812709023850083
0.001028	0.8160535073873301
0.001028	0.8193979909245771
0.001031	0.8227424744618242
0.001031	0.8260869579990713
0.001031	0.8294314245469985
0.001031	0.8327759080842455
0.001031	0.8361203916214927
0.001031	0.8394648751587397
0.001031	0.8428093586959868
0.001031	0.8461538422332339
0.001031	0.8494983257704809
0.001031	0.852842809307728
0.001031	0.8561872928449751
0.001031	0.8595317593929023
0.001031	0.8628762429301494
0.001031	0.8662207264673965
0.001031	0.8695652100046435
0.001031	0.8729096935418906
0.001031	0.8762541770791377
0.001031	0.8795986606163848
0.001031	0.8829431441536318
0.001031	0.886287610701559
0.001031	0.8896320942388061
0.001031	0.8929765777760532
0.001031	0.8963210613133002
0.001031	0.8996655448505473
0.001031	0.9030100283877944
0.001031	0.9063545119250415
0.001031	0.9096989954622886
0.001031	0.9130434789995356
0.001031	0.9163879455474628
0.001031	0.9197324290847099
0.001031	0.923076912621957
0.001031	0.926421396159204
0.001031	0.9297658796964512
0.001031	0.9331103632336982
0.001031	0.9364548467709453
0.001031	0.9397993303081924
0.001031	0.9431437968561196
0.001031	0.9464882803933666
0.001031	0.9498327639306137
0.001031	0.9531772474678608
0.001031	0.9565217310051078
0.001031	0.959866214542355
0.001031	0.963210698079602
0.001031	0.9665551816168491
0.001031	0.9698996651540962
0.001031	0.9732441317020234
0.001031	0.9765886152392704
0.001031	0.9799330987765176
0.001031	0.9832775823137646
0.001031	0.9866220658510116
0.001031	0.9899665493882588
0.002062	0.9933110329255058
0.002062	0.996655516462753
0.008248	1.0


==> data/queue_mb_cdf_ml.dat <==
queue_mb	cdf
0.0	1.3774370684128087e-08
0.008305	0.00334448607395972
0.017837	0.00668897214791944
0.027116	0.010033458221879161
0.036384	0.013377930521468196
0.045502	0.016722416595427916
0.054514	0.020066902669387637
0.063429	0.023411374968976675
0.072193	0.026755861042936393
0.080807	0.030100347116896114
0.089278	0.03344481941648515
0.097674	0.036789305490444874
0.105994	0.04013379156440459
0.114226	0.04347826386399363
0.122372	0.04682274993795335
0.130404	0.050167236011913065
0.13839	0.05351170831150211
0.146234	0.05685619438546182
0.15397	0.06020068045942154
0.161637	0.06354515275901058
0.169183	0.0668896388329703
0.176641	0.07023412490693003
0.184013	0.07357859720651906
0.191298	0.07692308328047878
0.198485	0.0802675693544385
0.205565	0.08361204165402754
0.212584	0.08695652772798726
0.219486	0.09030101380194698
0.226325	0.09364548610153602
0.233051	0.09698997217549574
0.239677	0.10033445824945546
0.246236	0.10367893054904449
0.252668	0.10702341662300421
0.259005	0.11036790269696392
0.265242	0.11371237499655297
0.271368	0.11705686107051268
0.27744	0.1204013471444724
0.283414	0.12374581944406145
0.289308	0.12709030551802117
0.295141	0.13043479159198088
0.300911	0.1337792638915699
0.306608	0.13712374996552965
0.312207	0.14046823603948935
0.317728	0.1438127083390784
0.323176	0.14715719441303812
0.328565	0.15050168048699783
0.333866	0.15384615278658686
0.339088	0.1571906388605466
0.344241	0.1605351249345063
0.349332	0.16387959723409534
0.354361	0.16722408330805508
0.359305	0.17056856938201478
0.364202	0.17391304168160382
0.369028	0.17725752775556355
0.373788	0.18060201382952326
0.378456	0.1839464861291123
0.383077	0.18729097220307203
0.387635	0.19063545827703174
0.39213	0.19397993057662077
0.396557	0.1973244166505805
0.400923	0.20066890272454022
0.405243	0.20401338879849995
0.4095	0.20735786109808899
0.41371	0.2107023471720487
0.417873	0.21404683324600843
0.42197	0.21739130554559746
0.426013	0.22073579161955717
0.429988	0.2240802776935169
0.433909	0.22742474999310594
0.437776	0.23076923606706565
0.441593	0.23411372214102535
0.445358	0.23745819444061442
0.449078	0.24080268051457412
0.452751	0.24414716658853383
0.45636	0.2474916388881229
0.459926	0.2508361249620826
0.463449	0.25418061103604234
0.466918	0.25752508333563134
0.470351	0.26086956940959105
0.473744	0.2642140554835508
0.477095	0.2675585277831398
0.480398	0.27090301385709953
0.483658	0.2742474999310593
0.486877	0.2775919722306483
0.49007	0.280936458304608
0.49322	0.28428094437856777
0.49633	0.2876254166781568
0.499404	0.2909699027521165
0.502441	0.29431438882607625
0.505445	0.29765886112566525
0.508419	0.30100334719962496
0.511357	0.3043478332735847
0.514264	0.30769230557317373
0.517139	0.31103679164713344
0.51998	0.3143812777210932
0.522798	0.3177257500206822
0.52559	0.3210702360946419
0.528337	0.3244147221686017
0.531066	0.3277591944681907
0.53376	0.3311036805421504
0.536419	0.33444816661611015
0.539043	0.33779263891569916
0.541623	0.34113712498965887
0.544162	0.34448161106361863
0.546661	0.34782608336320764
0.549115	0.35117056943716735
0.551526	0.3545150555111271
0.553899	0.3578595278107161
0.556229	0.3612040138846758
0.558521	0.3645484999586356
0.560777	0.3678929722582246
0.562993	0.3712374583321843
0.565168	0.37458194440614406
0.567319	0.37792641670573307
0.569427	0.3812709027796928
0.571515	0.38461538885365254
0.573572	0.38795986115324155
0.575605	0.39130434722720125
0.577608	0.394648833301161
0.5796	0.39799330560075
0.58156	0.40133779167470973
0.583501	0.4046822777486695
0.585424	0.4080267638226292
0.587326	0.4113712361222182
0.589215	0.41471572219617797
0.59109	0.4180602082701377
0.592943	0.4214046805697267
0.594783	0.42474916664368645
0.596606	0.42809365271764616
0.598415	0.43143812501723516
0.600212	0.4347826110911949
0.601997	0.43812709716515463
0.603772	0.44147156946474364
0.605538	0.4448160555387034
0.607298	0.4481605416126631
0.609052	0.4515050139122521
0.610792	0.4548494999862119
0.612522	0.4581939860601716
0.614249	0.4615384583597606
0.615967	0.46488294443372036
0.617676	0.46822743050768006
0.619379	0.47157190280726907
0.621077	0.47491638888122883
0.622769	0.47826087495518854
0.624451	0.48160534725477755
0.626132	0.4849498333287373
0.627803	0.488294319402697
0.629471	0.491638791702286
0.631135	0.4949832777762458
0.632791	0.4983277638502055
0.634444	0.5016722361497945
0.636086	0.5050167222237543
0.637713	0.5083612082977139
0.639333	0.511705680597303
0.640924	0.5150501666712627
0.642477	0.5183946527452225
0.643964	0.5217391250448115
0.645377	0.5250836111187712
0.646715	0.5284280971927309
0.647958	0.53177256949232
0.649116	0.5351170555662796
0.650175	0.5384615416402394
0.651194	0.5418060139398284
0.652143	0.5451505000137882
0.652998	0.5484949860877478
0.65382	0.551839458387337
0.654581	0.5551839444612966
0.655333	0.5585284305352564
0.656067	0.5618729028348454
0.656772	0.5652173889088051
0.657457	0.5685618749827648
0.658113	0.5719063472823539
0.658751	0.5752508333563136
0.659384	0.5785953194302733
0.660001	0.5819397917298623
0.660607	0.5852842778038221
0.661202	0.5886287638777817
0.661778	0.5919732361773709
0.662357	0.5953177222513305
0.662923	0.5986622083252903
0.663492	0.6020066943992499
0.664053	0.605351166698839
0.664607	0.6086956527727987
0.665156	0.6120401388467585
0.665704	0.6153846111463475
0.666264	0.6187290972203072
0.666805	0.6220735832942669
0.667348	0.625418055593856
0.667887	0.6287625416678156
0.66843	0.6321070277417754
0.668973	0.6354515000413644
0.669493	0.6387959861153242
0.67002	0.6421404721892838
0.670549	0.645484944488873
0.671084	0.6488294305628326
0.67161	0.6521739166367924
0.672134	0.6555183889363814
0.67267	0.6588628750103411
0.673188	0.6622073610843008
0.673724	0.6655518333838899
0.674261	0.6688963194578496
0.674786	0.6722408055318093
0.67532	0.6755852778313983
0.67584	0.6789297639053581
0.676366	0.6822742499793177
0.676894	0.6856187222789069
0.677428	0.6889632083528665
0.677962	0.6923076944268263
0.678484	0.6956521667264153
0.679023	0.698996652800375
0.679568	0.7023411388743347
0.680111	0.7056856111739238
0.680637	0.7090300972478835
0.681171	0.7123745833218432
0.681707	0.7157190556214322
0.682244	0.719063541695392
0.682783	0.7224080277693516
0.683328	0.7257525000689408
0.683864	0.7290969861429004
0.684416	0.7324414722168602
0.684964	0.7357859445164492
0.685505	0.739130430590409
0.686064	0.7424749166643686
0.686618	0.7458193889639577
0.687171	0.7491638750379174
0.687725	0.7525083611118771
0.688287	0.7558528334114661
0.688854	0.7591973194854259
0.689414	0.7625418055593856
0.689991	0.7658862778589747
0.690571	0.7692307639329343
0.691145	0.7725752500068941
0.691726	0.7759197223064831
0.6923	0.7792642083804429
0.692896	0.7826086944544025
0.693484	0.7859531667539916
0.694079	0.7892976528279513
0.694685	0.792642138901911
0.695279	0.7959866112015
0.695897	0.7993310972754598
0.696498	0.8026755833494195
0.69712	0.8060200694233792
0.697739	0.8093645417229682
0.698365	0.812709027796928
0.699003	0.8160535138708876
0.699636	0.8193979861704768
0.700288	0.8227424722444364
0.700934	0.8260869583183962
0.701591	0.8294314306179852
0.702254	0.832775916691945
0.70293	0.8361204027659046
0.703622	0.8394648750654937
0.704317	0.8428093611394534
0.705024	0.8461538472134131
0.705743	0.8494983195130021
0.706481	0.8528428055869619
0.70722	0.8561872916609216
0.707972	0.8595317639605107
0.708757	0.8628762500344703
0.709539	0.8662207361084301
0.710357	0.8695652084080191
0.711167	0.8729096944819789
0.711985	0.8762541805559385
0.712839	0.8795986528555276
0.713681	0.8829431389294873
0.714544	0.886287625003447
0.715434	0.889632097303036
0.716342	0.8929765833769958
0.717246	0.8963210694509555
0.718179	0.8996655417505446
0.719156	0.9030100278245042
0.720154	0.906354513898464
0.721181	0.909698986198053
0.722249	0.9130434722720128
0.723337	0.9163879583459724
0.724477	0.9197324306455615
0.725636	0.9230769167195212
0.726823	0.926421402793481
0.728043	0.92976587509307
0.729308	0.9331103611670297
0.730619	0.9364548472409894
0.731977	0.9397993195405785
0.733436	0.9431438056145381
0.734941	0.9464882916884979
0.736518	0.9498327639880869
0.738188	0.9531772500620467
0.739974	0.9565217361360063
0.741941	0.9598662084355954
0.743973	0.9632106945095551
0.74619	0.9665551805835149
0.74853	0.9698996528831039
0.751125	0.9732441389570636
0.754047	0.9765886250310233
0.757423	0.9799330973306124
0.761259	0.983277583404572
0.765876	0.9866220694785318
0.771555	0.9899665417781208
0.779301	0.9933110278520806
0.791389	0.9966555139260402
0.895532	1.0


==> data/queue_mb_cdf_real.dat <==
queue_mb	cdf
0.0	1.5870096027253146e-08
0.001608	0.0033444957769753823
0.005952	0.006688975683854737
0.010716	0.010033455590734092
0.014808	0.013377935497613447
0.019068	0.0167224154044928
0.023244	0.02006689531137216
0.02736	0.023411375218251512
0.032124	0.026755855125130866
0.037116	0.030100335032010223
0.045912	0.0334448308089856
0.054432	0.036789310715864956
0.062784	0.04013379062274432
0.070704	0.04347827052962367
0.079036	0.046822750436503024
0.087348	0.05016723034338238
0.095352	0.05351171025026173
0.102828	0.056856190157141086
0.110556	0.060200670064020446
0.118596	0.0635451499708998
0.126072	0.06688964574787518
0.133632	0.07023412565475454
0.14148	0.0735786055616339
0.14976	0.07692308546851324
0.158112	0.0802675653753926
0.16638	0.08361204528227195
0.174132	0.08695652518915131
0.182424	0.09030100509603066
0.190776	0.09364548500291002
0.198876	0.0969899807798854
0.206844	0.10033446068676476
0.21462	0.10367894059364412
0.222672	0.10702342050052346
0.230808	0.11036790040740282
0.238944	0.11371238031428217
0.246504	0.11705686022116153
0.254652	0.12040134012804089
0.262776	0.12374582003492024
0.270708	0.1270902999417996
0.2784	0.13043479571877498
0.286392	0.13377927562565434
0.293632	0.1371237555325337
0.3015	0.14046823543941303
0.309	0.1438127153462924
0.316368	0.14715719525317175
0.323808	0.1505016751600511
0.331152	0.15384615506693047
0.338472	0.1571906349738098
0.3453	0.16053511488068917
0.352392	0.16387961065766454
0.359148	0.1672240905645439
0.365832	0.17056857047142326
0.372576	0.17391305037830262
0.379584	0.17725753028518199
0.38628	0.18060201019206132
0.392904	0.18394649009894068
0.399504	0.18729097000582004
0.40608	0.1906354499126994
0.412498	0.19397994568967478
0.41863	0.19732442559655414
0.425124	0.2006689055034335
0.431688	0.20401338541031283
0.438288	0.2073578653171922
0.444776	0.21070234522407155
0.450932	0.2140468251309509
0.457212	0.21739130503783027
0.463464	0.2207357849447096
0.469596	0.22408026485158897
0.475548	0.22742476062856434
0.481752	0.2307692405354437
0.487308	0.23411372044232306
0.493104	0.23745820034920243
0.49896	0.24080268025608179
0.504468	0.24414716016296112
0.510178	0.24749164006984048
0.515736	0.25083611997671984
0.521076	0.2541805998835992
0.52651	0.25752507979047856
0.531936	0.26086957556745394
0.537228	0.2642140554743333
0.542496	0.26755853538121266
0.547716	0.270903015288092
0.552766	0.2742474951949713
0.55764	0.2775919751018507
0.562524	0.28093645500873005
0.5673	0.2842809349156094
0.571956	0.28762541482248877
0.576684	0.29096991059946414
0.581256	0.2943143905063435
0.585768	0.29765887041322286
0.590112	0.3010033503201022
0.594648	0.3043478302269816
0.598942	0.30769231013386095
0.603216	0.3110367900407403
0.607524	0.3143812699476196
0.611652	0.317725749854499
0.615768	0.32107022976137833
0.61974	0.3244147255383537
0.6237	0.32775920544523307
0.627544	0.33110368535211243
0.63144	0.3344481652589918
0.635208	0.33779264516587115
0.638844	0.3411371250727505
0.642564	0.3444816049796299
0.646188	0.34782608488650923
0.649776	0.3511705647933886
0.652942	0.3545150447002679
0.655092	0.35785954047724333
0.655926	0.36120402038412264
0.656616	0.364548500291002
0.657204	0.36789298019788136
0.657876	0.3712374601047607
0.658464	0.3745819400116401
0.659136	0.37792641991851944
0.65972	0.3812708998253988
0.660396	0.38461537973227816
0.660864	0.38795987550925354
0.661596	0.3913043554161329
0.66198	0.39464883532301226
0.662736	0.3979933152298916
0.66324	0.4013377951367709
0.663888	0.4046822750436503
0.664536	0.40802675495052965
0.665148	0.411371234857409
0.665796	0.41471571476428837
0.666428	0.41806019467116773
0.667056	0.4214046904481431
0.667668	0.42474917035502247
0.668316	0.4280936502619018
0.668928	0.4314381301687812
0.669576	0.43478261007566055
0.670164	0.43812708998253985
0.670812	0.4414715698894192
0.671364	0.4448160497962986
0.671988	0.44816052970317793
0.672576	0.4515050096100573
0.673212	0.45484950538703267
0.673836	0.45819398529391203
0.674484	0.4615384652007914
0.675104	0.46488294510767075
0.675756	0.4682274250145501
0.676404	0.4715719049214295
0.677028	0.47491638482830884
0.677662	0.47826086473518814
0.678288	0.4816053446420675
0.678912	0.4849498404190429
0.679548	0.48829432032592224
0.680156	0.4916388002328016
0.680784	0.49498328013968096
0.681396	0.4983277600465603
0.682044	0.5016722399534397
0.68265	0.505016719860319
0.683304	0.5083611997671984
0.683892	0.5117056796740778
0.68456	0.5150501595809571
0.685164	0.5183946553579325
0.685824	0.5217391352648119
0.686448	0.5250836151716912
0.687096	0.5284280950785706
0.687742	0.5317725749854499
0.688378	0.5351170548923293
0.689016	0.5384615347992087
0.689652	0.5418060147060879
0.690306	0.5451504946129673
0.69096	0.5484949903899426
0.69163	0.551839470296822
0.69228	0.5551839502037014
0.692952	0.5585284301105807
0.69361	0.5618729100174601
0.694282	0.5652173899243395
0.694956	0.5685618698312188
0.695628	0.5719063497380982
0.696322	0.5752508296449775
0.696996	0.5785953095518569
0.697704	0.5819398053288323
0.6984	0.5852842852357116
0.699084	0.588628765142591
0.699804	0.5919732450494704
0.7005	0.5953177249563497
0.701232	0.5986622048632291
0.70194	0.6020066847701084
0.70266	0.6053511646769878
0.703368	0.6086956445838672
0.704088	0.6120401244907465
0.704808	0.6153846202677219
0.705552	0.6187291001746013
0.706296	0.6220735800814806
0.70704	0.6254180599883599
0.707772	0.6287625398952392
0.708528	0.6321070198021186
0.70926	0.635451499708998
0.710028	0.6387959796158773
0.71079	0.6421404595227567
0.711552	0.645484955299732
0.71232	0.6488294352066114
0.713112	0.6521739151134908
0.713892	0.6555183950203701
0.714696	0.6588628749272495
0.715488	0.6622073548341288
0.716292	0.6655518347410082
0.717096	0.6688963146478876
0.71792	0.6722407945547669
0.718744	0.6755852744616463
0.719564	0.6789297702386217
0.72042	0.682274250145501
0.721236	0.6856187300523804
0.7221	0.6889632099592597
0.722972	0.6923076898661391
0.723828	0.6956521697730185
0.724736	0.6989966496798978
0.725624	0.7023411295867772
0.726516	0.7056856094936564
0.72744	0.7090300894005358
0.728328	0.7123745851775112
0.729252	0.7157190650843905
0.730176	0.7190635449912699
0.731076	0.7224080248981493
0.731998	0.7257525048050286
0.732924	0.729096984711908
0.733848	0.7324414646187873
0.734844	0.7357859445256667
0.735786	0.7391304244325461
0.736776	0.7424749202095214
0.73776	0.7458194001164008
0.738754	0.7491638800232802
0.739768	0.7525083599301595
0.740796	0.7558528398370389
0.741852	0.7591973197439182
0.74291	0.7625417996507976
0.744008	0.765886279557677
0.745104	0.7692307594645563
0.746196	0.7725752393714357
0.747322	0.7759197351484111
0.748428	0.7792642150552904
0.749532	0.7826086949621698
0.750636	0.7859531748690491
0.7518	0.7892976547759285
0.752998	0.7926421346828078
0.754188	0.7959866145896871
0.755364	0.7993310944965665
0.756552	0.8026755744034458
0.757754	0.8060200543103252
0.759022	0.8093645500873006
0.76026	0.8127090299941799
0.761508	0.8160535099010593
0.762778	0.8193979898079387
0.764076	0.822742469714818
0.76538	0.8260869496216974
0.766692	0.8294314295285767
0.768022	0.8327759094354561
0.769332	0.8361203893423355
0.77064	0.8394648851193108
0.771984	0.8428093650261902
0.77335	0.8461538449330696
0.77472	0.8494983248399489
0.77612	0.8528428047468283
0.777516	0.8561872846537076
0.778968	0.859531764560587
0.780432	0.8628762444674664
0.781932	0.8662207243743457
0.783528	0.869565204281225
0.785304	0.8729097000582005
0.787068	0.8762541799650797
0.788844	0.8795986598719591
0.790722	0.8829431397788384
0.792702	0.8862876196857178
0.794634	0.8896320995925971
0.796632	0.8929765794994765
0.798708	0.8963210594063559
0.800808	0.8996655393132352
0.803028	0.9030100192201146
0.80542	0.90635451499709
0.807924	0.9096989949039693
0.810564	0.9130434748108487
0.813238	0.916387954717728
0.816084	0.9197324346246074
0.819	0.9230769145314868
0.822068	0.9264213944383661
0.825168	0.9297658743452455
0.82855	0.9331103542521249
0.8319	0.9364548500291002
0.835236	0.9397993299359796
0.83865	0.943143809842859
0.8421	0.9464882897497383
0.84565	0.9498327696566177
0.849528	0.953177249563497
0.853378	0.9565217294703763
0.85716	0.9598662093772556
0.861144	0.963210689284135
0.865116	0.9665551691910144
0.869208	0.9698996649679897
0.873532	0.9732441448748691
0.878404	0.9765886247817485
0.883668	0.9799331046886278
0.889392	0.9832775845955072
0.895968	0.9866220645023865
0.904632	0.9899665444092659
0.91716	0.9933110243161453
0.937028	0.9966555042230246
0.990216	1.0


==> data/throughput_basic.dat <==
time	kbps
0	6269.715200000001
10	7751.872
20	7636.3048
30	7727.455199999999
40	7663.6392000000005
50	7774.722400000001
60	7659.6368
70	7752.0671999999995
80	7708.2376
90	7713.0216
100	7681.164
110	7699.061599999999
120	7837.884
130	7632.7424
140	7694.2936
150	7724.590399999999
160	7753.931200000001
170	7658.3944
180	7652.0152
190	7739.3856
200	7721.9992
210	7611.727199999999
220	7713.410400000001
230	7734.5127999999995
240	7636.277599999999
250	7696.7616
260	7669.4776
270	7716.9344
280	7869.2504
290	7630.7648
300	7791.710400000001
310	7770.0024
320	7558.0408
330	7724.864
340	7750.3679999999995
350	7790.736
360	2505.556
370	497.7488
380	507.00559999999996
390	516.0144
400	500.5384
410	549.2072000000001
420	503.48720000000003
430	467.5368
440	494.99920000000003
450	488.0416
460	525.5344
470	502.07120000000003
480	508.79200000000003
490	507.95199999999994
500	501.3528
510	504.1752
520	493.3808
530	494.9304
540	532.7072000000001
550	502.6136
560	496.4512
570	501.87839999999994
580	474.8672
590	461.7952
600	514.9792
610	499.55039999999997
620	475.66720000000004
630	508.7904
640	488.7296
650	521.8576
660	491.8528
670	518.0304
680	480.2344
690	512.6247999999999
700	494.91360000000003
710	510.328
720	512.6632000000001
730	474.84319999999997
740	511.1256
750	489.5128000000001
760	516.4928
770	517.2808
780	508.7736
790	524.9832
800	513.4128
810	505.70799999999997
820	497.9648
830	498.7384
840	528.856
850	500.3048
860	507.2192
870	512.6272
880	522.6648
890	494.1808
900	505.70320000000004
910	495.668
920	501.8328
930	481.0488
940	494.9112
950	517.2520000000001
960	457.9008
970	535.7608
980	488.00879999999995
990	514.1600000000001
1000	498.77200000000005
1010	506.48159999999996
1020	465.6224
1030	499.5792
1040	499.53600000000006
1050	506.4384
1060	521.108
1070	494.1088
1080	505.6888
1090	498.73600000000005
1100	513.42
1110	500.2688
1120	511.8872
1130	495.7112
1140	501.8448
1150	495.68719999999996
1160	506.49840000000006
1170	484.90240000000006
1180	476.37839999999994
1190	504.92480000000006
1200	477.16639999999995
1210	493.3664
1220	514.184
1230	501.0856
1240	510.28720000000004
1250	536.5656
1260	517.2688
1270	486.4304
1280	505.672
1290	497.98639999999995
1300	488.7296
1310	488.7608
1320	470.22079999999994
1330	491.84799999999996
1340	484.8664
1350	506.47439999999995
1360	490.284
1370	548.9
1380	485.67359999999996
1390	506.4648
1400	476.4192
1410	494.95200000000006
1420	556.6096
1430	512.6416
1440	491.8192
1450	518.052
1460	439.3848
1470	430.16399999999993
1480	409.3512
1490	390.0928
1500	411.0496
1510	415.6768
1520	442.66880000000003
1530	436.49920000000003
1540	423.3888
1550	449.60959999999994
1560	430.3296
1570	408.736
1580	457.32160000000005
1590	412.592
1600	461.1776
1610	424.16
1620	411.0496
1630	430.3296
1640	437.2704
1650	416.44800000000004
1660	400.25280000000004
1670	424.16
1680	413.36319999999995
1690	422.61760000000004
1700	453.4656
1710	451.15199999999993
1720	485.85600000000005
1730	441.89759999999995
1740	421.8464
1750	435.72799999999995
1760	440.35519999999997
1770	387.1424
1780	413.36319999999995
1790	434.18559999999997
1800	441.1264
1810	421.8464
1820	482.77119999999996
1830	424.16
1840	451.15200000000004
1850	431.1008
1860	445.7536
1870	428.78720000000004
1880	438.0416
1890	431.1008
1900	421.07520000000005
1910	424.16
1920	444.9824
1930	429.5584
1940	431.872
1950	435.72799999999995
1960	441.1264
1970	413.36319999999995
1980	457.32160000000005
1990	418.7616
2000	436.49920000000003
2010	470.43199999999996
2020	459.6352
2030	423.3888
2040	412.592
2050	426.4736
2060	427.24480000000005
2070	401.79519999999997
2080	394.0832
2090	398.7104
2100	424.9312
2110	411.0496
2120	449.60959999999994
2130	429.5584
2140	448.06720000000007
2150	457.32160000000005
2160	446.52479999999997
2170	420.304
2180	442.66880000000003
2190	424.16
2200	458.0928
2210	421.07520000000005
2220	404.88
2230	461.9488
2240	408.736
2250	414.90560000000005
2260	407.9648
2270	455.77920000000006
2280	431.872
2290	420.304
2300	434.18559999999997
2310	409.5072
2320	470.43199999999996
2330	420.304
2340	439.584
2350	456.55039999999997
2360	428.78720000000004
2370	445.7536
2380	424.16
2390	404.88
2400	452.6944
2410	420.304
2420	443.43999999999994
2430	444.9824
2440	422.6175999999999
2450	430.3296
2460	445.7536
2470	455.008
2480	452.69440000000003
2490	413.36319999999995
2500	391.76959999999997
2510	414.1344
2520	427.24480000000005
2530	423.3888
2540	442.66880000000003
2550	426.4736
2560	427.24480000000005
2570	455.008
2580	436.49920000000003
2590	410.2784
2600	422.61760000000004
2610	397.93919999999997
2620	394.8544
2630	451.9232
2640	424.16
2650	440.35519999999997
2660	438.0416
2670	429.5584
2680	433.4144
2690	407.9648
2700	431.872
2710	451.9232
2720	456.55039999999997
2730	451.15200000000004
2740	474.288
2750	426.4736
2760	453.4656
2770	412.592
2780	414.1344
2790	445.7536
2800	432.6432
2810	434.95680000000004
2820	448.8384
2830	457.32160000000005
2840	449.60960000000006
2850	454.2368
2860	430.3296
2870	451.9232
2880	455.008
2890	444.2112
2900	424.9312
2910	400.25280000000004
2920	430.3296
2930	460.4064
2940	417.2192
2950	441.89760000000007
2960	441.89759999999995
2970	415.6768
2980	436.49920000000003
2990	428.78720000000004
3000	451.15200000000004
3010	431.1008
3020	438.0416
3030	422.6175999999999
3040	439.584
3050	424.9312
3060	421.07520000000005
3070	434.95680000000004
3080	421.8464
3090	452.6944
3100	438.8128
3110	432.6432
3120	446.52479999999997
3130	421.07520000000005
3140	445.7536
3150	447.296
3160	430.3296
3170	433.4144
3180	434.95680000000004
3190	413.36319999999995
3200	420.304
3210	412.592
3220	428.78720000000004
3230	423.3888
3240	430.3296
3250	451.15200000000004
3260	412.592
3270	421.8464
3280	431.1008
3290	443.43999999999994
3300	419.53279999999995
3310	410.2784
3320	433.4144
3330	424.9312
3340	438.0416
3350	430.3296
3360	451.15200000000004
3370	440.35519999999997
3380	434.95680000000004
3390	402.56640000000004
3400	453.4656
3410	414.90559999999994
3420	433.4144
3430	443.43999999999994
3440	458.86400000000003
3450	441.89759999999995
3460	421.8464
3470	455.77920000000006
3480	419.53279999999995
3490	468.8896
3500	413.36320000000006
3510	465.03360000000004
3520	421.07520000000005
3530	451.15199999999993
3540	417.2192
3550	466.576
3560	419.53280000000007
3570	443.43999999999994
3580	444.2112
3590	425.7024
3600	412.592
3610	471.20320000000004
3620	420.304
3630	425.7024
3640	417.2192
3650	420.304
3660	428.78720000000004
3670	451.9232
3680	436.49920000000003
3690	442.66880000000003
3700	444.98240000000004
3710	440.35519999999997
3720	441.1264
3730	386.3712
3740	461.1776
3750	430.3296
3760	434.95680000000004
3770	420.304
3780	446.52479999999997
3790	404.1088
3800	434.95680000000004
3810	433.4144
3820	434.95680000000004
3830	450.3808
3840	423.3888
3850	434.18559999999997
3860	451.15200000000004
3870	411.82079999999996
3880	441.89759999999995
3890	424.16
3900	434.18559999999997
3910	419.53279999999995
3920	417.2192
3930	418.7616
3940	447.296
3950	436.49920000000003
3960	417.2192
3970	436.49920000000003
3980	436.49920000000003
3990	448.06720000000007
4000	442.66880000000003
4010	439.584
4020	417.9904
4030	457.32160000000005
4040	447.296
4050	433.4144
4060	458.86400000000003
4070	423.3888
4080	420.304
4090	428.01599999999996
4100	427.24480000000005
4110	408.736
4120	398.7104
4130	452.69440000000003
4140	475.8304
4150	424.9312
4160	406.42240000000004
4170	432.6432
4180	413.36319999999995
4190	441.89759999999995
4200	417.2192
4210	435.72799999999995
4220	441.89760000000007
4230	431.1008
4240	428.78720000000004
4250	433.4144
4260	455.008
4270	440.35519999999997
4280	432.6432
4290	450.3808
4300	436.49920000000003
4310	416.448
4320	434.95680000000004
4330	409.5072
4340	444.9824
4350	424.16
4360	421.8464
4370	429.5584
4380	462.71999999999997
4390	391.76959999999997
4400	435.72799999999995
4410	426.4736
4420	421.07520000000005
4430	449.60959999999994
4440	431.1008
4450	438.0416
4460	430.3296
4470	431.1008
4480	425.7024
4490	430.3296
4500	461.9488
4510	426.4736
4520	444.2112
4530	448.8384
4540	434.95680000000004
4550	432.6432
4560	429.5584
4570	433.4144
4580	465.8048
4590	394.8544
4600	411.0496
4610	434.95680000000004
4620	455.008
4630	414.90559999999994
4640	421.07520000000005
4650	428.01599999999996
4660	434.18559999999997
4670	438.0416
4680	451.15200000000004
4690	428.01599999999996
4700	452.69440000000003
4710	431.872
4720	435.72799999999995
4730	422.61760000000004
4740	440.35519999999997
4750	411.0496
4760	422.61760000000004
4770	429.5584
4780	457.32160000000005
4790	419.53279999999995
4800	401.7952
4810	437.2704
4820	458.0928
4830	460.4064
4840	462.71999999999997
4850	433.4144
4860	441.1264
4870	451.9232
4880	430.3296
4890	430.3296
4900	412.592
4910	468.1184
4920	431.872
4930	454.2368
4940	446.5248
4950	417.2192
4960	419.53280000000007
4970	438.0416
4980	434.95680000000004
4990	414.90560000000005
5000	433.4144
5010	408.736
5020	438.0416
5030	404.1088
5040	463.49120000000005
5050	453.4656
5060	412.592
5070	444.2112
5080	431.872
5090	449.60959999999994
5100	422.61760000000004
5110	421.8464
5120	411.82079999999996
5130	421.8464
5140	417.2192
5150	426.4736
5160	432.6432
5170	437.2704
5180	441.1264
5190	421.8464
5200	431.1008
5210	451.9232
5220	431.872
5230	434.95680000000004
5240	428.01599999999996
5250	461.9488
5260	421.8464
5270	422.6175999999999
5280	398.71040000000005
5290	444.9824
5300	455.008
5310	424.9312
5320	434.18559999999997
5330	427.24480000000005
5340	424.9312
5350	440.35519999999997
5360	435.72799999999995
5370	439.584
5380	433.4144
5390	417.2192
5400	421.8464
5410	418.7616
5420	435.72799999999995
5430	453.4656
5440	448.8384
5450	407.1936
5460	448.8384
5470	461.1776
5480	420.304
5490	433.4144
5500	435.72799999999995
5510	433.4144
5520	436.49920000000003
5530	430.3296
5540	438.8128
5550	414.90559999999994
5560	421.8464
5570	442.66880000000003
5580	413.36319999999995
5590	436.49920000000003
5600	419.53280000000007
5610	458.0928
5620	397.93919999999997
5630	437.2704
5640	417.2192
5650	419.53280000000007
5660	411.82079999999996
5670	441.1264
5680	424.15999999999997
5690	449.60960000000006
5700	407.1936
5710	445.7536
5720	462.71999999999997
5730	465.8048
5740	427.24480000000005
5750	420.304
5760	471.97439999999995
5770	447.296
5780	398.7104
5790	421.8464
5800	420.304
5810	419.53280000000007
5820	424.16
5830	462.71999999999997
5840	425.7024
5850	465.8048
5860	428.01599999999996
5870	431.1008
5880	458.0928
5890	451.9232
5900	396.39680000000004
5910	452.6944
5920	420.304
5930	468.8896
5940	453.4656
5950	444.2112
5960	453.4656
5970	424.9312
5980	459.6352
5990	456.55039999999997
6000	441.89760000000007
6010	434.95680000000004
6020	428.01599999999996
6030	451.15199999999993
6040	440.35519999999997
6050	453.4656
6060	463.49120000000005
6070	407.1936
6080	417.9904
6090	439.584
6100	425.7024
6110	458.0928
6120	442.66880000000003
6130	446.52479999999997
6140	426.4736
6150	445.7536
6160	439.584
6170	485.0848
6180	421.07520000000005
6190	438.8128
6200	425.7024
6210	421.07520000000005
6220	426.4736
6230	444.9824
6240	449.60959999999994
6250	456.55039999999997
6260	434.95680000000004
6270	453.4656
6280	423.3888
6290	424.9312
6300	407.9648
6310	436.49920000000003
6320	393.312
6330	417.99039999999997
6340	431.872
6350	395.62559999999996
6360	418.7616
6370	437.2704
6380	464.26239999999996
6390	451.15200000000004
6400	449.60959999999994
6410	431.1008
6420	448.8384
6430	451.15200000000004
6440	437.2704
6450	438.8128
6460	458.86400000000003
6470	398.71040000000005
6480	449.60959999999994
6490	429.5584
6500	468.8896
6510	432.6432
6520	417.99039999999997
6530	438.8128
6540	440.35519999999997
6550	438.8128
6560	440.35519999999997
6570	431.1008
6580	458.86400000000003
6590	448.06720000000007
6600	451.15200000000004
6610	435.72799999999995
6620	404.88
6630	434.95680000000004
6640	435.72799999999995
6650	448.06720000000007
6660	458.86400000000003
6670	410.2784
6680	447.296
6690	426.4736
6700	431.1008
6710	438.8128
6720	416.448
6730	419.53280000000007
6740	397.93919999999997
6750	404.88
6760	465.8048
6770	423.3888
6780	411.82079999999996
6790	429.5584
6800	463.49120000000005
6810	424.16
6820	403.3376
6830	444.2112
6840	462.71999999999997
6850	441.1264
6860	417.2192
6870	413.36319999999995
6880	451.15200000000004
6890	438.0416
6900	436.49920000000003
6910	419.53280000000007
6920	414.1344
6930	414.1344
6940	438.0416
6950	412.592
6960	420.304
6970	446.5248
6980	444.2112
6990	446.52479999999997
7000	455.008
7010	449.60960000000006
7020	417.9904
7030	415.6768
7040	426.4736
7050	413.36319999999995
7060	451.15199999999993
7070	416.44800000000004
7080	457.32160000000005
7090	405.6512
7100	422.61760000000004
7110	433.4144
7120	429.5584
7130	440.35519999999997
7140	482.77119999999996
7150	442.66880000000003
7160	436.49920000000003
7170	471.97439999999995
7180	407.9648
7190	451.9232
7200	424.16
7210	414.1344
7220	452.69440000000003
7230	446.52479999999997
7240	459.6352
7250	461.9488
7260	413.36319999999995
7270	464.26239999999996
7280	441.89759999999995
7290	426.4736
7300	461.1776
7310	413.36319999999995
7320	400.25280000000004
7330	471.20320000000004
7340	458.86400000000003
7350	409.5072
7360	409.5072
7370	448.8384
7380	434.18559999999997
7390	443.43999999999994
7400	430.3296
7410	431.872
7420	458.86400000000003
7430	438.8128
7440	463.49120000000005
7450	438.81280000000004
7460	417.2192
7470	437.2704
7480	422.61760000000004
7490	441.89759999999995
7500	419.53279999999995
7510	435.72799999999995
7520	448.06720000000007
7530	419.53280000000007
7540	387.1424
7550	431.872
7560	451.9232
7570	446.52479999999997
7580	421.07520000000005
7590	438.8128
7600	416.448
7610	439.584
7620	428.78720000000004
7630	427.24480000000005
7640	412.592
7650	416.448
7660	430.3296
7670	428.78720000000004
7680	461.9488
7690	452.69440000000003
7700	417.9904
7710	461.9488
7720	424.9312
7730	429.5584
7740	463.49120000000005
7750	409.5072
7760	423.3888
7770	451.9232
7780	405.6512
7790	462.71999999999997
7800	406.42240000000004
7810	439.584
7820	452.6944
7830	413.36319999999995
7840	463.49120000000005
7850	415.6768
7860	418.7616
7870	407.9648
7880	432.6432
7890	434.95680000000004
7900	454.2368
7910	421.07520000000005
7920	449.60960000000006
7930	434.95680000000004
7940	442.66880000000003
7950	451.15200000000004
7960	449.60960000000006
7970	441.1264
7980	413.36319999999995
7990	403.3376
8000	448.8384
8010	427.24480000000005
8020	432.6432
8030	438.0416
8040	440.35519999999997
8050	411.0496
8060	421.07520000000005
8070	407.1936
8080	438.0416
8090	434.18559999999997
8100	438.0416
8110	419.53279999999995
8120	454.2368
8130	440.35519999999997
8140	412.592
8150	462.71999999999997
8160	447.296
8170	428.01599999999996
8180	418.7616
8190	429.5584
8200	448.8384
8210	441.89759999999995
8220	445.7536
8230	448.8384
8240	436.49920000000003
8250	437.2704
8260	441.89759999999995
8270	434.18559999999997
8280	431.1008
8290	429.5584
8300	419.53280000000007
8310	444.9824
8320	425.7024
8330	438.0416
8340	429.5584
8350	432.6432
8360	429.5584
8370	420.304
8380	430.3296
8390	445.7536
8400	458.0928
8410	442.66880000000003
8420	431.872
8430	432.6432
8440	441.89760000000007
8450	421.07520000000005
8460	426.4736
8470	477.3728
8480	448.8384
8490	425.7024
8500	445.7536
8510	445.7536
8520	410.2784
8530	426.4736
8540	442.66880000000003
8550	422.61760000000004
8560	416.448
8570	406.42240000000004
8580	438.8128
8590	433.4144
8600	429.5584
8610	442.66880000000003
8620	420.304
8630	416.44800000000004
8640	448.06719999999996
8650	448.06720000000007
8660	422.61760000000004
8670	445.7536
8680	462.71999999999997
8690	455.008
8700	438.0416
8710	475.05920000000003
8720	438.0416
8730	435.72799999999995
8740	411.82079999999996
8750	416.448
8760	407.9648
8770	434.95680000000004
8780	441.1264
8790	405.65119999999996
8800	446.5248
8810	432.6432
8820	383.2864
8830	482.7712
8840	444.2112
8850	478.14400000000006
8860	426.4736
8870	445.7536
8880	447.296
8890	426.4736
8900	424.16
8910	386.3712
8920	416.448
8930	427.24480000000005
8940	456.55039999999997
8950	448.8384
8960	439.584
8970	431.872
8980	417.99039999999997
8990	426.4736
9000	438.0416
9010	426.4736
9020	458.86400000000003
9030	427.24480000000005
9040	421.8464
9050	443.43999999999994
9060	419.53280000000007
9070	434.95680000000004
9080	459.6352
9090	451.15200000000004
9100	445.7536
9110	469.6608
9120	438.8128
9130	468.1184
9140	438.0416
9150	445.7536
9160	394.0832
9170	459.6352
9180	411.82079999999996
9190	411.0496
9200	425.7024
9210	402.5664
9220	433.4144
9230	423.3888
9240	449.60959999999994
9250	468.1184
9260	454.2368
9270	444.98240000000004
9280	417.2192
9290	425.7024
9300	413.36319999999995
9310	460.4064
9320	450.3808
9330	420.304
9340	433.4144
9350	429.5584
9360	444.2112
9370	435.72799999999995
9380	425.7024
9390	394.8544
9400	429.5584
9410	397.93919999999997
9420	450.3808
9430	467.3472
9440	416.448
9450	425.7024
9460	415.6768
9470	431.872
9480	403.3376
9490	437.2704
9500	428.01599999999996
9510	486.6272
9520	407.1936
9530	441.1264
9540	434.18559999999997
9550	414.90560000000005
9560	414.1344
9570	431.872
9580	431.1008
9590	452.6944
9600	482.77119999999996
9610	428.78720000000004
9620	451.9232
9630	436.49920000000003
9640	447.296
9650	434.95680000000004
9660	427.24480000000005
9670	416.448
9680	431.1008
9690	444.2112
9700	447.296
9710	433.4144
9720	428.01599999999996
9730	424.16
9740	433.4144
9750	442.66880000000003
9760	456.55039999999997
9770	444.2112
9780	411.0496
9790	441.1264
9800	395.62559999999996
9810	453.4656
9820	407.9648
9830	464.26239999999996
9840	431.1008
9850	432.6432
9860	445.7536
9870	434.95680000000004
9880	422.6175999999999
9890	439.584
9900	431.1008
9910	462.71999999999997
9920	420.304
9930	434.18559999999997
9940	446.5248
9950	436.49920000000003
9960	431.1008
9970	454.23679999999996
9980	424.9312
9990	464.26239999999996
10000	450.3808
10010	438.0416
10020	414.90559999999994
10030	445.7536
10040	416.44800000000004
10050	401.7952
10060	435.72799999999995
10070	417.2192
10080	470.43199999999996
10090	422.6175999999999
10100	456.55039999999997
10110	450.3808
10120	465.03360000000004
10130	404.1088
10140	424.9312
10150	434.95680000000004
10160	435.72799999999995
10170	434.18559999999997
10180	438.0416
10190	459.6352
10200	424.9312
10210	449.60959999999994
10220	421.07520000000005
10230	450.3808
10240	451.15200000000004
10250	414.90559999999994
10260	438.8128
10270	442.66880000000003
10280	430.3296
10290	439.584
10300	448.06720000000007
10310	487.39840000000004
10320	437.2704
10330	458.0928
10340	437.2704
10350	428.01599999999996
10360	425.7024
10370	461.9488
10380	439.584
10390	434.18559999999997
10400	411.0496
10410	433.4144
10420	412.592
10430	404.88
10440	433.4144
10450	429.5584
10460	423.3888
10470	459.6352
10480	457.32160000000005
10490	475.8304
10500	420.304
10510	432.6432
10520	444.98240000000004
10530	432.6432
10540	426.4736
10550	424.16
10560	454.2368
10570	464.26239999999996
10580	451.9232
10590	409.5072
10600	441.1264
10610	406.42240000000004
10620	444.9824
10630	430.3296
10640	457.32160000000005
10650	416.448
10660	416.448
10670	438.8128
10680	471.20320000000004
10690	446.52479999999997
10700	451.9232
10710	401.79519999999997
10720	450.3808
10730	443.43999999999994
10740	451.15200000000004
10750	416.448
10760	474.288
10770	451.15200000000004
10780	440.35519999999997
10790	428.01599999999996
10800	408.736
10810	446.52479999999997
10820	442.66880000000003
10830	457.32160000000005
10840	459.6352
10850	408.736
10860	405.6512
10870	447.296
10880	424.16
10890	445.7536
10900	491.2544
10910	430.3296
10920	441.1264
10930	434.95680000000004
10940	412.592
10950	445.7536
10960	377.1168
10970	434.95680000000004
10980	437.2704
10990	434.18559999999997
11000	452.6944
11010	413.36319999999995
11020	466.576
11030	415.6768
11040	413.36319999999995
11050	434.95680000000004
11060	424.9312
11070	431.872
11080	424.9312
11090	465.8048
11100	397.168
11110	425.7024
11120	473.5168
11130	441.1264
11140	408.736
11150	439.584
11160	422.61760000000004
11170	431.872
11180	406.42240000000004
11190	451.15200000000004
11200	429.5584
11210	393.312


==> data/throughput_ml.dat <==
time	kbps
0	14972.776800000001
10	10905.220000000001
20	0.0
30	0.0
40	0.0
50	763.2632
60	13851.2248
70	384.2048
80	334.076
90	0.0
100	0.0
110	1687.432
120	15458.288
130	0.0
140	9370.176
150	3556.2816
160	1585.072
170	0.0
180	286.8888
190	0.0
200	0.0
210	6700.6296
220	0.0
230	2098.5016
240	9077.5864
250	3281.0096
260	0.0
270	0.0
280	0.0
290	0.0
300	0.0
310	3642.0032
320	16021.9512
330	837.2103999999999
340	0.0
350	0.0
360	0.0
370	0.0
380	0.0
390	2997.7848000000004
400	0.0
410	0.0
420	0.0
430	0.0
440	1056.7832
450	12467.5792
460	0.0
470	0.0
480	0.0
490	0.0
500	0.0
510	388.1112
520	13607.123200000002
530	4179.86
540	0.0
550	0.0
560	0.0
570	0.0
580	0.0
590	0.0
600	849.6600000000001
610	0.0
620	0.0
630	0.0
640	0.0
650	0.0
660	6493.7624
670	506.41040000000004
680	0.0
690	0.0
700	0.0
710	13201.3512
720	0.0
730	362.9896
740	889.872
750	0.0
760	0.0
770	0.0
780	0.0
790	0.0
800	0.0
810	0.0
820	0.0
830	0.0
840	0.0
850	0.0
860	0.0
870	0.0
880	0.0
890	0.0
900	0.0
910	0.0
920	0.0
930	0.0
940	0.0
950	0.0
960	0.0
970	0.0
980	0.0
990	0.0
1000	0.0
1010	0.0
1020	0.0
1030	0.0
1040	0.0
1050	0.0
1060	0.0
1070	0.0
1080	0.0
1090	0.0
1100	0.0
1110	0.0
1120	0.0
1130	0.0
1140	0.0
1150	0.0
1160	0.0
1170	0.0
1180	0.0
1190	0.0
1200	0.0
1210	0.0
1220	0.0
1230	0.0
1240	0.0
1250	0.0
1260	0.0
1270	0.0
1280	0.0
1290	0.0
1300	0.0
1310	0.0
1320	0.0
1330	0.0
1340	0.0
1350	0.0
1360	0.0
1370	0.0
1380	0.0
1390	0.0
1400	0.0
1410	0.0
1420	0.0
1430	0.0
1440	0.0
1450	0.0
1460	0.0
1470	0.0
1480	0.0
1490	0.0
1500	0.0
1510	0.0
1520	0.0
1530	0.0
1540	0.0
1550	0.0
1560	0.0
1570	0.0
1580	0.0
1590	0.0
1600	0.0
1610	0.0
1620	0.0
1630	0.0
1640	0.0
1650	0.0
1660	0.0
1670	0.0
1680	0.0
1690	0.0
1700	0.0
1710	0.0
1720	0.0
1730	0.0
1740	0.0
1750	0.0
1760	0.0
1770	0.0
1780	0.0
1790	0.0
1800	0.0
1810	0.0
1820	0.0
1830	0.0
1840	0.0
1850	0.0
1860	0.0
1870	0.0
1880	0.0
1890	0.0
1900	0.0
1910	0.0
1920	0.0
1930	0.0
1940	0.0
1950	0.0
1960	0.0
1970	0.0
1980	0.0
1990	0.0
2000	0.0
2010	0.0
2020	0.0
2030	0.0
2040	0.0
2050	0.0
2060	0.0
2070	0.0
2080	0.0
2090	0.0
2100	0.0
2110	0.0
2120	0.0
2130	0.0
2140	0.0
2150	0.0
2160	0.0
2170	0.0
2180	0.0
2190	0.0
2200	0.0
2210	0.0
2220	0.0
2230	0.0
2240	0.0
2250	0.0
2260	0.0
2270	0.0
2280	0.0
2290	0.0
2300	0.0
2310	0.0
2320	0.0
2330	0.0
2340	0.0
2350	0.0
2360	0.0
2370	0.0
2380	0.0
2390	0.0
2400	0.0
2410	0.0
2420	0.0
2430	0.0
2440	0.0
2450	0.0
2460	0.0
2470	0.0
2480	0.0
2490	0.0
2500	0.0
2510	0.0
2520	0.0
2530	0.0
2540	0.0
2550	0.0
2560	0.0
2570	0.0
2580	0.0
2590	0.0
2600	0.0
2610	0.0
2620	0.0
2630	0.0
2640	0.0
2650	0.0
2660	0.0
2670	0.0
2680	0.0
2690	0.0
2700	0.0
2710	0.0
2720	0.0
2730	0.0
2740	0.0
2750	0.0
2760	0.0
2770	0.0
2780	0.0
2790	0.0
2800	0.0
2810	0.0
2820	0.0
2830	0.0
2840	0.0
2850	0.0
2860	0.0
2870	0.0
2880	0.0
2890	0.0
2900	0.0
2910	0.0
2920	0.0
2930	0.0
2940	0.0
2950	0.0
2960	0.0
2970	0.0
2980	0.0
2990	0.0
3000	0.0
3010	0.0
3020	0.0
3030	0.0
3040	0.0
3050	0.0
3060	0.0
3070	0.0
3080	0.0
3090	0.0
3100	0.0
3110	0.0
3120	0.0
3130	0.0
3140	0.0
3150	0.0
3160	0.0
3170	0.0
3180	0.0
3190	0.0
3200	0.0
3210	0.0
3220	0.0
3230	0.0
3240	0.0
3250	0.0
3260	0.0
3270	0.0
3280	0.0
3290	0.0
3300	0.0
3310	0.0
3320	0.0
3330	0.0
3340	0.0
3350	0.0
3360	0.0
3370	0.0
3380	0.0
3390	0.0
3400	0.0
3410	0.0
3420	0.0
3430	0.0
3440	0.0
3450	0.0
3460	0.0
3470	0.0
3480	0.0
3490	0.0
3500	0.0
3510	0.0
3520	0.0
3530	0.0
3540	0.0
3550	0.0
3560	0.0
3570	0.0
3580	12351.5832
3590	6130.9912
3600	0.0
3610	0.0
3620	0.0
3630	0.0
3640	0.0
3650	0.0
3660	0.0
3670	3894.5336
3680	5910.852
3690	0.0
3700	0.0
3710	0.0
3720	0.0
3730	0.0
3740	0.0
3750	0.0
3760	0.0
3770	0.0
3780	0.0
3790	0.0
3800	0.0
3810	0.0
3820	0.0
3830	0.0
3840	0.0
3850	0.0
3860	0.0
3870	762.62
3880	8907.980800000001
3890	0.0
3900	0.0
3910	0.0
3920	0.0
3930	0.0
3940	14228.2976
3950	11946.6728
3960	10586.8648
3970	0.0
3980	0.0
3990	0.0
4000	0.0
4010	0.0
4020	0.0
4030	6371.3152
4040	14801.9528
4050	192.1352
4060	0.0
4070	0.0
4080	0.0
4090	0.0
4100	694.7816
4110	15721.0912
4120	14924.877600000002
4130	3266.2744
4140	0.0
4150	0.0
4160	0.0
4170	0.0
4180	0.0
4190	4354.8928
4200	0.0
4210	0.0
4220	0.0
4230	0.0
4240	2226.6992
4250	0.0
4260	0.0
4270	0.0
4280	0.0
4290	0.0
4300	0.0
4310	0.0
4320	0.0
4330	0.0
4340	0.0
4350	0.0
4360	0.0
4370	0.0
4380	0.0
4390	0.0
4400	0.0
4410	0.0
4420	0.0
4430	0.0
4440	0.0
4450	0.0
4460	0.0
4470	0.0
4480	0.0
4490	0.0
4500	0.0
4510	0.0
4520	0.0
4530	0.0
4540	0.0
4550	0.0
4560	0.0
4570	0.0
4580	0.0
4590	0.0
4600	0.0
4610	0.0
4620	0.0
4630	0.0
4640	0.0
4650	0.0
4660	0.0
4670	0.0
4680	0.0
4690	0.0
4700	0.0
4710	0.0
4720	0.0
4730	0.0
4740	0.0
4750	0.0
4760	0.0
4770	0.0
4780	0.0
4790	0.0
4800	0.0
4810	0.0
4820	0.0
4830	0.0
4840	0.0
4850	0.0
4860	0.0
4870	0.0
4880	0.0
4890	0.0
4900	0.0
4910	0.0
4920	0.0
4930	0.0
4940	0.0
4950	0.0
4960	0.0
4970	0.0
4980	0.0
4990	0.0
5000	0.0
5010	0.0
5020	0.0
5030	0.0
5040	0.0
5050	0.0
5060	0.0
5070	0.0
5080	0.0
5090	0.0
5100	0.0
5110	0.0
5120	0.0
5130	0.0
5140	0.0
5150	0.0
5160	0.0
5170	0.0
5180	0.0
5190	0.0
5200	0.0
5210	0.0
5220	0.0
5230	0.0
5240	0.0
5250	0.0
5260	0.0
5270	0.0
5280	0.0
5290	0.0
5300	0.0
5310	0.0
5320	0.0
5330	0.0
5340	0.0
5350	0.0
5360	0.0
5370	0.0
5380	0.0
5390	0.0
5400	0.0
5410	0.0
5420	0.0
5430	0.0
5440	0.0
5450	0.0
5460	0.0
5470	0.0
5480	0.0
5490	0.0
5500	0.0
5510	0.0
5520	0.0
5530	0.0
5540	0.0
5550	0.0
5560	0.0
5570	0.0
5580	0.0
5590	0.0
5600	0.0
5610	0.0
5620	0.0
5630	0.0
5640	0.0
5650	0.0
5660	0.0
5670	0.0
5680	0.0
5690	0.0
5700	0.0
5710	0.0
5720	0.0
5730	0.0
5740	0.0
5750	0.0
5760	0.0
5770	0.0
5780	0.0
5790	0.0
5800	0.0
5810	0.0
5820	0.0
5830	0.0
5840	0.0
5850	0.0
5860	0.0
5870	0.0
5880	0.0
5890	0.0
5900	0.0
5910	0.0
5920	0.0
5930	0.0
5940	0.0
5950	0.0
5960	0.0
5970	0.0
5980	0.0
5990	0.0
6000	0.0
6010	0.0
6020	0.0
6030	0.0
6040	0.0
6050	0.0
6060	0.0
6070	0.0
6080	0.0
6090	0.0
6100	0.0
6110	0.0
6120	0.0
6130	0.0
6140	0.0
6150	0.0
6160	0.0
6170	0.0
6180	0.0
6190	0.0
6200	0.0
6210	0.0
6220	0.0
6230	0.0
6240	0.0
6250	0.0
6260	0.0
6270	0.0
6280	0.0
6290	0.0
6300	0.0
6310	0.0
6320	0.0
6330	0.0
6340	0.0
6350	0.0
6360	0.0
6370	0.0
6380	0.0
6390	0.0
6400	0.0
6410	0.0
6420	0.0
6430	0.0
6440	0.0
6450	0.0
6460	0.0
6470	0.0
6480	0.0
6490	0.0
6500	0.0
6510	0.0
6520	0.0
6530	0.0
6540	0.0
6550	0.0
6560	0.0
6570	0.0
6580	0.0
6590	0.0
6600	0.0
6610	0.0
6620	0.0
6630	0.0
6640	0.0
6650	0.0
6660	0.0
6670	0.0
6680	0.0
6690	0.0
6700	0.0
6710	0.0
6720	0.0
6730	0.0
6740	0.0
6750	0.0
6760	0.0
6770	455.35200000000003
6780	15813.1976
6790	2353.1912
6800	0.0
6810	0.0
6820	0.0
6830	0.0
6840	2246.2344
6850	15962.976
6860	928.54
6870	0.0
6880	0.0
6890	0.0
6900	0.0
6910	0.0
6920	0.0
6930	5469.8984
6940	13531.928
6950	0.0
6960	0.0
6970	0.0
6980	0.0
6990	0.0
7000	4932.7672
7010	16619.9296
7020	0.0
7030	0.0
7040	0.0
7050	0.0
7060	0.0
7070	5971.808800000001
7080	0.0
7090	0.0
7100	0.0
7110	0.0
7120	0.0
7130	3378.6735999999996


==> data/throughput_real.dat <==
time	kbps
0	312.49280000000005
10	11.2544
20	4.768
30	1.2
40	1.184
50	0.0
60	4.784
70	2.384
80	7110.011200000001
90	14450.119200000001
100	12607.766399999999
110	13933.336
120	13098.2424
130	10932.1336
140	11046.1888
150	11845.0296
160	4246.1464
170	0.6104
180	0.3456
190	0.4584
200	0.0
210	0.0
220	0.0
230	0.0608
240	0.0
250	0.248
260	0.0
270	0.0
280	0.0
290	0.0
300	0.0
310	0.0
320	0.1
330	0.0
340	0.0
350	0.7384000000000001
360	0.0512
370	0.0
380	0.568
390	0.0
400	0.0
410	0.0
420	9.472
430	4.848
440	1.184
450	1.184
460	2.384
470	5.968
480	0.0
490	0.0
500	0.0
510	3.568
520	1.2
530	0.0
540	0.0
550	0.0
560	0.0
570	1.184
580	0.0
590	0.0
600	0.0
610	0.0
620	0.0
630	0.0
640	2.32
650	0.0
660	0.0
670	0.0
680	0.0
690	0.0
700	0.064
710	0.016
720	0.0
730	0.0
740	0.0
750	0.0
760	0.0
770	1.1199999999999999
780	0.0
790	0.0
800	0.0
810	0.0
820	0.0
830	0.064
840	1.1199999999999999
850	0.0
860	0.0
870	0.0
880	0.0
890	0.0
900	0.0
910	0.0
920	0.0
930	0.0
940	0.0
950	0.0
960	0.064
970	0.0
980	0.0
990	0.0
1000	0.0
1010	0.0
1020	0.016
1030	3.568
1040	7.087999999999999
1050	6.032
1060	4.752000000000001
1070	0.0
1080	0.0
1090	0.0
1100	0.0
1110	0.0
1120	0.0
1130	0.0
1140	0.0
1150	0.016
1160	0.0
1170	0.0
1180	0.0
1190	0.0
1200	0.0
1210	0.0
1220	0.0
1230	0.0
1240	0.0
1250	0.0
1260	0.0
1270	0.0
1280	2.368
1290	0.0
1300	0.0
1310	0.0
1320	0.0
1330	0.0
1340	1.136
1350	0.0
1360	0.0
1370	0.0
1380	0.0
1390	0.0
1400	0.0
1410	1.184
1420	0.0
1430	0.0
1440	0.0
1450	0.0
1460	2665.6584000000003
1470	0.32639999999999997
1480	0.0
1490	0.0
1500	0.0
1510	0.8016
1520	0.6527999999999999
1530	0.32639999999999997
1540	0.6527999999999999
1550	0.6527999999999999
1560	0.32639999999999997
1570	0.0888
1580	0.32639999999999997
1590	0.6527999999999999
1600	0.9791999999999998
1610	0.6527999999999999
1620	0.32639999999999997
1630	0.32639999999999997
1640	0.6527999999999999
1650	0.32639999999999997
1660	0.9440000000000002
1670	0.3096
1680	0.3096
1690	0.6192
1700	0.3096
1710	0.6192
1720	0.22080000000000002
1730	0.976
1740	0.32639999999999997
1750	0.0888
1760	0.6527999999999999
1770	0.32639999999999997
1780	0.564
1790	0.4151999999999999
1800	0.32639999999999997
1810	0.6527999999999999
1820	0.0888
1830	0.6527999999999999
1840	0.32639999999999997
1850	0.5039999999999999
1860	0.6527999999999999
1870	0.32639999999999997
1880	0.4208
1890	0.2144
1900	1.184
1910	1.184
1920	2.4
1930	1.184
1940	2.32
1950	0.0
1960	2.448
1970	0.0
1980	0.0
1990	0.0
2000	0.0
2010	0.0
2020	1.184
2030	0.0
2040	0.0
2050	0.0
2060	0.0
2070	0.0
2080	0.0
2090	1.136
2100	0.0
2110	0.0
2120	0.0
2130	0.0
2140	0.0
2150	1.184
2160	0.0
2170	0.0
2180	0.0
2190	0.0
2200	0.0
2210	0.064
2220	0.0
2230	0.0
2240	0.0
2250	0.0
2260	0.0
2270	0.0
2280	1.136
2290	0.0
2300	0.0
2310	0.0
2320	0.0
2330	0.0
2340	1.184
2350	0.0
2360	0.0
2370	0.0
2380	0.0
2390	0.0
2400	0.0
2410	0.08
2420	0.0
2430	0.0
2440	0.0
2450	0.0
2460	0.0
2470	1.184
2480	0.0
2490	0.0
2500	0.0
2510	0.0
2520	0.0
2530	0.0
2540	1.184
2550	0.0
2560	0.0
2570	0.0
2580	0.0
2590	0.0
2600	1.2
2610	0.0
2620	0.0
2630	0.0
2640	0.0
2650	0.0
2660	1.1199999999999999
2670	0.0
2680	0.0
2690	0.0
2700	0.0
2710	0.0
2720	0.0
2730	0.0
2740	0.0
2750	0.0
2760	0.0
2770	0.0
2780	0.0
2790	0.0
2800	0.0
2810	0.0
2820	0.0
2830	0.0
2840	0.0
2850	0.0
2860	0.08
2870	0.0
2880	0.0
2890	0.0
2900	0.0
2910	0.0
2920	0.0
2930	0.0
2940	0.0
2950	0.0
2960	0.0
2970	0.0
2980	0.0
2990	0.0
3000	0.0
3010	0.0
3020	0.0
3030	0.0
3040	0.0
3050	1.184
3060	0.0
3070	0.0
3080	0.0
3090	0.0
3100	0.0
3110	0.0
3120	0.0
3130	0.0
3140	0.0
3150	0.0
3160	0.0
3170	0.0
3180	4.768
3190	0.0
3200	0.0
3210	0.0
3220	0.0
3230	0.0
3240	1.184
3250	1.136
3260	0.0
3270	0.0
3280	0.0
3290	0.0
3300	0.0
3310	1.184
3320	0.0
3330	0.0
3340	0.0
3350	0.0
3360	0.0
3370	0.08
3380	0.0
3390	0.0
3400	0.0
3410	0.0
3420	0.0
3430	1.184
3440	0.0
3450	0.0
3460	0.0
3470	0.0
3480	0.0
3490	0.0
3500	1.184
3510	0.0
3520	0.0
3530	0.0
3540	0.0
3550	0.0
3560	1.136
3570	0.0
3580	0.0
3590	0.0
3600	0.0
3610	0.0
3620	0.0
3630	1.184
3640	0.0
3650	0.0
3660	0.0
3670	0.0
3680	0.0
3690	0.08
3700	0.0
3710	0.0
3720	0.0
3730	0.0
3740	0.0
3750	1.184
3760	0.0
3770	0.0
3780	0.0
3790	0.0
3800	0.0
3810	0.0
3820	2.384
3830	0.0
3840	0.0
3850	0.0
3860	0.0
3870	0.0
3880	1.184
3890	0.0
3900	0.0
3910	0.0
3920	0.0
3930	0.0
3940	0.0
3950	1.136
3960	0.0
3970	0.0
3980	0.0
3990	0.0
4000	0.0
4010	1.184
4020	0.0
4030	0.0
4040	0.0
4050	0.0
4060	0.0
4070	0.08
4080	0.0
4090	0.0
4100	0.0
4110	0.0
4120	0.0
4130	0.0
4140	1.184
4150	0.0
4160	0.0
4170	0.0
4180	0.0
4190	0.0
4200	1.184
4210	0.0
4220	0.0
4230	0.0
4240	0.0
4250	0.0
4260	0.0
4270	1.136
4280	0.0
4290	0.0
4300	0.0
4310	0.0
4320	0.0
4330	1.184
4340	0.0
4350	0.0
4360	0.0
4370	0.0
4380	0.0
4390	1.2
4400	0.064
4410	0.0
4420	0.0
4430	0.0
4440	0.0
4450	0.0
4460	1.184
4470	0.0
4480	0.0
4490	0.0
4500	0.0
4510	0.0
4520	1.136
4530	0.0
4540	0.0
4550	0.0
4560	0.0
4570	0.0
4580	0.0
4590	1.184
4600	0.0
4610	0.0
4620	0.0
4630	0.0
4640	0.0
4650	0.08
4660	0.0
4670	0.0
4680	0.0
4690	0.0
4700	0.0
4710	1.1199999999999999
4720	0.064
4730	0.0
4740	0.0
4750	0.0
4760	0.0
4770	0.0
4780	1.184
4790	0.0
4800	0.0
4810	0.0
4820	0.0
4830	0.0
4840	1.136
4850	0.0
4860	0.0
4870	0.0
4880	0.0
4890	0.0
4900	0.0
4910	1.184
4920	0.0
4930	0.0
4940	0.0
4950	0.0
4960	0.0
4970	0.08
4980	0.0
4990	0.0
5000	0.0
5010	0.0
5020	0.0
5030	0.0
5040	1.184
5050	0.0
5060	0.0
5070	0.0
5080	0.0
5090	0.0
5100	1.1199999999999999
5110	0.0
5120	0.0
5130	0.0
5140	0.0
5150	0.0
5160	0.064
5170	0.0
5180	0.0
5190	0.0
5200	0.0
5210	0.0
5220	0.0
5230	0.016
5240	0.0
5250	0.0
5260	0.0
5270	0.0
5280	0.0
5290	1.1199999999999999
5300	0.0
5310	0.0
5320	0.0
5330	0.0
5340	0.0
5350	0.0
5360	0.064
5370	0.0
5380	0.0
5390	0.0
5400	0.0
5410	0.0
5420	1.1199999999999999
5430	0.0
5440	0.0
5450	0.0
5460	0.0
5470	0.0
5480	0.08
5490	0.0
5500	0.0
5510	0.0
5520	0.0
5530	0.0
5540	0.0
5550	1.184
5560	0.0
5570	0.0
5580	0.0
5590	0.0
5600	0.0
5610	1.184
5620	0.0
5630	0.0
5640	0.0
5650	0.0
5660	0.0
5670	0.0
5680	2.32
5690	0.0
5700	0.0
5710	0.0
5720	0.0
5730	0.0
5740	0.0
5750	0.0
5760	0.0
5770	0.08
5780	0.0
5790	0.0
5800	0.0
5810	1.184
5820	0.0
5830	0.0
5840	0.0
5850	0.0
5860	0.0
5870	1.184
5880	0.0
5890	0.0
5900	0.0
5910	0.0
5920	0.0
5930	1.136
5940	0.0
5950	0.0
5960	0.0
5970	0.0
5980	0.0
5990	1.184
6000	0.0
6010	0.0
6020	0.0
6030	0.0
6040	0.0
6050	0.0
6060	0.08
6070	0.0
6080	0.0
6090	0.0
6100	0.0
6110	0.0
6120	1.184
6130	0.0
6140	0.0
6150	0.0
6160	0.0
6170	0.0
6180	0.0
6190	1.184
6200	0.0
6210	0.0
6220	0.0
6230	0.0
6240	0.0
6250	1.136
6260	0.0
6270	0.0
6280	0.0
6290	0.0
6300	0.0
6310	1.264
6320	0.0
6330	0.0
6340	0.0
6350	0.0
6360	0.0
6370	0.0
6380	1.184
6390	0.0
6400	0.0
6410	0.0
6420	0.0
6430	0.0
6440	1.184
6450	0.0
6460	0.0
6470	0.0
6480	0.0
6490	0.0
6500	0.0
6510	1.136
6520	0.0
6530	0.0
6540	0.0
6550	0.0
6560	0.0
6570	0.064
6580	0.0
6590	0.0
6600	0.0
6610	0.0
6620	0.0
6630	1.184
6640	0.0
6650	0.0
6660	0.0
6670	0.0
6680	0.0
6690	0.0
6700	1.136
6710	0.0
6720	0.0
6730	0.0
6740	0.0
6750	0.0
6760	1.184
6770	0.0
6780	0.0
6790	0.0
6800	0.0
6810	0.0
6820	0.0
6830	0.08
6840	0.0
6850	0.0
6860	0.0
6870	0.0
6880	0.0
6890	1.184
6900	0.0
6910	0.0
6920	0.0
6930	0.0
6940	0.0
6950	1.2
6960	1.1199999999999999
6970	0.0
6980	0.0
6990	0.0
7000	0.0
7010	0.0
7020	1.184
7030	0.0
7040	0.0
7050	0.0
7060	0.0
7070	0.0
7080	0.08
7090	0.0
7100	0.0
7110	0.0
7120	0.0
7130	0.0
7140	0.0
7150	1.184
7160	0.0
7170	0.0
7180	0.0
7190	0.0
7200	0.0
7210	1.184
7220	0.0
7230	0.0
7240	0.0
7250	0.0
7260	0.0
7270	0.016
7280	1.1199999999999999
7290	0.0
7300	0.0
7310	0.0
7320	0.0
7330	0.0
7340	1.184
7350	0.0
7360	0.0
7370	0.0
7380	0.0
7390	0.0
7400	0.08
7410	0.0
7420	0.0
7430	0.0
7440	0.0
7450	0.0
7460	0.0
7470	1.184
7480	0.0
7490	0.0
7500	0.0
7510	0.0
7520	0.0
7530	1.184
7540	0.0
7550	0.0
7560	0.0
7570	0.0
7580	0.0
7590	0.0
7600	2.32
7610	0.0
7620	0.0
7630	0.0
7640	0.0
7650	0.0
7660	0.064
7670	0.0
7680	0.0
7690	0.0
7700	0.0
7710	0.0
7720	1.136
7730	0.0
7740	0.0
7750	0.0
7760	0.0
7770	0.0
7780	0.0
7790	1.184
7800	0.0
7810	0.0
7820	0.0
7830	0.0
7840	0.0
7850	0.08
7860	0.0
7870	0.0
7880	0.0
7890	0.0
7900	0.0
7910	0.0
7920	1.184
7930	0.0
7940	0.0
7950	0.0
7960	0.0
7970	0.0
7980	1.184
7990	0.0
8000	0.0
8010	0.0
8020	0.0
8030	0.0
8040	1.136
8050	0.0
8060	0.0
8070	0.0
8080	0.0
8090	0.0
8100	0.0
8110	1.184
8120	0.0
8130	0.0
8140	0.0
8150	0.0
8160	0.0
8170	0.08
8180	0.0
8190	0.0
8200	0.0
8210	0.0
8220	0.0
8230	0.0
8240	2.368
8250	0.0
8260	0.0
8270	0.0
8280	0.0
8290	0.0
8300	0.0
8310	0.0
8320	0.0
8330	0.0
8340	0.0
8350	0.0
8360	0.0
8370	0.0
8380	0.0
8390	0.0
8400	0.0
8410	0.0
8420	0.0
8430	0.0
8440	0.0
8450	0.0
8460	0.0
8470	0.0
8480	0.0
8490	0.0
8500	0.0
8510	0.0
8520	0.0
8530	1.2
8540	0.0
8550	0.0
8560	0.0
8570	0.0
8580	0.0
8590	0.0
8600	1.184
8610	0.0
8620	0.0
8630	0.0
8640	0.0
8650	0.0
8660	1.136
8670	0.0
8680	0.0
8690	0.0
8700	0.0
8710	0.0
8720	0.064
8730	1.1199999999999999
8740	0.0
8750	0.0
8760	0.0
8770	0.0
8780	0.0
8790	0.064
8800	0.0
8810	0.0
8820	0.0
8830	0.0
8840	0.0
8850	1.136
8860	0.0
8870	0.0
8880	0.0
8890	0.0
8900	0.0
8910	0.0
8920	1.184
8930	0.0
8940	0.0
8950	0.0
8960	0.0
8970	0.0
8980	0.08
8990	0.0
9000	0.0
9010	0.0
9020	0.0
9030	0.0
9040	0.0
9050	1.184
9060	0.0
9070	0.0
9080	0.0
9090	0.0
9100	0.0
9110	1.184
9120	0.0
9130	0.0
9140	0.0
9150	0.0
9160	0.0
9170	3051.5152000000003
9180	3417.1752
9190	0.0
9200	0.0
9210	0.0
9220	0.0
9230	0.0
9240	0.0
9250	0.0
9260	0.0
9270	0.0
9280	0.0
9290	0.0
9300	0.0
9310	0.0
9320	0.0
9330	0.0
9340	0.0
9350	0.0
9360	0.0
9370	0.064
9380	0.0
9390	0.0
9400	0.0
9410	0.0
9420	0.0
9430	0.016
9440	0.0
9450	0.0
9460	0.0
9470	0.0
9480	0.0
9490	0.0
9500	1.1199999999999999
9510	0.0
9520	0.0
9530	0.0
9540	0.0
9550	0.0
9560	0.064
9570	0.0
9580	0.0
9590	0.0
9600	0.0
9610	0.0
9620	0.0
9630	0.9216
9640	0.016
9650	0.0
9660	0.0
9670	0.0
9680	0.0
9690	1.1199999999999999
9700	0.0
9710	0.0
9720	0.0
9730	0.0
9740	0.0
9750	0.064
9760	0.0
9770	0.0
9780	0.0
9790	0.0
9800	0.0
9810	0.0
9820	2.384
9830	0.0
9840	0.0
9850	0.0
9860	0.0
9870	2.32
9880	0.0
9890	0.0
9900	0.0
9910	0.0
9920	1.184
9930	0.0
9940	0.0
9950	0.0
9960	0.0
9970	0.0
9980	0.0
9990	0.08
10000	0.0
10010	0.0
10020	0.0
10030	0.0
10040	0.0
10050	0.0
10060	1.1199999999999999
10070	0.0
10080	0.0
10090	0.0
10100	0.0
10110	0.0
10120	1.184
10130	0.0
10140	0.0
10150	0.0
10160	0.0
10170	0.0
10180	0.08
10190	0.0
10200	0.0
10210	0.0
10220	0.0
10230	0.0
10240	1.184
10250	0.0
10260	0.0
10270	0.0
10280	0.0
10290	0.0
10300	0.0
10310	1.1199999999999999
10320	0.0
10330	0.0
10340	0.0
10350	0.0
10360	0.0
10370	0.08
10380	0.0
10390	0.0
10400	0.0
10410	0.0
10420	0.0
10430	0.0
10440	2.368
10450	0.0
10460	0.0
10470	0.0
10480	0.0
10490	0.0
10500	1.136
10510	0.0
10520	0.0
10530	0.0
10540	0.0
10550	0.0
10560	0.0
10570	0.0
10580	0.0
10590	0.0
10600	0.0
10610	0.0
10620	0.0
10630	1.184
10640	0.08
10650	0.0
10660	0.0
10670	0.0
10680	0.0
10690	1.184
10700	0.0
10710	0.0
10720	0.0
10730	0.0
10740	0.0
10750	0.0
10760	0.0
10770	0.0
10780	0.0
10790	0.0
10800	0.0
10810	0.0
10820	1.184
10830	0.0
10840	0.0
10850	0.0
10860	0.0
10870	0.0
10880	0.0
10890	0.0
10900	0.0
10910	0.0
10920	0.0
10930	0.0
10940	0.0
10950	1.136
10960	0.0
10970	0.0
10980	0.0
10990	2.448
11000	2.32
11010	1.184
11020	1.7344000000000002
11030	4561.888
11040	10836.8344
11050	0.0
11060	0.0
11070	0.0
11080	0.0
11090	0.0
11100	3171.6816
11110	12778.2816
11120	14213.7536
11130	15619.2272
11140	16649.8816
11150	13149.863999999998
11160	16628.28
11170	15312.3328
11180	11644.9472
11190	12592.142


==> data/time_cdf_log_algo_v3_3_UDP.csv <==
x,real_cdf,synth_cdf
0.0,0.0012750038173766987,0.0
0.006008274346433695,0.37335260720462315,0.2610910488609252
0.012052648053489403,0.550313104412947,0.359637730194528
0.018133338016029475,0.56725553284511,0.48715405150380625
0.02425056243208009,0.6086212749226193,0.6013172760518516
0.03040454081066104,0.616936545241082,0.6479084448031719
0.036595493979662524,0.6452536339346778,0.6800982442254943
0.04282364409376929,0.6583722045658059,0.6984290330038512
0.04908921464243239,0.6764293345260033,0.7167705900995909
0.055392430457888796,0.6856996187257666,0.7313547022533613
0.06173351772322923,0.6938960893051198,0.7415969812231332
0.06811270398051451,0.6997226232288551,0.7436432212158688
0.07453021813894058,0.7026007812077486,0.7477629791911414
0.08098629048305257,0.7049826944250129,0.75838432967498
0.08748115268100841,0.7051732935114251,0.758765068087238
0.09401503779289186,0.70880177588041,0.7600787356414082
0.10058818027907558,0.7091964134222043,0.768724313582637
0.1072008160086345,0.7091964134222043,0.7692947977986099
0.11385318226780963,0.7094884804675493,0.7727539046051746
0.12054551776852283,0.7131708856330052,0.7733816509956326
0.12727806265694272,0.7162488808645178,0.7752482735471101
0.13405105852210192,0.719652399395155,0.7776190839847577
0.14086474840456623,0.720342715849983,0.7809026522829783
0.14771937680515593,0.7217114320174544,0.7811815774123521
0.1546151896937192,0.7221584912282003,0.7815741242623292
0.16155243451795867,0.7253948897545015,0.7824123212163453
0.16853136021231052,0.7275071844183028,0.7827360425231329
0.1755522172068774,0.7283410451801667,0.7857678457390799
0.1826152574364147,0.7285971174879786,0.7865978302480054
0.189720734349371,0.7294131285742169,0.7872183820126251
0.1968689029169826,0.7295224268476209,0.7874608043991842
0.20406001964242296,0.7296242235595871,0.7877997874500315
0.21129434257000698,0.7312384285636228,0.7877997874500315
0.21857213129445063,0.7341137312270609,0.7884275338404898
0.2258936469701861,0.736938589984123,0.7884275338404898
0.23325915232073313,0.7425883074982473,0.788477977746866
0.24066891164812634,0.7427999740857864,0.7889992314460857
0.2481231908423996,0.7428743124741299,0.7892884431759756
0.25562225739112693,0.7430279329667336,0.7892884431759756
0.2631663803890212,0.7430788313227167,0.7915713075016589
0.27075583054759006,0.7433651345751215,0.7915713075016589
0.2783908802048502,0.7490148520892459,0.7917714385609367
0.2860718033350998,0.7499957058243367,0.7972285520688976
0.2937988755587498,0.7528710084877751,0.7989100156147679
0.3015723741522142,0.7585716243578825,0.7994749873661804
0.3093925780578597,0.7585716243578825,0.8022998461232426
0.3172597678940155,0.7586281215330237,0.8054499353293085
0.32517422596504225,0.7588742266520103,0.8056673125477579
0.3331362362714632,0.7593008719864103,0.8086098737530308
0.34114608452015416,0.7597404097002232,0.8094647652189838
0.34920405813459665,0.7625652684572853,0.8098017659128088
0.35731044626519093,0.7626726639884097,0.812626624669871
0.3654655397996326,0.7713149402079321,0.8134227212286795
0.37366963137334996,0.7714191377857467,0.8134227212286795
0.38192301538000545,0.7742439965428088,0.8134736195846627
0.39022598798205943,0.7743616989910196,0.8134736195846627
0.39857884712139746,0.7745103757677072,0.8137561054603688
0.4069818925300218,0.7773861328807525,0.8139578810858733
0.4154354257408066,0.7773861328807525,0.8139578810858733
0.42393975009831864,0.7775145355515279,0.8153804162301599
0.4324951707697015,0.7775145355515279,0.8160081626206181
0.44110199475562734,0.7775145355515279,0.8167143773098837
0.44976053090131196,0.7859891118227144,0.8167143773098837
0.45847108990759844,0.7867962143247321,0.8169236261067031
0.4672339843421054,0.7867962143247321,0.8169236261067031
0.47604952865044375,0.7867962143247321,0.8169236261067031
0.4849180391674998,0.7867962143247321,0.8169236261067031
0.49383983412878646,0.7883095315160153,0.8176690749453723
0.5028152336818633,0.7883095315160153,0.8176690749453723
0.5118445598978237,0.788458208292703,0.8178573988625099
0.5209281367828532,0.788458208292703,0.8178573988625099
0.5300662902898547,0.7885866109634784,0.8181943995563347
0.5392593483301463,0.7887043134116893,0.8196068289348658
0.5485076407852265,0.7917702971841518,0.8196068289348658
0.5578114995186131,0.792039331351491,0.8197890778869342
0.5671712583877502,0.792039331351491,0.819899856661721
0.5765872532559895,0.7923648626939716,0.819899856661721
0.5860598220046418,0.7924148601940966,0.819899856661721
0.5955893045451014,0.7924148601940966,0.8227247154187832
0.6051760428310438,0.7924148601940966,0.8230717622037521
0.6148203808706955,0.7924148601940966,0.8259494220590771
0.6245226647391792,0.7924148601940966,0.8259494220590771
0.6342832425909317,0.7924148601940966,0.8260778247298526
0.6441024646721973,0.7924148601940966,0.8289026834869148
0.6539806833335956,0.7927679675387292,0.8290513602636022
0.6639182530427659,0.7928188658947125,0.8292000370402898
0.6739155303970853,0.7928188658947125,0.8292000370402898
0.683972874136467,0.7929497014581974,0.8293742366636419
0.6940906451562314,0.7929497014581974,0.8301813391656596
0.7042692065200571,0.7943621308367285,0.8301813391656596
0.7145089234730082,0.7951692333387462,0.8301813391656596
0.7248101634546429,0.7952869357869574,0.8302990416138706
0.7351732961121955,0.7952869357869574,0.8304598178887824
0.7455986933138432,0.7952869357869574,0.8306135067997976
0.7560867291620489,0.7954153384577328,0.8307812067481336
0.7666377800069859,0.7954153384577328,0.8307812067481336
0.7772522244600426,0.7954153384577328,0.8308377039232747
0.7879304434074079,0.7970799873681444,0.8308377039232747
0.7986728200237405,0.7970799873681444,0.8337125601804619
0.8094797397859167,0.7971332865899758,0.8337625576805869
0.820351590486864,0.7974976757974274,0.8337625576805869
0.8312887622494759,0.797705512735053,0.8344537920582619
0.8422916475406118,0.7979106061689754,0.8344537920582619
0.8533606411851792,0.7980162083655011,0.8345070912800931
0.864496140380302,0.7981735933533944,0.8345579896360764
0.8756985447095735,0.7983657346472308,0.8346088879920593
0.886968256157395,0.7998879604227345,0.8346588854921844
0.8983056791234003,0.8029342647562151,0.8347088829923094
0.9097112204369667,0.8029342647562151,0.8354504084160381
0.9211852893718148,0.8029907619313563,0.835503209514301
0.9327282976606933,0.8030440611531877,0.835503209514301
0.9443406595101546,0.8030440611531877,0.835503209514301
0.9560227916154173,0.8038511636552053,0.835503209514301
0.9677751131753198,0.8068172653501205,0.835503209514301
0.9795980459073619,0.8069686051126049,0.8363103120163187
0.9914920140628374,0.8079976076406481,0.8363103120163187
1.0034574444420585,0.8079976076406481,0.8363103120163187
1.0154947664096714,0.810875267495973,0.8367340408298781
1.027604411910062,0.8111416467208713,0.8367340408298781
1.039786815482857,0.8120015503211518,0.8375411433318959
1.0520424142785163,0.8121192527693628,0.8375411433318959
1.06437164807402,0.8121192527693628,0.837682386269749
1.0767749592886482,0.8121192527693628,0.837682386269749
1.0892527929998579,0.8129263552713806,0.837682386269749
1.101805596959254,0.8157512140284426,0.8379648721454552
1.114433821608655,0.8157512140284426,0.8379648721454552
1.1271379200962581,0.8157512140284426,0.8379648721454552
1.1399183482928985,0.8167466404475979,0.838287317507781
1.1527755648084097,0.8168750431183734,0.8389150638982392
1.1657100310080775,0.8168750431183734,0.8389150638982392
1.1787222110291973,0.8176821456203912,0.8392080122137863
1.1918125717977293,0.8205070043774534,0.8393766117930488
1.2049815830450525,0.8205070043774534,0.8393766117930488
1.2182297173248209,0.8205070043774534,0.8422014705501111
1.2315574500299202,0.8219194337559844,0.8422519144564871
1.2449652594095282,0.8220572317441338,0.8436643438350182
1.2584536265862734,0.8221950297322833,0.843782046283229
1.2720230355735018,0.8252591107624658,0.8478848173351526
1.2856739732926443,0.8252591107624658,0.8486302661738219
1.2994069295906898,0.8252591107624658,0.8515728273790948
1.3132223972577615,0.826194615935259,0.851670236301752
1.327120872044801,0.826194615935259,0.8517267334768932
1.3411028526813582,0.826194615935259,0.8517267334768932
1.3551688408934863,0.8262479151570904,0.8517832306520343
1.3693193414217468,0.826436239074228,0.8517832306520343
1.38355486203932,0.826436239074228,0.8518332281521593
1.3978759135702283,0.8265931756718425,0.8526403306541772
1.4122830099076635,0.8265931756718425,0.8526403306541772
1.4267766680324296,0.8281939289675113,0.8526403306541772
1.4413574080314926,0.8281939289675113,0.8529394333461016
1.4560257531166443,0.8281939289675113,0.8529394333461016
1.4707822296432755,0.8281939289675113,0.8529394333461016
1.4856273671292652,0.8281939289675113,0.8529394333461016
1.5005616982739816,0.8281939289675113,0.8529394333461016
1.515585758977396,0.8312071116417109,0.853088110122789
1.5307000883593138,0.8312071116417109,0.8559129688798511
1.5459052287787203,0.8315441123355357,0.8559638672358343
1.5612017258532431,0.831826598211242,0.8561656428613388
1.576590128478729,0.8319752749879294,0.8563034408494881
1.592070988848942,0.8319752749879294,0.8571105433515059
1.6076448624753779,0.8319752749879294,0.8571105433515059
1.6233123082071983,0.8348001337449916,0.8576620633945513
1.6390738882512836,0.8348001337449916,0.8576620633945513
1.6549301681924065,0.8348001337449916,0.8576620633945513
1.67088171701353,0.834937931733141,0.8576620633945513
1.6869291071162213,0.834937931733141,0.858015170739184
1.7030729143411936,0.834937931733141,0.858015170739184
1.7193137179889697,0.8350948683307555,0.8608400294962462
1.7356521008406678,0.8356362995925257,0.8608400294962462
1.752088649178916,0.8357932361901403,0.8608400294962462
1.7686239528088894,0.8357932361901403,0.86159617855748
1.785258605079473,0.8386180949472024,0.86159617855748
1.8019932029045553,0.8388198705727068,0.86159617855748
1.8188283467844486,0.8388198705727068,0.86159617855748
1.8357646408274335,0.8416447293297692,0.86159617855748
1.8528026927714412,0.8416447293297692,0.8622239249479382
1.8699431140058567,0.8427208659991261,0.8625564083237695
1.8871865195934618,0.8429301147959455,0.8628388941994757
1.9045335282925049,0.8429301147959455,0.8629435185978853
1.921984762578901,0.8429301147959455,0.8630921953745727
1.9395408486685737,0.8446788368836505,0.8630921953745727
1.9572024165399236,0.8446788368836505,0.8630921953745727
1.9749700999564317,0.8448200798215036,0.863719941765031
1.992844536489407,0.8449205212280048,0.8649126599069019
2.010826367540861,0.8477453799850668,0.865193837977628
2.0289162383665227,0.8479219336573832,0.865193837977628
2.047114798098997,0.8479219336573832,0.865193837977628
2.0654226997710534,0.8480706104340706,0.865193837977628
2.0838406003390633,0.8488777129360885,0.8658215843680861
2.1023691607065715,0.8488777129360885,0.8660099082852237
2.1210090457480115,0.8488777129360885,0.8660099082852237
2.139760924332567,0.8517025716931507,0.8660099082852237
2.1586254693481695,0.8517025716931507,0.8688347670422859
2.177603357725646,0.8520395723869756,0.8692383182932947
2.1966952704630103,0.8548644311440378,0.8721159781486196
2.2159018926498995,0.8556715336460556,0.8731024367621969
2.235223913492155,0.855859857563193,0.8731024367621969
2.2546620263365593,0.855859857563193,0.8731024367621969
2.274216928695709,0.855859857563193,0.8731024367621969
2.29388932227305,0.8560481814803306,0.8731024367621969
2.3136799129880554,0.8569898010660181,0.87324367970005
2.333589411001554,0.8569898010660181,0.87324367970005
2.353618530741217,0.8569898010660181,0.87324367970005
2.373767990927195,0.8599524578112294,0.87324367970005
2.3940385145979017,0.8599524578112294,0.8733410886227073
2.414430829135968,0.8600808604820052,0.8733410886227073
2.4349456662943383,0.8608879629840227,0.8733410886227073
2.455583762222528,0.8624021890745202,0.8736101227900466
2.476345857493043,0.8624021890745202,0.8764854254534848
2.497232697127949,0.8624021890745202,0.8764854254534848
2.5182450306256117,0.8624021890745202,0.8764854254534848
2.539383611987588,0.8624021890745202,0.8772954207960116
2.5606491997456806,0.8625305917452956,0.8772954207960116
2.582042556989162,0.8625814901012787,0.8772954207960116
2.6035644513921543,0.8654591499566039,0.8775644549633508
2.625215655241174,0.868284008713666,0.8832141724774752
2.646996945462849,0.8684723326308033,0.8832141724774752
2.668909103651796,0.8686210094074908,0.8836710229503156
2.690952916098664,0.868762252345344,0.8836710229503156
2.7131291738183547,0.8715871111024062,0.8836710229503156
2.7354386725784017,0.8715871111024062,0.8879083110859088
2.75788221292753,0.8718497734078874,0.8884732828373212
2.780460600224383,0.8718497734078874,0.8894149024230086
2.803174644666414,0.8718497734078874,0.889928513106111
2.82602516131897,0.8718497734078874,0.8913942417064732
2.8490129701445333,0.8718497734078874,0.8928066710850043
2.872138896032143,0.8718497734078874,0.8928066710850043
2.8954037688270007,0.8718497734078874,0.8928066710850043
2.9188084233602454,0.8718497734078874,0.8928066710850043
2.942353699478909,0.8740693052884361,0.8928066710850043
2.9660404420760567,0.8742576292055737,0.8944074243806729
2.9898695011211003,0.8746927807470981,0.8950916679462722
3.013841731690304,0.8748104831953089,0.8950916679462722
3.0379579939974644,0.8748104831953089,0.8950916679462722
3.0622191534247762,0.877635341952371,0.8954565455357262
3.086626080553889,0.8777840187290584,0.8954565455357262
3.1111796511971486,0.8777840187290584,0.897635722291174
3.1358807464290166,0.8815537779762878,0.897635722291174
3.160730252617695,0.8815537779762878,0.9004605810482361
3.1857290614569287,0.8816950209141409,0.9004605810482361
3.210878069998002,0.8816950209141409,0.9010883274386945
3.236178180681932,0.8819071572906338,0.9011416266605258
3.261630301371845,0.8819071572906338,0.9025540560390569
3.2872353453855614,0.8819071572906338,0.905589150615565
3.312994231528366,0.8819071572906338,0.905589150615565
3.338907884125974,0.8819071572906338,0.905589150615565
3.3649772330577066,0.8819071572906338,0.9061541223669773
3.391203213789855,0.8819071572906338,0.9064366082426836
3.4175867674092455,0.8827142597926518,0.9064366082426836
3.444128840657015,0.8827142597926518,0.9065543106908946
3.4708303859625813,0.8827142597926518,0.9065543106908946
3.4976923614778164,0.8857274424668514,0.9065543106908946
3.524715731111435,0.8857274424668514,0.9065543106908946
3.551901464563576,0.8857274424668514,0.9071820570813527
3.579250537360607,0.8867228688860067,0.9071820570813527
3.606763930890124,0.8882922348621524,0.9071820570813527
3.6344426324361674,0.8882922348621524,0.9071820570813527
3.6622876352146516,0.8882922348621524,0.9071820570813527
3.6902999384090074,0.8885895884155272,0.9082806132646547
3.7184805472060294,0.8896791767932514,0.9082806132646547
3.7468304728319533,0.8896791767932514,0.9082806132646547
3.7753507325887403,0.8896791767932514,0.9089083596551129
3.804042349890576,0.8896791767932514,0.9090260621033238
3.8329063543006052,0.8897968792414623,0.9098331646053416
3.8619437815678657,0.8926217379985245,0.9098331646053416
3.8911556736644624,0.8926217379985245,0.9098331646053416
3.9205430788229547,0.8926217379985245,0.9099377890037513
3.9501070515739682,0.8926217379985245,0.9127626477608135
3.97984865278404,0.8926217379985245,0.9127626477608135
4.009768949693686,0.8926217379985245,0.9155875065178757
4.03986901595569,0.8926217379985245,0.9158565406852148
4.070149931673642,0.8954465967555866,0.9159742431334258
4.10061278344069,0.8968590261341177,0.9162941756567482
4.131258664378528,0.8968590261341177,0.9162941756567482
4.16208867417663,0.9012375572075639,0.916764985449592
4.193103919131701,0.9012375572075639,0.916764985449592
4.224305512187383,0.902649986586095,0.916764985449592
4.255694572974193,0.902649986586095,0.919589844206654
4.287272227849684,0.902649986586095,0.919589844206654
4.3190396099388835,0.902649986586095,0.919589844206654
4.350997859174945,0.9027912295239483,0.9216687445906393
4.383148122340047,0.9027912295239483,0.9216687445906393
4.415491553106555,0.9042036589024793,0.9216687445906393
4.448029312078414,0.9042036589024793,0.9216687445906393
4.480762566832793,0.9042036589024793,0.9216687445906393
4.51369249196199,0.9042036589024793,0.9216687445906393
4.546820269115568,0.9042036589024793,0.9216687445906393
4.580147087042773,0.9084409470380725,0.9217864470388503
4.61367414163518,0.9092755643981135,0.9228457690727485
4.647402635969605,0.9100826669001313,0.9228985701710114
4.681333780351283,0.9101354679983941,0.9228985701710114
4.715468792357295,0.9103237919155315,0.9257234289280734
4.749808896880257,0.9103237919155315,0.9271358583066044
4.784355326172278,0.910512115832669,0.9271358583066044
4.8191093198891775,0.9106499138208184,0.9271358583066044
4.854072125134961,0.9108382377379559,0.9275467468530862
4.889244996506582,0.9108382377379559,0.9275467468530862
4.924629196138955,0.9108382377379559,0.9275467468530862
4.960225993750248,0.910979480675809,0.9275467468530862
4.996036666687446,0.9112485148431482,0.9275467468530862
5.032062499972179,0.9112485148431482,0.9276575256278731
5.068304786346847,0.9123381032208722,0.9277103267261361
5.104764826320996,0.9151629619779343,0.9278481247142853
5.14144392821799,0.9151629619779343,0.9278481247142853
5.178343408221963,0.9159700644799519,0.9279455336369427
5.215464590425042,0.9159700644799519,0.9279455336369427
5.252808806874859,0.9159700644799519,0.9293579630154737
5.290377397622361,0.9189832471541517,0.9293579630154737
5.328171710769881,0.9189832471541517,0.9293579630154737
5.366193102519527,0.9197903496561695,0.9294957610036231
5.404442937221839,0.9197903496561695,0.9296110613610543
5.442922587424746,0.9212027790347005,0.9297084702837117
5.481633433922829,0.9217045631560208,0.9297084702837117
5.520576865806855,0.9217045631560208,0.9297084702837117
5.559754280513631,0.9218928870731583,0.9325333290407738
5.599167083876149,0.9218928870731583,0.9325333290407738
5.638816690174033,0.9221989134385068,0.9333376291035486
5.6787045221842805,0.9221989134385068,0.9333376291035486
5.718832011232332,0.9221989134385068,0.9333376291035486
5.759200597243416,0.9230060159405243,0.9333376291035486
5.799811728794232,0.9230060159405243,0.9333376291035486
5.840666863164927,0.9230060159405243,0.9333376291035486
5.881767466391379,0.9230060159405243,0.9333376291035486
5.92311501331782,0.9247771575421746,0.9361624878606106
5.964710987649749,0.9249149555303239,0.9361624878606106
6.006556882007168,0.9249149555303239,0.9361624878606106
6.04865419797816,0.9260481799376284,0.9361624878606106
6.0910044461727555,0.9268552824396462,0.9361624878606106
6.133609146277142,0.9292317509178097,0.9361624878606106
6.176469827108205,0.930173370503497,0.9361624878606106
6.219588026668374,0.9305203440155941,0.9362777882180418
6.262965292200825,0.9306269424592569,0.9362777882180418
6.306603180244995,0.9306269424592569,0.9362777882180418
6.350503256692431,0.9306773863656331,0.9362777882180418
6.394667096842994,0.9328969182461819,0.9362777882180418
6.439096285461371,0.9330852421633196,0.9362777882180418
6.48379241683396,0.9330852421633196,0.9362777882180418
6.52875709482606,0.9330852421633196,0.9391026469751039
6.573991932939431,0.934699447167355,0.9391026469751039
6.619498554370208,0.9356634862669873,0.9393716811424431
6.6652785920671205,0.9360203105310372,0.9399994275329013
6.711333688790102,0.9360203105310372,0.9428242862899635
6.757665497169251,0.9360203105310372,0.9429526889607391
6.804275679764108,0.9360203105310372,0.9429526889607391
6.851165909123329,0.9360203105310372,0.9429526889607391
6.89833786784471,0.9360203105310372,0.9429526889607391
6.945793248635549,0.9361772471286517,0.9437059846292889
6.993533754373392,0.9361772471286517,0.9437059846292889
7.0415610981671435,0.9378721623828891,0.9437059846292889
7.089877003418541,0.938248810217164,0.9437059846292889
7.138483203883986,0.9412619928913637,0.9441767944221326
7.187381443736761,0.9412619928913637,0.9441767944221326
7.2365734776296335,0.941450316808501,0.9443651183392702
7.286061070757793,0.941450316808501,0.9443651183392702
7.335845998922207,0.9416072534061156,0.947543084440965
7.385930048593354,0.9416072534061156,0.947543084440965
7.436315016975307,0.942548872991803,0.947543084440965
7.487002712070231,0.9433559754938207,0.9491438377366336
7.537994952743277,0.9433559754938207,0.9493321616537711
7.589293568787825,0.9471291796907536,0.9493321616537711
7.640900400991159,0.9485416090692848,0.9493321616537711
7.692817301200524,0.9496715525721097,0.9493321616537711
7.745046132389563,0.9498127955099628,0.9493321616537711
7.797588768725175,0.9512252248884939,0.9493321616537711
7.850447095634782,0.9512252248884939,0.9493321616537711
7.903623009873954,0.9513739016651813,0.9493321616537711
7.957118419594494,0.9527863310437124,0.9499599080442294
8.010935244412913,0.9529746549608499,0.9528856546140437
8.065075415479296,0.9529746549608499,0.9528856546140437
8.119540875546608,0.9531233317375373,0.9529365529700267
8.174333579040406,0.9531233317375373,0.9529365529700267
8.22945549212898,0.9539304342395551,0.9529365529700267
8.284908592793892,0.9539304342395551,0.9529365529700267
8.340694870900954,0.9547375367415729,0.9543489823485578
8.396816328271655,0.957613293854618,0.9543489823485578
8.45327497875496,0.957613293854618,0.9543489823485578
8.510072848299593,0.957613293854618,0.9543489823485578
8.56721197502675,0.959025723233149,0.9543489823485578
8.624694409303197,0.959025723233149,0.9543489823485578
8.682522213814874,0.9592140471502866,0.9543489823485578
8.740697463640915,0.9593424498210622,0.9543489823485578
8.799222246328082,0.9594836927589153,0.9543489823485578
8.858098661965693,0.960290795260933,0.9543489823485578
8.917328823260995,0.960290795260933,0.9543489823485578
8.976914855614943,0.9639227565200129,0.9543489823485578
9.036858897198485,0.9647298590220308,0.9573150840434729
9.097163099029299,0.9648582616928062,0.9573150840434729
9.157829625048954,0.9648582616928062,0.9587803145202668
9.218860652200577,0.9649995046306594,0.9587803145202668
9.280258370506976,0.9649995046306594,0.9587803145202668
9.342024983149205,0.9659444051208264,0.9589289912969543
9.40416270654564,0.966093081897514,0.9589289912969543
9.466673770431495,0.9672057977738338,0.9590667892851036
9.529560417938871,0.9672057977738338,0.9590667892851036
9.592824905677197,0.9673941216909712,0.9596317610365162
9.65646950381424,0.9673941216909712,0.9597060994248597
9.720496496157562,0.9673941216909712,0.9604123141141253
9.784908180236458,0.9673941216909712,0.9604123141141253
9.849706867384413,0.9675824456081087,0.9604123141141253
9.914894882822045,0.9675824456081087,0.9606813482814645
9.980474565740527,0.9675824456081087,0.9635062070385266
10.04644826938553,0.9675824456081087,0.9635062070385266
10.112818361141688,0.9679085675133956,0.9635062070385266
10.179587222617513,0.9696797091150455,0.9635062070385266
10.246757249730882,0.9696797091150455,0.9635062070385266
10.31433085279501,0.969868033032183,0.9635062070385266
10.382310456604921,0.969868033032183,0.9635062070385266
10.450698500524481,0.969868033032183,0.9649186364170577
10.519497438573932,0.969868033032183,0.9649186364170577
10.588709739517926,0.969985735480394,0.9649186364170577
10.658337886954133,0.9707928379824117,0.9649186364170577
10.728384379402378,0.9707928379824117,0.9677434951741198
10.798851730394256,0.9709811618995492,0.9683084669255324
10.869742468563361,0.9709811618995492,0.9683084669255324
10.941059137736001,0.9709811618995492,0.9683084669255324
11.012804297022509,0.9709811618995492,0.9683084669255324
11.08498052090904,0.9739943445737488,0.9683084669255324
11.157590399349965,0.9744120555177755,0.9683084669255324
11.23063653786083,0.9747287821056885,0.9684850205978488
11.304121557611815,0.9758728853015314,0.971309879354911
11.378048095521812,0.9787486424145767,0.9721169818569285
11.45241880435306,0.9817618250887762,0.9721169818569285
11.527236352806305,0.9817618250887762,0.9721169818569285
11.602503425616579,0.9817618250887762,0.9721169818569285
11.678222723649556,0.9825689275907938,0.9721169818569285
11.754396963998435,0.985393786347856,0.9721169818569285
11.831028880081455,0.9855350292857094,0.9721169818569285
11.908121221739998,0.9859116771199843,0.9730324453430137
11.985676755337238,0.9862883249542592,0.9730324453430137
12.063698263857408,0.9862883249542592,0.9730324453430137
12.142188547005693,0.9870954274562769,0.9730324453430137
12.221150421308664,0.9870954274562769,0.9730324453430137
12.30058672021535,0.9874324281501021,0.9730324453430137
12.380500294198939,0.9874324281501021,0.9736601917334717
12.460894010859025,0.9874324281501021,0.9764850504905339
12.541770755024533,0.9882395306521197,0.9765359488465171
12.62313342885723,0.9884278545692573,0.9765359488465171
12.704984951955877,0.9885656525574066,0.9803024271892665
12.787328261460976,0.9893727550594243,0.9803024271892665
12.870166312160167,0.9903285343381296,0.9804907511064042
12.95350207659429,0.990477211114817,0.9804907511064042
13.037338545164003,0.990477211114817,0.9804907511064042
13.121678726237112,0.990814211808642,0.9804907511064042
13.206525646256544,0.990814211808642,0.9804907511064042
13.291882349848901,0.990814211808642,0.9804907511064042
13.377751899933743,0.9917558313943292,0.9812978536084217
13.464137377833506,0.9917558313943292,0.9812978536084217
13.551041883384038,0.9917558313943292,0.9818628253598343
13.63846853504585,0.9917558313943292,0.9818628253598343
13.726420470016047,0.9917558313943292,0.9818628253598343
13.81490084434084,0.9919441553114668,0.9818628253598343
13.90391283302885,0.9933565846899979,0.9818628253598343
13.993459630165022,0.99618144344706,0.9818628253598343
14.083544449025235,0.99618144344706,0.9818628253598343
14.1741705221916,0.99618144344706,0.9826671254226088
14.265341101668497,0.99618144344706,0.9826671254226088
14.357059458999213,0.9963697673641974,0.9826671254226088
14.449328885383377,0.9963697673641974,0.9826671254226088
14.542152691795039,0.9963697673641974,0.9826671254226088
14.63553420910151,0.9963697673641974,0.9826671254226088
14.729476788182842,0.9965580912813348,0.9832948718130672
14.8239838000521,0.9976342279506919,0.9832948718130672
14.919058635976338,0.9977626306214675,0.9834714254853836
15.01470470759825,1.0,0.9834714254853836
15.11092544705862,1.0,0.9834714254853836
15.20772430711949,1.0,0.9836597494025209
15.305104761288028,1.0,0.9836597494025209
15.403070303941183,1.0,0.9837624715391414
15.501624450451104,1.0,0.9837624715391414
15.600770737311235,1.0,0.9837624715391414
15.700512722263245,1.0,0.9837624715391414
15.80085398442471,1.0,0.9837624715391414
15.90179812441751,1.0,0.9837624715391414
16.003348764497044,1.0,0.9837624715391414
16.10550954868224,1.0,0.9837624715391414
16.208284142886264,1.0,0.9841660227901504
16.311676235048104,1.0,0.9841660227901504
16.415689535264914,1.0,0.9841660227901504
16.5203277759251,1.0,0.9841660227901504
16.625594711842304,1.0,0.9841660227901504
16.7314941203901,1.0,0.9841660227901504
16.838029801637582,1.0,0.9841660227901504
16.945205578485684,1.0,0.9841660227901504
17.05302529680437,1.0,0.9841660227901504
17.161492825570683,1.0,0.9849731252921681
17.2706120570075,1.0,0.9849731252921681
17.380386906723256,1.0,0.9849731252921681
17.49082131385245,1.0,0.9855380970435805
17.60191924119696,1.0,0.9855380970435805
17.71368467536827,1.0,0.9855380970435805
17.826121626930536,1.0,0.9869505264221116
17.939234130544467,1.0,0.9869505264221116
18.053026245112115,1.0,0.9869505264221116
18.16750205392255,1.0,0.9869505264221116
18.28266566479835,1.0,0.9869505264221116
18.39852121024301,1.0,0.9869505264221116
18.515072847589266,1.0,0.9869505264221116
18.632324759148226,1.0,0.9869505264221116
18.750281152359463,1.0,0.9869505264221116
18.868946259942042,1.0,0.9869505264221116
18.988324340046326,1.0,0.9869505264221116
19.108419676406825,1.0,0.9869505264221116
19.229236578495893,1.0,0.9869505264221116
19.350779381678414,1.0,0.9869505264221116
19.473052447367287,1.0,0.9869505264221116
19.596060163179988,1.0,0.9869505264221116
19.71980694309603,1.0,0.9869505264221116
19.844297227615296,1.0,0.9869505264221116
19.96953548391741,1.0,0.9869505264221116
20.095526206022065,1.0,0.9869505264221116
20.22227391495023,1.0,0.9869505264221116
20.34978315888641,1.0,0.9900578710548799
20.47805851334187,1.0,0.9900578710548799
20.607104581318787,1.0,0.9900578710548799
20.736925993475428,1.0,0.9900578710548799
20.867527408292357,1.0,0.9900578710548799
20.99891351223954,1.0,0.992882729811942
21.131089019944536,1.0,0.992882729811942
21.264058674361713,1.0,0.992882729811942
21.397827246942377,1.0,0.992882729811942
21.53239953780603,1.0,0.992882729811942
21.667780375912624,1.0,0.992882729811942
21.803974619235817,1.0,0.992882729811942
21.94098715493729,1.0,0.992882729811942
22.078822899542168,1.0,0.992882729811942
22.217486799115377,1.0,0.992882729811942
22.356983829439166,1.0,0.992882729811942
22.497318996191645,1.0,0.992882729811942
22.638497335126438,1.0,0.992882729811942
22.780523912253322,1.0,0.992882729811942
22.92340382402006,1.0,0.992882729811942
23.067142197495297,1.0,0.992882729811942
23.211744190552484,1.0,0.992882729811942
23.35721499205499,1.0,0.992882729811942
23.503559822042327,1.0,0.992882729811942
23.65078393191741,1.0,0.992882729811942
23.79889260463502,1.0,0.992882729811942
23.947891154891416,1.0,0.992882729811942
24.097784929314976,1.0,0.992882729811942
24.24857930665808,1.0,0.992882729811942
24.400279697990175,1.0,0.992882729811942
24.552891546891853,1.0,0.992882729811942
24.706420329650236,1.0,0.992882729811942
24.86087155545552,1.0,0.992882729811942
25.016250766598585,1.0,0.992882729811942
25.172563538669916,1.0,0.992882729811942
25.329815480759716,1.0,0.992882729811942
25.488012235659102,1.0,0.992882729811942
25.647159480062637,1.0,0.992882729811942
25.80726292477202,1.0,0.992882729811942
25.968328314901033,1.0,0.992882729811942
26.130361430081656,1.0,0.992882729811942
26.293368084671485,1.0,0.992882729811942
26.45735412796239,1.0,0.992882729811942
26.622325444390377,1.0,0.992882729811942
26.788287953746742,1.0,0.992882729811942
26.955247611390554,1.0,0.992882729811942
27.123210408462278,1.0,0.992882729811942
27.29218237209879,1.0,0.992882729811942
27.4621695656497,1.0,0.992882729811942
27.633178088894844,1.0,0.992882729811942
27.80521407826321,1.0,0.992882729811942
27.978283707053173,1.0,0.992882729811942
28.152393185653942,1.0,0.992882729811942
28.327548761768444,1.0,0.992882729811942
28.503756720637565,1.0,0.992882729811942
28.681023385265597,1.0,0.992882729811942
28.85935511664718,1.0,0.992882729811942
29.038758313995586,1.0,0.992882729811942
29.219239414972293,1.0,0.992882729811942
29.400804895918014,1.0,0.9929336281679252
29.583461272085085,1.0,0.9929336281679252
29.767215097871308,1.0,0.9929336281679252
29.95207296705506,1.0,0.9929336281679252
30.13804151303195,1.0,0.9929336281679252
30.32512740905289,1.0,0.9929336281679252
30.513337368463475,1.0,0.9929336281679252
30.702678144944915,1.0,0.9929336281679252
30.893156532756436,1.0,0.9929336281679252
31.084779366978996,1.0,0.9929336281679252
31.27755352376059,1.0,0.9929336281679252
31.471485920563048,1.0,0.9929336281679252
31.666583516410153,1.0,0.9929336281679252
31.862853312137425,1.0,0.9929336281679252
32.060302350643354,1.0,0.9929336281679252
32.258937717142075,1.0,0.9929336281679252
32.4587665394176,1.0,0.9929336281679252
32.65979598807971,1.0,0.9929336281679252
32.86203327682108,1.0,0.9929336281679252
33.06548566267628,1.0,0.9929336281679252
33.27016044628215,1.0,0.9929336281679252
33.47606497213972,1.0,0.9929336281679252
33.68320662887781,1.0,0.9929336281679252
33.89159284951815,1.0,0.9929336281679252
34.101231111742116,1.0,0.9929336281679252
34.31212893815904,1.0,0.9929336281679252
34.52429389657613,1.0,0.9929336281679252
34.73773360027011,1.0,0.9929336281679252
34.952455708260295,1.0,0.9929336281679252
35.16846792558352,1.0,0.9929336281679252
35.38577800357062,1.0,0.9957584869249873
35.60439374012451,1.0,0.9957584869249873
35.82432298000005,1.0,0.9957584869249873
36.04557361508557,1.0,0.9957584869249873
36.26815358468602,1.0,0.9957584869249873
36.492070875807826,1.0,0.9957584869249873
36.717333523445625,1.0,0.9957584869249873
36.94394961087043,1.0,0.9957584869249873
37.171927269919784,1.0,0.9957584869249873
37.40127468128958,1.0,0.9957584869249873
37.63200007482753,1.0,0.9957584869249873
37.86411172982854,1.0,0.9957584869249873
38.0976179753318,1.0,0.9957584869249873
38.332527190419654,1.0,0.9957584869249873
38.56884780451826,1.0,0.9957584869249873
38.80658829770008,1.0,0.9957584869249873
39.045757200988206,1.0,0.9957584869249873
39.28636309666242,1.0,0.9957584869249873
39.5284146185672,1.0,0.9957584869249873
39.77192045242157,1.0,0.9957584869249873
40.016889336130696,1.0,0.996229296717831
40.26333006009946,1.0,0.996229296717831
40.51125146754799,1.0,0.996229296717831
40.760662454828825,1.0,0.996229296717831
41.011571971746235,1.0,0.996229296717831
41.26398902187744,1.0,0.996229296717831
41.51792266289555,1.0,0.996229296717831
41.773382006894664,1.0,0.996229296717831
42.0303762207169,1.0,0.996229296717831
42.28891452628123,1.0,0.996229296717831
42.549006200914434,1.0,0.996229296717831
42.810660577684075,1.0,0.996229296717831
43.0738870457333,1.0,0.996229296717831
43.33869505061778,1.0,0.996229296717831
43.60509409464476,1.0,0.996229296717831
43.87309373721388,1.0,0.996229296717831
44.142703595160306,1.0,0.996229296717831
44.41393334309976,1.0,0.996229296717831
44.68679271377576,1.0,0.996229296717831
44.96129149840877,1.0,0.996229296717831
45.237439547047614,1.0,0.996229296717831
45.51524676892292,1.0,0.996229296717831
45.79472313280268,1.0,0.996229296717831
46.075878667349954,1.0,0.996229296717831
46.358723461482825,1.0,0.996229296717831
46.64326766473631,1.0,0.996229296717831
46.9295214876266,1.0,0.996229296717831
47.21749520201756,1.0,0.996229296717831
47.50719914148914,1.0,0.996229296717831
47.79864370170828,1.0,0.996229296717831
48.09183934080202,1.0,0.996229296717831
48.38679657973261,1.0,0.996229296717831
48.683526002675144,1.0,0.996229296717831
48.98203825739739,1.0,0.996229296717831
49.282344055641786,1.0,0.996229296717831
49.58445417350984,1.0,0.996229296717831
49.8883794518489,1.0,0.996229296717831
50.19413079664103,1.0,0.996229296717831
50.50171917939447,1.0,0.996229296717831
50.81115563753724,1.0,0.996229296717831
51.12245127481334,1.0,0.996229296717831
51.43561726168106,1.0,0.996229296717831
51.75066483571381,1.0,0.996229296717831
52.067605302003564,1.0,0.996229296717831
52.38645003356626,1.0,0.996229296717831
52.70721047175009,1.0,0.996229296717831
53.02989812664603,1.0,0.996229296717831
53.35452457750079,1.0,0.996229296717831
53.6811014731324,1.0,0.996229296717831
54.009640532348136,1.0,0.996229296717831
54.340153544365165,1.0,0.996229296717831
54.67265236923351,1.0,0.996229296717831
55.00714893826148,1.0,0.996229296717831
55.343655254444116,1.0,0.996229296717831
55.68218339289373,1.0,0.996229296717831
56.02274550127308,1.0,0.996229296717831
56.36535380023158,1.0,0.996229296717831
56.71002058384364,1.0,0.996229296717831
57.05675822004969,1.0,0.996229296717831
57.4055791511003,1.0,0.996229296717831
57.75649589400249,1.0,0.996229296717831
58.109521040968744,1.0,0.996229296717831
58.46466725986917,1.0,0.996229296717831
58.821947294685884,1.0,0.996229296717831
59.18137396597024,1.0,0.996229296717831
59.54296017130309,1.0,0.996229296717831
59.90671888575753,1.0,0.996229296717831
60.27266316236425,1.0,0.996229296717831
60.64080613258034,1.0,0.996229296717831
61.011161006760254,1.0,0.996229296717831
61.38374107462972,1.0,0.996229296717831
61.75855970576301,1.0,0.996229296717831
62.13563035006226,1.0,0.9962857938929724
62.514966538240444,1.0,0.9962857938929724
62.89658188230678,1.0,0.9962857938929724
63.280490076055024,1.0,0.9962857938929724
63.666704895555156,1.0,0.9962857938929724
64.05524019964756,1.0,0.9962857938929724
64.44610993044016,1.0,0.9962857938929724
64.83932811380909,1.0,0.9962857938929724
65.23490885990175,1.0,0.9962857938929724
65.63286636364305,1.0,0.9962857938929724
66.03321490524506,1.0,0.9962857938929724
66.43596885071925,1.0,0.9969135402834305
66.84114265239191,1.0,0.9969135402834305
67.248750849423,1.0,0.9969135402834305
67.65880806832777,1.0,0.9969135402834305
68.0713290235014,1.0,0.9969135402834305
68.48632851774737,1.0,0.9969135402834305
68.90382144280846,1.0,0.9969135402834305
69.32382277990095,1.0,0.9969135402834305
69.74634760025255,1.0,0.9969135402834305
70.17141106564307,1.0,0.9969135402834305
70.59902842894824,1.0,0.9969135402834305
71.02921503468744,1.0,0.9969135402834305
71.46198631957415,1.0,0.9969135402834305
71.89735781306966,1.0,0.9969135402834305
72.3353451379407,1.0,0.9969135402834305
72.77596401081989,1.0,0.9969135402834305
73.2192302427695,1.0,0.9969135402834305
73.66515973984916,1.0,0.9969135402834305
74.11376850368652,1.0,0.9969135402834305
74.56507263205116,1.0,0.9969135402834305
75.01908831943268,1.0,0.9969135402834305
75.47583185762166,1.0,0.9969135402834305
75.93531963629395,1.0,0.9969135402834305
76.39756814359936,1.0,0.9969135402834305
76.86259396675294,1.0,0.9969135402834305
77.33041379263014,1.0,0.9969135402834305
77.80104440836591,1.0,0.9969135402834305
78.27450270195692,1.0,0.9969135402834305
78.75080566286735,1.0,0.9969135402834305
79.22997038263895,1.0,0.9969135402834305
79.71201405550414,1.0,0.9969135402834305
80.19695397900281,1.0,0.9969135402834305
80.68480755460345,1.0,0.9969135402834305
81.17559228832712,1.0,0.9969135402834305
81.66932579137605,1.0,0.9969135402834305
82.1660257807654,1.0,0.9969135402834305
82.66571007995879,1.0,0.9969135402834305
83.16839661950834,1.0,0.9969135402834305
83.67410343769784,1.0,0.9969135402834305
84.1828486811898,1.0,0.9969135402834305
84.69465060567711,1.0,0.9969135402834305
85.20952757653785,1.0,0.9969135402834305
85.7274980694941,1.0,0.9969135402834305
86.24858067127539,1.0,0.9969135402834305
86.77279408028542,1.0,0.9969135402834305
87.30015710727278,1.0,0.9969135402834305
87.83068867600645,1.0,0.9969135402834305
88.3644078239546,1.0,0.9969135402834305
88.90133370296746,1.0,0.9969135402834305
89.44148557996516,1.0,0.9969135402834305
89.98488283762866,1.0,0.9969135402834305
90.53154497509524,1.0,0.9969135402834305
91.08149160865852,1.0,0.9969135402834305
91.63474247247223,1.0,0.9969135402834305
92.19131741925804,1.0,0.9969135402834305
92.75123642101849,1.0,0.9969135402834305
93.3145195697534,1.0,0.9969135402834305
93.88118707818055,1.0,0.9969135402834305
94.45125928046153,1.0,0.9969135402834305
95.02475663293116,1.0,0.9969135402834305
95.60169971483131,1.0,0.9969135402834305
96.1821092290498,1.0,0.9969135402834305
96.76600600286307,1.0,0.9969135402834305
97.35341098868332,1.0,0.9969135402834305
97.94434526481085,1.0,0.9969135402834305
98.53883003619015,1.0,0.9969135402834305
99.13688663517058,1.0,0.9969135402834305
99.7385365222724,1.0,0.9969135402834305
100.34380128695649,1.0,0.9969135402834305
100.95270264839895,1.0,0.9969135402834305
101.56526245627089,1.0,0.9969135402834305
102.1815026915222,1.0,0.9969135402834305
102.80144546717011,1.0,0.9969135402834305
103.42511302909321,1.0,0.9969135402834305
104.05252775682942,1.0,0.9969135402834305
104.68371216437876,1.0,0.9969135402834305
105.31868890101185,1.0,0.9970243190582173
105.95748075208232,1.0,0.9970243190582173
106.6001106398442,1.0,0.9970243190582173
107.24660162427507,1.0,0.9970243190582173
107.8969769039028,1.0,0.9970243190582173
108.55125981663866,1.0,0.9970243190582173
109.20947384061454,1.0,0.9970243190582173
109.87164259502502,1.0,0.9970243190582173
110.53778984097563,1.0,0.9970243190582173
111.20793948233515,1.0,0.9970243190582173
111.88211556659301,1.0,0.9970243190582173
112.56034228572291,1.0,0.9970243190582173
113.2426439770505,1.0,0.9970243190582173
113.92904512412655,1.0,0.9970243190582173
114.61957035760592,1.0,0.9970243190582173
115.31424445613128,1.0,0.9970243190582173
116.01309234722183,1.0,0.9970243190582173
116.71613910816849,1.0,0.9976520654486756
117.42340996693339,1.0,0.9976520654486756
118.13493030305487,1.0,0.9976520654486756
118.85072564855885,1.0,0.9976520654486756
119.57082168887462,1.0,0.9976520654486756
120.29524426375629,1.0,0.9976520654486756
121.02401936821059,1.0,0.9976520654486756
121.7571731534294,1.0,0.9976520654486756
122.49473192772783,1.0,0.9976520654486756
123.23672215748887,1.0,0.9976520654486756
123.98317046811279,1.0,0.9976520654486756
124.73410364497227,1.0,0.9976520654486756
125.48954863437415,1.0,0.9976520654486756
126.2495325445261,1.0,0.9976520654486756
127.01408264650902,1.0,0.9976520654486756
127.78322637525625,1.0,0.9976520654486756
128.55699133053776,1.0,0.9976520654486756
129.33540527795012,1.0,0.9976520654486756
130.11849614991363,1.0,0.9976520654486756
130.9062920466742,1.0,0.9976520654486756
131.69882123731136,1.0,0.9976520654486756
132.49611216075346,1.0,0.9976520654486756
133.2981934267976,1.0,0.9976520654486756
134.1050938171362,1.0,0.9976520654486756
134.91684228639016,1.0,0.9976520654486756
135.73346796314786,1.0,0.9976520654486756
136.5550001510097,1.0,0.9976520654486756
137.38146832964065,1.0,0.9976520654486756
138.21290215582755,1.0,0.9976520654486756
139.04933146454295,1.0,0.9976520654486756
139.89078627001663,1.0,0.9976520654486756
140.7372967668116,1.0,0.9976520654486756
141.58889333090846,1.0,0.9976520654486756
142.445606520795,1.0,0.9976520654486756
143.30746707856247,1.0,0.9976520654486756
144.17450593100938,1.0,0.9976520654486756
145.04675419075093,1.0,0.9976520654486756
145.9242431573351,1.0,0.9976520654486756
146.80700431836644,1.0,0.9976520654486756
147.69506935063578,1.0,0.9976520654486756
148.58847012125634,1.0,0.9976520654486756
149.4872386888081,1.0,0.9976520654486756
150.3914073044878,1.0,0.9976520654486756
151.3010084132658,1.0,0.9976520654486756
152.21607465505116,1.0,0.9976520654486756
153.13663886586247,1.0,0.9976520654486756
154.0627340790057,1.0,0.9976520654486756
154.9943935262604,1.0,0.9976520654486756
155.93165063907182,1.0,0.9976520654486756
156.87453904975,1.0,0.9976520654486756
157.82309259267763,1.0,0.9976520654486756
158.77734530552357,1.0,0.9976520654486756
159.73733143046397,1.0,0.9976520654486756
160.70308541541178,1.0,0.9976520654486756
161.67464191525247,1.0,0.9976520654486756
162.65203579308712,1.0,0.9976520654486756
163.63530212148433,1.0,0.9976520654486756
164.6244761837383,1.0,0.9976520654486756
165.61959347513454,1.0,0.9990644948272067
166.62068970422433,1.0,0.9990644948272067
167.62780079410584,1.0,0.9990644948272067
168.64096288371255,1.0,0.9990644948272067
169.660212329111,1.0,0.9990644948272067
170.68558570480505,1.0,0.9990644948272067
171.71711980504762,1.0,0.9990644948272067
172.75485164516215,1.0,0.9990644948272067
173.79881846287026,1.0,0.9990644948272067
174.8490577196276,1.0,0.9990644948272067
175.90560710196894,1.0,0.9990644948272067
176.96850452286006,1.0,0.9990644948272067
178.03778812305788,1.0,0.9990644948272067
179.11349627247984,1.0,0.9990644948272067
180.19566757158037,1.0,0.9990644948272067
181.28434085273557,1.0,0.9990644948272067
182.37955518163773,1.0,0.9990644948272067
183.48134985869592,1.0,0.9990644948272067
184.58976442044735,1.0,0.9990644948272067
185.70483864097548,1.0,0.9990644948272067
186.82661253333706,1.0,0.9990644948272067
187.95512635099857,1.0,0.9990644948272067
189.09042058928054,1.0,0.9990644948272067
190.23253598680984,1.0,0.9990644948272067
191.3815135269828,1.0,0.9990644948272067
192.53739443943516,1.0,0.9990644948272067
193.70022020152118,1.0,0.9990644948272067
194.8700325398029,1.0,0.9990644948272067
196.04687343154706,1.0,0.9990644948272067
197.23078510623074,1.0,0.9990644948272067
198.42181004705785,1.0,0.9990644948272067
199.61999099248308,1.0,0.9990644948272067
200.8253709377449,1.0,0.9990644948272067
202.03799313640957,1.0,0.9990644948272067
203.25790110192256,1.0,0.9990644948272067
204.48513860916955,1.0,0.9990644948272067
205.71974969604835,1.0,0.9990644948272067
206.96177866504843,1.0,0.9990644948272067
208.2112700848403,1.0,0.9990644948272067
209.4682687918758,1.0,0.9990644948272067
210.73281989199646,1.0,0.9990644948272067
212.00496876205153,1.0,0.9990644948272067
213.28476105152743,1.0,0.9990644948272067
214.5722426841851,1.0,0.9990644948272067
215.86745985970762,1.0,0.9990644948272067
217.17045905535886,1.0,0.9990644948272067
218.48128702765098,1.0,0.9990644948272067
219.79999081402138,1.0,0.9990644948272067
221.126617734522,1.0,0.9998715973292244
222.46121539351657,1.0,0.9998715973292244
223.80383168138823,1.0,0.9998715973292244
225.15451477625945,1.0,0.9998715973292244
226.51331314571996,1.0,0.9998715973292244
227.88027554856544,1.0,0.9998715973292244
229.2554510365485,1.0,0.9998715973292244
230.63888895613803,1.0,0.9998715973292244
232.03063895028956,1.0,0.9998715973292244
233.43075096022756,1.0,0.9998715973292244
234.8392752272372,1.0,0.9998715973292244
236.25626229446647,1.0,0.9998715973292244
237.6817630087412,1.0,0.9998715973292244
239.1158285223881,1.0,0.9998715973292244
240.55851029507176,1.0,0.9998715973292244
242.00986009564053,1.0,0.9998715973292244
243.46993000398354,1.0,0.9998715973292244
244.93877241290085,1.0,0.9998715973292244
246.4164400299828,1.0,0.9998715973292244
247.90298587950082,1.0,0.9998715973292244
249.3984633043113,1.0,0.9998715973292244
250.90292596776916,1.0,0.9998715973292244
252.4164278556528,1.0,0.9998715973292244
253.93902327810272,1.0,0.9998715973292244
255.47076687156957,1.0,0.9998715973292244
257.0117136007741,1.0,0.9998715973292244
258.56191876068095,1.0,0.9998715973292244
260.12143797848205,1.0,0.9998715973292244
261.69032721559194,1.0,0.9998715973292244
263.26864276965756,1.0,0.9998715973292244
264.8564412765775,1.0,0.9998715973292244
266.4537797125337,1.0,0.9998715973292244
268.0607153960371,1.0,0.9998715973292244
269.67730598998435,1.0,0.9998715973292244
271.3036095037257,1.0,0.9998715973292244
272.93968429514814,1.0,0.9998715973292244
274.585589072769,1.0,0.9998715973292244
276.2413828978417,1.0,0.9998715973292244
277.9071251864765,1.0,0.9998715973292244
279.5828757117721,1.0,0.9998715973292244
281.26869460595964,1.0,0.9998715973292244
282.9646423625619,1.0,0.9998715973292244
284.67077983856325,1.0,0.9998715973292244
286.38716825659293,1.0,0.9998715973292244
288.1138692071231,1.0,0.9998715973292244
289.8509446506787,1.0,0.9998715973292244
291.5984569200592,1.0,0.9998715973292244
293.35646872257803,1.0,0.9998715973292244
295.12504314231086,1.0,0.9998715973292244
296.9042436423593,1.0,0.9998715973292244
298.6941340671293,1.0,0.9998715973292244
300.4947786446217,1.0,0.9998715973292244
302.3062419887358,1.0,0.9998715973292244
304.12858910158985,1.0,0.9998715973292244
305.9618853758526,1.0,0.9998715973292244
307.8061965970892,1.0,0.9998715973292244
309.6615889461234,1.0,0.9998715973292244
311.52812900141066,1.0,0.9998715973292244
313.4058837414286,1.0,0.9998715973292244
315.29492054708027,1.0,0.9998715973292244
317.19530720411046,1.0,0.9998715973292244
319.1071119055404,1.0,0.9998715973292244
321.03040325411365,1.0,0.9998715973292244
322.96525026475695,1.0,0.9998715973292244
324.9117223670586,1.0,0.9998715973292244
326.86988940775876,1.0,0.9998715973292244
328.83982165325534,1.0,0.9998715973292244
330.82158979212676,1.0,0.9998715973292244
332.81526493766785,1.0,0.9998715973292244
334.8209186304407,1.0,0.9998715973292244
336.83862284084364,1.0,0.9998715973292244
338.868449971693,1.0,0.9998715973292244
340.91047286082,1.0,0.9998715973292244
342.9647647836866,1.0,0.9998715973292244
345.0313994560137,1.0,0.9998715973292244
347.11045103642573,1.0,0.9998715973292244
349.20199412911325,1.0,0.9998715973292244
351.3061037865093,1.0,0.9998715973292244
353.4228555119817,1.0,0.9998715973292244
355.552325262544,1.0,0.9998715973292244
357.69458945158044,1.0,0.9998715973292244
359.84972495158684,1.0,0.9998715973292244
362.017809096931,1.0,0.9998715973292244
364.1989196866269,1.0,0.9998715973292244
366.3931349871252,1.0,0.9998715973292244
368.6005337351241,1.0,0.9998715973292244
370.82119514039323,1.0,0.9998715973292244
373.05519888861545,1.0,0.9998715973292244
375.302625144248,1.0,0.9998715973292244
377.56355455339803,1.0,0.9998715973292244
379.83806824671586,1.0,0.9998715973292244
382.12624784230786,1.0,0.9998715973292244
384.42817544866443,1.0,0.9998715973292244
386.7439336676053,1.0,0.9998715973292244
389.07360559724555,1.0,0.9998715973292244
391.4172748349766,1.0,0.9998715973292244
393.7750254804649,1.0,0.9998715973292244
396.1469431386719,1.0,1.0


==> data/time_cdf_log_algo_v3_3_facebook_audio2a.csv <==
x,real_cdf,synth_cdf
0.0,0.3726057881362303,0.0
0.006500306060212329,0.7808520810467473,0.6762943116542645
0.013042866099301092,0.7844397286571251,0.7600452175868613
0.019627954781061246,0.7869096860867065,0.8041174515301835
0.02625584855468648,0.8067196699838713,0.8085768899818133
0.03292682566637485,0.8132379003540099,0.81639309734305
0.03964116617100988,0.8224952907869324,0.8443068991419191
0.0463991519439175,0.831887127522499,0.8516943583488148
0.05320106669269959,0.8328474399880456,0.8630163211614849
0.06004719596914424,0.8365697065137078,0.8823643041167915
0.06693782718121355,0.8436758999840115,0.8828654140530398
0.07387324960510937,0.8437866321340515,0.8831807719842918
0.08085375439741738,0.929165628588032,0.8847046928109005
0.08787963460733016,0.9381624067315736,0.8946082211538184
0.09495118518894974,0.9448709849347042,0.9002326071417766
0.10206870301367015,0.9449375438792809,0.9012582810999009
0.10923248688264026,0.9449501581965309,0.908214444444845
0.11644283753930787,0.9449759680574187,0.9085521494832297
0.12370005768204528,0.9449759680574187,0.9086656783384804
0.1310044519768568,0.9450011966919188,0.9109098328041828
0.13835632707016912,0.9456192982371728,0.9176269567398498
0.14575599160170438,0.9456697555061732,0.9191547225722513
0.15320375621743754,0.9456697555061732,0.9197344327171788
0.16069993358263737,0.9456697555061732,0.9201889303902195
0.16824483839499263,0.9456823698234232,0.9246964464209145
0.17583878739782338,0.9457075984579234,0.9271541163607211
0.18348209939337817,0.9457202127751735,0.942339882772294
0.19117509525621773,0.9457202127751735,0.9494610471120014
0.19891809794668572,0.9457328270924236,0.9494736614292515
0.2067114325244668,0.9457454414096736,0.9561655567304183
0.2145554261622331,0.9457454414096736,0.9561655567304183
0.22245040815937922,0.9524247223935903,0.9561655567304183
0.23039670995584668,0.9524247223935903,0.9561781710476683
0.238394665146038,0.9524373367108404,0.9561907853649184
0.2464446094928214,0.9524373367108404,0.9628700663488352
0.2545468809416266,0.9524373367108404,0.9628952949833354
0.2627018196346319,0.9524373367108404,0.9628952949833354
0.27090976792504406,0.9524499510280905,0.9628952949833354
0.2791710703914702,0.9524499510280905,0.9628952949833354
0.2874860738523842,0.9524625653453406,0.9629079093005855
0.2958551273806858,0.9524625653453406,0.9629079093005855
0.3042785823183557,0.9524751796625907,0.9629079093005855
0.3127567922912049,0.9524751796625907,0.9629079093005855
0.3212901132237203,0.9524751796625907,0.9629079093005855
0.3298789033540071,0.9524751796625907,0.9629205236178355
0.3385235232488277,0.9524751796625907,0.9629205236178355
0.3472243358187388,0.9524751796625907,0.9640316347289467
0.3559817063333269,0.9524751796625907,0.9640316347289467
0.3647960024365424,0.9535989050909516,0.9651553601573079
0.37366759416213424,0.9535989050909516,0.9651805887918082
0.3825968539491837,0.9535989050909516,0.9651805887918082
0.39158415665774005,0.9535989050909516,0.9651805887918082
0.40062987958455787,0.9535989050909516,0.971847255458475
0.40973440247893583,0.9535989050909516,0.971859869775725
0.41889810755865936,0.9535989050909516,0.971872484092975
0.42812137952604673,0.9535989050909516,0.971872484092975
0.43740460558409866,0.9535989050909516,0.971872484092975
0.44674817545275414,0.9535989050909516,0.9718850984102251
0.4561524813852508,0.9535989050909516,0.9718977127274752
0.4656179181845926,0.9535989050909516,0.9718977127274752
0.47514488322012366,0.9535989050909516,0.9785643793941419
0.4847337764442106,0.9536000675437271,0.9785643793941419
0.4943850004090329,0.9536000675437271,0.9785643793941419
0.5040989602834821,0.9536000675437271,0.9785643793941419
0.5138760638701719,0.9536000675437271,0.9785643793941419
0.5237167216225576,0.9536000675437271,0.9852436603780587
0.5336213466621675,0.9536000675437271,0.9852436603780587
0.5435903547959466,0.9536000675437271,0.9852436603780587
0.553624164533712,0.9536000675437271,0.9852436603780587
0.5637231971057228,0.9536000675437271,0.9852436603780587
0.5738878764803638,0.9536000675437271,0.9852436603780587
0.5841186293819438,0.9536000675437271,0.9852436603780587
0.5944158853086106,0.9536000675437271,0.9852436603780587
0.6047800765503809,0.9547111786548382,0.9855050982865553
0.6152116382072893,0.9547111786548382,0.9855050982865553
0.6257110082076536,0.9558222897659493,0.9855050982865553
0.6362786273264597,0.9558222897659493,0.9855050982865553
0.6469149392038658,0.9558222897659493,0.9855050982865553
0.6576203903638269,0.9558349040831994,0.9855050982865553
0.6683954302328405,0.9558349040831994,0.9855050982865553
0.6792405111588136,0.9558349040831994,0.9855050982865553
0.6901560884300533,0.9558349040831994,0.9855050982865553
0.7011426202943798,0.9558349040831994,0.9855050982865553
0.712200567978365,0.9558349040831994,0.9855050982865553
0.7233303957066937,0.9558349040831994,0.9855050982865553
0.7345325707216541,0.9558349040831994,0.9855050982865553
0.7458075633027517,0.9558349040831994,0.9855050982865553
0.757155846786453,0.9558349040831994,0.9855050982865553
0.7685778975860565,0.9558349040831994,0.9855050982865553
0.7800741952116926,0.9558475184004495,0.9855050982865553
0.7916452222904549,0.9558475184004495,0.9855050982865553
0.8032914645866599,0.9558475184004495,0.9855050982865553
0.8150134110222419,0.9558475184004495,0.9855050982865553
0.8268115536972763,0.9558475184004495,0.9855050982865553
0.8386863879106408,0.9558475184004495,0.9855177126038054
0.850638412180806,0.9558475184004495,0.9855177126038054
0.8626681282667668,0.9558475184004495,0.9855177126038054
0.8747760411891035,0.9558475184004495,0.9921843792704721
0.886962659251186,0.9558475184004495,0.9921843792704721
0.8992284940605108,0.9558475184004495,0.9921843792704721
0.9115740605501803,0.9558475184004495,0.9921843792704721
0.9239998770005193,0.9558475184004495,0.9921843792704721
0.9365064650608337,0.9558475184004495,0.9921843792704721
0.9490943497713088,0.9558475184004495,0.9921843792704721
0.961764059585053,0.9558475184004495,0.9921969935877222
0.9745161263902804,0.9558475184004495,0.9921969935877222
0.9873510855326422,0.9558475184004495,0.9921969935877222
1.0002694758376995,0.9617734443263753,0.9921969935877222
1.013271839633545,0.9647364072893384,0.9921969935877222
1.0263587227735698,0.9647364072893384,0.9921969935877222
1.0395306746593789,0.9647364072893384,0.9921969935877222
1.0527882482638562,0.9647364072893384,0.9921969935877222
1.0661320001543784,0.9647364072893384,0.9921969935877222
1.0795624905161805,0.9647364072893384,0.9921969935877222
1.093080283175873,0.9647364072893384,0.9921969935877222
1.1066859456251121,0.9647364072893384,0.9921969935877222
1.1203800490444231,0.9647364072893384,0.9921969935877222
1.13416316832718,0.9647364072893384,0.9921969935877222
1.148035882103739,0.9647364072893384,0.9921969935877222
1.1619987727657317,0.9647364072893384,0.9921969935877222
1.1760524264905123,0.9647364072893384,0.9921969935877222
1.1901974332657683,0.9647364072893384,0.9921969935877222
1.2044343869142873,0.9647364072893384,0.9921969935877222
1.2187638851188867,0.9647364072893384,0.9921969935877222
1.2331865294475053,0.9647364072893384,0.9921969935877222
1.2477029253784575,0.9647364072893384,0.9921969935877222
1.262313682325852,0.9647364072893384,0.9922096079049723
1.277019413665176,0.9647364072893384,0.9922096079049723
1.2918207367590449,0.9647364072893384,0.9922096079049723
1.3067182729831197,0.9647364072893384,0.9922096079049723
1.3217126477521945,0.9647364072893384,0.9922096079049723
1.3368044905464496,0.9647364072893384,0.9922096079049723
1.3519944349378803,0.9647364072893384,0.9922096079049723
1.3672831186168926,0.9647364072893384,0.9922096079049723
1.3826711834190764,0.9647490216065885,0.9922096079049723
1.3981592753521486,0.9647490216065885,0.9922096079049723
1.4137480446230748,0.9647490216065885,0.9922096079049723
1.4294381456653635,0.9647490216065885,0.9922096079049723
1.4452302371665433,0.9647616359238386,0.9922096079049723
1.4611249820958112,0.9647616359238386,0.9922096079049723
1.4771230477318689,0.9647616359238386,0.9922096079049723
1.4932251056909318,0.9647616359238386,0.9922096079049723
1.5094318319549282,0.9647616359238386,0.9922096079049723
1.5257439068998746,0.9647616359238386,0.9922096079049723
1.5421620153244402,0.9647616359238386,0.9922096079049723
1.5586868464786952,0.9647616359238386,0.9922096079049723
1.5753190940930462,0.9647616359238386,0.9922096079049723
1.5920594564073598,0.9647616359238386,0.9922096079049723
1.6089086362002754,0.9647616359238386,0.9922096079049723
1.625867340818708,0.9647616359238386,0.9988762745716389
1.6429362822075455,0.9647616359238386,0.9988762745716389
1.6601161769395343,0.9647616359238386,0.9988762745716389
1.6774077462453632,0.9647616359238386,0.9988762745716389
1.6948117160439415,0.9647742502410886,0.9988762745716389
1.7123288169728728,0.9647742502410886,0.9988762745716389
1.7299597844191301,0.9647742502410886,0.9988762745716389
1.7477053585499258,0.9647742502410886,0.9988888888888889
1.765566284343786,0.9647742502410886,0.9988888888888889
1.783543311621825,0.9647868645583387,0.9988888888888889
1.8016371950792234,0.9647868645583387,0.9988888888888889
1.8198486943169132,0.9647868645583387,0.9988888888888889
1.8381785738734635,0.9647868645583387,0.9988888888888889
1.856627603257178,0.9647868645583387,0.9988888888888889
1.8751965569784002,0.9648120931928389,0.9988888888888889
1.8938862145820285,0.964824707510089,0.9988888888888889
1.9126973606802413,0.964824707510089,0.9988888888888889
1.9316307849854355,0.964824707510089,0.9988888888888889
1.950687282343381,0.964824707510089,0.9988888888888889
1.9698676527665893,0.964824707510089,0.9988888888888889
1.9891727014678966,0.964824707510089,0.9988888888888889
2.0086032388942696,0.964824707510089,0.9988888888888889
2.028160080760828,0.964824707510089,0.9988888888888889
2.047844048085091,0.9648373218273391,0.9988888888888889
2.067655967221441,0.9648373218273391,0.9988888888888889
2.0875966698958166,0.9648373218273391,0.9988888888888889
2.107666993240632,0.9648373218273391,0.9988888888888889
2.127867779829916,0.9648373218273391,0.9988888888888889
2.1481998777146876,0.9648373218273391,0.9988888888888889
2.168664140458555,0.9648373218273391,0.9988888888888889
2.1892614271735558,0.9648499361445891,0.9988888888888889
2.2099926025562135,0.9648499361445891,0.9988888888888889
2.2308585369238467,0.9648499361445891,0.9988888888888889
2.251860106251101,0.9648625504618392,0.9988888888888889
2.272998192206728,0.9648625504618392,0.9988888888888889
2.2942736821905934,0.9648625504618392,0.9988888888888889
2.315687469370935,0.9648751647790893,0.9988888888888889
2.3372404527218564,0.9648751647790893,0.9988888888888889
2.3589335370610707,0.9648751647790893,0.9988888888888889
2.380767633087879,0.9648751647790893,0.9988888888888889
2.4027436574214103,0.9648751647790893,0.9988888888888889
2.424862532639095,0.9648751647790893,0.9988888888888889
2.4471251873154034,0.9649003934135895,0.9988888888888889
2.4695325560608206,0.9649003934135895,0.9988888888888889
2.4920855795610857,0.9649003934135895,0.9988888888888889
2.514785204616687,0.9649003934135895,0.9988888888888889
2.5376323841826016,0.9649003934135895,0.9988888888888889
2.5606280774083077,0.9649003934135895,0.9988888888888889
2.5837732496780466,0.9649003934135895,0.9988888888888889
2.6070688726513556,0.9649003934135895,0.9988888888888889
2.6305159243038547,0.9649003934135895,0.9988888888888889
2.6541153889683047,0.9649003934135895,0.9988888888888889
2.6778682573759296,0.9649003934135895,0.9988888888888889
2.7017755266980132,0.9649003934135895,0.9988888888888889
2.7258382005877544,0.9649003934135895,0.9988888888888889
2.7500572892224056,0.9649003934135895,0.9988888888888889
2.774433809345681,0.9649003934135895,0.9988888888888889
2.7989687843104414,0.9649003934135895,0.9988888888888889
2.823663244121652,0.9649003934135895,0.9988888888888889
2.8485182254796273,0.9649003934135895,0.9988888888888889
2.8735347718235498,0.9649003934135895,0.9988888888888889
2.8987139333752774,0.9649003934135895,0.9988888888888889
2.924056767183431,0.9649003934135895,0.9988888888888889
2.949564337167771,0.9649003934135895,0.9988888888888889
2.975237714163861,0.9649003934135895,0.9988888888888889
3.001077975968025,0.9649130077308395,0.9988888888888889
3.027086207382592,0.9649130077308395,0.9988888888888889
3.0532635002614383,0.9649130077308395,0.9988888888888889
3.079610953555825,0.9649130077308395,0.9988888888888889
3.106129673360533,0.9649130077308395,0.9988888888888889
3.1328207729602964,0.9649130077308395,0.9988888888888889
3.159685372876541,0.9649130077308395,0.9988888888888889
3.186724600914427,0.9649256220480896,0.9988888888888889
3.2139395922101914,0.9649256220480896,0.9988888888888889
3.2413314892788043,0.9649256220480896,0.9988888888888889
3.268901442061932,0.9649382363653397,0.9988888888888889
3.2966506079762166,0.9649382363653397,0.9988888888888889
3.3245801519618596,0.9649382363653397,0.9988888888888889
3.3526912465315313,0.9649382363653397,0.9988888888888889
3.380985071819593,0.9649382363653397,0.9988888888888889
3.4094628156316418,0.9649382363653397,0.9988888888888889
3.4381256734943735,0.9649382363653397,0.9988888888888889
3.4669748487057728,0.9649382363653397,0.9988888888888889
3.4960115523856303,0.9649382363653397,0.9988888888888889
3.525237003526388,0.9649382363653397,0.9988888888888889
3.5546524290443076,0.9649382363653397,0.9988888888888889
3.5842590638309844,0.9649382363653397,0.9988888888888889
3.6140581508051883,0.9649382363653397,0.9988888888888889
3.6440509409650397,0.9649382363653397,0.9988888888888889
3.67423869344053,0.9649382363653397,0.9988888888888889
3.7046226755463794,0.9649382363653397,0.9988888888888889
3.735204162835246,0.9649382363653397,0.9988888888888889
3.765984439151267,0.9649382363653397,0.9988888888888889
3.79696479668396,0.9649382363653397,0.9988888888888889
3.8281465360224693,0.9649508506825898,0.9988888888888889
3.8595309662101696,0.9649508506825898,0.9988888888888889
3.891119404799615,0.9649508506825898,0.9988888888888889
3.9229131779078568,0.9649508506825898,0.9988888888888889
3.9549136202721096,0.9649508506825898,0.9988888888888889
3.987122075305793,0.9649508506825898,0.9988888888888889
4.019539895154923,0.9649508506825898,0.9988888888888889
4.052168440754876,0.9649508506825898,0.9988888888888889
4.085009081887527,0.9649634649998399,0.9988888888888889
4.118063197238756,0.9649634649998399,0.9988888888888889
4.151332174456317,0.9649634649998399,0.9988888888888889
4.184817410208102,0.9649634649998399,0.9988888888888889
4.218520310240772,0.9649634649998399,0.9988888888888889
4.252442289438771,0.9649634649998399,0.9988888888888889
4.286584771883726,0.9649634649998399,0.9988888888888889
4.320949190914227,0.9655431751447674,0.9988888888888889
4.3555369891860085,0.9655431751447674,0.9988888888888889
4.390349618732506,0.9655431751447674,0.9988888888888889
4.425388541025816,0.9655431751447674,0.9988888888888889
4.460655227038052,0.9655431751447674,0.9988888888888889
4.496151157303098,0.9655431751447674,0.9988888888888889
4.5318778219787585,0.9655431751447674,0.9988888888888889
4.567836720909322,0.9655431751447674,0.9988888888888889
4.604029363688521,0.9655431751447674,0.9988888888888889
4.640457269722914,0.9655431751447674,0.9988888888888889
4.677121968295662,0.9655431751447674,0.9988888888888889
4.714024998630739,0.9655431751447674,0.9988888888888889
4.751167909957543,0.9655431751447674,0.9988888888888889
4.788552261575939,0.9655431751447674,0.9988888888888889
4.826179622921717,0.9655431751447674,0.9988888888888889
4.86405157363248,0.9655431751447674,0.9988888888888889
4.902169703613961,0.9655431751447674,0.9988888888888889
4.940535613106764,0.9655431751447674,0.9988888888888889
4.97915091275355,0.9655431751447674,0.9988888888888889
5.0180172236666465,0.9662839158855081,0.9988888888888889
5.057136177496107,0.9662839158855081,0.9988888888888889
5.096509416498217,0.9662965302027582,0.9988888888888889
5.136138593604422,0.9662965302027582,0.9988888888888889
5.176025372490731,0.9662965302027582,0.9988888888888889
5.2161714276475575,0.9662965302027582,0.9988888888888889
5.256578444450015,0.9662965302027582,0.9988888888888889
5.297248119228668,0.9662965302027582,0.9988888888888889
5.338182159340748,0.9662965302027582,0.9988888888888889
5.379382283241842,0.9662965302027582,0.9988888888888889
5.42085022055801,0.9662965302027582,0.9988888888888889
5.462587712158419,0.9662965302027582,0.9988888888888889
5.504596510228415,0.9662965302027582,0.9988888888888889
5.54687837834309,0.9662965302027582,0.9988888888888889
5.589435091541306,0.9662965302027582,0.9988888888888889
5.632268436400229,0.9662965302027582,0.9988888888888889
5.675380211110315,0.9662965302027582,0.9988888888888889
5.718772225550817,0.9662965302027582,0.9988888888888889
5.762446301365752,0.9662965302027582,0.9988888888888889
5.80640427204038,0.9662965302027582,0.9988888888888889
5.850647982978178,0.9662965302027582,0.9988888888888889
5.895179291578313,0.9662965302027582,0.9988888888888889
5.940000067313611,0.9662965302027582,0.9988888888888889
5.985112191809042,0.9662965302027582,0.9988888888888889
6.030517558920722,0.9662965302027582,0.9988888888888889
6.076218074815404,0.9662965302027582,0.9988888888888889
6.122215658050511,0.9662965302027582,0.9988888888888889
6.1685122396546745,0.9662965302027582,0.9988888888888889
6.215109763208809,0.9662965302027582,0.9988888888888889
6.262010184927693,0.9662965302027582,0.9988888888888889
6.309215473742102,0.9662965302027582,0.9988888888888889
6.356727611381464,0.9662965302027582,1.0
6.4045485924570595,0.9662965302027582,1.0
6.452680424545743,0.9662965302027582,1.0
6.5011251282742455,0.9662965302027582,1.0
6.549884737403977,0.9662965302027582,1.0
6.59896129891643,0.9662965302027582,1.0
6.648356873099094,0.9662965302027582,1.0
6.698073533631966,0.9662965302027582,1.0
6.748113367674596,0.9662965302027582,1.0
6.7984784759537025,0.9662965302027582,1.0
6.849170972851378,0.9662965302027582,1.0
6.900192986493849,0.9662965302027582,1.0
6.9515466588408,0.9662965302027582,1.0
7.003234145775323,0.9662965302027582,1.0
7.055257617194407,0.9662965302027582,1.0
7.107619257100026,0.9662965302027582,1.0
7.160321263690849,0.9662965302027582,1.0
7.213365849454497,0.9662965302027582,1.0
7.266755241260446,0.9662965302027582,1.0
7.320491680453506,0.9662965302027582,1.0
7.374577422947903,0.9662965302027582,1.0
7.429014739322007,0.9662965302027582,1.0
7.483805914913643,0.9662965302027582,1.0
7.53895324991602,0.9662965302027582,1.0
7.594459059474321,0.9662965302027582,1.0
7.650325673782867,0.9662965302027582,1.0
7.706555438182967,0.9662965302027582,1.0
7.763150713261365,0.9662965302027582,1.0
7.82011387494933,0.9662965302027582,1.0
7.877447314622425,0.9662965302027582,1.0
7.935153439200883,0.9662965302027582,1.0
7.993234671250646,0.9662965302027582,1.0
8.051693449085091,0.9662965302027582,1.0
8.110532226867361,0.9662965302027582,1.0
8.169753474713426,0.9662965302027582,1.0
8.229359678795761,0.9662965302027582,1.0
8.289353341447715,0.9662965302027582,1.0
8.34973698126858,0.9662965302027582,1.0
8.410513133229314,0.9662965302027582,1.0
8.47168434877895,0.9662965302027582,1.0
8.533253195951735,0.9662965302027582,1.0
8.595222259474921,0.9662965302027582,1.0
8.657594140877269,0.9662965302027582,1.0
8.720371458598287,0.9662965302027582,1.0
8.783556848098126,0.9662965302027582,1.0
8.847152961968249,0.9662965302027582,1.0
8.911162470042772,0.9662965302027582,1.0
8.975588059510539,0.9662965302027582,1.0
9.040432435027956,0.9662965302027582,1.0
9.105698318832523,0.9662965302027582,1.0
9.171388450857105,0.9662965302027582,1.0
9.23750558884499,0.9662965302027582,1.0
9.304052508465613,0.9662965302027582,1.0
9.371032003431136,0.9662965302027582,1.0
9.438446885613699,0.9662965302027582,1.0
9.506299985163457,0.9662965302027582,1.0
9.574594150627421,0.9662965302027582,1.0
9.643332249069033,0.9662965302027582,1.0
9.712517166188508,0.9662965302027582,1.0
9.782151806444011,0.9662965302027582,1.0
9.852239093173571,0.9662965302027582,1.0
9.9227819687178,0.9662965302027582,1.0
9.993783394543437,0.9662965302027582,1.0
10.065246351367646,0.9668762403476857,1.0
10.137173839283182,0.9668762403476857,1.0
10.209568877884315,0.9668762403476857,1.0
10.282434506393592,0.9668762403476857,1.0
10.35577378378945,0.9668762403476857,1.0
10.42958978893462,0.9668762403476857,1.0
10.503885620705372,0.9668888546649358,1.0
10.578664398121635,0.9668888546649358,1.0
10.653929260477907,0.9668888546649358,1.0
10.729683367475076,0.9668888546649358,1.0
10.80592989935305,0.9668888546649358,1.0
10.882672057024255,0.9668888546649358,1.0
10.959913062208042,0.9668888546649358,1.0
11.03765615756593,0.9668888546649358,1.0
11.115904606837706,0.9668888546649358,1.0
11.194661694978485,0.9668888546649358,1.0
11.273930728296596,0.9668888546649358,1.0
11.353715034592367,0.9668888546649358,1.0
11.434017963297867,0.9668888546649358,1.0
11.51484288561748,0.9668888546649358,1.0
11.596193194669462,0.9668888546649358,1.0
11.67807230562838,0.9668888546649358,1.0
11.760483655868466,0.9668888546649358,1.0
11.843430705107945,0.9668888546649358,1.0
11.926916935554278,0.9668888546649358,1.0
12.010945852050321,0.9668888546649358,1.0
12.095520982221503,0.9668888546649358,1.0
12.180645876623872,0.9668888546649358,1.0
12.266324108893201,0.9668888546649358,1.0
12.352559275894984,0.9668888546649358,1.0
12.439354997875427,0.9668888546649358,1.0
12.52671491861346,0.9669014689821859,1.0
12.61464270557369,0.9669014689821859,1.0
12.703142050060354,0.9669014689821859,1.0
12.792216667372315,0.9669897692029364,1.0
12.881870296958995,0.9669897692029364,1.0
12.972106702577397,0.9669897692029364,1.0
13.062929672450098,0.9669897692029364,1.0
13.154343019424264,0.9669897692029364,1.0
13.246350581131749,0.9669897692029364,1.0
13.338956220150193,0.9669897692029364,1.0
13.432163824165151,0.9669897692029364,1.0
13.525977306133347,0.9669897692029364,1.0
13.620400604446917,0.9669897692029364,1.0
13.715437683098733,0.9669897692029364,1.0
13.81109253184886,0.9669897692029364,1.0
13.907369166392,0.9669897692029364,1.0
14.004271628526118,0.9669897692029364,1.0
14.101803986322103,0.9669897692029364,1.0
14.199970334294528,0.9669897692029364,1.0
14.298774793573589,0.9669897692029364,1.0
14.398221512078083,0.9669897692029364,1.0
14.498314664689532,0.9669897692029364,1.0
14.599058453427496,0.9670023835201865,1.0
14.700457107625915,0.9674064239242269,1.0
14.802514884110717,0.9674064239242269,1.0
14.905236067378501,0.9674064239242269,1.0
15.008624969776388,0.9674064239242269,1.0
15.112685931683089,0.9674064239242269,1.0
15.217423321691111,0.9674064239242269,1.0
15.322841536790126,0.9674316525587271,1.0
15.428945002551606,0.9674316525587271,1.0
15.535738173314591,0.9674442668759772,1.0
15.64322553237267,0.9674442668759772,1.0
15.751411592162237,0.9674568811932273,1.0
15.860300894451877,0.9674694955104773,1.0
15.969898010533083,0.9674694955104773,1.0
16.080207541412143,0.9674694955104773,1.0
16.191234118003266,0.9674694955104773,1.0
16.302982401323046,0.9674694955104773,1.0
16.41545708268612,0.9674694955104773,1.0
16.52866288390207,0.9674694955104773,1.0
16.64260455747372,0.9674694955104773,1.0
16.757286886796596,0.9674821098277274,1.0
16.872714686359764,0.9674821098277274,1.0
16.98889280194796,0.9674821098277274,1.0
17.10582611084497,0.9674947241449775,1.0
17.223519522038444,0.9674947241449775,1.0
17.34197797642595,0.9674947241449775,1.0
17.46120644702239,0.9674947241449775,1.0
17.5812099391688,0.9674947241449775,1.0
17.70199349074246,0.9674947241449775,1.0
17.823562172368383,0.9674947241449775,1.0
17.945921087632218,0.9674947241449775,1.0
18.069075373294453,0.9674947241449775,1.0
18.193030199506122,0.9674947241449775,1.0
18.317790770025816,0.9674947241449775,1.0
18.443362322438126,0.9674947241449775,1.0
18.56975012837357,0.9674947241449775,1.0
18.696959493729885,0.9674947241449775,1.0
18.82499575889473,0.9674947241449775,1.0
18.95386429896996,0.9674947241449775,1.0
19.08357052399721,0.9674947241449775,1.0
19.214119879185045,0.9674947241449775,1.0
19.34551784513758,0.9674947241449775,1.0
19.477769938084478,0.9674947241449775,1.0
19.61088171011264,0.9674947241449775,1.0
19.74485874939921,0.9674947241449775,1.0
19.879706680446176,0.9675073384622276,1.0
20.01543116431653,0.9675073384622276,1.0
20.15203789887192,0.9675073384622276,1.0
20.289532619011794,0.9675199527794777,1.0
20.42792109691425,0.9675325670967276,1.0
20.567209142278273,0.9675325670967276,1.0
20.707402602567687,0.9675325670967276,1.0
20.84850736325663,0.9675325670967276,1.0
20.9905293480766,0.9675325670967276,1.0
21.133474519265175,0.9675325670967276,1.0
21.277348877816316,0.9675325670967276,1.0
21.422158463732245,0.9675325670967276,1.0
21.56790935627709,0.9675325670967276,1.0
21.71460767423202,0.9675325670967276,1.0
21.86225957615217,0.9675325670967276,1.0
22.010871260625187,0.9675325670967276,1.0
22.16044896653139,0.9675325670967276,1.0
22.310998973305768,0.9675325670967276,1.0
22.462527601201558,0.9675325670967276,1.0
22.615041211555543,0.9675325670967276,1.0
22.768546207055188,0.9675325670967276,1.0
22.92304903200734,0.9675325670967276,1.0
23.078556172608852,0.9675325670967276,1.0
23.235074157218833,0.9675451814139777,1.0
23.392609556632692,0.9675451814139777,1.0
23.55116898435806,0.9675451814139777,1.0
23.71075909689239,0.9675451814139777,1.0
23.87138659400236,0.9675451814139777,1.0
24.033058219005234,0.9675451814139777,1.0
24.195780759051885,0.9675451814139777,1.0
24.35956104541173,0.9675451814139777,1.0
24.52440595375955,0.9675451814139777,1.0
24.69032240446409,0.9675451814139777,1.0
24.857317362878632,0.9675451814139777,1.0
25.025397839633392,0.9675451814139777,1.0
25.194570890929796,0.9675451814139777,1.0
25.364843618836762,0.9675451814139777,1.0
25.536223171588844,0.9675451814139777,1.0
25.708716743886267,0.9675451814139777,1.0
25.88233157719705,0.9675451814139777,1.0
26.057074960060937,0.9675451814139777,1.0
26.23295422839544,0.9675451814139777,1.0
26.40997676580377,0.9675451814139777,1.0
26.5881500038848,0.9675451814139777,1.0
26.767481422545092,0.9675451814139777,1.0
26.947978550312904,0.9675451814139777,1.0
27.129648964654184,0.9675451814139777,1.0
27.312500292290764,0.9675451814139777,1.0
27.496540209520514,0.9675451814139777,1.0
27.68177644253954,0.9675451814139777,1.0
27.868216767766643,0.9675451814139777,1.0
28.055869012169673,0.9675451814139777,1.0
28.24474105359421,0.9675451814139777,1.0
28.434840821094237,0.9675451814139777,1.0
28.626176295264976,0.9675451814139777,1.0
28.818755508578004,0.9675451814139777,1.0
29.01258654571841,0.9675451814139777,1.0
29.207677543924188,0.9675451814139777,1.0
29.404036693327903,0.9675451814139777,1.0
29.601672237300455,0.9675451814139777,1.0
29.80059247279721,0.9675451814139777,1.0
30.00080575070627,0.9675451814139777,1.0
30.202320476199045,0.9675451814139777,1.0
30.405145109083165,0.9675451814139777,1.0
30.609288164157594,0.9675451814139777,1.0
30.814758211570062,0.9675451814139777,1.0
31.021563877176916,0.9675451814139777,1.0
31.229713842905213,0.9675577957312278,1.0
31.439216847117155,0.967583024365728,1.0
31.65008168497702,0.967595638682978,1.0
31.8623172088203,0.967595638682978,1.0
32.07593232852541,0.967595638682978,1.0
32.2909360118877,0.9676082530002281,1.0
32.50733728499591,0.9676082530002281,1.0
32.72514523261115,0.9676208673174782,1.0
32.944368998548235,0.9676208673174782,1.0
33.16501778605958,0.9676208673174782,1.0
33.38710085822157,0.9676208673174782,1.0
33.6106275383234,0.9676208673174782,1.0
33.83560721025851,0.9676208673174782,1.0
34.06204931891854,0.9676208673174782,1.0
34.28996337058976,0.9676208673174782,1.0
34.51935893335227,0.9676208673174782,1.0
34.750245637481605,0.9676208673174782,1.0
34.982633175853,0.9676208673174782,1.0
35.21653130434841,0.9676208673174782,1.0
35.451949842265925,0.9676208673174782,1.0
35.68889867273216,0.9676208673174782,1.0
35.927387743117045,0.9676208673174782,1.0
36.167427065451434,0.9676208673174782,1.0
36.40902671684748,0.9676208673174782,1.0
36.65219683992166,0.9676208673174782,1.0
36.8969476432205,0.9676208673174782,1.0
37.14328940164927,0.9676460959519784,1.0
37.39123245690325,0.9676460959519784,1.0
37.64078721790188,0.9676460959519784,1.0
37.89196416122579,0.9676460959519784,1.0
38.14477383155656,0.9676460959519784,1.0
38.39922684211947,0.9676460959519784,1.0
38.65533387512899,0.9676460959519784,1.0
38.91310568223722,0.9676460959519784,1.0
39.17255308498536,0.9676460959519784,1.0
39.4336869752579,0.9676460959519784,1.0
39.696518315739894,0.9676460959519784,1.0
39.96105814037725,0.9676460959519784,1.0
40.22731755483984,0.9720905403964227,1.0
40.49530773698786,0.9720905403964227,1.0
40.765039937340994,0.9720905403964227,1.0
41.03652547955069,0.9720905403964227,1.0
41.30977576087568,0.9720905403964227,1.0
41.58480225266034,0.9720905403964227,1.0
41.86161650081624,0.9720905403964227,1.0
42.14023012630699,0.9720905403964227,1.0
42.420654825635985,0.9720905403964227,1.0
42.70290237133745,0.9720905403964227,1.0
42.986984612470735,0.9720905403964227,1.0
43.27291347511763,0.9720905403964227,1.0
43.56070096288319,0.9720905403964227,1.0
43.850359157399545,0.9720905403964227,1.0
44.14190021883308,0.9720905403964227,1.0
44.43533638639505,0.9720905403964227,1.0
44.730679978855335,0.9720905403964227,1.0
45.02794339505951,0.9724945808004631,1.0
45.32713911444954,0.9741107424166249,1.0
45.62827969758749,0.9741107424166249,1.0
45.93137778668299,0.9741107424166249,1.0
46.23644610612389,0.9741107424166249,1.0
46.54349746301041,0.9741107424166249,1.0
46.8525447476929,0.9741107424166249,1.0
47.163600934312925,0.9741107424166249,1.0
47.476679081347875,0.9741107424166249,1.0
47.79179233215932,0.9741107424166249,1.0
48.10895391554469,0.9741107424166249,1.0
48.42817714629259,0.9741107424166249,1.0
48.74947542574189,0.9741107424166249,1.0
49.07286224234422,0.9741107424166249,1.0
49.3983511722303,0.9741107424166249,1.0
49.725955879779875,0.9741107424166249,1.0
50.05569011819526,0.9741107424166249,1.0
50.38756773007888,0.9741107424166249,1.0
50.7216026480143,0.9741107424166249,1.0
51.05780889515107,0.9741107424166249,1.0
51.39620058579361,0.9741107424166249,1.0
51.736791925993536,0.9741107424166249,1.0
52.07959721414622,0.9741107424166249,1.0
52.42463084159098,0.9741107424166249,1.0
52.77190729321517,0.9741107424166249,1.0
53.121441148062424,0.9741107424166249,1.0
53.47324707994461,0.9741107424166249,1.0
53.82733985805781,0.9741107424166249,1.0
54.18373434760246,0.9741107424166249,1.0
54.54244551040732,0.9741107424166249,1.0
54.903488405557674,0.9741107424166249,1.0
55.26687819002732,0.9741107424166249,1.0
55.63263011931517,0.9741107424166249,1.0
56.00075954808551,0.9741107424166249,1.0
56.37128193081263,0.9741107424166249,1.0
56.74421282242968,0.9741107424166249,1.0
57.1195678789815,0.9741107424166249,1.0
57.49736285828216,0.9741107424166249,1.0
57.87761362057628,0.9741107424166249,1.0
58.260336129204944,0.9748514831573655,1.0
58.64554645127582,0.9748514831573655,1.0
59.03326075833777,0.9763817663817663,1.0
59.42349532705949,0.9763817663817663,1.0
59.81626653991317,0.9763817663817663,1.0
60.21159088586205,0.9763817663817663,1.0
60.60948496105265,0.9763817663817663,1.0
61.009965469511585,0.9763817663817663,1.0
61.4130492238466,0.9763817663817663,1.0
61.81875314595269,0.9763817663817663,1.0
62.22709426772229,0.9763817663817663,1.0
62.638089731760374,0.9763817663817663,1.0
63.051756792104065,0.9763817663817663,1.0
63.46811281494707,0.9763817663817663,1.0
63.88717527936851,0.9763817663817663,1.0
64.30896177806704,0.9763817663817663,1.0
64.73349001809918,0.9763817663817663,1.0
65.16077782162272,0.9763817663817663,1.0
65.59084312664503,0.9763817663817663,1.0
66.02370398777579,0.9763817663817663,1.0
66.4593785769854,0.9763817663817663,1.0
66.89788518436752,0.9763817663817663,1.0
67.33924221890706,0.9763817663817663,1.0
67.78346820925299,0.9763817663817663,1.0
68.23058180449601,0.9763817663817663,1.0
68.68060177495178,0.9763817663817663,1.0
69.13354701294874,0.9763817663817663,1.0
69.58943653362118,0.9763817663817663,1.0
70.04828947570763,0.9763817663817663,1.0
70.51012510235435,0.9763817663817663,1.0
70.97496280192371,0.9763817663817663,1.0
71.44282208880861,0.9763817663817663,1.0
71.91372260425136,0.9763817663817663,1.0
72.3876841171684,0.9763817663817663,1.0
72.86472652498024,0.9763817663817663,1.0
73.34486985444647,0.9763817663817663,1.0
73.82813426250702,0.9763817663817663,1.0
74.31454003712797,0.9763817663817663,1.0
74.8041075981534,0.9763817663817663,1.0
75.29685749816265,0.9763817663817663,1.0
75.79281042333317,0.9763817663817663,1.0
76.29198719430869,0.9763817663817663,1.0
76.79440876707369,0.9763817663817663,1.0
77.30009623383293,0.9763817663817663,1.0
77.8090708238969,0.9763817663817663,1.0
78.32135390457324,0.9763817663817663,1.0
78.83696698206337,0.9763817663817663,1.0
79.35593170236584,0.9763817663817663,1.0
79.87826985218473,0.9763817663817663,1.0
80.40400335984435,0.9763817663817663,1.0
80.93315429620995,0.9763817663817663,1.0
81.46574487561391,0.9763817663817663,1.0
82.00179745678876,0.9763817663817663,1.0
82.54133454380563,0.9763817663817663,1.0
83.08437878701895,0.9763817663817663,1.0
83.63095298401738,0.9763817663817663,1.0
84.181080080581,0.9763817663817663,1.0
84.73478317164421,0.9763817663817663,1.0
85.29208550226582,0.9763817663817663,1.0
85.85301046860455,0.9763817663817663,1.0
86.4175816189013,0.9763817663817663,1.0
86.98582265446781,0.9763817663817663,1.0
87.55775743068139,0.9763817663817663,1.0
88.13340995798686,0.9763817663817663,1.0
88.71280440290414,0.9763817663817663,1.0
89.29596508904297,0.9763817663817663,1.0
89.88291649812396,0.9763817663817663,1.0
90.47368327100656,0.9763817663817663,1.0
91.06829020872301,0.9763817663817663,1.0
91.66676227352015,0.9763817663817663,1.0
92.26912458990695,0.9763817663817663,1.0
92.8754024457094,0.9763817663817663,1.0
93.4856212931322,0.9763817663817663,1.0
94.09980674982685,0.9763817663817663,1.0
94.71798459996776,0.9763817663817663,1.0
95.34018079533422,0.9763817663817663,1.0
95.96642145640007,0.9763817663817663,1.0
96.5967328734302,0.9763817663817663,1.0
97.23114150758434,0.9763817663817663,1.0
97.86967399202766,0.9763817663817663,1.0
98.51235713304924,0.9763817663817663,1.0
99.15921791118718,0.9763817663817663,1.0
99.81028348236138,0.9763817663817663,1.0
100.46558117901358,0.9763817663817663,1.0
101.12513851125448,0.9763817663817663,1.0
101.78898316801919,0.9763817663817663,1.0
102.4571430182293,0.9763817663817663,1.0
103.12964611196294,0.9763817663817663,1.0
103.80652068163238,0.9763817663817663,1.0
104.48779514316894,0.9763817663817663,1.0
105.1734980972165,0.9763817663817663,1.0
105.86365833033176,0.9763817663817663,1.0
106.55830481619286,0.9763817663817663,1.0
107.2574667168157,0.9763817663817663,1.0
107.96117338377833,0.9763817663817663,1.0
108.66945435945274,0.9763817663817663,1.0
109.38233937824565,0.9763817663817663,1.0
110.09985836784645,0.9763817663817663,1.0
110.82204145048368,0.9763817663817663,1.0
111.54891894418965,0.9763817663817663,1.0
112.2805213640729,0.9763817663817663,1.0
113.01687942359978,0.9763817663817663,1.0
113.75802403588348,0.9763817663817663,1.0
114.5039863149819,0.9763817663817663,1.0
115.25479757720385,0.9763817663817663,1.0
116.01048934242378,0.9763817663817663,1.0
116.77109333540474,0.9763817663817663,1.0
117.53664148713068,0.9763817663817663,1.0
118.30716593614667,0.98008547008547,1.0
119.08269902990814,0.98008547008547,1.0
119.863273326139,0.98008547008547,1.0
120.64892159419797,0.98008547008547,1.0
121.43967681645502,0.98008547008547,1.0
122.23557218967544,0.98008547008547,1.0
123.0366411264137,0.98008547008547,1.0
123.8429172564162,0.98008547008547,1.0
124.65443442803264,0.98008547008547,1.0
125.47122670963772,0.98008547008547,1.0
126.29332839106084,0.98008547008547,1.0
127.12077398502583,0.98008547008547,1.0
127.95359822859977,0.98008547008547,1.0
128.7918360846514,0.98008547008547,1.0
129.63552274331855,0.98008547008547,1.0
130.48469362348592,0.98008547008547,1.0
131.3393843742718,0.98008547008547,1.0
132.19963087652462,0.98008547008547,1.0
133.06546924432945,0.98008547008547,1.0
133.93693582652355,0.9845299145299146,1.0
134.81406720822315,0.9845299145299146,1.0
135.69690021235883,0.9845299145299146,1.0
136.58547190122144,0.9845299145299146,1.0
137.4798195780181,0.9845299145299146,1.0
138.3799807884383,0.9845299145299146,1.0
139.28599332222964,0.9845299145299146,1.0
140.19789521478504,0.9845299145299146,1.0
141.1157247487389,0.9845299145299146,1.0
142.03952045557457,0.9845299145299146,1.0
142.9693211172419,0.9845299145299146,1.0
143.90516576778495,0.9845299145299146,1.0
144.8470936949813,0.9845299145299146,1.0
145.79514444199114,0.9845299145299146,1.0
146.74935780901714,0.9845299145299146,1.0
147.70977385497554,0.9845299145299146,1.0
148.67643289917794,0.9845299145299146,1.0
149.64937552302342,0.9845299145299146,1.0
150.6286425717029,0.9845299145299146,1.0
151.6142751559135,0.9845299145299146,1.0
152.60631465358438,0.9845299145299146,1.0
153.60480271161404,0.9845299145299146,1.0
154.60978124761826,0.9845299145299146,1.0
155.62129245169044,0.9845299145299146,1.0
156.63937878817242,0.9845299145299146,1.0
157.66408299743728,0.9845299145299146,1.0
158.69544809768365,0.9845299145299146,1.0
159.7335173867413,0.9845299145299146,1.0
160.77833444388958,0.9845299145299146,1.0
161.8299431316862,0.9845299145299146,1.0
162.88838759780913,0.9845299145299146,1.0
163.95371227690956,0.9845299145299146,1.0
165.0259618924778,0.9845299145299146,1.0
166.10518145872004,0.9845299145299146,1.0
167.19141628244898,0.9845299145299146,1.0
168.28471196498546,0.9845299145299146,1.0
169.38511440407274,0.9845299145299146,1.0
170.49266979580364,0.9845299145299146,1.0
171.60742463655924,0.9845299145299146,1.0
172.72942572496189,0.9845299145299146,1.0
173.85872016383905,0.9845299145299146,1.0
174.995355362201,0.9845299145299146,1.0
176.1393790372311,0.9845299145299146,1.0
177.29083921628919,0.9845299145299146,1.0
178.44978423892715,0.9845299145299146,1.0
179.61626275891922,0.9845299145299146,1.0
180.7903237463039,0.9845299145299146,1.0
181.9720164894399,0.9845299145299146,1.0
183.16139059707564,0.9845299145299146,1.0
184.35849600043088,0.9845299145299146,1.0
185.5633829552943,0.9845299145299146,1.0
186.7761020441323,0.9845299145299146,1.0
187.99670417821278,0.9845299145299146,1.0
189.2252405997427,0.9845299145299146,1.0
190.46176288401853,0.9845299145299146,1.0
191.70632294159242,0.9845299145299146,1.0
192.95897302045086,0.9845299145299146,1.0
194.21976570820823,0.9845299145299146,1.0
195.4887539343145,0.9845299145299146,1.0
196.76599097227742,0.9845299145299146,1.0
198.0515304418984,0.9845299145299146,1.0
199.34542631152436,0.9845299145299146,1.0
200.64773290031295,0.9889743589743589,1.0
201.95850488051292,0.9889743589743589,1.0
203.27779727975948,0.9889743589743589,1.0
204.6056654833839,0.9889743589743589,1.0
205.9421652367395,0.9889743589743589,1.0
207.2873526475413,0.9889743589743589,1.0
208.64128418822165,0.9889743589743589,1.0
210.00401669830103,0.9889743589743589,1.0
211.37560738677428,0.9889743589743589,1.0
212.75611383451178,0.9889743589743589,1.0
214.14559399667763,0.9889743589743589,1.0
215.5441062051622,0.9889743589743589,1.0
216.95170917103084,0.9889743589743589,1.0
218.36846198698908,0.9889743589743589,1.0
219.79442412986253,0.9889743589743589,1.0
221.22965546309493,0.9889743589743589,1.0
222.67421623926055,0.9889743589743589,1.0
224.1281671025938,0.9889743589743589,1.0
225.59156909153526,0.9889743589743589,1.0
227.06448364129415,0.9889743589743589,1.0
228.54697258642682,0.9889743589743589,1.0
230.03909816343372,0.9889743589743589,1.0
231.54092301337144,0.9889743589743589,1.0
233.0525101844826,0.9889743589743589,1.0
234.57392313484286,0.9889743589743589,1.0
236.10522573502425,0.9889743589743589,1.0
237.6464822707776,0.9889743589743589,1.0
239.19775744573064,0.9889743589743589,1.0
240.7591163841045,0.9889743589743589,1.0
242.33062463344783,0.9889743589743589,1.0
243.91234816738785,0.9889743589743589,1.0
245.5043533884011,0.9889743589743589,1.0
247.10670713060043,0.9889743589743589,1.0
248.71947666254076,0.9889743589743589,1.0
250.34272969004326,0.9889743589743589,1.0
251.97653435903794,0.9889743589743589,1.0
253.62095925842348,0.9889743589743589,1.0
255.27607342294803,0.9889743589743589,1.0
256.9419463361066,0.9889743589743589,1.0
258.6186479330581,0.9889743589743589,1.0
260.3062486035617,0.9889743589743589,1.0
262.00481919493075,0.9889743589743589,1.0
263.71443101500853,0.9889743589743589,1.0
265.435155835161,0.9889743589743589,1.0
267.1670658932899,0.9889743589743589,1.0
268.91023389686535,0.9889743589743589,1.0
270.6647330259787,0.9889743589743589,1.0
272.43063693641335,0.9889743589743589,1.0
274.2080197627388,0.9889743589743589,1.0
275.99695612142153,0.9889743589743589,1.0
277.79752111395794,0.9889743589743589,1.0
279.60979033002735,0.9889743589743589,1.0
281.4338398506645,0.9889743589743589,1.0
283.26974625145476,0.9934188034188033,1.0
285.1175866057481,0.9934188034188033,1.0
286.9774384878947,0.9934188034188033,1.0
288.84937997650195,0.9934188034188033,1.0
290.7334896577122,0.9934188034188033,1.0
292.62984662850107,0.9934188034188033,1.0
294.53853049999947,0.9934188034188033,1.0
296.4596214008348,0.9934188034188033,1.0
298.39319998049507,0.9934188034188033,1.0
300.33934741271486,0.9934188034188033,1.0
302.2981453988821,0.9934188034188033,1.0
304.2696761714696,0.9934188034188033,1.0
306.254022497486,0.9934188034188033,1.0
308.251267681951,0.9934188034188033,1.0
310.2614955713925,0.9934188034188033,1.0
312.28479055736597,0.9934188034188033,1.0
314.3212375799983,0.9934188034188033,1.0
316.37092213155313,0.9934188034188033,1.0
318.43393026002,0.9934188034188033,1.0
320.5103485727266,0.9934188034188033,1.0
322.6002642399751,0.9934188034188033,1.0
324.7037649987005,0.9934188034188033,1.0
326.8209391561555,0.9934188034188033,1.0
328.95187559361665,0.9934188034188033,1.0
331.0966637701162,0.9934188034188033,1.0
333.25539372619767,0.9934188034188033,1.0
335.4281560876947,0.9934188034188033,1.0
337.6150420695375,0.9934188034188033,1.0
339.8161434795811,0.9934188034188033,1.0
342.03155272245954,0.9934188034188033,1.0
344.2613628034654,0.9934188034188033,1.0
346.50566733245415,0.9934188034188033,1.0
348.76456052777337,0.9934188034188033,1.0
351.0381372202195,0.9934188034188033,1.0
353.3264928570179,0.9934188034188033,1.0
355.6297235058301,0.9934188034188033,1.0
357.94792585878713,0.9934188034188033,1.0
360.2811972365476,0.9934188034188033,1.0
362.62963559238506,0.9934188034188033,1.0
364.993339516299,0.9934188034188033,1.0
367.3724082391541,0.9934188034188033,1.0
369.7669416368463,0.9934188034188033,1.0
372.1770402344946,0.9934188034188033,1.0
374.60280521066295,0.9934188034188033,1.0
377.0443384016065,0.9934188034188033,1.0
379.5017423055474,0.9934188034188033,1.0
381.9751200869774,0.9934188034188033,1.0
384.4645755809896,0.9934188034188033,1.0
386.97021329763584,0.9934188034188033,1.0
389.4921384263163,0.9934188034188033,1.0
392.030456840194,0.9934188034188033,1.0
394.5852751006403,0.9934188034188033,1.0
397.15670046170806,0.9934188034188033,1.0
399.7448408746334,0.9934188034188033,1.0
402.3498049923695,0.9934188034188033,1.0
404.9717021741468,0.9934188034188033,1.0
407.61064249006404,0.9934188034188033,1.0
410.2667367257094,0.9934188034188033,1.0
412.94009638681155,0.9934188034188033,1.0
415.63083370391956,0.9934188034188033,1.0
418.3390616371164,0.9934188034188033,1.0
421.0648938807598,0.9934188034188033,1.0
423.8084448682557,0.9934188034188033,1.0
426.56982977686255,0.9934188034188033,1.0
429.349164532525,0.9934188034188033,1.0
432.146565814743,0.9934188034188033,1.0
434.96215106146866,0.9934188034188033,1.0
437.79603847403666,0.9934188034188033,1.0
440.64834702212653,0.9934188034188033,1.0
443.5191964487575,0.9934188034188033,1.0
446.40870727531404,0.9934188034188033,1.0
449.31700080660744,0.9934188034188033,1.0
452.2441991359672,0.9934188034188033,1.0
455.19042515036676,0.9934188034188033,1.0
458.15580253558284,0.9934188034188033,1.0
461.1404557813865,0.9934188034188033,1.0
464.1445101867714,0.9934188034188033,1.0
467.1680918652129,0.9934188034188033,1.0
470.2113277499623,0.9934188034188033,1.0
473.27434559937643,0.9934188034188033,1.0
476.3572740022792,0.9934188034188033,1.0
479.4602423833626,0.9934188034188033,1.0
482.5833810086182,0.9934188034188033,1.0
485.7268209908064,0.9934188034188033,1.0
488.8906942949607,0.9934188034188033,1.0
492.07513374392823,0.9934188034188033,1.0
495.28027302394383,0.9934188034188033,1.0
498.5062466902451,0.9934188034188033,1.0
501.75319017271954,0.9934188034188033,1.0
505.0212397815903,0.9934188034188033,1.0
508.3105327131391,0.9934188034188033,1.0
511.6212070554642,0.9934188034188033,1.0
514.9534017942801,0.9934188034188033,1.0
518.3072568187505,0.9934188034188033,1.0
521.6829129273616,0.9934188034188033,1.0
525.0805118338327,0.9934188034188033,1.0
528.5001961730661,0.9934188034188033,1.0
531.9421095071334,0.9934188034188033,1.0
535.4063963313049,0.9934188034188033,1.0
538.8932020801138,0.9934188034188033,1.0
542.4026731334626,0.9934188034188033,1.0
545.934956822768,0.9934188034188033,1.0
549.490201437145,0.9934188034188033,1.0
553.0685562296342,0.9934188034188033,1.0
556.6701714234667,0.9934188034188033,1.0
560.2951982183702,0.9934188034188033,1.0
563.9437887969176,0.9934188034188033,1.0
567.6160963309134,0.9934188034188033,1.0
571.3122749878274,0.9934188034188033,1.0
575.0324799372646,0.9934188034188033,1.0
578.7768673574799,0.9934188034188033,1.0
582.5455944419346,0.9934188034188033,1.0
586.3388194058961,0.9934188034188033,1.0
590.156701493078,0.9934188034188033,1.0
593.9994009823286,0.9934188034188033,1.0
597.8670791943566,0.9934188034188033,1.0
601.7598984985052,0.9934188034188033,1.0
605.6780223195684,0.9934188034188033,1.0
609.6216151446499,0.9934188034188033,1.0
613.5908425300712,0.9934188034188033,1.0
617.5858711083202,0.9934188034188033,1.0
621.6068685950473,0.9934188034188033,1.0
625.6540037961054,0.9934188034188033,1.0
629.727446614638,0.9934188034188033,1.0
633.8273680582093,0.9934188034188033,1.0
637.9539402459866,0.9934188034188033,1.0
642.107336415964,0.9934188034188033,1.0
646.2877319322357,1.0,1.0


==> data/time_cdf_log_algo_v3_3_facebook_audio2a_2.csv <==
x,real_cdf,synth_cdf
0.0,0.3726057881362303,0.0
0.006500306060212329,0.7808520810467473,0.6762943116542645
0.013042866099301092,0.7844397286571251,0.7600452175868613
0.019627954781061246,0.7869096860867065,0.8041174515301835
0.02625584855468648,0.8067196699838713,0.8085768899818133
0.03292682566637485,0.8132379003540099,0.81639309734305
0.03964116617100988,0.8224952907869324,0.8443068991419191
0.0463991519439175,0.831887127522499,0.8516943583488148
0.05320106669269959,0.8328474399880456,0.8630163211614849
0.06004719596914424,0.8365697065137078,0.8823643041167915
0.06693782718121355,0.8436758999840115,0.8828654140530398
0.07387324960510937,0.8437866321340515,0.8831807719842918
0.08085375439741738,0.929165628588032,0.8847046928109005
0.08787963460733016,0.9381624067315736,0.8946082211538184
0.09495118518894974,0.9448709849347042,0.9002326071417766
0.10206870301367015,0.9449375438792809,0.9012582810999009
0.10923248688264026,0.9449501581965309,0.908214444444845
0.11644283753930787,0.9449759680574187,0.9085521494832297
0.12370005768204528,0.9449759680574187,0.9086656783384804
0.1310044519768568,0.9450011966919188,0.9109098328041828
0.13835632707016912,0.9456192982371728,0.9176269567398498
0.14575599160170438,0.9456697555061732,0.9191547225722513
0.15320375621743754,0.9456697555061732,0.9197344327171788
0.16069993358263737,0.9456697555061732,0.9201889303902195
0.16824483839499263,0.9456823698234232,0.9246964464209145
0.17583878739782338,0.9457075984579234,0.9271541163607211
0.18348209939337817,0.9457202127751735,0.942339882772294
0.19117509525621773,0.9457202127751735,0.9494610471120014
0.19891809794668572,0.9457328270924236,0.9494736614292515
0.2067114325244668,0.9457454414096736,0.9561655567304183
0.2145554261622331,0.9457454414096736,0.9561655567304183
0.22245040815937922,0.9524247223935903,0.9561655567304183
0.23039670995584668,0.9524247223935903,0.9561781710476683
0.238394665146038,0.9524373367108404,0.9561907853649184
0.2464446094928214,0.9524373367108404,0.9628700663488352
0.2545468809416266,0.9524373367108404,0.9628952949833354
0.2627018196346319,0.9524373367108404,0.9628952949833354
0.27090976792504406,0.9524499510280905,0.9628952949833354
0.2791710703914702,0.9524499510280905,0.9628952949833354
0.2874860738523842,0.9524625653453406,0.9629079093005855
0.2958551273806858,0.9524625653453406,0.9629079093005855
0.3042785823183557,0.9524751796625907,0.9629079093005855
0.3127567922912049,0.9524751796625907,0.9629079093005855
0.3212901132237203,0.9524751796625907,0.9629079093005855
0.3298789033540071,0.9524751796625907,0.9629205236178355
0.3385235232488277,0.9524751796625907,0.9629205236178355
0.3472243358187388,0.9524751796625907,0.9640316347289467
0.3559817063333269,0.9524751796625907,0.9640316347289467
0.3647960024365424,0.9535989050909516,0.9651553601573079
0.37366759416213424,0.9535989050909516,0.9651805887918082
0.3825968539491837,0.9535989050909516,0.9651805887918082
0.39158415665774005,0.9535989050909516,0.9651805887918082
0.40062987958455787,0.9535989050909516,0.971847255458475
0.40973440247893583,0.9535989050909516,0.971859869775725
0.41889810755865936,0.9535989050909516,0.971872484092975
0.42812137952604673,0.9535989050909516,0.971872484092975
0.43740460558409866,0.9535989050909516,0.971872484092975
0.44674817545275414,0.9535989050909516,0.9718850984102251
0.4561524813852508,0.9535989050909516,0.9718977127274752
0.4656179181845926,0.9535989050909516,0.9718977127274752
0.47514488322012366,0.9535989050909516,0.9785643793941419
0.4847337764442106,0.9536000675437271,0.9785643793941419
0.4943850004090329,0.9536000675437271,0.9785643793941419
0.5040989602834821,0.9536000675437271,0.9785643793941419
0.5138760638701719,0.9536000675437271,0.9785643793941419
0.5237167216225576,0.9536000675437271,0.9852436603780587
0.5336213466621675,0.9536000675437271,0.9852436603780587
0.5435903547959466,0.9536000675437271,0.9852436603780587
0.553624164533712,0.9536000675437271,0.9852436603780587
0.5637231971057228,0.9536000675437271,0.9852436603780587
0.5738878764803638,0.9536000675437271,0.9852436603780587
0.5841186293819438,0.9536000675437271,0.9852436603780587
0.5944158853086106,0.9536000675437271,0.9852436603780587
0.6047800765503809,0.9547111786548382,0.9855050982865553
0.6152116382072893,0.9547111786548382,0.9855050982865553
0.6257110082076536,0.9558222897659493,0.9855050982865553
0.6362786273264597,0.9558222897659493,0.9855050982865553
0.6469149392038658,0.9558222897659493,0.9855050982865553
0.6576203903638269,0.9558349040831994,0.9855050982865553
0.6683954302328405,0.9558349040831994,0.9855050982865553
0.6792405111588136,0.9558349040831994,0.9855050982865553
0.6901560884300533,0.9558349040831994,0.9855050982865553
0.7011426202943798,0.9558349040831994,0.9855050982865553
0.712200567978365,0.9558349040831994,0.9855050982865553
0.7233303957066937,0.9558349040831994,0.9855050982865553
0.7345325707216541,0.9558349040831994,0.9855050982865553
0.7458075633027517,0.9558349040831994,0.9855050982865553
0.757155846786453,0.9558349040831994,0.9855050982865553
0.7685778975860565,0.9558349040831994,0.9855050982865553
0.7800741952116926,0.9558475184004495,0.9855050982865553
0.7916452222904549,0.9558475184004495,0.9855050982865553
0.8032914645866599,0.9558475184004495,0.9855050982865553
0.8150134110222419,0.9558475184004495,0.9855050982865553
0.8268115536972763,0.9558475184004495,0.9855050982865553
0.8386863879106408,0.9558475184004495,0.9855177126038054
0.850638412180806,0.9558475184004495,0.9855177126038054
0.8626681282667668,0.9558475184004495,0.9855177126038054
0.8747760411891035,0.9558475184004495,0.9921843792704721
0.886962659251186,0.9558475184004495,0.9921843792704721
0.8992284940605108,0.9558475184004495,0.9921843792704721
0.9115740605501803,0.9558475184004495,0.9921843792704721
0.9239998770005193,0.9558475184004495,0.9921843792704721
0.9365064650608337,0.9558475184004495,0.9921843792704721
0.9490943497713088,0.9558475184004495,0.9921843792704721
0.961764059585053,0.9558475184004495,0.9921969935877222
0.9745161263902804,0.9558475184004495,0.9921969935877222
0.9873510855326422,0.9558475184004495,0.9921969935877222
1.0002694758376995,0.9617734443263753,0.9921969935877222
1.013271839633545,0.9647364072893384,0.9921969935877222
1.0263587227735698,0.9647364072893384,0.9921969935877222
1.0395306746593789,0.9647364072893384,0.9921969935877222
1.0527882482638562,0.9647364072893384,0.9921969935877222
1.0661320001543784,0.9647364072893384,0.9921969935877222
1.0795624905161805,0.9647364072893384,0.9921969935877222
1.093080283175873,0.9647364072893384,0.9921969935877222
1.1066859456251121,0.9647364072893384,0.9921969935877222
1.1203800490444231,0.9647364072893384,0.9921969935877222
1.13416316832718,0.9647364072893384,0.9921969935877222
1.148035882103739,0.9647364072893384,0.9921969935877222
1.1619987727657317,0.9647364072893384,0.9921969935877222
1.1760524264905123,0.9647364072893384,0.9921969935877222
1.1901974332657683,0.9647364072893384,0.9921969935877222
1.2044343869142873,0.9647364072893384,0.9921969935877222
1.2187638851188867,0.9647364072893384,0.9921969935877222
1.2331865294475053,0.9647364072893384,0.9921969935877222
1.2477029253784575,0.9647364072893384,0.9921969935877222
1.262313682325852,0.9647364072893384,0.9922096079049723
1.277019413665176,0.9647364072893384,0.9922096079049723
1.2918207367590449,0.9647364072893384,0.9922096079049723
1.3067182729831197,0.9647364072893384,0.9922096079049723
1.3217126477521945,0.9647364072893384,0.9922096079049723
1.3368044905464496,0.9647364072893384,0.9922096079049723
1.3519944349378803,0.9647364072893384,0.9922096079049723
1.3672831186168926,0.9647364072893384,0.9922096079049723
1.3826711834190764,0.9647490216065885,0.9922096079049723
1.3981592753521486,0.9647490216065885,0.9922096079049723
1.4137480446230748,0.9647490216065885,0.9922096079049723
1.4294381456653635,0.9647490216065885,0.9922096079049723
1.4452302371665433,0.9647616359238386,0.9922096079049723
1.4611249820958112,0.9647616359238386,0.9922096079049723
1.4771230477318689,0.9647616359238386,0.9922096079049723
1.4932251056909318,0.9647616359238386,0.9922096079049723
1.5094318319549282,0.9647616359238386,0.9922096079049723
1.5257439068998746,0.9647616359238386,0.9922096079049723
1.5421620153244402,0.9647616359238386,0.9922096079049723
1.5586868464786952,0.9647616359238386,0.9922096079049723
1.5753190940930462,0.9647616359238386,0.9922096079049723
1.5920594564073598,0.9647616359238386,0.9922096079049723
1.6089086362002754,0.9647616359238386,0.9922096079049723
1.625867340818708,0.9647616359238386,0.9988762745716389
1.6429362822075455,0.9647616359238386,0.9988762745716389
1.6601161769395343,0.9647616359238386,0.9988762745716389
1.6774077462453632,0.9647616359238386,0.9988762745716389
1.6948117160439415,0.9647742502410886,0.9988762745716389
1.7123288169728728,0.9647742502410886,0.9988762745716389
1.7299597844191301,0.9647742502410886,0.9988762745716389
1.7477053585499258,0.9647742502410886,0.9988888888888889
1.765566284343786,0.9647742502410886,0.9988888888888889
1.783543311621825,0.9647868645583387,0.9988888888888889
1.8016371950792234,0.9647868645583387,0.9988888888888889
1.8198486943169132,0.9647868645583387,0.9988888888888889
1.8381785738734635,0.9647868645583387,0.9988888888888889
1.856627603257178,0.9647868645583387,0.9988888888888889
1.8751965569784002,0.9648120931928389,0.9988888888888889
1.8938862145820285,0.964824707510089,0.9988888888888889
1.9126973606802413,0.964824707510089,0.9988888888888889
1.9316307849854355,0.964824707510089,0.9988888888888889
1.950687282343381,0.964824707510089,0.9988888888888889
1.9698676527665893,0.964824707510089,0.9988888888888889
1.9891727014678966,0.964824707510089,0.9988888888888889
2.0086032388942696,0.964824707510089,0.9988888888888889
2.028160080760828,0.964824707510089,0.9988888888888889
2.047844048085091,0.9648373218273391,0.9988888888888889
2.067655967221441,0.9648373218273391,0.9988888888888889
2.0875966698958166,0.9648373218273391,0.9988888888888889
2.107666993240632,0.9648373218273391,0.9988888888888889
2.127867779829916,0.9648373218273391,0.9988888888888889
2.1481998777146876,0.9648373218273391,0.9988888888888889
2.168664140458555,0.9648373218273391,0.9988888888888889
2.1892614271735558,0.9648499361445891,0.9988888888888889
2.2099926025562135,0.9648499361445891,0.9988888888888889
2.2308585369238467,0.9648499361445891,0.9988888888888889
2.251860106251101,0.9648625504618392,0.9988888888888889
2.272998192206728,0.9648625504618392,0.9988888888888889
2.2942736821905934,0.9648625504618392,0.9988888888888889
2.315687469370935,0.9648751647790893,0.9988888888888889
2.3372404527218564,0.9648751647790893,0.9988888888888889
2.3589335370610707,0.9648751647790893,0.9988888888888889
2.380767633087879,0.9648751647790893,0.9988888888888889
2.4027436574214103,0.9648751647790893,0.9988888888888889
2.424862532639095,0.9648751647790893,0.9988888888888889
2.4471251873154034,0.9649003934135895,0.9988888888888889
2.4695325560608206,0.9649003934135895,0.9988888888888889
2.4920855795610857,0.9649003934135895,0.9988888888888889
2.514785204616687,0.9649003934135895,0.9988888888888889
2.5376323841826016,0.9649003934135895,0.9988888888888889
2.5606280774083077,0.9649003934135895,0.9988888888888889
2.5837732496780466,0.9649003934135895,0.9988888888888889
2.6070688726513556,0.9649003934135895,0.9988888888888889
2.6305159243038547,0.9649003934135895,0.9988888888888889
2.6541153889683047,0.9649003934135895,0.9988888888888889
2.6778682573759296,0.9649003934135895,0.9988888888888889
2.7017755266980132,0.9649003934135895,0.9988888888888889
2.7258382005877544,0.9649003934135895,0.9988888888888889
2.7500572892224056,0.9649003934135895,0.9988888888888889
2.774433809345681,0.9649003934135895,0.9988888888888889
2.7989687843104414,0.9649003934135895,0.9988888888888889
2.823663244121652,0.9649003934135895,0.9988888888888889
2.8485182254796273,0.9649003934135895,0.9988888888888889
2.8735347718235498,0.9649003934135895,0.9988888888888889
2.8987139333752774,0.9649003934135895,0.9988888888888889
2.924056767183431,0.9649003934135895,0.9988888888888889
2.949564337167771,0.9649003934135895,0.9988888888888889
2.975237714163861,0.9649003934135895,0.9988888888888889
3.001077975968025,0.9649130077308395,0.9988888888888889
3.027086207382592,0.9649130077308395,0.9988888888888889
3.0532635002614383,0.9649130077308395,0.9988888888888889
3.079610953555825,0.9649130077308395,0.9988888888888889
3.106129673360533,0.9649130077308395,0.9988888888888889
3.1328207729602964,0.9649130077308395,0.9988888888888889
3.159685372876541,0.9649130077308395,0.9988888888888889
3.186724600914427,0.9649256220480896,0.9988888888888889
3.2139395922101914,0.9649256220480896,0.9988888888888889
3.2413314892788043,0.9649256220480896,0.9988888888888889
3.268901442061932,0.9649382363653397,0.9988888888888889
3.2966506079762166,0.9649382363653397,0.9988888888888889
3.3245801519618596,0.9649382363653397,0.9988888888888889
3.3526912465315313,0.9649382363653397,0.9988888888888889
3.380985071819593,0.9649382363653397,0.9988888888888889
3.4094628156316418,0.9649382363653397,0.9988888888888889
3.4381256734943735,0.9649382363653397,0.9988888888888889
3.4669748487057728,0.9649382363653397,0.9988888888888889
3.4960115523856303,0.9649382363653397,0.9988888888888889
3.525237003526388,0.9649382363653397,0.9988888888888889
3.5546524290443076,0.9649382363653397,0.9988888888888889
3.5842590638309844,0.9649382363653397,0.9988888888888889
3.6140581508051883,0.9649382363653397,0.9988888888888889
3.6440509409650397,0.9649382363653397,0.9988888888888889
3.67423869344053,0.9649382363653397,0.9988888888888889
3.7046226755463794,0.9649382363653397,0.9988888888888889
3.735204162835246,0.9649382363653397,0.9988888888888889
3.765984439151267,0.9649382363653397,0.9988888888888889
3.79696479668396,0.9649382363653397,0.9988888888888889
3.8281465360224693,0.9649508506825898,0.9988888888888889
3.8595309662101696,0.9649508506825898,0.9988888888888889
3.891119404799615,0.9649508506825898,0.9988888888888889
3.9229131779078568,0.9649508506825898,0.9988888888888889
3.9549136202721096,0.9649508506825898,0.9988888888888889
3.987122075305793,0.9649508506825898,0.9988888888888889
4.019539895154923,0.9649508506825898,0.9988888888888889
4.052168440754876,0.9649508506825898,0.9988888888888889
4.085009081887527,0.9649634649998399,0.9988888888888889
4.118063197238756,0.9649634649998399,0.9988888888888889
4.151332174456317,0.9649634649998399,0.9988888888888889
4.184817410208102,0.9649634649998399,0.9988888888888889
4.218520310240772,0.9649634649998399,0.9988888888888889
4.252442289438771,0.9649634649998399,0.9988888888888889
4.286584771883726,0.9649634649998399,0.9988888888888889
4.320949190914227,0.9655431751447674,0.9988888888888889
4.3555369891860085,0.9655431751447674,0.9988888888888889
4.390349618732506,0.9655431751447674,0.9988888888888889
4.425388541025816,0.9655431751447674,0.9988888888888889
4.460655227038052,0.9655431751447674,0.9988888888888889
4.496151157303098,0.9655431751447674,0.9988888888888889
4.5318778219787585,0.9655431751447674,0.9988888888888889
4.567836720909322,0.9655431751447674,0.9988888888888889
4.604029363688521,0.9655431751447674,0.9988888888888889
4.640457269722914,0.9655431751447674,0.9988888888888889
4.677121968295662,0.9655431751447674,0.9988888888888889
4.714024998630739,0.9655431751447674,0.9988888888888889
4.751167909957543,0.9655431751447674,0.9988888888888889
4.788552261575939,0.9655431751447674,0.9988888888888889
4.826179622921717,0.9655431751447674,0.9988888888888889
4.86405157363248,0.9655431751447674,0.9988888888888889
4.902169703613961,0.9655431751447674,0.9988888888888889
4.940535613106764,0.9655431751447674,0.9988888888888889
4.97915091275355,0.9655431751447674,0.9988888888888889
5.0180172236666465,0.9662839158855081,0.9988888888888889
5.057136177496107,0.9662839158855081,0.9988888888888889
5.096509416498217,0.9662965302027582,0.9988888888888889
5.136138593604422,0.9662965302027582,0.9988888888888889
5.176025372490731,0.9662965302027582,0.9988888888888889
5.2161714276475575,0.9662965302027582,0.9988888888888889
5.256578444450015,0.9662965302027582,0.9988888888888889
5.297248119228668,0.9662965302027582,0.9988888888888889
5.338182159340748,0.9662965302027582,0.9988888888888889
5.379382283241842,0.9662965302027582,0.9988888888888889
5.42085022055801,0.9662965302027582,0.9988888888888889
5.462587712158419,0.9662965302027582,0.9988888888888889
5.504596510228415,0.9662965302027582,0.9988888888888889
5.54687837834309,0.9662965302027582,0.9988888888888889
5.589435091541306,0.9662965302027582,0.9988888888888889
5.632268436400229,0.9662965302027582,0.9988888888888889
5.675380211110315,0.9662965302027582,0.9988888888888889
5.718772225550817,0.9662965302027582,0.9988888888888889
5.762446301365752,0.9662965302027582,0.9988888888888889
5.80640427204038,0.9662965302027582,0.9988888888888889
5.850647982978178,0.9662965302027582,0.9988888888888889
5.895179291578313,0.9662965302027582,0.9988888888888889
5.940000067313611,0.9662965302027582,0.9988888888888889
5.985112191809042,0.9662965302027582,0.9988888888888889
6.030517558920722,0.9662965302027582,0.9988888888888889
6.076218074815404,0.9662965302027582,0.9988888888888889
6.122215658050511,0.9662965302027582,0.9988888888888889
6.1685122396546745,0.9662965302027582,0.9988888888888889
6.215109763208809,0.9662965302027582,0.9988888888888889
6.262010184927693,0.9662965302027582,0.9988888888888889
6.309215473742102,0.9662965302027582,0.9988888888888889
6.356727611381464,0.9662965302027582,1.0
6.4045485924570595,0.9662965302027582,1.0
6.452680424545743,0.9662965302027582,1.0
6.5011251282742455,0.9662965302027582,1.0
6.549884737403977,0.9662965302027582,1.0
6.59896129891643,0.9662965302027582,1.0
6.648356873099094,0.9662965302027582,1.0
6.698073533631966,0.9662965302027582,1.0
6.748113367674596,0.9662965302027582,1.0
6.7984784759537025,0.9662965302027582,1.0
6.849170972851378,0.9662965302027582,1.0
6.900192986493849,0.9662965302027582,1.0
6.9515466588408,0.9662965302027582,1.0
7.003234145775323,0.9662965302027582,1.0
7.055257617194407,0.9662965302027582,1.0
7.107619257100026,0.9662965302027582,1.0
7.160321263690849,0.9662965302027582,1.0
7.213365849454497,0.9662965302027582,1.0
7.266755241260446,0.9662965302027582,1.0
7.320491680453506,0.9662965302027582,1.0
7.374577422947903,0.9662965302027582,1.0
7.429014739322007,0.9662965302027582,1.0
7.483805914913643,0.9662965302027582,1.0
7.53895324991602,0.9662965302027582,1.0
7.594459059474321,0.9662965302027582,1.0
7.650325673782867,0.9662965302027582,1.0
7.706555438182967,0.9662965302027582,1.0
7.763150713261365,0.9662965302027582,1.0
7.82011387494933,0.9662965302027582,1.0
7.877447314622425,0.9662965302027582,1.0
7.935153439200883,0.9662965302027582,1.0
7.993234671250646,0.9662965302027582,1.0
8.051693449085091,0.9662965302027582,1.0
8.110532226867361,0.9662965302027582,1.0
8.169753474713426,0.9662965302027582,1.0
8.229359678795761,0.9662965302027582,1.0
8.289353341447715,0.9662965302027582,1.0
8.34973698126858,0.9662965302027582,1.0
8.410513133229314,0.9662965302027582,1.0
8.47168434877895,0.9662965302027582,1.0
8.533253195951735,0.9662965302027582,1.0
8.595222259474921,0.9662965302027582,1.0
8.657594140877269,0.9662965302027582,1.0
8.720371458598287,0.9662965302027582,1.0
8.783556848098126,0.9662965302027582,1.0
8.847152961968249,0.9662965302027582,1.0
8.911162470042772,0.9662965302027582,1.0
8.975588059510539,0.9662965302027582,1.0
9.040432435027956,0.9662965302027582,1.0
9.105698318832523,0.9662965302027582,1.0
9.171388450857105,0.9662965302027582,1.0
9.23750558884499,0.9662965302027582,1.0
9.304052508465613,0.9662965302027582,1.0
9.371032003431136,0.9662965302027582,1.0
9.438446885613699,0.9662965302027582,1.0
9.506299985163457,0.9662965302027582,1.0
9.574594150627421,0.9662965302027582,1.0
9.643332249069033,0.9662965302027582,1.0
9.712517166188508,0.9662965302027582,1.0
9.782151806444011,0.9662965302027582,1.0
9.852239093173571,0.9662965302027582,1.0
9.9227819687178,0.9662965302027582,1.0
9.993783394543437,0.9662965302027582,1.0
10.065246351367646,0.9668762403476857,1.0
10.137173839283182,0.9668762403476857,1.0
10.209568877884315,0.9668762403476857,1.0
10.282434506393592,0.9668762403476857,1.0
10.35577378378945,0.9668762403476857,1.0
10.42958978893462,0.9668762403476857,1.0
10.503885620705372,0.9668888546649358,1.0
10.578664398121635,0.9668888546649358,1.0
10.653929260477907,0.9668888546649358,1.0
10.729683367475076,0.9668888546649358,1.0
10.80592989935305,0.9668888546649358,1.0
10.882672057024255,0.9668888546649358,1.0
10.959913062208042,0.9668888546649358,1.0
11.03765615756593,0.9668888546649358,1.0
11.115904606837706,0.9668888546649358,1.0
11.194661694978485,0.9668888546649358,1.0
11.273930728296596,0.9668888546649358,1.0
11.353715034592367,0.9668888546649358,1.0
11.434017963297867,0.9668888546649358,1.0
11.51484288561748,0.9668888546649358,1.0
11.596193194669462,0.9668888546649358,1.0
11.67807230562838,0.9668888546649358,1.0
11.760483655868466,0.9668888546649358,1.0
11.843430705107945,0.9668888546649358,1.0
11.926916935554278,0.9668888546649358,1.0
12.010945852050321,0.9668888546649358,1.0
12.095520982221503,0.9668888546649358,1.0
12.180645876623872,0.9668888546649358,1.0
12.266324108893201,0.9668888546649358,1.0
12.352559275894984,0.9668888546649358,1.0
12.439354997875427,0.9668888546649358,1.0
12.52671491861346,0.9669014689821859,1.0
12.61464270557369,0.9669014689821859,1.0
12.703142050060354,0.9669014689821859,1.0
12.792216667372315,0.9669897692029364,1.0
12.881870296958995,0.9669897692029364,1.0
12.972106702577397,0.9669897692029364,1.0
13.062929672450098,0.9669897692029364,1.0
13.154343019424264,0.9669897692029364,1.0
13.246350581131749,0.9669897692029364,1.0
13.338956220150193,0.9669897692029364,1.0
13.432163824165151,0.9669897692029364,1.0
13.525977306133347,0.9669897692029364,1.0
13.620400604446917,0.9669897692029364,1.0
13.715437683098733,0.9669897692029364,1.0
13.81109253184886,0.9669897692029364,1.0
13.907369166392,0.9669897692029364,1.0
14.004271628526118,0.9669897692029364,1.0
14.101803986322103,0.9669897692029364,1.0
14.199970334294528,0.9669897692029364,1.0
14.298774793573589,0.9669897692029364,1.0
14.398221512078083,0.9669897692029364,1.0
14.498314664689532,0.9669897692029364,1.0
14.599058453427496,0.9670023835201865,1.0
14.700457107625915,0.9674064239242269,1.0
14.802514884110717,0.9674064239242269,1.0
14.905236067378501,0.9674064239242269,1.0
15.008624969776388,0.9674064239242269,1.0
15.112685931683089,0.9674064239242269,1.0
15.217423321691111,0.9674064239242269,1.0
15.322841536790126,0.9674316525587271,1.0
15.428945002551606,0.9674316525587271,1.0
15.535738173314591,0.9674442668759772,1.0
15.64322553237267,0.9674442668759772,1.0
15.751411592162237,0.9674568811932273,1.0
15.860300894451877,0.9674694955104773,1.0
15.969898010533083,0.9674694955104773,1.0
16.080207541412143,0.9674694955104773,1.0
16.191234118003266,0.9674694955104773,1.0
16.302982401323046,0.9674694955104773,1.0
16.41545708268612,0.9674694955104773,1.0
16.52866288390207,0.9674694955104773,1.0
16.64260455747372,0.9674694955104773,1.0
16.757286886796596,0.9674821098277274,1.0
16.872714686359764,0.9674821098277274,1.0
16.98889280194796,0.9674821098277274,1.0
17.10582611084497,0.9674947241449775,1.0
17.223519522038444,0.9674947241449775,1.0
17.34197797642595,0.9674947241449775,1.0
17.46120644702239,0.9674947241449775,1.0
17.5812099391688,0.9674947241449775,1.0
17.70199349074246,0.9674947241449775,1.0
17.823562172368383,0.9674947241449775,1.0
17.945921087632218,0.9674947241449775,1.0
18.069075373294453,0.9674947241449775,1.0
18.193030199506122,0.9674947241449775,1.0
18.317790770025816,0.9674947241449775,1.0
18.443362322438126,0.9674947241449775,1.0
18.56975012837357,0.9674947241449775,1.0
18.696959493729885,0.9674947241449775,1.0
18.82499575889473,0.9674947241449775,1.0
18.95386429896996,0.9674947241449775,1.0
19.08357052399721,0.9674947241449775,1.0
19.214119879185045,0.9674947241449775,1.0
19.34551784513758,0.9674947241449775,1.0
19.477769938084478,0.9674947241449775,1.0
19.61088171011264,0.9674947241449775,1.0
19.74485874939921,0.9674947241449775,1.0
19.879706680446176,0.9675073384622276,1.0
20.01543116431653,0.9675073384622276,1.0
20.15203789887192,0.9675073384622276,1.0
20.289532619011794,0.9675199527794777,1.0
20.42792109691425,0.9675325670967276,1.0
20.567209142278273,0.9675325670967276,1.0
20.707402602567687,0.9675325670967276,1.0
20.84850736325663,0.9675325670967276,1.0
20.9905293480766,0.9675325670967276,1.0
21.133474519265175,0.9675325670967276,1.0
21.277348877816316,0.9675325670967276,1.0
21.422158463732245,0.9675325670967276,1.0
21.56790935627709,0.9675325670967276,1.0
21.71460767423202,0.9675325670967276,1.0
21.86225957615217,0.9675325670967276,1.0
22.010871260625187,0.9675325670967276,1.0
22.16044896653139,0.9675325670967276,1.0
22.310998973305768,0.9675325670967276,1.0
22.462527601201558,0.9675325670967276,1.0
22.615041211555543,0.9675325670967276,1.0
22.768546207055188,0.9675325670967276,1.0
22.92304903200734,0.9675325670967276,1.0
23.078556172608852,0.9675325670967276,1.0
23.235074157218833,0.9675451814139777,1.0
23.392609556632692,0.9675451814139777,1.0
23.55116898435806,0.9675451814139777,1.0
23.71075909689239,0.9675451814139777,1.0
23.87138659400236,0.9675451814139777,1.0
24.033058219005234,0.9675451814139777,1.0
24.195780759051885,0.9675451814139777,1.0
24.35956104541173,0.9675451814139777,1.0
24.52440595375955,0.9675451814139777,1.0
24.69032240446409,0.9675451814139777,1.0
24.857317362878632,0.9675451814139777,1.0
25.025397839633392,0.9675451814139777,1.0
25.194570890929796,0.9675451814139777,1.0
25.364843618836762,0.9675451814139777,1.0
25.536223171588844,0.9675451814139777,1.0
25.708716743886267,0.9675451814139777,1.0
25.88233157719705,0.9675451814139777,1.0
26.057074960060937,0.9675451814139777,1.0
26.23295422839544,0.9675451814139777,1.0
26.40997676580377,0.9675451814139777,1.0
26.5881500038848,0.9675451814139777,1.0
26.767481422545092,0.9675451814139777,1.0
26.947978550312904,0.9675451814139777,1.0
27.129648964654184,0.9675451814139777,1.0
27.312500292290764,0.9675451814139777,1.0
27.496540209520514,0.9675451814139777,1.0
27.68177644253954,0.9675451814139777,1.0
27.868216767766643,0.9675451814139777,1.0
28.055869012169673,0.9675451814139777,1.0
28.24474105359421,0.9675451814139777,1.0
28.434840821094237,0.9675451814139777,1.0
28.626176295264976,0.9675451814139777,1.0
28.818755508578004,0.9675451814139777,1.0
29.01258654571841,0.9675451814139777,1.0
29.207677543924188,0.9675451814139777,1.0
29.404036693327903,0.9675451814139777,1.0
29.601672237300455,0.9675451814139777,1.0
29.80059247279721,0.9675451814139777,1.0
30.00080575070627,0.9675451814139777,1.0
30.202320476199045,0.9675451814139777,1.0
30.405145109083165,0.9675451814139777,1.0
30.609288164157594,0.9675451814139777,1.0
30.814758211570062,0.9675451814139777,1.0
31.021563877176916,0.9675451814139777,1.0
31.229713842905213,0.9675577957312278,1.0
31.439216847117155,0.967583024365728,1.0
31.65008168497702,0.967595638682978,1.0
31.8623172088203,0.967595638682978,1.0
32.07593232852541,0.967595638682978,1.0
32.2909360118877,0.9676082530002281,1.0
32.50733728499591,0.9676082530002281,1.0
32.72514523261115,0.9676208673174782,1.0
32.944368998548235,0.9676208673174782,1.0
33.16501778605958,0.9676208673174782,1.0
33.38710085822157,0.9676208673174782,1.0
33.6106275383234,0.9676208673174782,1.0
33.83560721025851,0.9676208673174782,1.0
34.06204931891854,0.9676208673174782,1.0
34.28996337058976,0.9676208673174782,1.0
34.51935893335227,0.9676208673174782,1.0
34.750245637481605,0.9676208673174782,1.0
34.982633175853,0.9676208673174782,1.0
35.21653130434841,0.9676208673174782,1.0
35.451949842265925,0.9676208673174782,1.0
35.68889867273216,0.9676208673174782,1.0
35.927387743117045,0.9676208673174782,1.0
36.167427065451434,0.9676208673174782,1.0
36.40902671684748,0.9676208673174782,1.0
36.65219683992166,0.9676208673174782,1.0
36.8969476432205,0.9676208673174782,1.0
37.14328940164927,0.9676460959519784,1.0
37.39123245690325,0.9676460959519784,1.0
37.64078721790188,0.9676460959519784,1.0
37.89196416122579,0.9676460959519784,1.0
38.14477383155656,0.9676460959519784,1.0
38.39922684211947,0.9676460959519784,1.0
38.65533387512899,0.9676460959519784,1.0
38.91310568223722,0.9676460959519784,1.0
39.17255308498536,0.9676460959519784,1.0
39.4336869752579,0.9676460959519784,1.0
39.696518315739894,0.9676460959519784,1.0
39.96105814037725,0.9676460959519784,1.0
40.22731755483984,0.9720905403964227,1.0
40.49530773698786,0.9720905403964227,1.0
40.765039937340994,0.9720905403964227,1.0
41.03652547955069,0.9720905403964227,1.0
41.30977576087568,0.9720905403964227,1.0
41.58480225266034,0.9720905403964227,1.0
41.86161650081624,0.9720905403964227,1.0
42.14023012630699,0.9720905403964227,1.0
42.420654825635985,0.9720905403964227,1.0
42.70290237133745,0.9720905403964227,1.0
42.986984612470735,0.9720905403964227,1.0
43.27291347511763,0.9720905403964227,1.0
43.56070096288319,0.9720905403964227,1.0
43.850359157399545,0.9720905403964227,1.0
44.14190021883308,0.9720905403964227,1.0
44.43533638639505,0.9720905403964227,1.0
44.730679978855335,0.9720905403964227,1.0
45.02794339505951,0.9724945808004631,1.0
45.32713911444954,0.9741107424166249,1.0
45.62827969758749,0.9741107424166249,1.0
45.93137778668299,0.9741107424166249,1.0
46.23644610612389,0.9741107424166249,1.0
46.54349746301041,0.9741107424166249,1.0
46.8525447476929,0.9741107424166249,1.0
47.163600934312925,0.9741107424166249,1.0
47.476679081347875,0.9741107424166249,1.0
47.79179233215932,0.9741107424166249,1.0
48.10895391554469,0.9741107424166249,1.0
48.42817714629259,0.9741107424166249,1.0
48.74947542574189,0.9741107424166249,1.0
49.07286224234422,0.9741107424166249,1.0
49.3983511722303,0.9741107424166249,1.0
49.725955879779875,0.9741107424166249,1.0
50.05569011819526,0.9741107424166249,1.0
50.38756773007888,0.9741107424166249,1.0
50.7216026480143,0.9741107424166249,1.0
51.05780889515107,0.9741107424166249,1.0
51.39620058579361,0.9741107424166249,1.0
51.736791925993536,0.9741107424166249,1.0
52.07959721414622,0.9741107424166249,1.0
52.42463084159098,0.9741107424166249,1.0
52.77190729321517,0.9741107424166249,1.0
53.121441148062424,0.9741107424166249,1.0
53.47324707994461,0.9741107424166249,1.0
53.82733985805781,0.9741107424166249,1.0
54.18373434760246,0.9741107424166249,1.0
54.54244551040732,0.9741107424166249,1.0
54.903488405557674,0.9741107424166249,1.0
55.26687819002732,0.9741107424166249,1.0
55.63263011931517,0.9741107424166249,1.0
56.00075954808551,0.9741107424166249,1.0
56.37128193081263,0.9741107424166249,1.0
56.74421282242968,0.9741107424166249,1.0
57.1195678789815,0.9741107424166249,1.0
57.49736285828216,0.9741107424166249,1.0
57.87761362057628,0.9741107424166249,1.0
58.260336129204944,0.9748514831573655,1.0
58.64554645127582,0.9748514831573655,1.0
59.03326075833777,0.9763817663817663,1.0
59.42349532705949,0.9763817663817663,1.0
59.81626653991317,0.9763817663817663,1.0
60.21159088586205,0.9763817663817663,1.0
60.60948496105265,0.9763817663817663,1.0
61.009965469511585,0.9763817663817663,1.0
61.4130492238466,0.9763817663817663,1.0
61.81875314595269,0.9763817663817663,1.0
62.22709426772229,0.9763817663817663,1.0
62.638089731760374,0.9763817663817663,1.0
63.051756792104065,0.9763817663817663,1.0
63.46811281494707,0.9763817663817663,1.0
63.88717527936851,0.9763817663817663,1.0
64.30896177806704,0.9763817663817663,1.0
64.73349001809918,0.9763817663817663,1.0
65.16077782162272,0.9763817663817663,1.0
65.59084312664503,0.9763817663817663,1.0
66.02370398777579,0.9763817663817663,1.0
66.4593785769854,0.9763817663817663,1.0
66.89788518436752,0.9763817663817663,1.0
67.33924221890706,0.9763817663817663,1.0
67.78346820925299,0.9763817663817663,1.0
68.23058180449601,0.9763817663817663,1.0
68.68060177495178,0.9763817663817663,1.0
69.13354701294874,0.9763817663817663,1.0
69.58943653362118,0.9763817663817663,1.0
70.04828947570763,0.9763817663817663,1.0
70.51012510235435,0.9763817663817663,1.0
70.97496280192371,0.9763817663817663,1.0
71.44282208880861,0.9763817663817663,1.0
71.91372260425136,0.9763817663817663,1.0
72.3876841171684,0.9763817663817663,1.0
72.86472652498024,0.9763817663817663,1.0
73.34486985444647,0.9763817663817663,1.0
73.82813426250702,0.9763817663817663,1.0
74.31454003712797,0.9763817663817663,1.0
74.8041075981534,0.9763817663817663,1.0
75.29685749816265,0.9763817663817663,1.0
75.79281042333317,0.9763817663817663,1.0
76.29198719430869,0.9763817663817663,1.0
76.79440876707369,0.9763817663817663,1.0
77.30009623383293,0.9763817663817663,1.0
77.8090708238969,0.9763817663817663,1.0
78.32135390457324,0.9763817663817663,1.0
78.83696698206337,0.9763817663817663,1.0
79.35593170236584,0.9763817663817663,1.0
79.87826985218473,0.9763817663817663,1.0
80.40400335984435,0.9763817663817663,1.0
80.93315429620995,0.9763817663817663,1.0
81.46574487561391,0.9763817663817663,1.0
82.00179745678876,0.9763817663817663,1.0
82.54133454380563,0.9763817663817663,1.0
83.08437878701895,0.9763817663817663,1.0
83.63095298401738,0.9763817663817663,1.0
84.181080080581,0.9763817663817663,1.0
84.73478317164421,0.9763817663817663,1.0
85.29208550226582,0.9763817663817663,1.0
85.85301046860455,0.9763817663817663,1.0
86.4175816189013,0.9763817663817663,1.0
86.98582265446781,0.9763817663817663,1.0
87.55775743068139,0.9763817663817663,1.0
88.13340995798686,0.9763817663817663,1.0
88.71280440290414,0.9763817663817663,1.0
89.29596508904297,0.9763817663817663,1.0
89.88291649812396,0.9763817663817663,1.0
90.47368327100656,0.9763817663817663,1.0
91.06829020872301,0.9763817663817663,1.0
91.66676227352015,0.9763817663817663,1.0
92.26912458990695,0.9763817663817663,1.0
92.8754024457094,0.9763817663817663,1.0
93.4856212931322,0.9763817663817663,1.0
94.09980674982685,0.9763817663817663,1.0
94.71798459996776,0.9763817663817663,1.0
95.34018079533422,0.9763817663817663,1.0
95.96642145640007,0.9763817663817663,1.0
96.5967328734302,0.9763817663817663,1.0
97.23114150758434,0.9763817663817663,1.0
97.86967399202766,0.9763817663817663,1.0
98.51235713304924,0.9763817663817663,1.0
99.15921791118718,0.9763817663817663,1.0
99.81028348236138,0.9763817663817663,1.0
100.46558117901358,0.9763817663817663,1.0
101.12513851125448,0.9763817663817663,1.0
101.78898316801919,0.9763817663817663,1.0
102.4571430182293,0.9763817663817663,1.0
103.12964611196294,0.9763817663817663,1.0
103.80652068163238,0.9763817663817663,1.0
104.48779514316894,0.9763817663817663,1.0
105.1734980972165,0.9763817663817663,1.0
105.86365833033176,0.9763817663817663,1.0
106.55830481619286,0.9763817663817663,1.0
107.2574667168157,0.9763817663817663,1.0
107.96117338377833,0.9763817663817663,1.0
108.66945435945274,0.9763817663817663,1.0
109.38233937824565,0.9763817663817663,1.0
110.09985836784645,0.9763817663817663,1.0
110.82204145048368,0.9763817663817663,1.0
111.54891894418965,0.9763817663817663,1.0
112.2805213640729,0.9763817663817663,1.0
113.01687942359978,0.9763817663817663,1.0
113.75802403588348,0.9763817663817663,1.0
114.5039863149819,0.9763817663817663,1.0
115.25479757720385,0.9763817663817663,1.0
116.01048934242378,0.9763817663817663,1.0
116.77109333540474,0.9763817663817663,1.0
117.53664148713068,0.9763817663817663,1.0
118.30716593614667,0.98008547008547,1.0
119.08269902990814,0.98008547008547,1.0
119.863273326139,0.98008547008547,1.0
120.64892159419797,0.98008547008547,1.0
121.43967681645502,0.98008547008547,1.0
122.23557218967544,0.98008547008547,1.0
123.0366411264137,0.98008547008547,1.0
123.8429172564162,0.98008547008547,1.0
124.65443442803264,0.98008547008547,1.0
125.47122670963772,0.98008547008547,1.0
126.29332839106084,0.98008547008547,1.0
127.12077398502583,0.98008547008547,1.0
127.95359822859977,0.98008547008547,1.0
128.7918360846514,0.98008547008547,1.0
129.63552274331855,0.98008547008547,1.0
130.48469362348592,0.98008547008547,1.0
131.3393843742718,0.98008547008547,1.0
132.19963087652462,0.98008547008547,1.0
133.06546924432945,0.98008547008547,1.0
133.93693582652355,0.9845299145299146,1.0
134.81406720822315,0.9845299145299146,1.0
135.69690021235883,0.9845299145299146,1.0
136.58547190122144,0.9845299145299146,1.0
137.4798195780181,0.9845299145299146,1.0
138.3799807884383,0.9845299145299146,1.0
139.28599332222964,0.9845299145299146,1.0
140.19789521478504,0.9845299145299146,1.0
141.1157247487389,0.9845299145299146,1.0
142.03952045557457,0.9845299145299146,1.0
142.9693211172419,0.9845299145299146,1.0
143.90516576778495,0.9845299145299146,1.0
144.8470936949813,0.9845299145299146,1.0
145.79514444199114,0.9845299145299146,1.0
146.74935780901714,0.9845299145299146,1.0
147.70977385497554,0.9845299145299146,1.0
148.67643289917794,0.9845299145299146,1.0
149.64937552302342,0.9845299145299146,1.0
150.6286425717029,0.9845299145299146,1.0
151.6142751559135,0.9845299145299146,1.0
152.60631465358438,0.9845299145299146,1.0
153.60480271161404,0.9845299145299146,1.0
154.60978124761826,0.9845299145299146,1.0
155.62129245169044,0.9845299145299146,1.0
156.63937878817242,0.9845299145299146,1.0
157.66408299743728,0.9845299145299146,1.0
158.69544809768365,0.9845299145299146,1.0
159.7335173867413,0.9845299145299146,1.0
160.77833444388958,0.9845299145299146,1.0
161.8299431316862,0.9845299145299146,1.0
162.88838759780913,0.9845299145299146,1.0
163.95371227690956,0.9845299145299146,1.0
165.0259618924778,0.9845299145299146,1.0
166.10518145872004,0.9845299145299146,1.0
167.19141628244898,0.9845299145299146,1.0
168.28471196498546,0.9845299145299146,1.0
169.38511440407274,0.9845299145299146,1.0
170.49266979580364,0.9845299145299146,1.0
171.60742463655924,0.9845299145299146,1.0
172.72942572496189,0.9845299145299146,1.0
173.85872016383905,0.9845299145299146,1.0
174.995355362201,0.9845299145299146,1.0
176.1393790372311,0.9845299145299146,1.0
177.29083921628919,0.9845299145299146,1.0
178.44978423892715,0.9845299145299146,1.0
179.61626275891922,0.9845299145299146,1.0
180.7903237463039,0.9845299145299146,1.0
181.9720164894399,0.9845299145299146,1.0
183.16139059707564,0.9845299145299146,1.0
184.35849600043088,0.9845299145299146,1.0
185.5633829552943,0.9845299145299146,1.0
186.7761020441323,0.9845299145299146,1.0
187.99670417821278,0.9845299145299146,1.0
189.2252405997427,0.9845299145299146,1.0
190.46176288401853,0.9845299145299146,1.0
191.70632294159242,0.9845299145299146,1.0
192.95897302045086,0.9845299145299146,1.0
194.21976570820823,0.9845299145299146,1.0
195.4887539343145,0.9845299145299146,1.0
196.76599097227742,0.9845299145299146,1.0
198.0515304418984,0.9845299145299146,1.0
199.34542631152436,0.9845299145299146,1.0
200.64773290031295,0.9889743589743589,1.0
201.95850488051292,0.9889743589743589,1.0
203.27779727975948,0.9889743589743589,1.0
204.6056654833839,0.9889743589743589,1.0
205.9421652367395,0.9889743589743589,1.0
207.2873526475413,0.9889743589743589,1.0
208.64128418822165,0.9889743589743589,1.0
210.00401669830103,0.9889743589743589,1.0
211.37560738677428,0.9889743589743589,1.0
212.75611383451178,0.9889743589743589,1.0
214.14559399667763,0.9889743589743589,1.0
215.5441062051622,0.9889743589743589,1.0
216.95170917103084,0.9889743589743589,1.0
218.36846198698908,0.9889743589743589,1.0
219.79442412986253,0.9889743589743589,1.0
221.22965546309493,0.9889743589743589,1.0
222.67421623926055,0.9889743589743589,1.0
224.1281671025938,0.9889743589743589,1.0
225.59156909153526,0.9889743589743589,1.0
227.06448364129415,0.9889743589743589,1.0
228.54697258642682,0.9889743589743589,1.0
230.03909816343372,0.9889743589743589,1.0
231.54092301337144,0.9889743589743589,1.0
233.0525101844826,0.9889743589743589,1.0
234.57392313484286,0.9889743589743589,1.0
236.10522573502425,0.9889743589743589,1.0
237.6464822707776,0.9889743589743589,1.0
239.19775744573064,0.9889743589743589,1.0
240.7591163841045,0.9889743589743589,1.0
242.33062463344783,0.9889743589743589,1.0
243.91234816738785,0.9889743589743589,1.0
245.5043533884011,0.9889743589743589,1.0
247.10670713060043,0.9889743589743589,1.0
248.71947666254076,0.9889743589743589,1.0
250.34272969004326,0.9889743589743589,1.0
251.97653435903794,0.9889743589743589,1.0
253.62095925842348,0.9889743589743589,1.0
255.27607342294803,0.9889743589743589,1.0
256.9419463361066,0.9889743589743589,1.0
258.6186479330581,0.9889743589743589,1.0
260.3062486035617,0.9889743589743589,1.0
262.00481919493075,0.9889743589743589,1.0
263.71443101500853,0.9889743589743589,1.0
265.435155835161,0.9889743589743589,1.0
267.1670658932899,0.9889743589743589,1.0
268.91023389686535,0.9889743589743589,1.0
270.6647330259787,0.9889743589743589,1.0
272.43063693641335,0.9889743589743589,1.0
274.2080197627388,0.9889743589743589,1.0
275.99695612142153,0.9889743589743589,1.0
277.79752111395794,0.9889743589743589,1.0
279.60979033002735,0.9889743589743589,1.0
281.4338398506645,0.9889743589743589,1.0
283.26974625145476,0.9934188034188033,1.0
285.1175866057481,0.9934188034188033,1.0
286.9774384878947,0.9934188034188033,1.0
288.84937997650195,0.9934188034188033,1.0
290.7334896577122,0.9934188034188033,1.0
292.62984662850107,0.9934188034188033,1.0
294.53853049999947,0.9934188034188033,1.0
296.4596214008348,0.9934188034188033,1.0
298.39319998049507,0.9934188034188033,1.0
300.33934741271486,0.9934188034188033,1.0
302.2981453988821,0.9934188034188033,1.0
304.2696761714696,0.9934188034188033,1.0
306.254022497486,0.9934188034188033,1.0
308.251267681951,0.9934188034188033,1.0
310.2614955713925,0.9934188034188033,1.0
312.28479055736597,0.9934188034188033,1.0
314.3212375799983,0.9934188034188033,1.0
316.37092213155313,0.9934188034188033,1.0
318.43393026002,0.9934188034188033,1.0
320.5103485727266,0.9934188034188033,1.0
322.6002642399751,0.9934188034188033,1.0
324.7037649987005,0.9934188034188033,1.0
326.8209391561555,0.9934188034188033,1.0
328.95187559361665,0.9934188034188033,1.0
331.0966637701162,0.9934188034188033,1.0
333.25539372619767,0.9934188034188033,1.0
335.4281560876947,0.9934188034188033,1.0
337.6150420695375,0.9934188034188033,1.0
339.8161434795811,0.9934188034188033,1.0
342.03155272245954,0.9934188034188033,1.0
344.2613628034654,0.9934188034188033,1.0
346.50566733245415,0.9934188034188033,1.0
348.76456052777337,0.9934188034188033,1.0
351.0381372202195,0.9934188034188033,1.0
353.3264928570179,0.9934188034188033,1.0
355.6297235058301,0.9934188034188033,1.0
357.94792585878713,0.9934188034188033,1.0
360.2811972365476,0.9934188034188033,1.0
362.62963559238506,0.9934188034188033,1.0
364.993339516299,0.9934188034188033,1.0
367.3724082391541,0.9934188034188033,1.0
369.7669416368463,0.9934188034188033,1.0
372.1770402344946,0.9934188034188033,1.0
374.60280521066295,0.9934188034188033,1.0
377.0443384016065,0.9934188034188033,1.0
379.5017423055474,0.9934188034188033,1.0
381.9751200869774,0.9934188034188033,1.0
384.4645755809896,0.9934188034188033,1.0
386.97021329763584,0.9934188034188033,1.0
389.4921384263163,0.9934188034188033,1.0
392.030456840194,0.9934188034188033,1.0
394.5852751006403,0.9934188034188033,1.0
397.15670046170806,0.9934188034188033,1.0
399.7448408746334,0.9934188034188033,1.0
402.3498049923695,0.9934188034188033,1.0
404.9717021741468,0.9934188034188033,1.0
407.61064249006404,0.9934188034188033,1.0
410.2667367257094,0.9934188034188033,1.0
412.94009638681155,0.9934188034188033,1.0
415.63083370391956,0.9934188034188033,1.0
418.3390616371164,0.9934188034188033,1.0
421.0648938807598,0.9934188034188033,1.0
423.8084448682557,0.9934188034188033,1.0
426.56982977686255,0.9934188034188033,1.0
429.349164532525,0.9934188034188033,1.0
432.146565814743,0.9934188034188033,1.0
434.96215106146866,0.9934188034188033,1.0
437.79603847403666,0.9934188034188033,1.0
440.64834702212653,0.9934188034188033,1.0
443.5191964487575,0.9934188034188033,1.0
446.40870727531404,0.9934188034188033,1.0
449.31700080660744,0.9934188034188033,1.0
452.2441991359672,0.9934188034188033,1.0
455.19042515036676,0.9934188034188033,1.0
458.15580253558284,0.9934188034188033,1.0
461.1404557813865,0.9934188034188033,1.0
464.1445101867714,0.9934188034188033,1.0
467.1680918652129,0.9934188034188033,1.0
470.2113277499623,0.9934188034188033,1.0
473.27434559937643,0.9934188034188033,1.0
476.3572740022792,0.9934188034188033,1.0
479.4602423833626,0.9934188034188033,1.0
482.5833810086182,0.9934188034188033,1.0
485.7268209908064,0.9934188034188033,1.0
488.8906942949607,0.9934188034188033,1.0
492.07513374392823,0.9934188034188033,1.0
495.28027302394383,0.9934188034188033,1.0
498.5062466902451,0.9934188034188033,1.0
501.75319017271954,0.9934188034188033,1.0
505.0212397815903,0.9934188034188033,1.0
508.3105327131391,0.9934188034188033,1.0
511.6212070554642,0.9934188034188033,1.0
514.9534017942801,0.9934188034188033,1.0
518.3072568187505,0.9934188034188033,1.0
521.6829129273616,0.9934188034188033,1.0
525.0805118338327,0.9934188034188033,1.0
528.5001961730661,0.9934188034188033,1.0
531.9421095071334,0.9934188034188033,1.0
535.4063963313049,0.9934188034188033,1.0
538.8932020801138,0.9934188034188033,1.0
542.4026731334626,0.9934188034188033,1.0
545.934956822768,0.9934188034188033,1.0
549.490201437145,0.9934188034188033,1.0
553.0685562296342,0.9934188034188033,1.0
556.6701714234667,0.9934188034188033,1.0
560.2951982183702,0.9934188034188033,1.0
563.9437887969176,0.9934188034188033,1.0
567.6160963309134,0.9934188034188033,1.0
571.3122749878274,0.9934188034188033,1.0
575.0324799372646,0.9934188034188033,1.0
578.7768673574799,0.9934188034188033,1.0
582.5455944419346,0.9934188034188033,1.0
586.3388194058961,0.9934188034188033,1.0
590.156701493078,0.9934188034188033,1.0
593.9994009823286,0.9934188034188033,1.0
597.8670791943566,0.9934188034188033,1.0
601.7598984985052,0.9934188034188033,1.0
605.6780223195684,0.9934188034188033,1.0
609.6216151446499,0.9934188034188033,1.0
613.5908425300712,0.9934188034188033,1.0
617.5858711083202,0.9934188034188033,1.0
621.6068685950473,0.9934188034188033,1.0
625.6540037961054,0.9934188034188033,1.0
629.727446614638,0.9934188034188033,1.0
633.8273680582093,0.9934188034188033,1.0
637.9539402459866,0.9934188034188033,1.0
642.107336415964,0.9934188034188033,1.0
646.2877319322357,1.0,1.0


==> data/time_cdf_log_algo_v3_3_facebook_video1a.csv <==
x,real_cdf,synth_cdf
0.0,0.3611418403224424,0.0
0.005655667777197667,0.6917571698090091,0.578644933661656
0.011343322132401367,0.6961766633589376,0.6057300280544428
0.017063143971069627,0.6970127837602753,0.6255525132615433
0.02281531522180216,0.7093359121369155,0.6683920455241525
0.02860001884212638,0.7110081529395911,0.696579563134747
0.03441743882431671,0.7110081529395911,0.7260596983841131
0.04026776020124674,0.7228424724662182,0.7312477795337327
0.04615116905227452,0.7243217624070467,0.7524276587403679
0.052067852509161135,0.7435525316378159,0.7891097614759821
0.058017998762022745,0.7435525316378159,0.7977741739865485
0.06400179706531628,0.7449261580114422,0.8208440528256582
0.07001943774385899,0.7449261580114422,0.8579883188160781
0.0760711121988821,0.7462997843850686,0.8754439401178532
0.08215701291411859,0.8424536305389149,0.8897437428791944
0.08827733346192544,0.8439329204797432,0.8912230328200229
0.09443226850944066,0.8631636897105124,0.9019774400627245
0.10062201382477484,0.8810208325676553,0.9061701397821801
0.10684676628323803,0.883768085314908,0.923322858857976
0.11310672387360157,0.883768085314908,0.9285369730603846
0.11940208570439556,0.883768085314908,0.9422732367966482
0.12573305201024176,0.883768085314908,0.9439454775993237
0.13209982415822247,0.883768085314908,0.9454247675401521
0.1385026046542853,0.883768085314908,0.9565194420963652
0.14494159714968413,0.883768085314908,0.9569773175542406
0.15141700644745684,0.8933834699302927,0.9584566074950691
0.1579290385089391,0.8933834699302927,0.9584566074950691
0.16447790046031563,0.8948627598711211,0.9708192448577063
0.1710638005992078,0.8948627598711211,0.9708192448577063
0.1776869484012994,0.8948627598711211,0.9708192448577063
0.18434755452699886,0.8948627598711211,0.9708192448577063
0.19104583082814008,0.8948627598711211,0.9722985347985348
0.1977819903547204,0.8948627598711211,0.9722985347985348
0.20455624736167727,0.8948627598711211,0.9727564102564101
0.21136881731570284,0.8948627598711211,0.9727564102564101
0.21821991690209733,0.8948627598711211,0.9775641025641024
0.22510976403166094,0.8948627598711211,0.9775641025641024
0.23203857784762502,0.8948627598711211,0.9899267399267399
0.23900657873262232,0.8948627598711211,0.9903846153846154
0.24601398831569632,0.8948627598711211,0.9903846153846154
0.25306102947935094,0.8948627598711211,0.9903846153846154
0.26014792636663947,0.8963420498119495,0.9903846153846154
0.2672749043882937,0.8963420498119495,1.0
0.27444219022989386,0.8963420498119495,1.0
0.2816500118590783,0.8963420498119495,1.0
0.28889859853279465,0.8963420498119495,1.0
0.2961881808045918,0.8963420498119495,1.0
0.3035189905319528,0.908810350741789,1.0
0.3108912608836696,0.908810350741789,1.0
0.3183052263472594,0.908810350741789,1.0
0.3257611227364229,0.9102896406826173,1.0
0.33325918719854464,0.9102896406826173,1.0
0.3407996582222362,0.9102896406826173,1.0
0.3483827756449213,0.9102896406826173,1.0
0.35600878066046476,0.9102896406826173,1.0
0.3636779158268432,0.9102896406826173,1.0
0.37139042507386116,0.9102896406826173,1.0
0.37914655371090883,0.9102896406826173,1.0
0.38694654843476484,0.9102896406826173,1.0
0.39479065733744284,0.9102896406826173,1.0
0.40267912991408256,0.9102896406826173,1.0
0.4106122170708853,0.9102896406826173,1.0
0.4185901711330945,0.9102896406826173,1.0
0.42661324585302124,0.9102896406826173,1.0
0.4346816964181155,0.9102896406826173,1.0
0.4427957794590828,0.9102896406826173,1.0
0.45095575305804625,0.9102896406826173,1.0
0.45916187675675624,0.9102896406826173,1.0
0.4674144115648447,0.9102896406826173,1.0
0.47571361996812744,0.9107475161404928,1.0
0.4840597659369529,0.9107475161404928,1.0
0.49245311493459804,0.9107475161404928,1.0
0.5008939339257119,0.9122268060813212,1.0
0.5093824913848071,0.9122268060813212,1.0
0.5179190573047984,0.9122268060813212,1.0
0.5265039032055915,0.9122268060813212,1.0
0.5351373021427178,0.9122268060813212,1.0
0.5438195287160206,0.9122268060813212,1.0
0.5525508590783882,0.9122268060813212,1.0
0.5613315709445383,0.9137060960221496,1.0
0.5701619435998508,0.9137060960221496,1.0
0.5790422579092506,0.9137060960221496,1.0
0.5879727963261414,0.9151853859629779,1.0
0.5969538429013896,0.9151853859629779,1.0
0.6059856832923589,0.9151853859629779,1.0
0.6150686047719963,0.9151853859629779,1.0
0.6242028962379689,0.9166646759038064,1.0
0.633388848221853,0.9166646759038064,1.0
0.6426267528983755,0.9166646759038064,1.0
0.6519169040947057,0.9166646759038064,1.0
0.6612595972998021,0.9166646759038064,1.0
0.6706551296738111,0.9166646759038064,1.0
0.6801038000575172,0.9166646759038064,1.0
0.6896059089818499,0.9166646759038064,1.0
0.6991617586774412,0.9166646759038064,1.0
0.7087716530842398,0.929132976833646,1.0
0.7184358978611771,0.929132976833646,1.0
0.7281548003958904,0.929132976833646,1.0
0.7379286698144988,0.929132976833646,1.0
0.7477578169914367,0.929132976833646,1.0
0.7576425545593405,0.929132976833646,1.0
0.7675831969189932,0.929132976833646,1.0
0.7775800602493239,0.929132976833646,1.0
0.7876334625174652,0.929132976833646,1.0
0.7977437234888654,0.929132976833646,1.0
0.8079111647374608,0.929132976833646,1.0
0.8181361096559023,0.929132976833646,1.0
0.8284188834658428,0.929132976833646,1.0
0.8387598132282804,0.929132976833646,1.0
0.8491592278539615,0.929132976833646,1.0
0.8596174581138429,0.929132976833646,1.0
0.8701348366496116,0.929132976833646,1.0
0.8807116979842656,0.929132976833646,1.0
0.8913483785327538,0.929132976833646,1.0
0.9020452166126767,0.929132976833646,1.0
0.9128025524550458,0.929132976833646,1.0
0.9236207282151074,0.929132976833646,1.0
0.934500087983223,0.929132976833646,1.0
0.9454409777958159,0.929132976833646,1.0
0.9564437456463755,0.929132976833646,1.0
0.9675087414965277,0.929132976833646,1.0
0.9786363172871643,0.929132976833646,1.0
0.9898268269496384,0.929132976833646,1.0
1.001080626417021,0.929132976833646,1.0
1.0123980736354221,0.929132976833646,1.0
1.0237795285753766,0.929132976833646,1.0
1.0352253532432927,0.929132976833646,1.0
1.0467359116929664,0.929132976833646,1.0
1.0583115700371617,0.929132976833646,1.0
1.0699526964592543,0.929132976833646,1.0
1.081659661224942,0.929132976833646,1.0
1.0934328366940242,0.929132976833646,1.0
1.1052725973322421,0.929132976833646,1.0
1.1171793197231914,0.929132976833646,1.0
1.129153382580299,0.929132976833646,1.0
1.14119516675887,0.929132976833646,1.0
1.1533050552681994,0.929132976833646,1.0
1.1654834332837567,0.929132976833646,1.0
1.177730688159435,0.929132976833646,1.0
1.1900472094398729,0.929132976833646,1.0
1.2024333888728433,0.929132976833646,1.0
1.2148896204217159,0.929132976833646,1.0
1.2274163002779845,0.929132976833646,1.0
1.2400138268738716,0.929132976833646,1.0
1.2526826008949994,0.929132976833646,1.0
1.265423025293135,0.929132976833646,1.0
1.278235505299007,0.929132976833646,1.0
1.2911204484351944,0.929132976833646,1.0
1.3040782645290878,0.929132976833646,1.0
1.3171093657259267,0.929132976833646,1.0
1.3302141665019058,0.929132976833646,1.0
1.34339308367736,0.929132976833646,1.0
1.3566465364300222,0.929132976833646,1.0
1.3699749463083537,0.929132976833646,1.0
1.3833787372449557,0.929132976833646,1.0
1.39685833557005,0.929132976833646,1.0
1.4104141700250412,0.929132976833646,1.0
1.4240466717761524,0.929132976833646,1.0
1.4377562744281402,0.929132976833646,1.0
1.4515434140380847,0.929132976833646,1.0
1.4654085291292611,0.929132976833646,1.0
1.4793520607050858,0.929132976833646,1.0
1.4933744522631442,0.929132976833646,1.0
1.5074761498092966,0.9416012777634853,1.0
1.5216576018718648,0.9416012777634853,1.0
1.535919259515897,0.9416012777634853,1.0
1.5502615763575163,0.9416012777634853,1.0
1.5646850085783464,0.9416012777634853,1.0
1.579190014940025,0.9416012777634853,1.0
1.5937770567987912,0.9416012777634853,1.0
1.608446598120163,0.9416012777634853,1.0
1.623199105493692,0.9416012777634853,1.0
1.6380350481478065,0.9416012777634853,1.0
1.6529548979647342,0.9416012777634853,1.0
1.6679591294955118,0.9416012777634853,1.0
1.6830482199750803,0.9416012777634853,1.0
1.6982226493374606,0.9416012777634853,1.0
1.7134829002310235,0.9416012777634853,1.0
1.7288294580338373,0.9416012777634853,1.0
1.7442628108691067,0.9416012777634853,1.0
1.7597834496207008,0.9416012777634853,1.0
1.775391867948764,0.9416012777634853,1.0
1.7910885623054187,0.9416012777634853,1.0
1.8068740319505543,0.9416012777634853,1.0
1.8227487789677097,0.9416012777634853,1.0
1.8387133082800413,0.9416012777634853,1.0
1.8547681276663834,0.9416012777634853,1.0
1.870913747777397,0.9416012777634853,1.0
1.8871506821518151,0.9416012777634853,1.0
1.9034794472327752,0.9416012777634853,1.0
1.9199005623842458,0.9416012777634853,1.0
1.9364145499075436,0.9416012777634853,1.0
1.9530219350579499,0.9416012777634853,1.0
1.9697232460614156,0.9416012777634853,1.0
1.9865190141313598,0.9416012777634853,1.0
2.0034097734855703,0.9416012777634853,1.0
2.020396061363193,0.9416012777634853,1.0
2.0374784180418204,0.9416012777634853,1.0
2.0546573868546725,0.9416012777634853,1.0
2.071933514207885,0.9416012777634853,1.0
2.0893073495978842,0.9416012777634853,1.0
2.1067794456288653,0.9416012777634853,1.0
2.124350358030368,0.9416012777634853,1.0
2.1420206456749566,0.9416012777634853,1.0
2.15979087059599,0.9416012777634853,1.0
2.1776615980055034,0.9416012777634853,1.0
2.1956333963121817,0.9416012777634853,1.0
2.213706837139441,0.9416012777634853,1.0
2.2318824953436103,0.9416012777634853,1.0
2.2501609490322148,0.9416012777634853,1.0
2.2685427795823623,0.9416012777634853,1.0
2.287028571659238,0.9416012777634853,1.0
2.3056189132346994,0.9416012777634853,1.0
2.324314395605976,0.9416012777634853,1.0
2.3431156134144793,0.9416012777634853,1.0
2.3620231646647136,0.9416012777634853,1.0
2.3810376507433006,0.9416012777634853,1.0
2.4001596764381015,0.9416012777634853,1.0
2.419389849957459,0.9416012777634853,1.0
2.43872878294954,0.9416012777634853,1.0
2.45817709052179,0.9416012777634853,1.0
2.4777353912604974,0.9416012777634853,1.0
2.497404307250469,0.9416012777634853,1.0
2.5171844640948176,0.9416012777634853,1.0
2.5370764909348598,0.9416012777634853,1.0
2.557081020470123,0.9416012777634853,1.0
2.577198688978477,0.9416012777634853,1.0
2.5974301363363663,0.9416012777634853,1.0
2.6177760060391644,0.9416012777634853,1.0
2.6382369452216388,0.9416012777634853,1.0
2.6588136046785387,0.9420591532213608,1.0
2.6795066388852913,0.9420591532213608,1.0
2.7003167060188202,0.9420591532213608,1.0
2.721244467978477,0.9420591532213608,1.0
2.7422905904070976,0.9420591532213608,1.0
2.7634557427121735,0.9420591532213608,1.0
2.78474059808714,0.9420591532213608,1.0
2.8061458335327933,0.9420591532213608,1.0
2.8276721298788194,0.9420591532213608,1.0
2.8493201718054535,0.9420591532213608,1.0
2.87109064786525,0.9420591532213608,1.0
2.892984250504993,0.9420591532213608,1.0
2.9150016760877118,0.9420591532213608,1.0
2.9371436249148366,0.9420591532213608,1.0
2.9594108012484663,0.9420591532213608,1.0
2.9818039133337755,0.9420591532213608,1.0
3.0043236734215366,0.9420591532213608,1.0
3.026970797790777,0.9420591532213608,1.0
3.0497460067715583,0.9420591532213608,1.0
3.0726500247678907,0.9420591532213608,1.0
3.0956835802807734,0.9420591532213608,1.0
3.118847405931366,0.9545274541512001,1.0
3.142142238484286,0.9545274541512001,1.0
3.1655688188710505,0.9545274541512001,1.0
3.1891278922136386,0.9545274541512001,1.0
3.212820207848192,0.9545274541512001,1.0
3.236646519348846,0.9545274541512001,1.0
3.2606075845517037,0.9545274541512001,1.0
3.2847041655789373,0.9545274541512001,1.0
3.3089370288630264,0.9545274541512001,1.0
3.333306945171141,0.9545274541512001,1.0
3.357814689629652,0.9545274541512001,1.0
3.3824610417487895,0.9545274541512001,1.0
3.407246785447432,0.9545274541512001,1.0
3.4321727090780447,0.9545274541512001,1.0
3.4572396054517522,0.9545274541512001,1.0
3.4824482718635554,0.9545274541512001,1.0
3.5077995101176893,0.9545274541512001,1.0
3.5332941265531295,0.9545274541512001,1.0
3.558932932069235,0.9545274541512001,1.0
3.584716742151545,0.9545274541512001,1.0
3.61064637689771,0.9545274541512001,1.0
3.636722661043583,0.9545274541512001,1.0
3.662946423989449,0.9545274541512001,1.0
3.689318499826406,0.9545274541512001,1.0
3.715839727362891,0.9545274541512001,1.0
3.742510950151366,0.9545274541512001,1.0
3.7693330165151435,0.9545274541512001,1.0
3.796306779575374,0.9545274541512001,1.0
3.8234330972781727,0.9545274541512001,1.0
3.8507128324219178,0.9545274541512001,1.0
3.8781468526846865,0.9545274541512001,1.0
3.9057360306518527,0.9545274541512001,1.0
3.933481243843848,0.9545274541512001,1.0
3.9613833747440643,0.9545274541512001,1.0
3.989443310826929,0.9545274541512001,1.0
4.017661944586127,0.9545274541512001,1.0
4.046040173562994,0.9545274541512001,1.0
4.074578900375059,0.9545274541512001,1.0
4.103279032744758,0.9545274541512001,1.0
4.132141483528301,0.9545274541512001,1.0
4.161167170744711,0.9545274541512001,1.0
4.190357017605022,0.9545274541512001,1.0
4.219711952541643,0.9545274541512001,1.0
4.249232909237886,0.9545274541512001,1.0
4.278920826657668,0.9545274541512001,1.0
4.308776649075373,0.9545274541512001,1.0
4.338801326105889,0.9545274541512001,1.0
4.368995812734806,0.9545274541512001,1.0
4.3993610693487994,0.9545274541512001,1.0
4.429898061766171,0.9545274541512001,1.0
4.46060776126757,0.9545274541512001,1.0
4.491491144626886,0.9545274541512001,1.0
4.522549194142319,0.9545274541512001,1.0
4.553782897667619,0.9545274541512001,1.0
4.58519324864351,0.9545274541512001,1.0
4.616781246129284,0.9545274541512001,1.0
4.648547894834586,0.9545274541512001,1.0
4.68049420515136,0.9545274541512001,1.0
4.712621193185992,0.9545274541512001,1.0
4.744929880791631,0.9545274541512001,1.0
4.777421295600684,0.9554889926127387,1.0
4.810096471057509,0.9554889926127387,1.0
4.842956446451279,0.9554889926127387,1.0
4.876002266949042,0.9554889926127387,1.0
4.9092349836289655,0.9554889926127387,1.0
4.942655653513766,0.9554889926127387,1.0
4.976265339604325,0.9554889926127387,1.0
5.010065110913509,0.9554889926127387,1.0
5.044056042500161,0.9567829884719518,1.0
5.078239215503308,0.9567829884719518,1.0
5.112615717176528,0.9567829884719518,1.0
5.1471866409225555,0.9567829884719518,1.0
5.181953086328042,0.9567829884719518,1.0
5.216916159198535,0.9586144903034537,1.0
5.252076971593652,0.9586144903034537,1.0
5.287436641862454,0.9586144903034537,1.0
5.322996294679008,0.9586144903034537,1.0
5.3587570610781645,0.959072365761329,1.0
5.394720078491532,0.959072365761329,1.0
5.430886490783655,0.959072365761329,1.0
5.467257448288397,0.959072365761329,1.0
5.503834107845523,0.959072365761329,1.0
5.540617632837504,0.959072365761329,1.0
5.577609193226513,0.959072365761329,1.0
5.614809965591645,0.9595302412192045,1.0
5.652221133166327,0.9595302412192045,1.0
5.689843885875969,0.9595302412192045,1.0
5.7276794203758,0.9595302412192045,1.0
5.765728940088937,0.9595302412192045,1.0
5.803993655244651,0.9595302412192045,1.0
5.842474782916875,0.9595302412192045,1.0
5.8811735470629065,0.9595302412192045,1.0
5.920091178562335,0.9595302412192045,1.0
5.959228915256199,0.9595302412192045,1.0
5.998588001986356,0.9595302412192045,1.0
6.0381696906350735,0.9595302412192045,1.0
6.077975240164847,0.9595302412192045,1.0
6.11800591665845,0.9595302412192045,1.0
6.158262993359196,0.9595302412192045,1.0
6.198747750711446,0.9595302412192045,1.0
6.239461476401319,0.9595302412192045,1.0
6.280405465397665,0.9595302412192045,1.0
6.321581019993248,0.9724564176069193,1.0
6.362989449846167,0.9724564176069193,1.0
6.404632072021508,0.9724564176069193,1.0
6.446510211033246,0.9724564176069193,1.0
6.488625198886357,0.9724564176069193,1.0
6.5309783751192105,0.9724564176069193,1.0
6.573571086846143,0.9724564176069193,1.0
6.616404688800336,0.9724564176069193,1.0
6.6594805433768824,0.9724564176069193,1.0
6.702800020676129,0.9729142930647948,1.0
6.746364498547266,0.9729142930647948,1.0
6.790175362632129,0.9729142930647948,1.0
6.834234006409284,0.9729142930647948,1.0
6.878541831238361,0.9729142930647948,1.0
6.9231002464046005,0.9729142930647948,1.0
6.967910669163696,0.9729142930647948,1.0
7.012974524786876,0.9729142930647948,1.0
7.058293246606217,0.9729142930647948,1.0
7.1038682760602585,0.9729142930647948,1.0
7.149701062739828,0.9729142930647948,1.0
7.195793064434157,0.9729142930647948,1.0
7.242145747177259,0.9729142930647948,1.0
7.288760585294537,0.9729142930647948,1.0
7.335639061449691,0.9729142930647948,1.0
7.382782666691884,0.9729142930647948,1.0
7.430192900503142,0.9729142930647948,1.0
7.477871270846079,0.9729142930647948,1.0
7.525819294211835,0.9729142930647948,1.0
7.574038495668317,0.9729142930647948,1.0
7.622530408908721,0.9729142930647948,1.0
7.671296576300295,0.9729142930647948,1.0
7.720338548933399,0.9729142930647948,1.0
7.769657886670857,0.9729142930647948,1.0
7.81925615819755,0.9729142930647948,1.0
7.869134941070318,0.9729142930647948,1.0
7.919295821768149,0.9729142930647948,1.0
7.9697403957426145,0.9729142930647948,1.0
8.020470267468646,0.9729142930647948,1.0
8.07148705049554,0.9729142930647948,1.0
8.12279236749829,0.9729142930647948,1.0
8.174387850329216,0.9729142930647948,1.0
8.22627514006984,0.9729142930647948,1.0
8.278455887083089,0.9729142930647948,1.0
8.330931751065817,0.9729142930647948,1.0
8.383704401101546,0.9729142930647948,1.0
8.436775515713606,0.9729142930647948,1.0
8.490146782918478,0.9729142930647948,1.0
8.543819900279503,0.9729142930647948,1.0
8.597796574960894,0.9729142930647948,1.0
8.652078523781999,0.9729142930647948,1.0
8.706667473271931,0.9729142930647948,1.0
8.76156515972449,0.9729142930647948,1.0
8.816773329253357,0.9729142930647948,1.0
8.87229373784767,0.9729142930647948,1.0
8.928128151427847,0.9729142930647948,1.0
8.984278345901764,0.9729142930647948,1.0
9.040746107221254,0.9729142930647948,1.0
9.097533231438891,0.9729142930647948,1.0
9.154641524765118,0.9729142930647948,1.0
9.212072803625729,0.9729142930647948,1.0
9.269828894719593,0.9729142930647948,1.0
9.32791163507679,0.9729142930647948,1.0
9.38632287211704,0.9729142930647948,1.0
9.44506446370844,0.9729142930647948,1.0
9.50413827822659,0.9729142930647948,1.0
9.563546194613986,0.9729142930647948,1.0
9.623290102439801,0.9729142930647948,1.0
9.683371901959994,0.9729142930647948,1.0
9.74379350417773,0.9729142930647948,1.0
9.80455683090417,0.9729142930647948,1.0
9.865663814819618,0.9729142930647948,1.0
9.927116399534953,0.9729142930647948,1.0
9.988916539653493,0.9729142930647948,1.0
10.051066200833127,0.9786835238340255,1.0
10.113567359848854,0.9786835238340255,1.0
10.17642200465567,0.9786835238340255,1.0
10.239632134451766,0.9786835238340255,1.0
10.303199759742135,0.9786835238340255,1.0
10.36712690240254,0.9786835238340255,1.0
10.431415595743776,0.9786835238340255,1.0
10.496067884576377,0.9786835238340255,1.0
10.561085825275654,0.9786835238340255,1.0
10.626471485847079,0.9786835238340255,1.0
10.692226945992093,0.9786835238340255,1.0
10.758354297174225,0.9786835238340255,1.0
10.824855642685623,0.979141399291901,1.0
10.891733097713978,0.979141399291901,1.0
10.958988789409755,0.979141399291901,1.0
11.026624856953884,0.979141399291901,1.0
11.094643451625805,0.979141399291901,1.0
11.163046736871856,0.979141399291901,1.0
11.231836888374133,0.979141399291901,1.0
11.301016094119651,0.979141399291901,1.0
11.37058655446995,0.979141399291901,1.0
11.440550482231103,0.979141399291901,1.0
11.51091010272406,0.979141399291901,1.0
11.58166765385545,0.979141399291901,1.0
11.652825386188772,0.979141399291901,1.0
11.72438556301595,0.979141399291901,1.0
11.796350460429336,0.979141399291901,1.0
11.868722367394117,0.979141399291901,1.0
11.941503585821087,0.979141399291901,1.0
12.014696430639905,0.979141399291901,1.0
12.088303229872686,0.979141399291901,1.0
12.162326324708067,0.9795992747497765,1.0
12.23676806957568,0.9795992747497765,1.0
12.31163083222102,0.9795992747497765,1.0
12.38691699378076,0.9795992747497765,1.0
12.462628948858509,0.9795992747497765,1.0
12.538769105600933,0.9795992747497765,1.0
12.6153398857744,0.9795992747497765,1.0
12.692343724841972,0.9795992747497765,1.0
12.769783072040871,0.9795992747497765,1.0
12.847660390460417,0.9795992747497765,1.0
12.925978157120323,0.9795992747497765,1.0
13.004738863049504,0.9795992747497765,1.0
13.083945013365321,0.9795992747497765,1.0
13.163599127353239,0.9795992747497765,1.0
13.243703738546952,0.9795992747497765,1.0
13.324261394809003,0.9795992747497765,1.0
13.405274658411777,0.9795992747497765,1.0
13.48674610611904,0.9795992747497765,1.0
13.568678329267865,0.9795992747497765,1.0
13.651073933851059,0.9795992747497765,1.0
13.733935540600083,0.9795992747497765,1.0
13.817265785068365,0.9795992747497765,1.0
13.901067317715146,0.9795992747497765,1.0
13.985342803989802,0.9795992747497765,1.0
14.070094924416585,0.9795992747497765,1.0
14.15532637467992,0.9795992747497765,1.0
14.241039865710114,0.9795992747497765,1.0
14.327238123769591,0.9795992747497765,1.0
14.413923890539634,0.9795992747497765,1.0
14.501099923207539,0.9795992747497765,1.0
14.58876899455434,0.9795992747497765,1.0
14.67693389304302,0.9795992747497765,1.0
14.765597422907158,0.9795992747497765,1.0
14.854762404240168,0.9795992747497765,1.0
14.944431673084956,0.9795992747497765,1.0
15.034608081524148,0.9795992747497765,1.0
15.12529449777082,0.9795992747497765,1.0
15.216493806259688,0.9795992747497765,1.0
15.308208907738873,0.9795992747497765,1.0
15.400442719362182,0.9795992747497765,1.0
15.493198174781856,0.9795992747497765,1.0
15.586478224241901,0.9795992747497765,1.0
15.68028583467194,0.9795992747497765,1.0
15.774623989781537,0.9795992747497765,1.0
15.869495690155153,0.9795992747497765,1.0
15.964903953347541,0.9795992747497765,1.0
16.06085181397974,0.9795992747497765,1.0
16.15734232383561,0.9795992747497765,1.0
16.25437855195888,0.9800571502076518,1.0
16.35196358475076,0.9800571502076518,1.0
16.450100526068145,0.9800571502076518,1.0
16.54879249732228,0.9800571502076518,1.0
16.64804263757812,0.9805150256655275,1.0
16.747854103654085,0.9805150256655275,1.0
16.84823007022252,0.9805150256655275,1.0
16.94917372991069,0.9805150256655275,1.0
17.050688293402274,0.9805150256655275,1.0
17.152776989539504,0.9805150256655275,1.0
17.2554430654259,0.9805150256655275,1.0
17.3586897865295,0.9809729011234029,1.0
17.462520436786736,0.9809729011234029,1.0
17.566938318706928,0.9814307765812783,1.0
17.67194675347725,0.9814307765812783,1.0
17.777549081068443,0.9814307765812783,1.0
17.883748660340995,0.9814307765812783,1.0
17.99054886915198,0.9814307765812783,1.0
18.09795310446254,0.9814307765812783,1.0
18.205964782445886,0.9814307765812783,1.0
18.314587338595953,0.9814307765812783,1.0
18.423824227836725,0.9814307765812783,1.0
18.533678924632046,0.9814307765812783,1.0
18.644154923096217,0.9814307765812783,1.0
18.755255737105053,0.9814307765812783,1.0
18.86698490040769,0.9814307765812783,1.0
18.979345966739004,0.9814307765812783,1.0
19.09234250993258,0.9814307765812783,1.0
19.205978124034417,0.9814307765812783,1.0
19.32025642341728,0.9814307765812783,1.0
19.4351810428956,0.9814307765812783,1.0
19.5507556378411,0.9814307765812783,1.0
19.666983884299103,0.9814307765812783,1.0
19.78386947910539,0.9814307765812783,1.0
19.901416140003853,0.9818886520391538,1.0
20.019627605764676,0.9818886520391538,1.0
20.138507636303288,0.9818886520391538,1.0
20.25806001279998,0.9818886520391538,1.0
20.37828853782011,0.9818886520391538,1.0
20.49919703543509,0.9818886520391538,1.0
20.620789351344023,0.9818886520391538,1.0
20.74306935299599,0.9818886520391538,1.0
20.866040929713108,0.9818886520391538,1.0
20.98970799281418,0.9818886520391538,1.0
21.114074475739116,0.9818886520391538,1.0
21.239144334174107,0.9818886520391538,1.0
21.36492154617735,0.9818886520391538,1.0
21.49141011230561,0.9818886520391538,1.0
21.618614055741517,0.9818886520391538,1.0
21.74653742242144,0.9818886520391538,1.0
21.875184281164252,0.9818886520391538,1.0
22.004558723800695,0.9818886520391538,1.0
22.13466486530354,0.9818886520391538,1.0
22.26550684391851,0.9818886520391538,1.0
22.397088821295835,0.9818886520391538,1.0
22.52941498262266,0.9818886520391538,1.0
22.662489536756198,0.9818886520391538,1.0
22.79631671635751,0.9823465274970291,1.0
22.9309007780262,0.9837201538706555,1.0
23.066246002435797,0.9837201538706555,1.0
23.20235669446988,0.9837201538706555,1.0
23.33923718335904,0.9837201538706555,1.0
23.47689182281854,0.9837201538706555,1.0
23.615324991186803,0.9837201538706555,1.0
23.75454109156471,0.9837201538706555,1.0
23.89454455195559,0.9837201538706555,1.0
24.03533982540609,0.9837201538706555,1.0
24.17693139014784,0.9837201538706555,1.0
24.319323749739805,0.9837201538706555,1.0
24.46252143321165,0.9837201538706555,1.0
24.606528995207675,0.9837201538706555,1.0
24.75135101613174,0.9837201538706555,1.0
24.896992102292987,0.9837201538706555,1.0
25.043456886052272,0.9837201538706555,1.0
25.19075002596955,0.9837201538706555,1.0
25.338876206952065,0.9837201538706555,1.0
25.48784014040333,0.9837201538706555,1.0
25.637646564372965,0.9837201538706555,1.0
25.78830024370747,0.9837201538706555,1.0
25.939805970201697,0.9837201538706555,1.0
26.09216856275133,0.9837201538706555,1.0
26.245392867506094,0.9837201538706555,1.0
26.39948375802393,0.9837201538706555,1.0
26.55444613542604,0.9837201538706555,1.0
26.710284928552703,0.9837201538706555,1.0
26.867005094120078,0.9837201538706555,1.0
27.024611616877902,0.9837201538706555,1.0
27.18310950976795,0.9837201538706555,1.0
27.34250381408358,0.9837201538706555,1.0
27.502799599630002,0.9837201538706555,1.0
27.664001964885543,0.9837201538706555,1.0
27.82611603716388,0.9837201538706555,1.0
27.989146972777036,0.9837201538706555,1.0
28.15309995719941,0.9837201538706555,1.0
28.317980205232768,0.9837201538706555,1.0
28.48379296117203,0.9837201538706555,1.0
28.650543498972088,0.9837201538706555,1.0
28.818237122415628,0.9837201538706555,1.0
28.986879165281703,0.9837201538706555,1.0
29.156474991515513,0.9837201538706555,1.0
29.3270299953989,0.9837201538706555,1.0
29.498549601721976,0.9837201538706555,1.0
29.671039265955702,0.9837201538706555,1.0
29.84450447442534,0.9837201538706555,1.0
30.018950744484968,0.9837201538706555,1.0
30.19438362469304,0.9837201538706555,1.0
30.370808694988746,0.9837201538706555,1.0
30.54823156686963,0.9837201538706555,1.0
30.726657883569953,0.9837201538706555,1.0
30.906093320240224,0.9837201538706555,1.0
31.086543584127774,0.9837201538706555,1.0
31.26801441475818,0.9837201538706555,1.0
31.45051158411787,0.9837201538706555,1.0
31.63404089683775,0.9837201538706555,1.0
31.818608190377752,0.9837201538706555,1.0
32.00421933521254,0.9837201538706555,1.0
32.19088023501827,0.9837201538706555,1.0
32.378596826860274,0.9837201538706555,1.0
32.56737508138203,0.9837201538706555,1.0
32.75722100299492,0.9837201538706555,1.0
32.94814063006928,0.9837201538706555,1.0
33.14014003512655,0.9837201538706555,1.0
33.33322532503223,0.9837201538706555,1.0
33.52740264119028,0.9837201538706555,1.0
33.72267815973839,0.9837201538706555,1.0
33.91905809174442,0.9837201538706555,1.0
34.116548683404,0.9837201538706555,1.0
34.315156216239124,0.9837201538706555,1.0
34.514887007298,0.9841780293285312,1.0
34.715747409356,0.9841780293285312,1.0
34.91774381111763,0.9841780293285312,1.0
35.1208826374198,0.9841780293285312,1.0
35.3251703494362,0.9841780293285312,1.0
35.53061344488271,0.9841780293285312,1.0
35.737218458224206,0.9841780293285312,1.0
35.944991960882255,0.9841780293285312,1.0
36.15394056144424,0.9841780293285312,1.0
36.36407090587352,0.9841780293285312,1.0
36.57538967772081,0.9841780293285312,1.0
36.787903598336726,0.9841780293285312,1.0
37.0016194270857,0.9841780293285312,1.0
37.2165439615608,0.9841780293285312,1.0
37.432684037800044,0.9841780293285312,1.0
37.65004653050386,0.9841780293285312,1.0
37.86863835325361,0.9841780293285312,1.0
38.08846645873166,0.9841780293285312,1.0
38.30953783894239,0.9841780293285312,1.0
38.53185952543461,0.9841780293285312,1.0
38.755438589525326,0.9841780293285312,1.0
38.98028214252447,0.9841780293285312,1.0
39.206397335961206,0.9841780293285312,1.0
39.433791361811416,0.9841780293285312,1.0
39.66247145272634,0.9841780293285312,1.0
39.892444882262744,0.9841780293285312,1.0
40.1237189651142,0.9841780293285312,1.0
40.356301057343714,0.9841780293285312,1.0
40.59019855661783,0.9841780293285312,1.0
40.825418902441754,0.9841780293285312,1.0
41.06196957639607,0.9841780293285312,1.0
41.29985810237477,0.9841780293285312,1.0
41.539092046824415,0.9841780293285312,1.0
41.77967901898487,0.9841780293285312,1.0
42.02162667113141,0.9841780293285312,1.0
42.26494269881795,0.9841780293285312,1.0
42.50963484112196,0.9841780293285312,1.0
42.75571088089053,0.9841780293285312,1.0
43.003178644987955,0.9841780293285312,1.0
43.252046004544695,0.9841780293285312,1.0
43.50232087520767,0.9841780293285312,1.0
43.75401121739208,0.9841780293285312,1.0
44.00712503653464,0.9841780293285312,1.0
44.26167038334806,0.9841780293285312,1.0
44.517655354077306,0.9841780293285312,1.0
44.77508809075697,0.9841780293285312,1.0
45.03397678147023,0.9841780293285312,1.0
45.29432966060946,0.9841780293285312,1.0
45.556155009137946,0.9841780293285312,1.0
45.81946115485333,0.9841780293285312,1.0
46.084256472652605,0.9841780293285312,1.0
46.3505493847983,0.9841780293285312,1.0
46.6183483611865,0.9841780293285312,1.0
46.88766191961624,0.9841780293285312,1.0
47.158498626060336,0.9841780293285312,1.0
47.43086709493797,0.9841780293285312,1.0
47.704775989388565,0.9841780293285312,1.0
47.98023402154737,0.9841780293285312,1.0
48.25724995282265,0.9841780293285312,1.0
48.5358325941742,0.9841780293285312,1.0
48.815990806393714,0.9841780293285312,1.0
49.097733500386624,0.9841780293285312,1.0
49.38106963745538,0.9841780293285312,1.0
49.6660082295847,0.9841780293285312,1.0
49.952558339728,0.9841780293285312,1.0
50.24072908209577,0.9841780293285312,1.0
50.5305296224455,0.9841780293285312,1.0
50.8219691783731,0.9841780293285312,1.0
51.11505701960614,0.9841780293285312,1.0
51.40980246829876,0.9841780293285312,1.0
51.706214899327996,0.9841780293285312,1.0
52.00430374059219,0.9841780293285312,1.0
52.30407847331067,0.9841780293285312,1.0
52.605548632325366,0.9841780293285312,1.0
52.908723806404225,0.9841780293285312,1.0
53.21361363854596,0.9841780293285312,1.0
53.52022782628691,0.9841780293285312,1.0
53.82857612200953,0.9841780293285312,1.0
54.13866833325239,0.9841780293285312,1.0
54.45051432302239,0.9841780293285312,1.0
54.764124010108134,0.9841780293285312,1.0
55.079507369395735,0.9841780293285312,1.0
55.39667443218598,0.9841780293285312,1.0
55.71563528651319,0.9841780293285312,1.0
56.036400077466396,0.9841780293285312,1.0
56.35897900751186,0.9841780293285312,1.0
56.683382336817644,0.9841780293285312,1.0
57.00962038357974,0.9841780293285312,1.0
57.3377035243506,0.9841780293285312,1.0
57.66764219436902,0.9841780293285312,1.0
57.99944688789186,0.9841780293285312,1.0
58.333128158528176,0.9850141497298689,1.0
58.66869661957474,0.9858502701312066,1.0
59.006162944353434,0.9866863905325444,1.0
59.34553786655107,0.9866863905325444,1.0
59.68683218056062,0.9866863905325444,1.0
60.0300567418244,0.9866863905325444,1.0
60.37522246717967,0.9866863905325444,1.0
60.72234033520567,0.9866863905325444,1.0
61.07142138657271,0.9866863905325444,1.0
61.42247672439358,0.9866863905325444,1.0
61.77551751457665,0.9866863905325444,1.0
62.13055498618073,0.9866863905325444,1.0
62.48760043177266,0.9866863905325444,1.0
62.84666520778622,0.9866863905325444,1.0
63.207760734883465,0.9866863905325444,1.0
63.57089849831774,0.9866863905325444,1.0
63.93609004829936,0.9866863905325444,1.0
64.30334700036278,0.9866863905325444,1.0
64.67268103573586,0.9866863905325444,1.0
65.04410390171184,0.9866863905325444,1.0
65.41762741202268,0.9866863905325444,1.0
65.79326344721477,0.9866863905325444,1.0
66.17102395502702,0.9866863905325444,1.0
66.55092095077089,0.9866863905325444,1.0
66.93296651771217,0.9866863905325444,1.0
67.31717280745583,0.9866863905325444,1.0
67.70355204033224,0.9866863905325444,1.0
68.09211650578575,0.9866863905325444,1.0
68.48287856276589,0.9866863905325444,1.0
68.8758506401203,0.9866863905325444,1.0
69.27104523698989,0.9866863905325444,1.0
69.66847492320672,0.9866863905325444,1.0
70.06815233969358,0.9866863905325444,1.0
70.4700901988662,0.9866863905325444,1.0
70.87430128503732,0.9866863905325444,1.0
71.28079845482368,0.9866863905325444,1.0
71.68959463755479,0.9866863905325444,1.0
72.10070283568395,0.9866863905325444,1.0
72.51413612520221,0.9866863905325444,1.0
72.92990765605408,0.9866863905325444,1.0
73.34803065255561,0.9866863905325444,1.0
73.76851841381534,0.9866863905325444,1.0
74.19138431415722,0.9866863905325444,1.0
74.61664180354566,0.9866863905325444,1.0
75.04430440801386,0.9866863905325444,1.0
75.47438573009372,0.9866863905325444,1.0
75.90689944924837,0.9866863905325444,1.0
76.34185932230764,0.9866863905325444,1.0
76.77927918390543,0.9866863905325444,1.0
77.21917294691947,0.9866863905325444,1.0
77.66155460291439,0.9866863905325444,1.0
78.10643822258635,0.9866863905325444,1.0
78.55383795621076,0.9866863905325444,1.0
79.00376803409209,0.9866863905325444,1.0
79.45624276701687,0.9866863905325444,1.0
79.91127654670873,0.9866863905325444,1.0
80.36888384628585,0.9866863905325444,1.0
80.82907922072181,0.9866863905325444,1.0
81.29187730730825,0.9866863905325444,1.0
81.75729282612028,0.9866863905325444,1.0
82.22534058048507,0.9866863905325444,1.0
82.69603545745247,0.9866863905325444,1.0
83.16939242826834,0.9866863905325444,1.0
83.64542654885119,0.9866863905325444,1.0
84.12415296027072,0.9866863905325444,1.0
84.60558688922936,0.9866863905325444,1.0
85.08974364854683,0.9866863905325444,1.0
85.57663863764718,0.9866863905325444,1.0
86.06628734304819,0.9866863905325444,1.0
86.55870533885447,0.9866863905325444,1.0
87.05390828725255,0.9866863905325444,1.0
87.55191193900913,0.9866863905325444,1.0
88.05273213397182,0.9866863905325444,1.0
88.5563848015733,0.9866863905325444,1.0
89.06288596133794,0.9866863905325444,1.0
89.57225172339088,0.9866863905325444,1.0
90.08449828897108,0.9866863905325444,1.0
90.59964195094628,0.9866863905325444,1.0
91.11769909433106,0.9866863905325444,1.0
91.63868619680844,0.9866863905325444,1.0
92.1626198292537,0.9866863905325444,1.0
92.6895166562613,0.9866863905325444,1.0
93.21939343667532,0.9866863905325444,1.0
93.75226702412229,0.9866863905325444,1.0
94.28815436754702,0.9866863905325444,1.0
94.82707251175216,0.9866863905325444,1.0
95.36903859794003,0.9866863905325444,1.0
95.91406986425798,0.9866863905325444,1.0
96.46218364634633,0.9866863905325444,1.0
97.01339737789027,0.9866863905325444,1.0
97.56772859117413,0.9866863905325444,1.0
98.12519491763877,0.9866863905325444,1.0
98.68581408844287,0.9866863905325444,1.0
99.24960393502666,0.9866863905325444,1.0
99.81658238967879,0.9866863905325444,1.0
100.38676748610726,0.9866863905325444,1.0
100.96017736001272,0.9866863905325444,1.0
101.53683024966509,0.9866863905325444,1.0
102.11674449648407,0.9866863905325444,1.0
102.69993854562242,0.9866863905325444,1.0
103.28643094655224,0.9866863905325444,1.0
103.87624035365559,0.9866863905325444,1.0
104.46938552681746,0.9866863905325444,1.0
105.06588533202228,0.9866863905325444,1.0
105.66575874195452,0.9866863905325444,1.0
106.2690248366017,0.9866863905325444,1.0
106.87570280386154,0.9866863905325444,1.0
107.48581194015188,0.9866863905325444,1.0
108.09937165102488,0.9866863905325444,1.0
108.71640145178417,0.9866863905325444,1.0
109.33692096810506,0.9866863905325444,1.0
109.96094993665956,0.9866863905325444,1.0
110.58850820574364,0.9866863905325444,1.0
111.21961573590838,0.9866863905325444,1.0
111.85429260059543,0.9866863905325444,1.0
112.49255898677512,0.9866863905325444,1.0
113.13443519558831,0.9866863905325444,1.0
113.77994164299261,0.9866863905325444,1.0
114.42909886041159,0.9866863905325444,1.0
115.08192749538735,0.9866863905325444,1.0
115.73844831223798,0.9866863905325444,1.0
116.39868219271763,0.9866863905325444,1.0
117.06265013668042,0.9866863905325444,1.0
117.73037326274897,0.9866863905325444,1.0
118.40187280898571,0.9866863905325444,1.0
119.07717013356863,0.9866863905325444,1.0
119.7562867154701,0.9866863905325444,1.0
120.43924415514078,0.9866863905325444,1.0
121.12606417519633,0.9866863905325444,1.0
121.81676862110793,0.9866863905325444,1.0
122.51137946189783,0.9866863905325444,1.0
123.2099187908378,0.9866863905325444,1.0
123.91240882615145,0.9866863905325444,1.0
124.61887191172161,0.9866863905325444,1.0
125.32933051780074,0.9866863905325444,1.0
126.04380724172519,0.9866863905325444,1.0
126.76232480863469,0.9866863905325444,1.0
127.48490607219482,0.9866863905325444,1.0
128.21157401532358,0.9866863905325444,1.0
128.942351750923,0.9866863905325444,1.0
129.67726252261406,0.9866863905325444,1.0
130.41632970547556,0.9866863905325444,1.0
131.15957680678835,0.9866863905325444,1.0
131.90702746678255,0.9866863905325444,1.0
132.65870545938964,0.9866863905325444,1.0
133.41463469299822,0.9866863905325444,1.0
134.1748392112152,0.9866863905325444,1.0
134.93934319363,0.9866863905325444,1.0
135.70817095658361,0.9866863905325444,1.0
136.48134695394234,0.9866863905325444,1.0
137.25889577787558,0.9866863905325444,1.0
138.0408421596374,0.9866863905325444,1.0
138.82721097035403,0.9866863905325444,1.0
139.61802722181457,0.9866863905325444,1.0
140.41331606726607,0.9866863905325444,1.0
141.21310280221434,0.9866863905325444,1.0
142.0174128652282,0.9866863905325444,1.0
142.8262718387482,0.9866863905325444,1.0
143.63970544990104,0.9866863905325444,1.0
144.4577395713175,0.9866863905325444,1.0
145.28040022195498,0.9866863905325444,1.0
146.10771356792583,0.9866863905325444,1.0
146.93970592332911,0.9866863905325444,1.0
147.77640375108788,0.9866863905325444,1.0
148.6178336637902,0.9866863905325444,1.0
149.46402242453658,0.9866863905325444,1.0
150.3149969477907,0.9866863905325444,1.0
151.17078430023503,0.9866863905325444,1.0
152.03141170163272,0.9866863905325444,1.0
152.8969065256928,0.9866863905325444,1.0
153.76729630094053,0.9866863905325444,1.0
154.6426087115937,0.9866863905325444,1.0
155.52287159844295,0.9866863905325444,1.0
156.40811295973668,0.9866863905325444,1.0
157.2983609520725,0.9866863905325444,1.0
158.19364389129242,0.9866863905325444,1.0
159.09399025338305,0.9866863905325444,1.0
159.99942867538206,0.9866863905325444,1.0
160.90998795628875,0.9866863905325444,1.0
161.82569705797954,0.9866863905325444,1.0
162.74658510613006,0.9866863905325444,1.0
163.6726813911409,0.9866863905325444,1.0
164.60401536906963,0.9866863905325444,1.0
165.54061666256698,0.9866863905325444,1.0
166.48251506182004,0.9866863905325444,1.0
167.4297405254993,0.9866863905325444,1.0
168.3823231817111,0.9866863905325444,1.0
169.34029332895673,0.9866863905325444,1.0
170.3036814370958,0.9866863905325444,1.0
171.27251814831487,0.9866863905325444,1.0
172.24683427810294,0.9866863905325444,1.0
173.22666081623123,0.9866863905325444,1.0
174.2120289277383,0.9866863905325444,1.0
175.20296995392226,0.9866863905325444,1.0
176.1995154133373,0.9866863905325444,1.0
177.20169700279553,0.9866863905325444,1.0
178.2095465983761,0.9866863905325444,1.0
179.22309625643885,0.9866863905325444,1.0
180.24237821464317,0.9866863905325444,1.0
181.26742489297433,0.9866863905325444,1.0
182.29826889477425,0.9866863905325444,1.0
183.33494300777866,0.9866863905325444,1.0
184.37748020515926,0.9866863905325444,1.0
185.42591364657363,0.9866863905325444,1.0
186.48027667921932,0.9866863905325444,1.0
187.54060283889402,0.9866863905325444,1.0
188.60692585106335,0.9866863905325444,1.0
189.67927963193281,0.9866863905325444,1.0
190.75769828952633,0.9866863905325444,1.0
191.84221612477197,0.9866863905325444,1.0
192.93286763259232,0.9866863905325444,1.0
194.02968750300147,0.9866863905325444,1.0
195.13271062220906,0.9866863905325444,1.0
196.24197207372967,0.9866863905325444,1.0
197.35750713949793,0.9866863905325444,1.0
198.479351300992,0.9866863905325444,1.0
199.6075402403614,0.9866863905325444,1.0
200.74210984156167,0.9866863905325444,1.0
201.8830961914964,0.9866863905325444,1.0
203.03053558116466,0.9866863905325444,1.0
204.18446450681557,0.9866863905325444,1.0
205.34491967110827,0.9866863905325444,1.0
206.51193798428054,0.9866863905325444,1.0
207.6855565653222,0.9866863905325444,1.0
208.8658127431552,0.9866863905325444,1.0
210.052744057822,0.9866863905325444,1.0
211.2463882616791,0.9866863905325444,1.0
212.4467833205972,0.9866863905325444,1.0
213.65396741516994,0.9866863905325444,1.0
214.86797894192767,0.9866863905325444,1.0
216.08885651455827,0.9866863905325444,1.0
217.3166389651363,0.9866863905325444,1.0
218.55136534535762,0.9866863905325444,1.0
219.79307492778105,0.9866863905325444,1.0
221.04180720707845,0.9866863905325444,1.0
222.2976019012902,0.9866863905325444,1.0
223.56049895308897,0.9866863905325444,1.0
224.8305385310493,0.9866863905325444,1.0
226.1077610309265,0.9866863905325444,1.0
227.39220707694076,0.9866863905325444,1.0
228.68391752306883,0.9866863905325444,1.0
229.9829334543445,0.9866863905325444,1.0
231.28929618816497,0.9866863905325444,1.0
232.60304727560424,0.9866863905325444,1.0
233.92422850273599,0.9866863905325444,1.0
235.25288189196206,0.9866863905325444,1.0
236.58904970334845,0.9866863905325444,1.0
237.93277443597063,0.9866863905325444,1.0
239.28409882926474,0.9866863905325444,1.0
240.64306586438633,0.9866863905325444,1.0
242.00971876557873,0.9866863905325444,1.0
243.3841010015472,0.9866863905325444,1.0
244.766256286841,0.9866863905325444,1.0
246.15622858324494,0.9866863905325444,1.0
247.55406210117684,0.9866863905325444,1.0
248.9598013010942,0.9866863905325444,1.0
250.37349089490746,0.9866863905325444,1.0
251.7951758474034,0.9866863905325444,1.0
253.22490137767474,0.9866863905325444,1.0
254.66271296055763,0.9866863905325444,1.0
256.1086563280795,0.9866863905325444,1.0
257.562777470913,0.9866863905325444,1.0
259.0251226398379,0.9866863905325444,1.0
260.49573834721383,0.9866863905325444,1.0
261.9746713684588,0.9866863905325444,1.0
263.4619687435365,0.9866863905325444,1.0
264.9576777784535,0.9866863905325444,1.0
266.4618460467636,0.9866863905325444,1.0
267.97452139108,0.9866863905325444,1.0
269.4957519245986,0.9866863905325444,1.0
271.0255860326276,0.9866863905325444,1.0
272.56407237412554,0.9866863905325444,1.0
274.1112598832508,0.9866863905325444,1.0
275.6671977709167,0.9866863905325444,1.0
277.23193552635735,0.9866863905325444,1.0
278.80552391870117,1.0,1.0


==> data/time_cdf_log_algo_v3_3_ftps_down_1a.csv <==
x,real_cdf,synth_cdf
0.0,0.5142066321280265,0.0
0.006013562740823257,0.729596302223719,0.9762400746036167
0.01206328841848433,0.7299523869393133,0.9936689420924695
0.01814939450107279,0.7327997914621676,0.9965139744243324
0.0242720997644362,0.7356442405449275,0.9965194083188547
0.030431624300044414,0.7357451881014747,0.9965249308146921
0.03662818952290115,0.7386860112708212,0.9965321798153756
0.042862018179503136,0.7386891787596639,0.9965409646580558
0.049133334355847144,0.7401291754555476,0.9965678080062707
0.05544236348548514,0.7458180403740591,0.9965794869771849
0.06178933235762788,0.7595785906455759,0.9965832521233042
0.06817446912529732,0.7622833813400363,0.9965855758814073
0.07459800331352787,0.7681594697314815,0.9968451642092475
0.08106016582761716,0.7755211192560837,0.9968476111227518
0.08756118896142633,0.7783629297481413,0.9968499651047513
0.09410130640573021,0.7783764805882175,0.9968508739635688
0.10068075325661775,0.7783772107728318,0.9968519467471828
0.10729976602394302,0.7783775779913434,0.9968526865122008
0.11395858263982693,0.7793249365949748,0.9968531521360144
0.12065744246721007,0.7812195989403826,0.9968536647602474
0.12739658630845715,0.7812203517950181,0.9968539491825155
0.13417625641401304,0.7812204168594685,0.9996957987055907
0.14099669649111074,0.7876194143135493,0.9996959306249891
0.14785815171253214,0.7884718130905584,0.9996961883846939
0.15476086872542086,0.7921517571849492,0.99969627105813
0.16170509566014873,0.7981179800464363,0.9996965004875812
0.16869108213923512,0.8038003021673326,0.9996968182507008
0.17571907928632002,0.8053972509959437,0.999696867496663
0.18278933973519126,0.8101117712711321,0.9996970592966686
0.18990211763886578,0.8156970460519187,0.9996971193867058
0.19705766867872554,0.8165089548261034,0.9997102519718107
0.20425625007370868,0.818403152997804,0.9997104437718165
0.21149812058955547,0.8212441998777734,0.9997105982746135
0.2187835405481102,0.8242883764903436,0.9997106258324258
0.22611277183667897,0.8281826320779928,0.9997106642343128
0.23348607791744355,0.8310235737011271,0.9997114018129684
0.24090372383693212,0.8315648153431628,0.9997114460845175
0.2483659762355467,0.8315649364184861,0.9997114569285924
0.25587310335714825,0.8321061927743312,0.9997115601855
0.2634253750586989,0.8323772905660912,0.9997117126883697
0.2710230628199625,0.8352184751484983,0.9997117569599187
0.27866643975326366,0.836841911861912,0.9997117678039938
0.286355780613305,0.8379242072157123,0.9997118003362189
0.29409136180704387,0.8407651271506964,0.9997119094627884
0.30187346140362786,0.8407652089288837,0.9997119537343374
0.30970235914439137,0.8414971058914424,0.9997119862665627
0.31757833645291045,0.8448244433044123,0.9997120138243747
0.3255016764451195,0.8455347699643128,0.9997121673453006
0.33347266393948866,0.8467184820855248,0.9997121840590375
0.34149158546726144,0.8500329035827309,0.9997121840590375
0.34955872928275533,0.8502698487738614,0.9997121840590375
0.35767438537372287,0.8531108071107328,0.9997123267358887
0.3658388454717764,0.8557150564508356,0.9997123542937006
0.37405240306287457,0.8557150948527227,0.9997124467065333
0.3823153533978721,0.8559518648347771,0.9997125558331027
0.3906279935031335,0.8559519258200633,0.9997125558331027
0.39899062219120973,0.8559519533778751,0.9997125725468397
0.4074035400715799,0.8576091503475722,0.9997125892605768
0.41586704956145715,0.8774955415417479,0.9997126059743138
0.42438145489665924,0.880336478190469,0.9997126168183886
0.43294706214254547,0.8860183239300992,0.9997126276624638
0.441564179205018,0.8860183239300992,0.9997126385065388
0.45023311584159076,0.8860183347741742,0.9997126385065388
0.4589541836725237,0.8860183456182493,0.9997126385065388
0.46772769619202503,0.8860183564623244,0.999712649350614
0.47655396877951983,0.8860183731760614,0.9997126601946889
0.485433318710987,0.8860183840201366,0.9997126601946889
0.49436606517036485,0.8860184282916854,0.999712797001878
0.503352529261024,0.8860184450054226,0.999712797001878
0.5123930340173105,0.8860184617191595,0.9997129229649918
0.5214879044161576,0.8860184784328965,0.9997129229649918
0.5306374673887679,0.8860184951466337,0.9997129396787288
0.5398420518323651,0.8860184951466337,0.9997129396787288
0.549101988622017,0.8860185118603706,0.9997129505228041
0.5584176106225296,0.8860185118603706,0.9997129505228041
0.567789252700412,0.8860185118603706,0.9997129505228041
0.5772172517359144,0.8860185118603706,0.9997130056384281
0.5867019466351371,0.8860185227044455,0.999713131601542
0.5962436783422139,0.8860185335485206,0.999713131601542
0.6058427898515674,0.8860185443925956,0.999713131601542
0.6154996262202383,0.8860185552366705,0.999713131601542
0.6252145345802903,0.8860185719504075,0.9997131483152789
0.6349878641512867,0.8860185719504075,0.9997131483152789
0.6448199662528451,0.8867287992231347,0.9997131483152789
0.6547111943172653,0.8867287992231347,0.9997131591593541
0.6646619039022349,0.8867287992231347,0.9997131591593541
0.6746724527036092,0.8867287992231347,0.9997131591593541
0.6847432005682708,0.8867287992231347,0.9997131591593541
0.6948745095070634,0.8867287992231347,0.9997131591593541
0.7050667437078062,0.8867287992231347,0.9997131591593541
0.7153202695483842,0.8867287992231347,0.9997131591593541
0.7256354556099194,0.8867287992231347,0.999713186717166
0.7360126726900188,0.8867287992231347,0.9997131975612412
0.7464522938161045,0.8867287992231347,0.9997131975612412
0.7569546942588222,0.8867287992231347,0.9997131975612412
0.7675202515455315,0.8867287992231347,0.9997132084053161
0.7781493454738765,0.8867287992231347,0.9997133008181488
0.7888423581254373,0.8867287992231347,0.9997133008181488
0.7995996738794668,0.8867287992231347,0.9997133116622238
0.8104216794267063,0.8867287992231347,0.9997133225062989
0.8213087637832852,0.887439026495862,0.9997133333503737
0.8322613183047073,0.8874520881468548,0.9997133333503737
0.8432797366999161,0.8874520881468548,0.9997134760272249
0.8543644150454494,0.8874520881468548,0.9997135684400572
0.8655157517996751,0.8874520881468548,0.9997135851537942
0.8767341478171164,0.8874520881468548,0.9997135851537942
0.8880200063628603,0.8874521048605918,0.9997135851537942
0.8993737331270528,0.8874521048605918,0.9997135851537942
0.910795736239484,0.8874521048605918,0.9997135851537942
0.9222864262842578,0.8874521048605918,0.9997135851537942
0.9338462163145511,0.8874521048605918,0.9997135851537942
0.9454755218674622,0.8874521048605918,0.9997135851537942
0.957174760978948,0.8874521048605918,0.9997135851537942
0.9689443541988508,0.8874521048605918,0.9997135851537942
0.9807847246060153,0.8893460442545315,0.9997135851537942
0.9926962978234979,0.8921869533454405,0.9997136018675313
1.004679502033866,0.8921869533454405,0.9997136018675313
1.0167347679945888,0.8922253440088311,0.9997136018675313
1.0288625290535238,0.8922253440088311,0.9997136018675313
1.0410632211644923,0.8922253440088311,0.9997136018675313
1.0533372829029521,0.8922253440088311,0.9997136185812683
1.0656851554817603,0.8922253440088311,0.9997136185812683
1.0781072827670373,0.8922253440088311,0.9997136185812683
1.0906041112941187,0.8922253440088311,0.9997136185812683
1.1031760902836087,0.8924620864330735,0.9997136185812683
1.1158236716575285,0.8924620864330735,0.9997136185812683
1.12854731005556,0.8924620864330735,0.9997136185812683
1.14134746285139,0.8953413861873734,0.9997136185812683
1.1542245901691495,0.8953413861873734,0.9997136294253434
1.1671791548999557,0.8953413861873734,0.9997136294253434
1.1802116227185513,0.8953413861873734,0.9997136294253434
1.1933224621000411,0.8953413861873734,0.9997136402694184
1.2065121443367366,0.8953413861873734,0.9997136402694184
1.219781143555094,0.8953413861873734,0.9997136402694184
1.233129936732759,0.8953413861873734,0.9997136402694184
1.2465590037157122,0.8953413861873734,0.9997136402694184
1.2600688272355178,0.8956570594667668,0.9997136402694184
1.2736598929266778,0.8956570594667668,0.9997136402694184
1.2873326893440857,0.8956570594667668,0.9997136402694184
1.3010877079805923,0.8956570594667668,0.9997136402694184
1.3149254432846706,0.8956570594667668,0.9997136402694184
1.3288463926781913,0.8956570594667668,0.9997136402694184
1.3428510565743015,0.8985942705607575,0.9997136402694184
1.356939938395415,0.8985942705607575,0.9997136402694184
1.3711135445913083,0.8985942705607575,0.9997136402694184
1.3853723846573238,0.8985942705607575,0.9997136402694184
1.3997169711526878,0.8986326612241483,0.9997136402694184
1.4141478197189326,0.8986326612241483,0.9997136402694184
1.4286654490984343,0.8986326612241483,0.9997136402694184
1.4432703811530574,0.8991491901497679,0.9997136402694184
1.4579631408829163,0.8991491901497679,0.9997136402694184
1.4727442564452469,0.8991491901497679,0.9997136402694184
1.4876142591733907,0.8991491901497679,0.9997136402694184
1.5025736835958963,0.8991491901497679,0.9997136402694184
1.5176230674557336,0.8991491901497679,0.9997136402694184
1.5327629517296226,0.8991491901497679,0.9997136402694184
1.5479938806474811,0.8991491901497679,0.9997136402694184
1.5633164017119885,0.8991491901497679,0.9997136402694184
1.578731065718265,0.8991491901497679,0.9997136402694184
1.5942384267736718,0.8991875808131587,0.9997136402694184
1.6098390423177298,0.8991875808131587,0.9997136402694184
1.6255334731421578,0.8995032373788152,0.9997136402694184
1.6413222834110297,0.8998572846078624,0.9997136402694184
1.6572060406810563,0.8998572846078624,0.9997136402694184
1.6731853159219863,0.8998572846078624,0.9997136402694184
1.6892606835371309,0.8998572846078624,0.9997136402694184
1.7054327213840106,0.8998572846078624,0.9997136402694184
1.7217020107951297,0.900172941173519,0.9997136402694184
1.7380691365988707,0.900172941173519,0.9997136402694184
1.75453468714052,0.900172941173519,0.9997136402694184
1.7710992543034136,0.900172941173519,0.9997136402694184
1.7877634335302153,0.900172941173519,0.9997136402694184
1.8045278238443223,0.900172941173519,0.9997136402694184
1.821393027871395,0.900172941173519,0.9997136402694184
1.8383596518610203,0.900172941173519,0.9997136402694184
1.8554283057085081,0.9004885977391756,0.9997136402694184
1.8725996029768086,0.9004885977391756,0.9997136402694184
1.8898741609185739,0.9014355674361453,0.9997136402694184
1.9072526004983419,0.9014355674361453,0.9997136402694184
1.9247355464148597,0.9014355674361453,0.9997136402694184
1.9423236271235418,0.9014355674361453,0.9997136402694184
1.960017474859056,0.9014355674361453,0.9997136402694184
1.9778177256580538,0.9017512240018019,0.9997136402694184
1.9957250193820344,0.9018280053285832,0.9997136619575685
2.0137399997403422,0.902127229409587,0.9997136619575685
2.031863314313309,0.902127229409587,0.9997136619575685
2.050095614575533,0.902127229409587,0.9997136619575685
2.068437555919293,0.902127229409587,0.9997141260446536
2.0868897976781113,0.902127229409587,0.9997141260446536
2.1054530031504566,0.902127229409587,0.9997141260446536
2.124127839623579,0.902127229409587,0.9997141260446536
2.142914978397508,0.902127229409587,0.9997141260446536
2.1618150948091754,0.9024812766386341,0.9997141260446536
2.180828868256692,0.9024812766386341,0.9997141260446536
2.1999569822237754,0.9024812766386341,0.9997141260446536
2.219200124304314,0.9024812766386341,0.9997141427583905
2.2385589862270834,0.9024812766386341,0.9997141427583905
2.2580342638806172,0.9024812766386341,0.9997141427583905
2.2776266573382156,0.9024812766386341,0.9997141427583905
2.2973368708831132,0.9024812766386341,0.9997141427583905
2.317165613033799,0.9024812766386341,0.9997141427583905
2.337113596569479,0.9024812766386341,0.9997141427583905
2.357181538555704,0.9024812766386341,0.9997141427583905
2.377370160370142,0.9024812766386341,0.9997141427583905
2.397680187728512,0.9024812766386341,0.9997141427583905
2.4181123507106697,0.9024812766386341,0.9997141427583905
2.4386673837868518,0.9024812766386341,0.9997141427583905
2.459346025844076,0.9024812766386341,0.9997141427583905
2.480149020212707,0.9024812766386341,0.9997141427583905
2.501077114693171,0.9024812766386341,0.9997141427583905
2.5221310615828383,0.9024812766386341,0.9997141427583905
2.5433116177030692,0.9024812766386341,0.9997141427583905
2.564619544426415,0.9024812766386341,0.9997141427583905
2.5860556077039876,0.9024812766386341,0.9997141427583905
2.607620578092997,0.9024812766386341,0.9997141427583905
2.6293152307844445,0.9024812766386341,0.9997141427583905
2.6511403456309917,0.9024812766386341,0.9997141427583905
2.673096707174995,0.9025196673020247,0.9997141427583905
2.6951851046767032,0.9025196673020247,0.9997141427583905
2.717406332142632,0.9025196673020247,0.9997141427583905
2.7397611883541053,0.9025196673020247,0.9997141427583905
2.762250476895968,0.9025196673020247,0.9997141427583905
2.784875006185475,0.9025196673020247,0.9997141427583905
2.807635589501345,0.9025196673020247,0.9997141427583905
2.830533045013002,0.9025196673020247,0.9997141427583905
2.853568195809985,0.9025196673020247,0.9997141427583905
2.87674186993153,0.9025196673020247,0.9997141427583905
2.900054900396339,0.9025196673020247,0.9997141427583905
2.923508125232528,0.9025196673020247,0.9997141427583905
2.947102387507744,0.9025196673020247,0.9997141427583905
2.970838535359474,0.9027225893799469,0.9997141427583905
2.9947174220255377,0.9027609800433375,0.9997141427583905
3.018739905874748,0.907495828528186,0.9997141427583905
3.0429068504377756,0.9075921305312676,0.9997141427583905
3.0672191244381874,0.9076884325343495,0.9997141427583905
3.0916776018236725,0.9076884325343495,0.9997141427583905
3.1162831617974605,0.9076884325343495,0.9997141427583905
3.1410366888499244,0.9076884325343495,0.9997141427583905
3.1659390727903736,0.90772682319774,0.9997141427583905
3.190991208779046,0.90772682319774,0.9997141427583905
3.216193997359278,0.90772682319774,0.9997141427583905
3.2415483444898796,0.90772682319774,0.9997141427583905
3.267055161577705,0.90772682319774,0.9997141427583905
3.2927153655104062,0.9078231252008216,0.999714235171223
3.318529878689399,0.9078231252008216,0.999714235171223
3.3444996290630176,0.9078231252008216,0.999714235171223
3.370625550159872,0.9078231252008216,0.99971425188496
3.3969085811224025,0.9078231252008216,0.99971425188496
3.4233496667406467,0.9078231252008216,0.99971425188496
3.4499497574861904,0.9079194272039035,0.99971425188496
3.4767098095463456,0.9079194272039035,0.99971425188496
3.5036307848585118,0.9079194272039035,0.99971425188496
3.5307136511447608,0.9079194272039035,0.99971425188496
3.5579593819466244,0.9079194272039035,0.99971425188496
3.585368956660085,0.9079194272039035,0.99971425188496
3.612943360570783,0.9079194272039035,0.99971425188496
3.6406835848894397,0.9079194272039035,0.99971425188496
3.6685906267874815,0.9081223492818254,0.99971425188496
3.6966654894328865,0.9081223492818254,0.99971425188496
3.724909182026251,0.9081223492818254,0.99971425188496
3.7533227198370582,0.9081223492818254,0.99971425188496
3.7819071242401785,0.9081223492818254,0.99971425188496
3.8106634227525866,0.9081223492818254,0.99971425188496
3.839592649070293,0.9081223492818254,0.99971425188496
3.868695843105504,0.9081223492818254,0.9997142627290352
3.8979740510240046,0.9083590917060679,0.9997142627290352
3.927428325282761,0.9083590917060679,0.9997142627290352
3.957059724667759,0.9083590917060679,0.9997142627290352
3.986869314332057,0.9083974823694585,0.9997142627290352
4.016858165834078,0.9086387951107713,0.9997142627290352
4.047027357176134,0.9086387951107713,0.9997142627290352
4.077377972843164,0.9087350971138529,0.9997142627290352
4.1079111038417295,0.9087734877772436,0.9997142627290352
4.1386278477392295,0.9087734877772436,0.9997142627290352
4.169529308703352,0.9087734877772436,0.9997142627290352
4.200616597541764,0.9087734877772436,0.9997142627290352
4.231890831742048,0.9087734877772436,0.9997142627290352
4.263353135511867,0.9087734877772436,0.9997142627290352
4.295004639819376,0.9087734877772436,0.9997142627290352
4.32684648243388,0.9087734877772436,0.9997142627290352
4.358879807966729,0.9087734877772436,0.9997142627290352
4.391105767912468,0.9087734877772436,0.9997142627290352
4.423525520690225,0.9087734877772436,0.9997142627290352
4.4561402316853505,0.9087734877772436,0.9997142627290352
4.488951073291321,0.9087734877772436,0.9997142627290352
4.521959224951868,0.9087734877772436,0.9997142627290352
4.555165873203383,0.9087734877772436,0.9997142627290352
4.5885722117175725,0.9087734877772436,0.9997142627290352
4.6221794413443575,0.9087734877772436,0.9997142627290352
4.655988770155048,0.9087734877772436,0.9997142627290352
4.690001413485767,0.9088118784406342,0.9997142627290352
4.724218593981138,0.9088118784406342,0.9997142627290352
4.758641541638229,0.9088118784406342,0.9997142627290352
4.793271493850782,0.9088118784406342,0.9997142627290352
4.828109695453676,0.9088118784406342,0.9997142627290352
4.8631573987676875,0.9088118784406342,0.9997142627290352
4.8984158636445,0.9088118784406342,0.9997142627290352
4.933886357511993,0.9088118784406342,0.9997142627290352
4.969570155419806,0.9088118784406342,0.9997142627290352
5.00546854008517,0.908850269104025,0.9997142627290352
5.041582801939011,0.9089270504308063,0.9997142627290352
5.077914239172351,0.9089270504308063,0.9997142627290352
5.114464157782957,0.9089270504308063,0.9997142627290352
5.151233871622299,0.9089270504308063,0.9997142627290352
5.188224702442778,0.9089270504308063,0.9997142627290352
5.22543797994523,0.9089270504308063,0.9997142627290352
5.262875041826733,0.9091637928550487,0.9997142627290352
5.300537233828695,0.9091637928550487,0.9997142627290352
5.338425909785218,0.9091637928550487,0.9997142627290352
5.37654243167177,0.9091637928550487,0.9997142627290352
5.41488816965415,0.9091637928550487,0.9997142627290352
5.453464502137729,0.9091637928550487,0.9997142627290352
5.492272815817011,0.9091637928550487,0.9997142627290352
5.531314505725469,0.9091637928550487,0.9997142627290352
5.570590975285697,0.9091637928550487,0.99971427357311
5.610103636359865,0.9091637928550487,0.99971427357311
5.649853909300459,0.9091637928550487,0.99971427357311
5.689843223001345,0.9091637928550487,0.99971427357311
5.730073014949136,0.9091637928550487,0.99971427357311
5.770544731274854,0.9091637928550487,0.99971427357311
5.811259826805925,0.9091637928550487,0.99971427357311
5.8522197651184715,0.9091637928550487,0.99971427357311
5.893426018589921,0.9091637928550487,0.99971427357311
5.9348800684519345,0.9091637928550487,0.99971427357311
5.976583404843655,0.9091637928550487,0.99971427357311
6.018537526865268,0.9117408629638984,0.99971427357311
6.060743942631896,0.9118560349540704,0.99971427357311
6.1032041693278005,0.9120486389602338,0.9997142844171854
6.14591973326093,0.9120486389602338,0.9997142844171854
6.188892169917782,0.9120486389602338,0.9997142844171854
6.2321230240185965,0.9120486389602338,0.9997142844171854
6.275613849572883,0.9120870296236244,0.9997142844171854
6.319366209935293,0.9120870296236244,0.9997142844171854
6.363381677861801,0.9120870296236244,0.9997142844171854
6.407661835566252,0.9120870296236244,0.9997143011309223
6.452208274777229,0.9120870296236244,0.9997143011309223
6.497022596795285,0.9130339993205943,0.9997143011309223
6.542106412550484,0.9130339993205943,0.9997143011309223
6.587461342660322,0.9150047200413148,0.9997143011309223
6.633089017487982,0.9150431107047056,0.9997143011309223
6.678991077200935,0.9152798531289478,0.9997143011309223
6.725169171829902,0.9152798531289478,0.9997143011309223
6.771624961328175,0.9152798531289478,0.9997143011309223
6.818360115631271,0.9152798531289478,0.9997143011309223
6.86537631471697,0.9152798531289478,0.9997143011309223
6.912675248665707,0.9152798531289478,0.9997143011309223
6.960258617721318,0.9153182437923385,0.9997143011309223
7.008128132352161,0.9158557130798077,0.9997143011309223
7.056285513312614,0.9159708850699797,0.9997143011309223
7.104732491704905,0.9159708850699797,0.9997143011309223
7.1534708090413615,0.9159708850699797,0.9997143011309223
7.2025022173070035,0.9160092757333704,0.9997143011309223
7.251828479022518,0.9160092757333704,0.9997143011309223
7.3014513673076324,0.9160092757333704,0.9997143011309223
7.351372665944831,0.9160092757333704,0.9997143011309223
7.401594169443487,0.9160092757333704,0.9997143011309223
7.452117683104371,0.9160092757333704,0.9997143011309223
7.502945023084542,0.9160092757333704,0.9997143011309223
7.554078016462628,0.9160092757333704,0.9997143011309223
7.605518501304524,0.9160092757333704,0.9997143011309223
7.657268326729435,0.9160476663967612,0.9997143011309223
7.709329352976365,0.9162844088210036,0.9997143011309223
7.761703451470982,0.9162844088210036,0.9997143011309223
7.814392504892888,0.9162844088210036,0.9997143011309223
7.867398407243304,0.9162844088210036,0.9997143011309223
7.9207230639131385,0.9162844088210036,0.9997143011309223
7.97436839175149,0.9163227994843943,0.9997143011309223
8.02833631913455,0.9166683154549102,0.9997143011309223
8.082628786034919,0.9166683154549102,0.9997143011309223
8.137247744091344,0.9166683154549102,0.9997143011309223
8.192195156678883,0.9167067061183009,0.9997143011309223
8.247472998979465,0.9167067061183009,0.9997143011309223
8.303083258052897,0.9167067061183009,0.9997143011309223
8.359027932908301,0.9167067061183009,0.9997143011309223
8.415309034575964,0.9167067061183009,0.9997143011309223
8.471928586179622,0.9167067061183009,0.9997143011309223
8.528888623009212,0.9167067061183009,0.9997143011309223
8.586191192593995,0.9167067061183009,0.9997143011309223
8.643838354776188,0.9167067061183009,0.9997143011309223
8.701832181784994,0.9167067061183009,0.9997143011309223
8.760174758311091,0.9167067061183009,0.9997143011309223
8.818868181581596,0.9167067061183009,0.9997143011309223
8.87791456143541,0.9167067061183009,0.9997143011309223
8.937316020399095,0.9186006455122403,0.9997143011309223
8.997074693763153,0.9186006455122403,0.9997143011309223
9.057192729658796,0.9186006455122403,0.9997143011309223
9.117672289135147,0.9186006455122403,0.9997143011309223
9.178515546236952,0.9186006455122403,0.9997143011309223
9.239724688082692,0.9186006455122403,0.9997143011309223
9.301301914943235,0.9186006455122403,0.9997143011309223
9.36324944032091,0.9186006455122403,0.9997143011309223
9.425569491029082,0.9186006455122403,0.9997143011309223
9.488264307272194,0.9186006455122403,0.9997143011309223
9.551336142726313,0.9186006455122403,0.9997143011309223
9.614787264620116,0.9186006455122403,0.9997143011309223
9.678619953816401,0.9186006455122403,0.9997143011309223
9.742836504894083,0.9186006455122403,0.9997143011309223
9.807439226230667,0.9186006455122403,0.9997143011309223
9.872430440085239,0.9186006455122403,0.9997143011309223
9.937812482681931,0.9186006455122403,0.9997143011309223
10.0035877042939,0.9186390361756309,0.9997143011309223
10.069758469327823,0.9186390361756309,0.9997143011309223
10.136327156408885,0.9188419582535531,0.9997143011309223
10.20329615846628,0.9188419582535531,0.9997143011309223
10.270667882819243,0.9188419582535531,0.9997143011309223
10.338444751263559,0.9188419582535531,0.9997143011309223
10.40662920015864,0.9214461249202196,0.9997143011309223
10.475223680515102,0.9214461249202196,0.9997143011309223
10.544230658082856,0.9228665794656744,0.9997143011309223
10.613652613439774,0.9228665794656744,0.9997143011309223
10.683492042080822,0.9228665794656744,0.9997143011309223
10.753751454507784,0.9228665794656744,0.9997143011309223
10.82443337631951,0.9228665794656744,0.9997143011309223
10.895540348302692,0.9228665794656744,0.9997143011309223
10.967074926523201,0.9228665794656744,0.9997143011309223
11.039039682417982,0.9229433607924555,0.9997143011309223
11.111437202887466,0.9229433607924555,0.9997143011309223
11.18427009038857,0.9229433607924555,0.9997143011309223
11.257540963028259,0.9229433607924555,0.9997143011309223
11.331252454657642,0.9229433607924555,0.9997143011309223
11.405407214966651,0.9243638153379101,0.9997143011309223
11.480007909579317,0.9243638153379101,0.9997143011309223
11.555057220149543,0.9243638153379101,0.9997143011309223
11.630557844457538,0.9243638153379101,0.9997143011309223
11.706512496506782,0.9243638153379101,0.9997143011309223
11.782923906621576,0.9243638153379101,0.9997143011309223
11.859794821545217,0.9243638153379101,0.9997143011309223
11.937128004538692,0.9243638153379101,0.9997143011309223
12.014926235480049,0.9243638153379101,0.9997143011309223
12.093192310964296,0.9243638153379101,0.9997143011309223
12.171929044403946,0.9243638153379101,0.9997143011309223
12.251139266130135,0.9257842698833646,0.9997143011309223
12.330825823494397,0.9257842698833646,0.9997143011309223
12.410991580970968,0.9258805718864465,0.9997143011309223
12.49163942025979,0.9258805718864465,0.9997143011309223
12.572772240390089,0.9258805718864465,0.9997143011309223
12.65439295782458,0.9258805718864465,0.9997143011309223
12.736504506564309,0.926117314310689,0.9997143011309223
12.819109838254136,0.926117314310689,0.9997143011309223
12.902211922288807,0.926117314310689,0.9997143011309223
12.985813745919712,0.926117314310689,0.9997143011309223
13.069918314362269,0.926117314310689,0.9997143011309223
13.15452865090394,0.926117314310689,0.9997143011309223
13.239647797012932,0.926117314310689,0.9997143011309223
13.325278812447497,0.926117314310689,0.9997143011309223
13.411424775365937,0.926117314310689,0.9997143011309223
13.498088782437256,0.926117314310689,0.9997143011309223
13.58527394895247,0.926117314310689,0.9997143011309223
13.672983408936584,0.926117314310689,0.9997143011309223
13.761220315261284,0.926117314310689,0.9997143011309223
13.849987839758224,0.926117314310689,0.9997143011309223
13.939289173333073,0.926117314310689,0.9997143011309223
14.029127526080215,0.9261557049740794,0.9997143011309223
14.119506127398127,0.9261557049740794,0.9997143011309223
14.210428226105497,0.9261557049740794,0.9997143011309223
14.301897090557974,0.9261557049740794,0.9997143011309223
14.393916008765666,0.9261557049740794,0.9997143011309223
14.486488288511342,0.9261557049740794,0.9997143011309223
14.579617257469332,0.9261557049740794,0.9997143011309223
14.67330626332513,0.9261557049740794,0.9997143011309223
14.767558673895776,0.9261557049740794,0.9997143011309223
14.86237787725086,0.9261557049740794,0.9997143011309223
14.957767281834357,0.9261557049740794,0.9997143011309223
15.053730316587126,0.9261940956374701,0.9997143011309223
15.15027043107018,0.9261940956374701,0.9997143011309223
15.247391095588677,0.9261940956374701,0.9997143011309223
15.345095801316695,0.9261940956374701,0.9997143011309223
15.44338806042268,0.9261940956374701,0.9997143011309223
15.542271406195738,0.9261940956374701,0.9997143011309223
15.641749393172624,0.9261940956374701,0.9997143011309223
15.74182559726552,0.9295084895768642,0.9997143011309223
15.842503615890596,0.9295084895768642,0.9997143011309223
15.943787068097299,0.9295084895768642,0.9997143011309223
16.045679594698452,0.9295084895768642,0.9997143011309223
16.148184858401144,0.9309289441223186,0.9997143011309223
16.251306543938377,0.9309289441223186,0.9997143011309223
16.35504835820152,0.9309289441223186,0.9997143011309223
16.459414030373587,0.9309289441223186,0.9997143011309223
16.56440731206325,0.9309289441223186,0.9997143011309223
16.670031977439717,0.9309289441223186,0.9997143011309223
16.776291823368407,0.9309289441223186,0.9997143011309223
16.883190669547417,0.9309289441223186,0.9997143011309223
16.990732358644838,0.9309289441223186,0.9997143011309223
17.09892075643691,0.9309289441223186,0.9997143011309223
17.20775975194693,0.9309289441223186,0.9997143011309223
17.317253257585104,0.9309289441223186,0.9997143011309223
17.42740520928914,0.9309289441223186,0.9997143011309223
17.53821956666577,0.9309289441223186,0.9997143011309223
17.649700313133074,0.9309289441223186,0.9997143011309223
17.761851456063653,0.9309289441223186,0.9997143011309223
17.874677026928698,0.9309289441223186,0.9997143011309223
17.98818108144291,0.9309289441223186,0.9997143011309223
18.102367699710282,0.9309289441223186,0.9997143011309223
18.217240986370758,0.9309289441223186,0.9997143011309223
18.33280507074782,0.9309289441223186,0.9997143011309223
18.449064106996868,0.9309289441223186,0.9997143011309223
18.56602227425459,0.9309289441223186,0.9997143011309223
18.683683776789167,0.9309289441223186,0.9997143011309223
18.802052844151408,0.9309289441223186,0.9997143011309223
18.92113373132681,0.9309289441223186,0.9997143011309223
19.040930718888475,0.9309289441223186,0.9997143011309223
19.161448113151007,0.9309289441223186,0.9997143011309223
19.282690246325295,0.9309289441223186,0.9997143011309223
19.404661476674256,0.9309289441223186,0.9997143011309223
19.52736618866949,0.9314454730479386,0.9997143011309223
19.650808793148908,0.9314454730479386,0.9997143011309223
19.774993727475255,0.932865927593393,0.9997143011309223
19.899925455695637,0.932865927593393,0.9997143011309223
20.025608468701996,0.932865927593393,0.9997143011309223
20.152047284392523,0.932865927593393,0.9997143011309223
20.27924644783407,0.932865927593393,0.9997143011309223
20.407210531425562,0.932865927593393,0.9997143011309223
20.5359441350623,0.932865927593393,0.9997143011309223
20.665451886301366,0.932865927593393,0.9997143011309223
20.795738440527927,0.932865927593393,0.9997143011309223
20.92680848112261,0.932865927593393,0.9997143011309223
21.058666719629855,0.932865927593393,0.9997143011309223
21.191317895927263,0.932865927593393,0.9997143011309223
21.324766778395976,0.932865927593393,0.9997143011309223
21.459018164092107,0.932865927593393,0.9997143011309223
21.594076878919168,0.932865927593393,0.9997143011309223
21.729947777801524,0.9331026700176355,0.9997143011309223
21.86663574485897,0.9331026700176355,0.9997143011309223
22.004145693582235,0.9331026700176355,0.9997143011309223
22.142482567009633,0.9331026700176355,0.9997143011309223
22.281651337904755,0.9331026700176355,0.9997143011309223
22.42165700893522,0.9331026700176355,0.9997143011309223
22.562504612852486,0.9331026700176355,0.9997143011309223
22.704199212672812,0.9331026700176355,0.9997143011309223
22.846745901859194,0.9331026700176355,0.9997143011309223
22.990149804504497,0.9331026700176355,0.9997143011309223
23.134416075515638,0.9331026700176355,0.9997143011309223
23.279549900798873,0.9331026700176355,0.9997143011309223
23.42555649744628,0.9331026700176355,0.9997143011309223
23.572441113923198,0.9331989720207171,0.9997143011309223
23.72020903025696,0.9331989720207171,0.9997143011309223
23.86886555822668,0.9331989720207171,0.9997143011309223
24.018416041554175,0.9331989720207171,0.9997143011309223
24.168865856096073,0.9331989720207171,0.9997143011309223
24.320220410037074,0.9331989720207171,0.9997143011309223
24.472485144084306,0.9332952740237986,0.9997143011309223
24.625665531662946,0.9332952740237986,0.9997143011309223
24.779767079112958,0.9332952740237986,0.9997143011309223
24.934795325887002,0.9332952740237986,0.9997143011309223
25.090755844749637,0.9332952740237986,0.9997143011309223
25.24765424197754,0.9332952740237986,0.9997143011309223
25.40549615756111,0.9332952740237986,0.9997143011309223
25.564287265407174,0.9332952740237986,0.9997143011309223
25.724033273542954,0.9332952740237986,0.9997143011309223
25.884739924321245,0.9332952740237986,0.9997143011309223
26.046412994626866,0.9332952740237986,0.9997143011309223
26.209058296084276,0.9332952740237986,0.9997143011309223
26.3726816752665,0.9332952740237986,0.9997143011309223
26.537289013905298,0.9332952740237986,0.9997143011309223
26.702886229102603,0.9333915760268805,0.9997143011309223
26.869479273543188,0.9333915760268805,0.9997143011309223
27.037074135708718,0.9333915760268805,0.9997143011309223
27.205676840092917,0.9333915760268805,0.9997143011309223
27.3752934474182,0.9333915760268805,0.9997143011309223
27.545930054853525,0.9333915760268805,0.9997143011309223
27.71759279623353,0.9333915760268805,0.9997143011309223
27.890287842279097,0.9333915760268805,0.9997143011309223
28.064021400819087,0.9333915760268805,0.9997143011309223
28.238799717013546,0.9333915760268805,0.9997143011309223
28.414629073578173,0.9333915760268805,0.9997143011309223
28.59151579101018,0.9333915760268805,0.9997143011309223
28.76946622781547,0.9333915760268805,0.9997143011309223
28.948486780737262,0.9333915760268805,0.9997143011309223
29.128583884985943,0.9333915760268805,0.9997143011309223
29.309764014470467,0.9333915760268805,0.9997143011309223
29.492033682031032,0.9334878780299619,0.9997143011309223
29.675399439673225,0.9334878780299619,0.9997143011309223
29.859867878803502,0.9334878780299619,0.9997143011309223
30.045445630466208,0.9334878780299619,0.9997143011309223
30.232139365581837,0.9334878780299619,0.9997143011309223
30.4199557951869,0.9334878780299619,0.9997143011309223
30.608901670675152,0.9334878780299619,0.9997143011309223
30.79898378404026,0.9334878780299619,0.9997143011309223
30.990208968120008,0.9334878780299619,0.9997143011309223
31.182584096841847,0.9334878780299619,0.9997143011309223
31.37611608547003,0.9334878780299619,0.9997143011309223
31.570811890854184,0.9334878780299619,0.9997143011309223
31.76667851167939,0.9334878780299619,0.9997143011309223
31.96372298871775,0.9334878780299619,0.9997143011309223
32.16195240508152,0.9334878780299619,0.9997143011309223
32.36137388647768,0.9334878780299619,0.9997143011309223
32.56199460146407,0.9334878780299619,0.9997143011309223
32.763821761707156,0.9334878780299619,0.9997143011309223
32.96686262224114,0.9334878780299619,0.9997143011309223
33.17112448172892,0.9334878780299619,0.9997143011309223
33.376614682724274,0.9349083325754165,0.9997143011309223
33.583340611935945,0.9349083325754165,0.9997143011309223
33.79130970049309,0.9349083325754165,0.9997143011309223
34.00052942421242,0.9349083325754165,0.9997143011309223
34.211007303866936,0.9349083325754165,0.9997143011309223
34.42275090545633,0.9349083325754165,0.9997143011309223
34.63576784047885,0.9349083325754165,0.9997143011309223
34.850065766204985,0.9349083325754165,0.9997143011309223
35.0656523859527,0.9349083325754165,0.9997143011309223
35.28253544936435,0.9349083325754165,0.9997143011309223
35.500722752685235,0.9349083325754165,0.9997143011309223
35.720222139043905,0.9349083325754165,0.9997143011309223
35.941041498734016,0.9349083325754165,0.9997143011309223
36.16318876949801,0.9349083325754165,0.9997143011309223
36.38667193681245,0.9349083325754165,0.9997143011309223
36.61149903417503,0.9349083325754165,0.9997143119749972
36.83767814339346,0.9351112546533389,0.9997143119749972
37.06521739487584,0.9351112546533389,0.9997143119749972
37.294124967923004,0.9351112546533389,0.9997143119749972
37.524409091022534,0.9351112546533389,0.9997143119749972
37.756078042144544,0.9351496453167293,0.9997143119749972
37.98914014903921,0.9351496453167293,0.9997143119749972
38.22360378953621,0.9351496453167293,0.9997143119749972
38.45947739184578,0.9351496453167293,0.9997143119749972
38.69676943486175,0.9351496453167293,0.9997143119749972
38.93548844846629,0.9351496453167293,0.9997143119749972
39.17564301383656,0.9351496453167293,0.9997143119749972
39.417241763753175,0.9351496453167293,0.9997143119749972
39.660293382910524,0.9354079097795392,0.9997143119749972
39.904806608228945,0.9354079097795392,0.9997143119749972
40.15079022916878,0.9354079097795392,0.9997143119749972
40.39825308804634,0.9354079097795392,0.9997143119749972
40.64720408035177,0.9354079097795392,0.9997143119749972
40.89765215506884,0.9354079097795392,0.9997143119749972
41.14960631499654,0.9354079097795392,0.9997143228190724
41.40307561707277,0.9354079097795392,0.9997143228190724
41.65806917269992,0.9354079097795392,0.9997143228190724
41.914596148072334,0.9354079097795392,0.9997143228190724
42.17266576450584,0.9356446522037818,0.9997143228190724
42.432287298769296,0.9356446522037818,0.9997143228190724
42.69347008341791,0.9356446522037818,0.9997143228190724
42.956223507128826,0.9356446522037818,0.9997143228190724
43.2205570150386,0.9356446522037818,0.9997143228190724
43.48648010908267,0.9370651067492364,0.9997143228190724
43.754002348337025,0.9370651067492364,0.9997143228190724
44.02313334936171,0.9373018491734787,0.9997143228190724
44.29388278654655,0.9373018491734787,0.9997143228190724
44.56626039245894,0.9378183780990986,0.9997143336631473
44.840275958193686,0.9380551205233411,0.9997143336631473
45.115939333724924,0.9380551205233411,0.9997143336631473
45.39326042826028,0.9380551205233411,0.9997143336631473
45.67224921059698,0.9380551205233411,0.9997143336631473
45.95291570948025,0.9380551205233411,0.9997143336631473
46.2352700139638,0.9380551205233411,0.9997143336631473
46.5193222737725,0.9380551205233411,0.9997143336631473
46.80508269966721,0.9380551205233411,0.9997143336631473
47.09256156381191,0.9380551205233411,0.9997143336631473
47.3817692001428,0.9380551205233411,0.9997143336631473
47.6727160047399,0.9380551205233411,0.9997143336631473
47.96541243620067,0.9380551205233411,0.9997143445072225
48.25986901601604,0.9380551205233411,0.9997144369200548
48.556096328948584,0.9380551205233411,0.9997144369200548
48.854105023413005,0.9380551205233411,0.9997144369200548
49.15390581185889,0.9380551205233411,0.9997144369200548
49.45550947115585,0.9380551205233411,0.9997144369200548
49.758926842980856,0.9380551205233411,0.9997144369200548
50.06416883420796,0.9380551205233411,0.99971444776413
50.37124641730046,0.9380551205233411,0.99971444776413
50.6801706307052,0.9380551205233411,0.99971444776413
50.990952579249395,0.9380551205233411,0.99971444776413
51.30360343453988,0.9380551205233411,0.99971444776413
51.61813443536463,0.9380551205233411,0.99971444776413
51.93455688809675,0.9380551205233411,0.99971444776413
52.252882167101006,0.9380551205233411,0.99971444776413
52.573121715142534,0.9380551205233411,0.99971444776413
52.89528704379831,0.9380551205233411,0.99971444776413
53.21938973387088,0.9382918629475833,0.9997144586082048
53.545441435804634,0.9382918629475833,0.9997145845713191
53.87345387010478,0.9382918629475833,0.9997145845713191
54.203438827758326,0.9382918629475833,0.9997145845713191
54.53540817065821,0.9382918629475833,0.9997145845713191
54.869373832029694,0.9382918629475833,0.999714595415394
55.20534781685912,0.9382918629475833,0.9997146121291309
55.5433422023256,0.9384947850255053,0.9997146121291309
55.883369138235125,0.9384947850255053,0.9997146338172811
56.225440847457314,0.9384947850255053,0.9997146338172811
56.569569626364775,0.9384947850255053,0.9997146338172811
56.91576784527512,0.9384947850255053,0.9997147262301137
57.26404794889564,0.9384947850255053,0.9997147262301137
57.61442245677066,0.9384947850255053,0.9997147429438507
57.966903963731575,0.9387530494883154,0.9997147596575876
58.32150514034953,0.9387530494883154,0.999715316157505
58.6782387333911,0.9387530494883154,0.999715316157505
59.03711756627617,0.9392265343368001,0.9997153378456551
59.39815453953916,0.9392265343368001,0.9997153654034673
59.76136263129263,0.9392265343368001,0.9997153762475421
60.12675489769382,0.9392265343368001,0.9997153762475421
60.49434447341403,0.9392265343368001,0.9997285747057241
60.86414457211071,0.9392265343368001,0.9997287115129129
61.236168486902464,0.9394847987996101,0.9999992742834757
61.610429590846906,0.9394847987996101,0.9999992851275508
61.986941337421364,0.9411419957693071,0.9999992851275508
62.36571726100651,0.9420889654662766,0.9999992851275508
62.74677097737278,0.9431937634460749,0.9999992851275508
63.13011618417011,0.9435094200117313,0.9999992851275508
63.51576666141991,0.9456401018299132,0.9999992851275508
63.903736272010676,0.9661895270668382,0.9999992851275508
64.29403896219627,0.98115410794051,0.9999998416274685
64.68668876209719,0.9826233457733843,0.9999998416274685
65.08169978620501,0.9826233457733843,0.9999998416274685
65.4790862338896,0.9826233457733843,0.9999998524715433
65.8788623899097,0.9826233457733843,0.9999998524715433
66.28104262492631,0.9837597094097479,0.9999998800293555
66.68564139601932,0.9837597094097479,0.9999998908734304
67.09267324720709,0.9842547162968001,0.9999998908734304
67.50215280996954,0.9842547162968001,0.9999998908734304
67.91409480377376,0.9842547162968001,0.9999998908734304
68.32851403660331,0.9842547162968001,0.9999998908734304
68.74542540549048,0.9846943807989647,0.9999998908734304
69.16484389705181,0.9846943807989647,0.9999998908734304
69.5867845880268,0.9846943807989647,0.9999998908734304
70.01126264581988,0.9846943807989647,0.9999998908734304
70.4382933290456,0.9846943807989647,0.9999999075871674
70.86789198807716,0.9846943807989647,0.9999999075871674
71.30007406559818,0.9846943807989647,0.9999999075871674
71.73485509715776,0.9846943807989647,0.9999999075871674
72.17225071172922,0.9846943807989647,0.9999999075871674
72.61227663227146,0.9846943807989647,0.9999999075871674
73.05494867629446,0.9846943807989647,0.9999999075871674
73.50028275642781,0.9846943807989647,0.9999999075871674
73.94829488099266,0.9846943807989647,0.9999999075871674
74.39900115457725,0.9846943807989647,0.9999999075871674
74.8524177786157,0.9846943807989647,0.9999999075871674
75.30856105197056,0.9846943807989647,0.9999999075871674
75.76744737151853,0.9861148353444192,0.9999999075871674
76.22909323274001,0.9861148353444192,0.9999999075871674
76.69351523031192,0.9861148353444192,0.9999999075871674
77.1607300587045,0.9861148353444192,0.9999999075871674
77.63075451278108,0.9861148353444192,0.9999999075871674
78.10360548840197,0.9861148353444192,0.9999999075871674
78.57929998303182,0.9861148353444192,0.9999999075871674
79.05785509635058,0.9861148353444192,0.9999999075871674
79.53928803086822,0.9861148353444192,0.9999999075871674
80.0236160925431,0.9861148353444192,0.9999999075871674
80.51085669140399,0.9861148353444192,0.9999999075871674
81.001027342176,0.9861148353444192,0.9999999075871674
81.49414566491015,0.9861148353444192,0.9999999075871674
81.9902293856167,0.9861148353444192,0.9999999075871674
82.48929633690236,0.9861148353444192,0.9999999075871674
82.99136445861151,0.9861148353444192,0.9999999075871674
83.49645179847073,0.9861148353444192,0.9999999075871674
84.00457651273778,0.9861148353444192,0.9999999075871674
84.51575686685425,0.9861148353444192,0.9999999075871674
85.03001123610207,0.9861148353444192,0.9999999075871674
85.54735810626411,0.9861148353444192,0.9999999075871674
86.06781607428863,0.9861148353444192,0.9999999075871674
86.59140384895784,0.9861148353444192,0.9999999075871674
87.11814025156033,0.9861148353444192,0.9999999075871674
87.64804421656777,0.9861148353444192,0.9999999075871674
88.1811347923153,0.9861148353444192,0.9999999075871674
88.71743114168672,0.9861148353444192,0.9999999075871674
89.25695254280274,0.9861148353444192,0.9999999075871674
89.7997183897144,0.9861148353444192,0.9999999075871674
90.34574819310004,0.9861148353444192,0.9999999075871674
90.8950615809667,0.9861148353444192,0.9999999075871674
91.44767829935566,0.9861148353444192,0.9999999075871674
92.00361821305229,0.9861148353444192,0.9999999075871674
92.56290130630006,0.9863730998072292,0.9999999075871674
93.12554768351896,0.9863730998072292,0.9999999075871674
93.69157757002816,0.9863730998072292,0.9999999075871674
94.26101131277298,0.9863730998072292,0.9999999075871674
94.83386938105662,0.9863730998072292,0.9999999075871674
95.41017236727546,0.9863730998072292,0.9999999075871674
95.98994098765968,0.9863730998072292,0.9999999075871674
96.57319608301772,0.9863730998072292,0.9999999075871674
97.15995861948561,0.9863730998072292,0.9999999075871674
97.75024968928051,0.9863730998072292,0.9999999075871674
98.34409051145896,0.9863730998072292,0.9999999075871674
98.94150243267966,0.9863730998072292,0.9999999075871674
99.54250692797072,0.9863730998072292,0.9999999075871674
100.14712560150174,0.9863730998072292,0.9999999075871674
100.75538018736022,0.9863730998072292,0.9999999075871674
101.36729255033325,0.9863730998072292,0.9999999075871674
101.98288468669288,0.9863730998072292,0.9999999075871674
102.60217872498728,0.9863730998072292,0.9999999075871674
103.22519692683599,0.9863730998072292,0.9999999075871674
103.85196168773018,0.9863730998072292,0.9999999075871674
104.48249553783776,0.9863730998072292,0.9999999075871674
105.11682114281317,0.9863730998072292,0.9999999075871674
105.7549613046122,0.9863730998072292,0.9999999075871674
106.39693896231165,0.9863730998072292,0.9999999075871674
107.04277719293388,0.9863730998072292,0.9999999075871674
107.69249921227639,0.9863730998072292,0.9999999075871674
108.3461283757462,0.9863730998072292,0.9999999075871674
109.00368817919988,0.9863730998072292,0.9999999075871674
109.66520225978746,0.9863730998072292,0.9999999075871674
110.3306943968026,0.9863730998072292,0.9999999075871674
111.0001885125372,0.9863730998072292,0.9999999075871674
111.67370867314139,0.9863730998072292,0.9999999075871674
112.35127908948857,0.9863730998072292,0.9999999075871674
113.03292411804578,0.9863730998072292,0.9999999075871674
113.7186682617492,0.9863730998072292,0.9999999075871674
114.40853617088493,0.9863730998072292,0.9999999075871674
115.10255264397513,0.9863730998072292,0.9999999075871674
115.80074262866931,0.9863730998072292,0.9999999075871674
116.50313122264157,0.9863730998072292,0.9999999075871674
117.20974367449213,0.9863730998072292,0.9999999075871674
117.92060538465533,0.9863730998072292,0.9999999075871674
118.63574190631265,0.9863730998072292,0.9999999075871674
119.35517894631121,0.9863730998072292,0.9999999075871674
120.07894236608787,0.9863730998072292,0.9999999075871674
120.80705818259887,0.9863730998072292,0.9999999075871674
121.53955256925505,0.9866098422314716,0.9999999075871674
122.27645185686268,0.9866098422314716,0.9999999075871674
123.01778253457002,0.9866098422314716,0.9999999075871674
123.76357125081933,0.9866098422314716,0.9999999075871674
124.51384481430532,0.9877462058678351,0.9999999075871674
125.2686301949381,0.9877462058678351,0.9999999075871674
126.02795452481318,0.9877462058678351,0.9999999075871674
126.79184509918659,0.9879491279457574,0.9999999075871674
127.56032937745613,0.9879491279457574,0.9999999075871674
128.33343498414837,0.9919737491578786,0.9999999075871674
129.11118970991174,0.9926839764306059,0.9999999075871674
129.89362151251547,0.9938203400669695,0.9999999075871674
130.68075851785457,0.9940232621448915,0.9999999075871674
131.47262902096088,0.9940232621448915,0.9999999075871674
132.26926148702015,0.9942261842228135,0.9999999075871674
133.07068455239553,0.9942261842228135,0.9999999075871674
133.8769270256565,0.9942261842228135,0.9999999075871674
134.68801788861472,0.9942261842228135,0.9999999075871674
135.50398629736586,0.9942261842228135,0.9999999075871674
136.32486158333757,0.9942261842228135,0.9999999075871674
137.15067325434384,0.9942261842228135,0.9999999075871674
137.98145099564582,0.9942261842228135,0.9999999075871674
138.8172246710188,0.9942261842228135,0.9999999075871674
139.65802432382577,0.9942261842228135,0.9999999075871674
140.50388017809735,0.9942261842228135,0.9999999075871674
141.35482263961828,0.9942261842228135,0.9999999075871674
142.21088229702028,0.9942261842228135,0.9999999075871674
143.07208992288207,0.9942261842228135,0.9999999075871674
143.93847647483489,0.9942261842228135,0.9999999075871674
144.81007309667564,0.9942261842228135,0.9999999075871674
145.68691111948652,0.9942261842228135,0.9999999075871674
146.56902206276115,0.9942261842228135,0.9999999075871674
147.4564376355375,0.9942261842228135,0.9999999075871674
148.34918973753793,0.9942261842228135,0.9999999075871674
149.24731046031576,0.9942261842228135,0.9999999075871674
150.1508320884088,0.9942261842228135,0.9999999075871674
151.0597871005001,0.9942261842228135,0.9999999075871674
151.9742081705851,0.9942261842228135,0.9999999075871674
152.89412816914665,0.9942261842228135,0.9999999075871674
153.81958016433612,0.9942261842228135,0.9999999075871674
154.7505974231623,0.9942261842228135,0.9999999075871674
155.68721341268719,0.9942261842228135,0.9999999075871674
156.62946180122918,0.9942261842228135,0.9999999075871674
157.5773764595731,0.9942261842228135,0.9999999075871674
158.53099146218787,0.9942261842228135,0.9999999075871674
159.4903410884515,0.9942261842228135,0.9999999075871674
160.45545982388305,0.9942261842228135,0.9999999075871674
161.42638236138245,0.9942261842228135,0.9999999075871674
162.40314360247743,0.9942261842228135,0.9999999075871674
163.3857786585787,0.9942261842228135,0.9999999075871674
164.37432285224116,0.9942261842228135,0.9999999075871674
165.36881171843427,0.9942261842228135,0.9999999075871674
166.36928100581932,0.9942261842228135,0.9999999075871674
167.3757666780343,0.9942261842228135,0.9999999075871674
168.3883049149869,0.9942261842228135,0.9999999075871674
169.40693211415487,0.9942261842228135,0.9999999075871674
170.43168489189458,0.9942261842228135,0.9999999075871674
171.462600084757,0.9942261842228135,0.9999999075871674
172.49971475081225,0.9942261842228135,0.9999999075871674
173.54306617098104,0.9942261842228135,0.9999999075871674
174.59269185037593,0.9942261842228135,0.9999999075871674
175.6486295196482,0.9942261842228135,0.9999999075871674
176.71091713634507,0.9942261842228135,0.9999999075871674
177.77959288627375,0.9942261842228135,0.9999999075871674
178.8546951848742,0.9942261842228135,0.9999999075871674
179.9362626786001,0.9942261842228135,0.9999999075871674
181.02433424630794,0.9942261842228135,0.9999999075871674
182.1189490006547,0.9942261842228135,0.9999999075871674
183.2201462895038,0.9942261842228135,0.9999999075871674
184.32796569733938,0.9942261842228135,0.9999999075871674
185.4424470466895,0.9942261842228135,0.9999999075871674
186.5636303995572,0.9942261842228135,0.9999999075871674
187.69155605886155,0.9942261842228135,0.9999999075871674
188.8262645698851,0.9942261842228135,0.9999999075871674
189.96779672173224,0.9953625478591772,0.9999999075871674
191.11619354879517,0.9958790767847971,0.9999999075871674
192.271496332229,0.9965893040575243,0.9999999075871674
193.43374660143567,0.9972995313302516,0.9999999075871674
194.60298613555676,0.9972995313302516,0.9999999075871674
195.77925696497533,0.9972995313302516,0.9999999075871674
196.96260137282678,0.9972995313302516,0.9999999075871674
198.1530618965189,0.9972995313302516,0.9999999075871674
199.3506813292605,0.9972995313302516,0.9999999075871674
200.5555027216007,0.9972995313302516,0.9999999075871674
201.76756938297524,0.9972995313302516,0.9999999075871674
202.986924883264,0.9972995313302516,0.9999999075871674
204.21361305435715,0.9972995313302516,1.0
205.44767799173056,0.9972995313302516,1.0
206.68916405603113,0.9972995313302516,1.0
207.9381158746712,0.9972995313302516,1.0
209.19457834343297,0.9972995313302516,1.0
210.45859662808212,0.9972995313302516,1.0
211.73021616599155,0.9972995313302516,1.0
213.00948266777445,0.9972995313302516,1.0
214.29644211892827,0.9972995313302516,1.0
215.59114078148647,0.9972995313302516,1.0
216.89362519568243,0.9972995313302516,1.0
218.20394218162212,0.9972995313302516,1.0
219.5221388409671,0.9972995313302516,1.0
220.84826255862782,0.9972995313302516,1.0
222.18236100446677,0.9972995313302516,1.0
223.52448213501222,0.9972995313302516,1.0
224.874674195182,0.9972995313302516,1.0
226.23298572001775,0.9972995313302516,1.0
227.59946553642948,0.9972995313302516,1.0
228.97416276495147,0.9972995313302516,1.0
230.35712682150685,0.9972995313302516,1.0
231.7484074191846,0.9972995313302516,1.0
233.14805457002657,0.9972995313302516,1.0
234.55611858682516,0.9972995313302516,1.0
235.97265008493184,0.9972995313302516,1.0
237.39769998407675,0.9972995313302516,1.0
238.831319510199,0.9972995313302516,1.0
240.27356019728802,0.9972995313302516,1.0
241.7244738892362,0.9972995313302516,1.0
243.18411274170248,0.9972995313302516,1.0
244.65252922398676,0.9972995313302516,1.0
246.12977612091714,0.9972995313302516,1.0
247.6159065347459,0.9972995313302516,1.0
249.1109738870593,0.9972995313302516,1.0
250.61503192069753,0.9972995313302516,1.0
252.12813470168692,0.9972995313302516,1.0
253.6503366211831,0.9972995313302516,1.0
255.18169239742636,0.9972995313302516,1.0
256.7222570777086,0.9972995313302516,1.0
258.272086040352,0.9973958333333333,1.0
259.8312349966998,0.9973958333333333,1.0
261.39975999311866,0.9973958333333333,1.0
262.97771741301426,0.9973958333333333,1.0
264.56516397885673,0.9973958333333333,1.0
266.16215675422063,0.9973958333333333,1.0
267.76875314583583,0.9973958333333333,1.0
269.38501090565114,0.9973958333333333,1.0
271.0109881329105,0.9973958333333333,1.0
272.6467432762411,0.9973958333333333,1.0
274.29233513575474,0.9973958333333333,1.0
275.94782286516136,0.9973958333333333,1.0
277.61326597389547,0.9973958333333333,1.0
279.28872432925493,0.9973958333333333,1.0
280.9742581585542,0.9973958333333333,1.0
282.6699280512878,0.9973958333333333,1.0
284.3757949613091,0.9973958333333333,1.0
286.0919202090213,0.9973958333333333,1.0
287.81836548358166,0.9973958333333333,1.0
289.5551928451192,0.9973958333333333,1.0
291.30246472696535,0.9973958333333333,1.0
293.0602439378983,0.9973958333333333,1.0
294.8285936644006,0.9973958333333333,1.0
296.60757747293104,0.9973958333333333,1.0
298.3972593122087,0.9992897727272727,1.0
300.19770351551324,0.9992897727272727,1.0
302.0089748029957,0.9992897727272727,1.0
303.83113828400604,0.9992897727272727,1.0
305.6642594594335,0.9992897727272727,1.0
307.50840422406094,0.9992897727272727,1.0
309.3636388689336,0.9992897727272727,1.0
311.2300300837422,0.9992897727272727,1.0
313.1076449592199,0.9992897727272727,1.0
314.9965509895544,0.9992897727272727,1.0
316.8968160748139,0.9992897727272727,1.0
318.8085085233878,0.9992897727272727,1.0
320.731697054442,0.9992897727272727,1.0
322.66645080039046,0.9992897727272727,1.0
324.6128393093782,0.9992897727272727,1.0
326.57093254778283,0.9992897727272727,1.0
328.5408009027289,0.9992897727272727,1.0
330.5225151846186,0.9992897727272727,1.0
332.5161466296769,0.9992897727272727,1.0
334.52176690251207,0.9992897727272727,1.0
336.5394480986922,0.9992897727272727,1.0
338.5692627473366,0.9992897727272727,1.0
340.6112838137228,0.9992897727272727,1.0
342.66558470190955,0.9992897727272727,1.0
344.73223925737625,0.9992897727272727,1.0
346.8113217696758,0.9992897727272727,1.0
348.9029069751065,0.9992897727272727,1.0
351.00707005939773,0.9992897727272727,1.0
353.1238866604133,0.9992897727272727,1.0
355.2534328708699,0.9992897727272727,1.0
357.3957852410726,0.9992897727272727,1.0
359.55102078166647,0.9992897727272727,1.0
361.7192169664049,0.9992897727272727,1.0
363.9004517349347,0.9992897727272727,1.0
366.09480349559715,0.9992897727272727,1.0
368.3023511282481,0.9992897727272727,1.0
370.5231739870914,0.9992897727272727,1.0
372.7573519035326,0.9992897727272727,1.0
375.0049651890485,0.9992897727272727,1.0
377.2660946380739,0.9992897727272727,1.0
379.5408215309062,0.9992897727272727,1.0
381.8292276366268,0.9992897727272727,1.0
384.1313952160406,0.9992897727272727,1.0
386.4474070246331,0.9992897727272727,1.0
388.777346315545,0.9992897727272727,1.0
391.1212968425648,0.9992897727272727,1.0
393.4793428631406,0.9992897727272727,1.0
395.85156914140686,0.9992897727272727,1.0
398.2380619512329,1.0,1.0


==> data/time_cdf_log_gen_iot_v2_UDP.csv <==
x,real_cdf,synth_cdf
0.0,0.0012750038173766987,0.14943502824858754
0.0027795205629776694,0.2560765193144853,0.1612994350282486
0.005566766860515354,0.3220117002301468,0.17966101694915249
0.00836176036645113,0.5326676192677519,0.19971751412429392
0.011164522614310042,0.5481758501645484,0.21864406779661028
0.013975075197470014,0.5584794683869415,0.23587570621468923
0.016793439769328213,0.5636250331383075,0.2533898305084744
0.019619638043467856,0.5749459758747493,0.2677966101694913
0.022453691793825524,0.5995752094746912,0.27994350282485836
0.025295622854858892,0.6099911193433112,0.29463276836158153
0.02814545312171497,0.6128181803148056,0.3059322033898302
0.03100320455039877,0.6245866805174964,0.32316384180790925
0.03386889915794248,0.6333613244759528,0.3384180790960448
0.03674255902257506,0.6455731120083932,0.3522598870056494
0.039624206283892405,0.6531361938842444,0.36299435028248556
0.04251386314302782,0.6582545021175951,0.37853107344632736
0.045411551862823155,0.6698930538813482,0.3918079096045195
0.04831729476800027,0.676291536537854,0.40423728813559306
0.05123111424533304,0.6809627586959128,0.4149717514124293
0.05415303274381988,0.685326819623179,0.4276836158192089
0.057083072774856594,0.689452645360149,0.4406779661016949
0.06002125691240993,0.6936737624584992,0.4514124293785312
0.06296760779319141,0.6947435469322386,0.4598870056497176
0.06592214811683177,0.6959272972685313,0.4717514124293785
0.06888490064605583,0.7025474819859173,0.48079096045197767
0.07185588820685788,0.7026007812077486,0.49576271186440696
0.07483513368867754,0.7026007812077486,0.5087570621468928
0.07782266004457607,0.7041755919229952,0.5183615819209038
0.08081849029141326,0.7049826944250129,0.5268361581920904
0.08382264751002473,0.7050354955232757,0.5330508474576269
0.08683515484539973,0.7051732935114251,0.5420903954802256
0.08985603550685954,0.7051732935114251,0.5485875706214687
0.09288531276823618,0.7080955611911445,0.5564971751412428
0.09592300996805178,0.7090115135762876,0.5624293785310731
0.09896915050969836,0.7091964134222043,0.5680790960451975
0.10202375786161816,0.7091964134222043,0.5720338983050846
0.10508685555748445,0.7091964134222043,0.5762711864406779
0.10815846719638282,0.7091964134222043,0.5838983050847457
0.11123861644299299,0.7094351812457179,0.5889830508474575
0.11432732702777114,0.7094884804675493,0.5940677966101693
0.11742462274713275,0.7103460268759431,0.5997175141242937
0.12053052746363598,0.7131708856330052,0.6053672316384181
0.12364506510616538,0.7133231262513475,0.6098870056497177
0.12676825967011635,0.7134240221074556,0.6166666666666668
0.12990013521758,0.7194441160512784,0.6231638418079096
0.13304071587752853,0.7195454583136376,0.6265536723163845
0.13619002584600104,0.7198010761718425,0.6322033898305087
0.13934808938629015,0.720090295945088,0.6364406779661019
0.14251493082912867,0.721257213883125,0.6406779661016953
0.1456905745728772,0.7214955353003877,0.6446327683615821
0.14887504508371222,0.7218118734239554,0.6483050847457629
0.1520683668958143,0.7219136701359216,0.6516949152542376
0.1552705646115573,0.7222112923264632,0.6550847457627123
0.15848166290169796,0.7251898480378962,0.6581920903954804
0.1617016865055658,0.7253948897545015,0.6621468926553674
0.16493066023125386,0.7265594273393476,0.6655367231638418
0.1681686089558098,0.7274543833200398,0.6703389830508475
0.17141555762542748,0.7279178096490431,0.6745762711864408
0.1746715312556393,0.7283410451801667,0.6771186440677966
0.1779365549315088,0.7284484407112912,0.6802259887005652
0.181210653807824,0.7285971174879786,0.682485875706215
0.18449385310929114,0.7293566313990756,0.6855932203389833
0.1877861781307291,0.7293566313990756,0.690112994350283
0.1910876542372641,0.7294696257493581,0.6918079096045202
0.19439830686452542,0.7295224268476209,0.693785310734464
0.19771816151884108,0.7295224268476209,0.69632768361582
0.20104724377743452,0.729573325203604,0.6985875706214697
0.20438557928862155,0.7296242235595871,0.7005649717514132
0.20773319377200805,0.7312384285636228,0.7036723163841816
0.21109011301868805,0.7312384285636228,0.70677966101695
0.2144563628914424,0.7340632873206848,0.7079096045197748
0.21783196932493826,0.7341137312270609,0.7096045197740122
0.2212169583259285,0.7341137312270609,0.7115819209039557
0.22461135597345247,0.7341137312270609,0.7141242937853116
0.22801518841903665,0.736938589984123,0.7163841807909613
0.23142848188689627,0.7425883074982473,0.7203389830508485
0.23485126267413728,0.7426990862730339,0.7225988700564981
0.23828355715095897,0.7426990862730339,0.7257062146892664
0.2417253917608572,0.7427999740857864,0.7268361581920914
0.245176793020828,0.7428743124741299,0.72768361581921
0.24863778752157195,0.7429770346107505,0.7285310734463287
0.2521084019276991,0.7430279329667336,0.7307909604519784
0.25558866297793426,0.7430279329667336,0.7327683615819219
0.2590785974853231,0.7430788313227167,0.7358757062146902
0.2625782323374386,0.7430788313227167,0.7378531073446337
0.26608759449658853,0.7431965337709276,0.7401129943502833
0.26960671100002276,0.7432474321269108,0.7415254237288142
0.2731356089601418,0.7433651345751215,0.743785310734464
0.27667431556470556,0.7490148520892459,0.7446327683615827
0.2802228580770431,0.7492894911350713,0.7457627118644075
0.2837812638362623,0.7499957058243367,0.7468926553672324
0.2873495602574606,0.7499957058243367,0.7480225988700572
0.29092777483193655,0.7499957058243367,0.7511299435028252
0.2945159351274009,0.7528710084877751,0.7539548022598874
0.2981140687881898,0.7529219068437583,0.7548022598870061
0.30172220353547713,0.7585716243578825,0.7556497175141248
0.30534036716748864,0.7585716243578825,0.7567796610169496
0.30896858755971546,0.7585716243578825,0.7590395480225992
0.3126068926651295,0.7585716243578825,0.7598870056497178
0.3162553105143985,0.7586281215330237,0.7612994350282489
0.31991386921610176,0.7586281215330237,0.7629943502824861
0.3235825969569474,0.7588742266520103,0.7638418079096048
0.32726152200198855,0.7589919291002212,0.7655367231638419
0.3309506726948422,0.7591831695381993,0.7666666666666667
0.3346500774579064,0.7593008719864103,0.7694915254237289
0.33835976479258045,0.759418574434621,0.7711864406779663
0.34207976327948336,0.7597404097002232,0.7723163841807911
0.34581010157867487,0.7625652684572853,0.7731638418079095
0.3495508084298759,0.7625652684572853,0.7759887005649719
0.35330191265268984,0.7626726639884097,0.7776836158192092
0.35706344314682503,0.7626726639884097,0.7793785310734465
0.3608354288923169,0.7626726639884097,0.7822033898305087
0.36461789894975166,0.7713149402079321,0.784180790960452
0.3684108824604898,0.7714191377857467,0.7864406779661018
0.3722144086468912,0.7714191377857467,0.7875706214689265
0.37602850681253946,0.7714191377857467,0.7884180790960452
0.37985320634246844,0.7714191377857467,0.7906779661016948
0.38368853670338793,0.7742439965428088,0.7932203389830507
0.3875345274439115,0.7742439965428088,0.7937853107344631
0.39139120819478335,0.7744360373793634,0.7937853107344631
0.39525860866910706,0.7745103757677072,0.7957627118644066
0.3991367586625745,0.7745103757677072,0.7977401129943501
0.403025688053695,0.7773352345247694,0.7988700564971749
0.4069254268040262,0.7773861328807525,0.7997175141242935
0.4108360049584041,0.7773861328807525,0.8008474576271185
0.4147574526451753,0.7773861328807525,0.8011299435028247
0.4186898000764284,0.7773861328807525,0.8011299435028247
0.42263307754822754,0.7775145355515279,0.801694915254237
0.42658731544084505,0.7775145355515279,0.8022598870056495
0.4305525442189959,0.7775145355515279,0.802824858757062
0.4345287944320727,0.7775145355515279,0.8036723163841807
0.4385160967143802,0.7775145355515279,0.804237288135593
0.4425144817853722,0.7775145355515279,0.8045197740112993
0.4465239804498877,0.7831642530656523,0.805367231638418
0.45054462359838854,0.7859891118227144,0.8059322033898304
0.4545764422071969,0.7859891118227144,0.8062146892655365
0.45861946733873477,0.7867962143247321,0.8067796610169491
0.4626737301417623,0.7867962143247321,0.8070621468926553
0.46673926185161857,0.7867962143247321,0.8070621468926553
0.4708160937904618,0.7867962143247321,0.8079096045197739
0.47490425736751085,0.7867962143247321,0.8090395480225987
0.47900378407928723,0.7867962143247321,0.809604519774011
0.48311470550985736,0.7867962143247321,0.8098870056497173
0.4872370533310766,0.7867962143247321,0.8104519774011297
0.49137085930283264,0.7883095315160153,0.8110169491525421
0.49551615527329057,0.7883095315160153,0.8112994350282482
0.49967297317913795,0.7883095315160153,0.8115819209039545
0.5038413450458312,0.7883095315160153,0.8115819209039545
0.5080213029878421,0.788458208292703,0.8132768361581919
0.5122128792089052,0.788458208292703,0.8144067796610168
0.5164161060022661,0.788458208292703,0.8155367231638417
0.5206310157509297,0.788458208292703,0.8158192090395481
0.5248576409279112,0.788458208292703,0.8161016949152542
0.5290960140964839,0.7885866109634784,0.8166666666666665
0.5333461679104323,0.7885866109634784,0.8166666666666665
0.5376081351143023,0.7887043134116893,0.8177966101694913
0.5418819485436543,0.7887043134116893,0.81864406779661
0.5461676411253155,0.791717496085889,0.8189265536723164
0.550465245877634,0.7917702971841518,0.819774011299435
0.5547747959107331,0.7917702971841518,0.819774011299435
0.5590963244267663,0.792039331351491,0.8200564971751413
0.5634298647201734,0.792039331351491,0.8203389830508475
0.5677754501779365,0.792039331351491,0.8206214689265539
0.5721331142798377,0.792039331351491,0.8211864406779662
0.5765028905987166,0.7923648626939716,0.8217514124293787
0.5808848128007296,0.7924148601940966,0.8225988700564975
0.5852789146456082,0.7924148601940966,0.8225988700564975
0.5896852299869206,0.7924148601940966,0.8231638418079097
0.5941037927723312,0.7924148601940966,0.8231638418079097
0.5985346370438626,0.7924148601940966,0.823446327683616
0.602977796938158,0.7924148601940966,0.8242937853107346
0.6074333066867442,0.7924148601940966,0.8251412429378533
0.6119012006162953,0.7924148601940966,0.8251412429378533
0.6163815131488966,0.7924148601940966,0.825988700564972
0.6208742788023109,0.7924148601940966,0.8268361581920907
0.6253795321902436,0.7924148601940966,0.8274011299435031
0.6298973080226093,0.7924148601940966,0.8276836158192094
0.6344276411058002,0.7924148601940966,0.8276836158192094
0.6389705663429528,0.7924148601940966,0.828813559322034
0.6435261187342183,0.7924148601940966,0.8296610169491526
0.6480943333770309,0.7927679675387292,0.8302259887005652
0.6526752454663793,0.7927679675387292,0.8305084745762715
0.6572688902950772,0.7928188658947125,0.8307909604519776
0.6618753032540355,0.7928188658947125,0.8310734463276838
0.666494519832535,0.7928188658947125,0.8316384180790963
0.6711265756184991,0.7928188658947125,0.8316384180790963
0.6757715062987691,0.7928188658947125,0.8324858757062151
0.6804293476593786,0.7929497014581974,0.8338983050847462
0.685100135585829,0.7929497014581974,0.8341807909604522
0.6897839060633664,0.7929497014581974,0.8341807909604522
0.6944806951772582,0.7929497014581974,0.8353107344632771
0.6991905391130719,0.7929497014581974,0.8364406779661019
0.703913474156954,0.7943621308367285,0.836723163841808
0.708649536695908,0.7951692333387462,0.8370056497175141
0.7133987632180765,0.7951692333387462,0.8381355932203389
0.7181611903130216,0.7952869357869574,0.8384180790960453
0.7229368546720067,0.7952869357869574,0.839265536723164
0.7277257930882799,0.7952869357869574,0.8398305084745763
0.7325280424573556,0.7952869357869574,0.8401129943502824
0.7373436397773012,0.7952869357869574,0.8409604519774011
0.7421726221490206,0.7952869357869574,0.8418079096045198
0.7470150267765407,0.7952869357869574,0.842090395480226
0.7518708909672971,0.7952869357869574,0.842090395480226
0.7567402521324226,0.7954153384577328,0.8423728813559321
0.7616231477870352,0.7954153384577328,0.8426553672316385
0.7665196155505267,0.7954153384577328,0.8429378531073447
0.771429693146853,0.7954153384577328,0.8440677966101697
0.7763534184048237,0.7954153384577328,0.844350282485876
0.7812908292583957,0.795465782364109,0.8446327683615821
0.7862419637469629,0.7962728848661267,0.8451977401129945
0.7912068600156512,0.7970799873681444,0.8460451977401133
0.7961855563156114,0.7970799873681444,0.846892655367232
0.801178091004314,0.7970799873681444,0.846892655367232
0.8061845025458454,0.7970799873681444,0.8480225988700569
0.8112048295112031,0.7972869835443468,0.8488700564971753
0.8162391105785941,0.797393478219613,0.8494350282485879
0.8212873845337316,0.7974976757974274,0.8497175141242942
0.8263496902701348,0.797705512735053,0.8497175141242942
0.8314260667894285,0.797705512735053,0.8502824858757064
0.8365165532016432,0.7978597078129923,0.8502824858757064
0.8416211887255161,0.7979106061689754,0.8511299435028252
0.846740012688794,0.7979106061689754,0.8514124293785313
0.851873064528536,0.7979634072672382,0.8519774011299437
0.8570203837914177,0.7980727055406422,0.85225988700565
0.8621820101340346,0.7981231494470183,0.8525423728813561
0.8673579833232092,0.7981735933533944,0.853389830508475
0.8725483432362965,0.7983657346472308,0.8539548022598874
0.8777531298614916,0.7983657346472308,0.8550847457627123
0.8829723832981373,0.7998314632475932,0.8553672316384184
0.8882061437570336,0.7999412596445657,0.8567796610169494
0.893454451560747,0.8001094059991529,0.8570621468926556
0.8987173471439216,0.8029342647562151,0.8579096045197743
0.9039948710535908,0.8029342647562151,0.8584745762711867
0.9092870639494881,0.8029342647562151,0.8587570621468928
0.914593966604363,0.8029907619313563,0.8593220338983054
0.9199156199042927,0.8029907619313563,0.8593220338983054
0.9252520648489987,0.8029907619313563,0.8601694915254242
0.9306033425521618,0.8030440611531877,0.8604519774011303
0.9359694942417389,0.8030440611531877,0.8610169491525429
0.9413505612602813,0.8030440611531877,0.8615819209039552
0.9467465850652524,0.8038511636552053,0.8615819209039552
0.9521576072293481,0.8038511636552053,0.8624293785310739
0.9575836694408153,0.8039924065930584,0.8629943502824865
0.9630248135037752,0.8068172653501205,0.8635593220338987
0.9684810813385443,0.8068172653501205,0.8641242937853113
0.9739525149819575,0.8068677092564968,0.86497175141243
0.9794391565876913,0.8069686051126049,0.8652542372881361
0.9849410484265899,0.8070219043344362,0.8652542372881361
0.99045823288699,0.8079976076406481,0.8652542372881361
0.9959907524750475,0.8079976076406481,0.8655367231638422
1.0015386498150654,0.8079976076406481,0.8663841807909609
1.007101967649821,0.8108224663977103,0.8666666666666671
1.0126807488408964,0.8108224663977103,0.8672316384180796
1.018275036369009,0.8109929699441839,0.8672316384180796
1.0238848733343413,0.8110673083325277,0.8677966101694919
1.0295103029568735,0.8119487492228891,0.8680790960451983
1.035151368576717,0.8119487492228891,0.8680790960451983
1.0408081136544483,0.8120015503211518,0.8686440677966106
1.0464805817714424,0.8121192527693628,0.868926553672317
1.0521688166302108,0.8121192527693628,0.868926553672317
1.057872862054736,0.8121192527693628,0.868926553672317
1.0635927619908108,0.8121192527693628,0.8692090395480232
1.069328560506376,0.8121192527693628,0.8697740112994357
1.0750803017918606,0.8121192527693628,0.8697740112994357
1.080848030160521,0.8129263552713806,0.8697740112994357
1.0866317900487836,0.8129263552713806,0.8700564971751418
1.0924316260165872,0.8129263552713806,0.8706214689265542
1.098247582747725,0.8129263552713806,0.8714689265536728
1.1040797050501907,0.8157512140284426,0.8720338983050852
1.1099280378565215,0.8157512140284426,0.8720338983050852
1.1157926262241469,0.8157512140284426,0.8720338983050852
1.1216735153357333,0.8157512140284426,0.8731638418079102
1.1275707504995343,0.8157512140284426,0.8731638418079102
1.1334843771497376,0.8165583165304604,0.8731638418079102
1.1394144408468168,0.8167466404475979,0.8731638418079102
1.1453609872778818,0.8168750431183734,0.8734463276836163
1.1513240622570309,0.8168750431183734,0.8740112994350286
1.157303711725703,0.8168750431183734,0.8740112994350286
1.1632999817530325,0.8168750431183734,0.874293785310735
1.1693129185362043,0.8176821456203912,0.8745762711864412
1.1753425684008088,0.8176821456203912,0.8748587570621476
1.1813889778011997,0.8176821456203912,0.8751412429378537
1.1874521933208508,0.8205070043774534,0.8754237288135598
1.1935322616727166,0.8205070043774534,0.8754237288135598
1.1996292296995907,0.8205070043774534,0.8754237288135598
1.2057431443744677,0.8205070043774534,0.8754237288135598
1.2118740528009035,0.8205070043774534,0.8754237288135598
1.2180220022133803,0.8205070043774534,0.8754237288135598
1.2241870399776693,0.8219194337559844,0.8754237288135598
1.2303692135911957,0.8219194337559844,0.8754237288135598
1.2365685706834049,0.8219194337559844,0.8754237288135598
1.242785159016129,0.8220572317441338,0.8754237288135598
1.2490190264839554,0.8220572317441338,0.8757062146892659
1.2552702211145954,0.8221950297322833,0.8757062146892659
1.2615387910692548,0.8221950297322833,0.8757062146892659
1.2678247846430035,0.8222459280882662,0.8762711864406784
1.274128250265149,0.8252591107624658,0.8762711864406784
1.2804492364996094,0.8252591107624658,0.8771186440677969
1.286787792045287,0.8252591107624658,0.8771186440677969
1.293143965736443,0.8252591107624658,0.877401129943503
1.2995178065430757,0.8252591107624658,0.877401129943503
1.3059093635712955,0.8253875134332413,0.877401129943503
1.3123186860637044,0.826194615935259,0.877401129943503
1.3187458233997762,0.826194615935259,0.877401129943503
1.3251908250962345,0.826194615935259,0.877401129943503
1.3316537408074365,0.826194615935259,0.877401129943503
1.3381346203257545,0.826194615935259,0.877401129943503
1.34463351358196,0.826194615935259,0.8776836158192093
1.3511504706456077,0.8262479151570904,0.8776836158192093
1.3576855417254217,0.8262479151570904,0.8779661016949156
1.3642387771696827,0.826436239074228,0.878531073446328
1.3708102274666147,0.826436239074228,0.8790960451977404
1.377399943244776,0.826436239074228,0.8790960451977404
1.3840079752734469,0.8265931756718425,0.8790960451977404
1.3906343744630223,0.8265931756718425,0.8790960451977404
1.3972791918654033,0.8265931756718425,0.8790960451977404
1.403942478674392,0.8265931756718425,0.8790960451977404
1.410624286226083,0.8265931756718425,0.8790960451977404
1.4173246659992615,0.8280056050503737,0.8793785310734465
1.4240436696157996,0.8280056050503737,0.8796610169491528
1.4307813488410526,0.8281939289675113,0.8799435028248591
1.437537755584259,0.8281939289675113,0.8802259887005652
1.4443129418989398,0.8281939289675113,0.8807909604519776
1.4511069599833002,0.8281939289675113,0.88135593220339
1.4579198621806315,0.8281939289675113,0.88135593220339
1.464751700979714,0.8281939289675113,0.88135593220339
1.4716025290152213,0.8281939289675113,0.8816384180790963
1.4784723990681266,0.8281939289675113,0.8816384180790963
1.485361364066109,0.8281939289675113,0.8822033898305087
1.4922694770839613,0.8281939289675113,0.882485875706215
1.4991967913439976,0.8281939289675113,0.882485875706215
1.506143360216466,0.8281939289675113,0.882485875706215
1.5131092372199575,0.8310187877245733,0.882485875706215
1.5200944760218196,0.8312071116417109,0.8827683615819211
1.5270991304385688,0.8312071116417109,0.8827683615819211
1.5341232544363057,0.8313557884183983,0.8827683615819211
1.5411669021311312,0.8315441123355357,0.8827683615819211
1.548230127789563,0.8315441123355357,0.8830508474576272
1.5553129858289534,0.8315441123355357,0.8833333333333334
1.5624155308179088,0.831826598211242,0.8836158192090395
1.5695378174767105,0.831826598211242,0.8838983050847459
1.5766799006777357,0.8319752749879294,0.8838983050847459
1.5838418354458805,0.8319752749879294,0.8844632768361582
1.5910236769589847,0.8319752749879294,0.8850282485875708
1.598225480548254,0.8319752749879294,0.8850282485875708
1.6054473016986905,0.8319752749879294,0.8853107344632769
1.6126891960495167,0.8319752749879294,0.8853107344632769
1.619951219394606,0.8319752749879294,0.8853107344632769
1.6272334276829117,0.8348001337449916,0.8855932203389832
1.6345358770188985,0.8348001337449916,0.8870056497175143
1.641858623662975,0.8348001337449916,0.8872881355932206
1.6492017240319263,0.8348001337449916,0.8875706214689268
1.656565234699349,0.8348001337449916,0.8881355932203394
1.6639492123960873,0.834937931733141,0.8881355932203394
1.6713537140106705,0.834937931733141,0.8889830508474579
1.6787787965897496,0.834937931733141,0.889265536723164
1.6862245173385397,0.834937931733141,0.889265536723164
1.6936909336212569,0.834937931733141,0.8895480225988703
1.7011781029615636,0.834937931733141,0.8906779661016953
1.7086860830430102,0.834937931733141,0.8909604519774016
1.71621493170948,0.834937931733141,0.8912429378531077
1.723764706965633,0.8350948683307555,0.8912429378531077
1.731335466977357,0.8356362995925257,0.8912429378531077
1.7389272700722112,0.8356362995925257,0.8915254237288138
1.7465401747398768,0.8356362995925257,0.8915254237288138
1.7541742396326108,0.8357932361901403,0.89180790960452
1.7618295235656927,0.8357932361901403,0.8923728813559326
1.7695060855178824,0.8357932361901403,0.8926553672316389
1.7772039846318715,0.8386180949472024,0.8926553672316389
1.784923280214739,0.8386180949472024,0.8926553672316389
1.7926640317384113,0.8388198705727068,0.8926553672316389
1.8004262988401165,0.8388198705727068,0.8926553672316389
1.8082101413228457,0.8388198705727068,0.8929378531073449
1.8160156191558152,0.8388198705727068,0.8932203389830511
1.8238427924749248,0.8388198705727068,0.8935028248587572
1.8316917215832254,0.8416447293297692,0.8937853107344635
1.8395624669513797,0.8416447293297692,0.8940677966101697
1.8474550892181303,0.8416447293297692,0.8940677966101697
1.8553696491907679,0.8419137634971083,0.8943502824858759
1.8633062078455955,0.8427208659991261,0.894632768361582
1.8712648263284042,0.8427208659991261,0.8949152542372883
1.8792455659549387,0.8429301147959455,0.8951977401129946
1.8872484882113723,0.8429301147959455,0.8951977401129946
1.8952736547547822,0.8429301147959455,0.8951977401129946
1.903321127413621,0.8429301147959455,0.8957627118644071
1.9113909681881942,0.8429301147959455,0.8957627118644071
1.919483239251141,0.8429301147959455,0.8960451977401135
1.9275980029479078,0.8429301147959455,0.8960451977401135
1.9357353217972342,0.8437372172979632,0.896892655367232
1.9438952584916296,0.8446788368836505,0.8974576271186444
1.9520778758978592,0.8446788368836505,0.8974576271186444
1.960283237057429,0.8446788368836505,0.8974576271186444
1.9685114051870678,0.8448200798215036,0.8974576271186444
1.9767624436792193,0.8448200798215036,0.8974576271186444
1.9850364161025256,0.8448700773216287,0.8974576271186444
1.9933333862023193,0.8477453799850668,0.8977401129943506
2.0016534179011165,0.8477453799850668,0.8983050847457629
2.0099965752991045,0.8477453799850668,0.8983050847457629
2.018362922674641,0.8479219336573832,0.8988700564971752
2.0267525244847446,0.8479219336573832,0.8991525423728816
2.0351654453655943,0.8479219336573832,0.8994350282485878
2.0436017501330275,0.8479219336573832,0.8994350282485878
2.052061503783037,0.8479219336573832,0.9005649717514128
2.060544771492274,0.8480706104340706,0.9005649717514128
2.069051618618551,0.8480706104340706,0.9008474576271189
2.077582110701341,0.8480706104340706,0.9008474576271189
2.086136313462288,0.8488777129360885,0.9014124293785313
2.0947142928057083,0.8488777129360885,0.9014124293785313
2.1033161148191026,0.8488777129360885,0.9014124293785313
2.1119418457736625,0.8488777129360885,0.90225988700565
2.1205915521247807,0.8488777129360885,0.9025423728813561
2.129265300512566,0.8517025716931507,0.9025423728813561
2.1379631577623535,0.8517025716931507,0.9031073446327685
2.14668519088522,0.8517025716931507,0.9033898305084748
2.155431467078503,0.8517025716931507,0.903672316384181
2.1642020537263145,0.8518512484698383,0.9039548022598871
2.172997018400063,0.8518512484698383,0.9045197740112996
2.1818164288589728,0.8548644311440378,0.9048022598870058
2.190660353050606,0.8548644311440378,0.9048022598870058
2.199528859111388,0.8548644311440378,0.905367231638418
2.208422015367129,0.8548644311440378,0.9056497175141244
2.2173398903335517,0.8556715336460556,0.9056497175141244
2.2262825527168224,0.855859857563193,0.9059322033898306
2.2352500714140744,0.855859857563193,0.9064971751412431
2.244242515513945,0.855859857563193,0.9064971751412431
2.2532599542971026,0.855859857563193,0.9070621468926554
2.262302457236783,0.855859857563193,0.9070621468926554
2.2713700939993258,0.855859857563193,0.9073446327683617
2.2804629344447065,0.855859857563193,0.9073446327683617
2.289581048627082,0.855859857563193,0.9073446327683617
2.2987245067953226,0.8560481814803306,0.9079096045197743
2.3078933793935583,0.8569898010660181,0.9081920903954804
2.3170877370617204,0.8569898010660181,0.9081920903954804
2.326307650636085,0.8569898010660181,0.9084745762711867
2.3355531911498173,0.8569898010660181,0.9087570621468928
2.3448244298335243,0.8569898010660181,0.9087570621468928
2.354121438115796,0.8569898010660181,0.9087570621468928
2.363444287623764,0.8599524578112294,0.9090395480225989
2.372793050183644,0.8599524578112294,0.9090395480225989
2.382167797821297,0.8599524578112294,0.909322033898305
2.3915686027627827,0.8599524578112294,0.909322033898305
2.400995537434911,0.8600808604820052,0.9098870056497176
2.4104486744658065,0.8600808604820052,0.9104519774011298
2.4199280866854647,0.8600808604820052,0.9104519774011298
2.4294338471263113,0.8608879629840227,0.9110169491525424
2.4389660290237707,0.8623003923625538,0.911581920903955
2.4485247058168245,0.862351290718537,0.9121468926553673
2.458109951148578,0.8624021890745202,0.9124293785310734
2.467721838866834,0.8624021890745202,0.9124293785310734
2.4773604430246503,0.8624021890745202,0.9127118644067798
2.487025837880923,0.8624021890745202,0.9127118644067798
2.4967180979009473,0.8624021890745202,0.9127118644067798
2.506437297756999,0.8624021890745202,0.912994350282486
2.5161835123289067,0.8624021890745202,0.9135593220338982
2.5259568167046274,0.8624021890745202,0.9138418079096046
2.5357572861808295,0.8624021890745202,0.9138418079096046
2.5455849962634676,0.8624021890745202,0.9149717514124296
2.5554400226683667,0.8625305917452956,0.9149717514124296
2.565322441321807,0.8625305917452956,0.9161016949152544
2.5752323283611065,0.8625814901012787,0.9161016949152544
2.585169760135209,0.8654063488583409,0.9161016949152544
2.595134813205271,0.8654591499566039,0.9163841807909607
2.6051275643452514,0.8654591499566039,0.9163841807909607
2.615148090542507,0.868284008713666,0.9166666666666669
2.6251964689983796,0.868284008713666,0.9175141242937853
2.6352727771287943,0.8684723326308033,0.9177966101694917
2.645377092564857,0.8684723326308033,0.9180790960451979
2.655509493153448,0.8684723326308033,0.9180790960451979
2.6656700569578287,0.8684723326308033,0.918361581920904
2.6758588622582344,0.8686210094074908,0.9186440677966103
2.6860759875524844,0.868762252345344,0.9186440677966103
2.6963215115565853,0.868762252345344,0.9189265536723166
2.706595513205333,0.8715871111024062,0.9189265536723166
2.7168980716529285,0.8715871111024062,0.9192090395480229
2.72722926627358,0.8715871111024062,0.9194915254237291
2.737589176662119,0.8715871111024062,0.9200564971751415
2.7479778826346144,0.8715871111024062,0.9200564971751415
2.7583954642289834,0.8718497734078874,0.9203389830508476
2.7688420017056092,0.8718497734078874,0.9209039548022602
2.779317575547964,0.8718497734078874,0.9211864406779663
2.789822266463222,0.8718497734078874,0.9217514124293787
2.8003561553828877,0.8718497734078874,0.9217514124293787
2.8109193234634136,0.8718497734078874,0.9217514124293787
2.8215118520868283,0.8718497734078874,0.922033898305085
2.832133822861367,0.8718497734078874,0.9223163841807913
2.842785317622092,0.8718497734078874,0.9225988700564974
2.8534664184315313,0.8718497734078874,0.9228813559322036
2.864177207580306,0.8718497734078874,0.9231638418079098
2.874917767587765,0.8718497734078874,0.9231638418079098
2.8856881812026227,0.8718497734078874,0.9234463276836161
2.896488531403595,0.8718497734078874,0.9240112994350287
2.9073189014000373,0.8718497734078874,0.9248587570621472
2.9181793746325906,0.8718497734078874,0.9251412429378534
2.929070034773816,0.8732622027864185,0.9254237288135595
2.9399909657288497,0.8740693052884361,0.9254237288135595
2.95094225163604,0.8740693052884361,0.9257062146892658
2.961923976867599,0.8742576292055737,0.9257062146892658
2.972936226030257,0.8746927807470981,0.9262711864406784
2.9839790839659064,0.8746927807470981,0.9265536723163845
2.995052635752263,0.8746927807470981,0.9268361581920906
3.006156966703515,0.8746927807470981,0.9268361581920906
3.017292162370983,0.8748104831953089,0.9268361581920906
3.0284583085437826,0.8748104831953089,0.9274011299435032
3.0396554912494778,0.877635341952371,0.9276836158192094
3.0508837967547517,0.877635341952371,0.9279661016949156
3.062143311566065,0.877635341952371,0.928531073446328
3.0734341224303243,0.877635341952371,0.928531073446328
3.0847563163355547,0.8777840187290584,0.9290960451977404
3.096109980511563,0.8777840187290584,0.9290960451977404
3.107495202430612,0.8777840187290584,0.9290960451977404
3.1189120698081005,0.8814159799881385,0.9296610169491528
3.1303606706032285,0.8814159799881385,0.9302259887005652
3.1418410930196847,0.8815537779762878,0.9305084745762714
3.153353425506319,0.8815537779762878,0.9305084745762714
3.164897756757827,0.8815537779762878,0.9307909604519775
3.1764741757154353,0.8815537779762878,0.9310734463276839
3.188082771567581,0.8816950209141409,0.9310734463276839
3.199723633750606,0.8816950209141409,0.9310734463276839
3.2113968519494396,0.8816950209141409,0.9313559322033901
3.223102516098292,0.8816950209141409,0.9316384180790964
3.23484071638135,0.8819071572906338,0.9319209039548025
3.2466115432334677,0.8819071572906338,0.9324858757062151
3.258415087340863,0.8819071572906338,0.9327683615819212
3.270251439641821,0.8819071572906338,0.9327683615819212
3.2821206913273904,0.8819071572906338,0.9330508474576273
3.294022933842087,0.8819071572906338,0.9330508474576273
3.3059582588845995,0.8819071572906338,0.9333333333333336
3.317926758408492,0.8819071572906338,0.9333333333333336
3.3299285246229204,0.8819071572906338,0.933898305084746
3.3419636499933327,0.8819071572906338,0.9341807909604521
3.354032227242191,0.8819071572906338,0.9344632768361584
3.3661343493496787,0.8819071572906338,0.9347457627118645
3.3782701095544185,0.8819071572906338,0.9350282485875708
3.390439601354196,0.8819071572906338,0.9350282485875708
3.402642918506671,0.8819071572906338,0.9350282485875708
3.4148801550301084,0.8827142597926518,0.9353107344632771
3.4271514052040972,0.8827142597926518,0.9353107344632771
3.4394567635702766,0.8827142597926518,0.9355932203389832
3.451796324933071,0.8827142597926518,0.9358757062146894
3.4641701843604116,0.8827142597926518,0.9358757062146894
3.476578437184472,0.8827142597926518,0.9358757062146894
3.4890211790024095,0.8829025837097892,0.9361581920903955
3.5014985056770884,0.8857274424668514,0.9361581920903955
3.514010513337831,0.8857274424668514,0.9364406779661019
3.5265572983811517,0.8857274424668514,0.9370056497175142
3.539138957471498,0.8857274424668514,0.9372881355932206
3.5517555875420035,0.8857274424668514,0.9378531073446329
3.5644072857952245,0.8857274424668514,0.9378531073446329
3.577094149703898,0.8867228688860067,0.9378531073446329
3.5898162770116846,0.8867228688860067,0.9381355932203392
3.602573765733928,0.8881352982645379,0.9389830508474579
3.6153667141584074,0.8882922348621524,0.9389830508474579
3.6281952208460937,0.8882922348621524,0.939265536723164
3.6410593846319097,0.8882922348621524,0.9395480225988703
3.653959304625495,0.8882922348621524,0.9395480225988703
3.666895080211962,0.8882922348621524,0.9398305084745764
3.679866811052671,0.8884409116388398,0.9398305084745764
3.692874597085989,0.8885895884155272,0.9401129943502825
3.7059185385280644,0.8885895884155272,0.9401129943502825
3.718998735873601,0.8896791767932514,0.9401129943502825
3.732115289896627,0.8896791767932514,0.9401129943502825
3.745268301651276,0.8896791767932514,0.9403954802259888
3.7584578724725626,0.8896791767932514,0.9403954802259888
3.7716841039771625,0.8896791767932514,0.9409604519774013
3.784947098064201,0.8896791767932514,0.9409604519774013
3.798246956916031,0.8896791767932514,0.9409604519774013
3.8115837829990236,0.8896791767932514,0.9409604519774013
3.82495767906436,0.8897968792414623,0.9409604519774013
3.8383687481488153,0.8897968792414623,0.9412429378531074
3.851817093575564,0.8897968792414623,0.9418079096045199
3.865302818954964,0.8926217379985245,0.9423728813559322
3.878826028185362,0.8926217379985245,0.9423728813559322
3.8923868254538943,0.8926217379985245,0.9426553672316383
3.9059853152372837,0.8926217379985245,0.9426553672316383
3.919621602302653,0.8926217379985245,0.9426553672316383
3.9332957917083227,0.8926217379985245,0.9426553672316383
3.9470079888046263,0.8926217379985245,0.9426553672316383
3.9607582992347243,0.8926217379985245,0.9426553672316383
3.9745468289354084,0.8926217379985245,0.9429378531073445
3.98837368413793,0.8926217379985245,0.9429378531073445
4.002238971368809,0.8926217379985245,0.9432203389830508
4.016142797450656,0.8926217379985245,0.9435028248587569
4.030085269503003,0.8926217379985245,0.943785310734463
4.0440664949431175,0.8954465967555866,0.9440677966101693
4.0580865814868385,0.8954465967555866,0.9440677966101693
4.0721456371494025,0.8954465967555866,0.9440677966101693
4.086243770246276,0.8968590261341177,0.9440677966101693
4.100381089393993,0.8968590261341177,0.9443502824858756
4.114557703510987,0.8968590261341177,0.9443502824858756
4.128773721818431,0.8968590261341177,0.9446327683615818
4.143029253841085,0.8982714555126488,0.9446327683615818
4.157324409408131,0.9012375572075639,0.9449152542372882
4.171659298654029,0.9012375572075639,0.9451977401129943
4.186034032019352,0.9012375572075639,0.9451977401129943
4.200448720251652,0.9012375572075639,0.946045197740113
4.214903474406302,0.902649986586095,0.9463276836158192
4.229398405847359,0.902649986586095,0.9463276836158192
4.243933626248413,0.902649986586095,0.9463276836158192
4.258509247593461,0.902649986586095,0.9463276836158192
4.273125382177755,0.902649986586095,0.9463276836158192
4.287782142608678,0.902649986586095,0.9463276836158192
4.302479641806605,0.902649986586095,0.9466101694915254
4.317217993005777,0.902649986586095,0.9468926553672317
4.331997309755171,0.902649986586095,0.9468926553672317
4.346817705919377,0.9027912295239483,0.9471751412429378
4.361679295679473,0.9027912295239483,0.9471751412429378
4.376582193533906,0.9027912295239483,0.9471751412429378
4.391526514299373,0.9027912295239483,0.9471751412429378
4.406512373111708,0.9042036589024793,0.947457627118644
4.421539885426764,0.9042036589024793,0.947457627118644
4.436609167021311,0.9042036589024793,0.9480225988700564
4.45172033399392,0.9042036589024793,0.9483050847457627
4.46687350276586,0.9042036589024793,0.9488700564971753
4.482068790081996,0.9042036589024793,0.9488700564971753
4.497306313011688,0.9042036589024793,0.9491525423728814
4.512586188949689,0.9042036589024793,0.9491525423728814
4.527908535617062,0.9042036589024793,0.9491525423728814
4.543273471062069,0.9042036589024793,0.9491525423728814
4.558681113661095,0.9056160882810104,0.9491525423728814
4.574131582119552,0.9084409470380725,0.9494350282485875
4.589624995472796,0.908569349708848,0.9500000000000001
4.605161473087047,0.9092755643981135,0.9500000000000001
4.620741134660301,0.9092755643981135,0.9500000000000001
4.636364100223265,0.9100826669001313,0.9502824858757062
4.652030490140265,0.9100826669001313,0.9511299435028249
4.6677404251101855,0.9100826669001313,0.9516949152542374
4.6834940261674,0.9101354679983941,0.9516949152542374
4.699291414682694,0.9103237919155315,0.9519774011299437
4.7151327123642055,0.9103237919155315,0.9519774011299437
4.731018041258368,0.9103237919155315,0.9519774011299437
4.746947523750841,0.9103237919155315,0.9519774011299437
4.762921282567461,0.9103237919155315,0.9525423728813559
4.778939440775179,0.910512115832669,0.9531073446327685
4.795002121783016,0.9106499138208184,0.9531073446327685
4.811109449343012,0.9106499138208184,0.9533898305084747
4.827261547551173,0.9106499138208184,0.9536723163841808
4.843458540848442,0.9106499138208184,0.9536723163841808
4.859700554021638,0.9108382377379559,0.9539548022598872
4.875987712204432,0.9108382377379559,0.9539548022598872
4.892320140878309,0.9108382377379559,0.9542372881355934
4.908697965873527,0.9108382377379559,0.9545197740112997
4.925121313370097,0.9108382377379559,0.9550847457627121
4.941590309898746,0.910979480675809,0.9550847457627121
4.958105082341898,0.910979480675809,0.9553672316384182
4.97466575793465,0.9112485148431482,0.9556497175141245
4.991272464265748,0.9112485148431482,0.9564971751412432
5.007925329278576,0.9112485148431482,0.9567796610169493
5.0246244812721415,0.9112485148431482,0.9567796610169493
5.0413700489020545,0.912055617345166,0.9570621468926556
5.058162161181536,0.912055617345166,0.9573446327683618
5.075000947482394,0.9123381032208722,0.9576271186440681
5.091886537536029,0.9151629619779343,0.9584745762711866
5.1088190614344375,0.9151629619779343,0.9587570621468929
5.125798649631204,0.9151629619779343,0.9590395480225992
5.142825432942515,0.9151629619779343,0.9590395480225992
5.159899542548162,0.9159700644799519,0.9590395480225992
5.17702110999255,0.9159700644799519,0.9590395480225992
5.194190267185722,0.9159700644799519,0.9590395480225992
5.211407146404362,0.9159700644799519,0.9590395480225992
5.2286718802928185,0.9159700644799519,0.9593220338983055
5.245984601864134,0.9159700644799519,0.9598870056497179
5.263345444501056,0.9159700644799519,0.9604519774011303
5.280754541957079,0.9189832471541517,0.9604519774011303
5.298212028357465,0.9189832471541517,0.9604519774011303
5.315718038200277,0.9189832471541517,0.9604519774011303
5.333272706357424,0.9189832471541517,0.9607344632768365
5.350876168075689,0.9197903496561695,0.9615819209039552
5.368528558977781,0.9197903496561695,0.9618644067796615
5.38623001506337,0.9197903496561695,0.9621468926553676
5.403980672710143,0.9197903496561695,0.9621468926553676
5.421780668674853,0.9197903496561695,0.9621468926553676
5.439630140094368,0.9212027790347005,0.9624293785310739
5.457529224486731,0.9212027790347005,0.9627118644067801
5.475478059752222,0.9213514558113881,0.9632768361581926
5.493476784174412,0.9217045631560208,0.9632768361581926
5.511525536421244,0.9217045631560208,0.9635593220338988
5.529624455546081,0.9217045631560208,0.9646892655367239
5.547773680988793,0.9217045631560208,0.96497175141243
5.565973352576826,0.9218928870731583,0.96497175141243
5.5842236105262755,0.9218928870731583,0.9652542372881362
5.6025245954429765,0.9218928870731583,0.9655367231638423
5.6208764483235765,0.9218928870731583,0.9655367231638423
5.639279310556626,0.9221989134385068,0.9655367231638423
5.6577333239236705,0.9221989134385068,0.9663841807909611
5.676238630600338,0.9221989134385068,0.9663841807909611
5.6947953731574374,0.9221989134385068,0.9672316384180795
5.713403694562057,0.9221989134385068,0.9675141242937856
5.732063738178661,0.9221989134385068,0.9675141242937856
5.750775647770206,0.9230060159405243,0.9680790960451982
5.769539567499233,0.9230060159405243,0.9683615819209045
5.788355641928987,0.9230060159405243,0.9694915254237293
5.807224016024534,0.9230060159405243,0.9694915254237293
5.826144835153869,0.9230060159405243,0.9697740112994354
5.8451182450890435,0.9230060159405243,0.9709039548022603
5.864144392007283,0.9230060159405243,0.9714689265536726
5.883223422492114,0.9230060159405243,0.9720338983050851
5.902355483534501,0.9247771575421746,0.9723163841807914
5.921540722533966,0.9247771575421746,0.9737288135593223
5.940779287299737,0.9249149555303239,0.9742937853107347
5.960071326051877,0.9249149555303239,0.9742937853107347
5.979416987422429,0.9249149555303239,0.974576271186441
5.998816420456565,0.9249149555303239,0.9748587570621471
6.018269774613731,0.9251032794474614,0.9751412429378532
6.037777199768794,0.9260481799376284,0.9751412429378532
6.057338846213207,0.9260481799376284,0.9759887005649719
6.076954864656156,0.9268552824396462,0.9762711864406782
6.0966254062257335,0.9268552824396462,0.9765536723163843
6.1163506224700885,0.927662384941664,0.9771186440677967
6.136130665358602,0.9292317509178097,0.977401129943503
6.155965687283063,0.9292317509178097,0.9782485875706215
6.175855841058827,0.930173370503497,0.9788135593220341
6.195801279926014,0.9304194562028419,0.9796610169491525
6.21580215755067,0.9305203440155941,0.9799435028248586
6.2358586280259605,0.9305203440155941,0.9799435028248586
6.2559708458733585,0.9305203440155941,0.981920903954802
6.2761389660438285,0.9306269424592569,0.9822033898305081
6.296363143919031,0.9306269424592569,0.9824858757062144
6.316643535312507,0.9306773863656331,0.9830508474576268
6.336980296470885,0.9306773863656331,0.9844632768361581
6.357373584075089,0.9306773863656331,0.9847457627118642
6.377823555241535,0.932089815744164,0.9850282485875703
6.398330367523348,0.9328969182461819,0.9853107344632764
6.4188941789115805,0.9328969182461819,0.986158192090395
6.439515147836423,0.9330852421633196,0.9872881355932198
6.460193433168417,0.9330852421633196,0.9875706214689262
6.480929194219699,0.9330852421633196,0.9881355932203387
6.5017225907452145,0.9330852421633196,0.9881355932203387
6.522573782943944,0.9330852421633196,0.9887005649717511
6.543482931460153,0.9330852421633196,0.9889830508474574
6.56445019738462,0.9338923446653371,0.98954802259887
6.58547574225587,0.934699447167355,0.98954802259887
6.606559728061437,0.9355065496693727,0.9898305084745762
6.6277023172391,0.9357378246553308,0.9898305084745762
6.648903672678141,0.9357378246553308,0.9903954802259886
6.670163957720584,0.9360203105310372,0.9903954802259886
6.691483336162478,0.9360203105310372,0.990960451977401
6.712861972255144,0.9360203105310372,0.9912429378531072
6.734300030706435,0.9360203105310372,0.9918079096045195
6.755797676682021,0.9360203105310372,0.9918079096045195
6.777355075806655,0.9360203105310372,0.9918079096045195
6.798972394165438,0.9360203105310372,0.9920903954802256
6.820649798305115,0.9360203105310372,0.9926553672316382
6.842387455235354,0.9360203105310372,0.9929378531073445
6.864185532430017,0.9360203105310372,0.9929378531073445
6.886044197828477,0.9360203105310372,0.9932203389830507
6.907963619836891,0.9360203105310372,0.9937853107344632
6.929943967329509,0.9361772471286517,0.9943502824858758
6.951985409649961,0.9361772471286517,0.9951977401129942
6.97408811661258,0.9361772471286517,0.9951977401129942
6.996252258503704,0.9361772471286517,0.9954802259887005
7.01847800608297,0.9361772471286517,0.9954802259887005
7.040765530584661,0.9378721623828891,0.9957627118644068
7.063115003719005,0.9380604863000267,0.9963276836158191
7.085526597673495,0.938248810217164,0.9966101694915253
7.10800048511423,0.938248810217164,0.9968926553672316
7.130536839187241,0.9384371341343016,0.9971751412429378
7.153135833519808,0.9412619928913637,0.9974576271186442
7.175797642221825,0.9412619928913637,0.9977401129943503
7.198522439887124,0.9412619928913637,0.9977401129943503
7.221310401594827,0.941450316808501,0.9977401129943503
7.244161702910681,0.941450316808501,0.998587570621469
7.267076519888433,0.941450316808501,0.998587570621469
7.290055029071175,0.941450316808501,0.9991525423728815
7.313097407492694,0.9416072534061156,0.9994350282485877
7.336203832678855,0.9416072534061156,0.9994350282485877
7.3593744826489615,0.9416072534061156,0.9994350282485877
7.382609535917114,0.9416072534061156,0.9994350282485877
7.405909171493607,0.9416072534061156,0.9994350282485877
7.429273568886299,0.942548872991803,0.9997175141242938
7.4527029081019815,0.942548872991803,0.9997175141242938
7.476197369647791,0.9433559754938207,0.9997175141242938
7.499757134532583,0.9433559754938207,0.9997175141242938
7.523382384268335,0.9433559754938207,0.9997175141242938
7.54707330087153,0.9433559754938207,0.9997175141242938
7.570830066864578,0.9433559754938207,1.0
7.594652865277218,0.9471291796907536,1.0
7.61854187964791,0.9471291796907536,1.0
7.642497294025274,0.9485416090692848,1.0
7.6665192929694985,0.9496715525721097,1.0
7.690608061553749,0.9496715525721097,1.0
7.714763785365616,0.9496715525721097,1.0
7.738986650508532,0.9498127955099628,1.0
7.763276843603211,0.9512252248884939,1.0
7.78763455178907,0.9512252248884939,1.0
7.8120599627257,0.9512252248884939,1.0
7.836553264594291,0.9512252248884939,1.0
7.861114646099077,0.9512252248884939,1.0
7.885744296468811,0.9512252248884939,1.0
7.91044240545821,0.9513739016651813,1.0
7.935209163349408,0.9527863310437124,1.0
7.960044760953443,0.9527863310437124,1.0
7.9849493896117165,0.9529746549608499,1.0
8.009923241197455,0.9529746549608499,1.0
8.034966508117211,0.9529746549608499,1.0
8.060079383312337,0.9529746549608499,1.0
8.085262060260467,0.9529746549608499,1.0
8.110514732977,0.9529746549608499,1.0
8.13583759601662,0.9531233317375373,1.0
8.161230844474774,0.9531233317375373,1.0
8.186694673989177,0.9531233317375373,1.0
8.212229280741326,0.9539304342395551,1.0
8.237834861458014,0.9539304342395551,1.0
8.263511613412827,0.9539304342395551,1.0
8.28925973442769,0.9539304342395551,1.0
8.315079422874375,0.9547375367415729,1.0
8.340970877676023,0.9547375367415729,1.0
8.366934298308697,0.9547375367415729,1.0
8.392969884802906,0.957613293854618,1.0
8.41907783774515,0.957613293854618,1.0
8.445258358279448,0.957613293854618,1.0
8.47151164810892,0.957613293854618,1.0
8.497837909497324,0.957613293854618,1.0
8.5242373452706,0.957613293854618,1.0
8.550710158818458,0.957613293854618,1.0
8.577256554095937,0.959025723233149,1.0
8.603876735624958,0.959025723233149,1.0
8.63057090849593,0.959025723233149,1.0
8.65733927836931,0.9592140471502866,1.0
8.684182051477189,0.9592140471502866,1.0
8.711099434624888,0.9593424498210622,1.0
8.738091635192546,0.9593424498210622,1.0
8.76515886113673,0.9593424498210622,1.0
8.792301320992001,0.9594836927589153,1.0
8.81951922387257,0.960290795260933,1.0
8.846812779473881,0.960290795260933,1.0
8.87418219807422,0.960290795260933,1.0
8.901627690536353,0.960290795260933,1.0
8.92914946830915,0.9631156540179951,1.0
8.956747743429194,0.9631156540179951,1.0
8.984422728522436,0.9647298590220308,1.0
9.012174636805828,0.9647298590220308,1.0
9.040003682088951,0.9647298590220308,1.0
9.067910078775688,0.9647298590220308,1.0
9.095894041865854,0.9648582616928062,1.0
9.123955786956866,0.9648582616928062,1.0
9.15209553024539,0.9648582616928062,1.0
9.180313488529018,0.9649995046306594,1.0
9.208609879207946,0.9649995046306594,1.0
9.23698492028662,0.9649995046306594,1.0
9.265438830375448,0.9649995046306594,1.0
9.29397182869247,0.9649995046306594,1.0
9.322584135065032,0.9659444051208264,1.0
9.35127596993151,0.9659444051208264,1.0
9.38004755434299,0.9659444051208264,1.0
9.408899109964976,0.966093081897514,1.0
9.437830859079082,0.967048861176219,1.0
9.466843024584774,0.9672057977738338,1.0
9.49593583000107,0.9672057977738338,1.0
9.52510949946825,0.9672057977738338,1.0
9.554364257749613,0.9673941216909712,1.0
9.583700330233189,0.9673941216909712,1.0
9.613117942933464,0.9673941216909712,1.0
9.642617322493152,0.9673941216909712,1.0
9.672198696184928,0.9673941216909712,1.0
9.701862291913155,0.9673941216909712,1.0
9.731608338215683,0.9673941216909712,1.0
9.761437064265573,0.9673941216909712,1.0
9.791348699872893,0.9673941216909712,1.0
9.82134347548645,0.9675824456081087,1.0
9.851421622195609,0.9675824456081087,1.0
9.881583371732045,0.9675824456081087,1.0
9.911828956471528,0.9675824456081087,1.0
9.942158609435735,0.9675824456081087,1.0
9.972572564294028,0.9675824456081087,1.0
10.003071055365247,0.9675824456081087,1.0
10.033654317619536,0.9675824456081087,1.0
10.06432258668015,0.9675824456081087,1.0
10.095076098825245,0.9677202435962581,1.0
10.12591509098973,0.9680655041110101,1.0
10.156839800767079,0.9688726066130278,1.0
10.187850466411161,0.9696797091150455,1.0
10.21894732683807,0.9696797091150455,1.0
10.250130621627978,0.9696797091150455,1.0
10.28140059102698,0.9696797091150455,1.0
10.312757475948928,0.9696797091150455,1.0
10.344201517977305,0.969868033032183,1.0
10.375732959367088,0.969868033032183,1.0
10.407352043046592,0.969868033032183,1.0
10.439059012619364,0.969868033032183,1.0
10.470854112366057,0.969868033032183,1.0
10.502737587246294,0.969868033032183,1.0
10.53470968290058,0.969868033032183,1.0
10.566770645652177,0.969985735480394,1.0
10.598920722509018,0.969985735480394,1.0
10.631160161165578,0.9707928379824117,1.0
10.663489210004823,0.9707928379824117,1.0
10.695908118100103,0.9707928379824117,1.0
10.728417135217057,0.9707928379824117,1.0
10.761016511815573,0.9709811618995492,1.0
10.793706499051687,0.9709811618995492,1.0
10.826487348779523,0.9709811618995492,1.0
10.859359313553249,0.9709811618995492,1.0
10.892322646629015,0.9709811618995492,1.0
10.925377601966883,0.9709811618995492,1.0
10.958524434232821,0.9709811618995492,1.0
10.991763398800641,0.9709811618995492,1.0
11.025094751753976,0.9709811618995492,1.0
11.05851874988823,0.9738060206566114,1.0
11.092035650712592,0.9739943445737488,1.0
11.12564571245201,0.9739943445737488,1.0
11.159349194049152,0.974540458188551,1.0
11.193146355166435,0.9747287821056885,1.0
11.227037456188022,0.9747287821056885,1.0
11.261022758221792,0.9757242085248439,1.0
11.295102523101406,0.9758728853015314,1.0
11.329277013388287,0.9759237836575145,1.0
11.363546492373647,0.9759237836575145,1.0
11.397911224080527,0.9787486424145767,1.0
11.43237147326583,0.9817618250887762,1.0
11.466927505422353,0.9817618250887762,1.0
11.501579586780824,0.9817618250887762,1.0
11.536327984311981,0.9817618250887762,1.0
11.571172965728614,0.9817618250887762,1.0
11.606114799487603,0.9817618250887762,1.0
11.641153754792034,0.9817618250887762,1.0
11.676290101593246,0.9825689275907938,1.0
11.711524110592892,0.985393786347856,1.0
11.74685605324507,0.985393786347856,1.0
11.782286201758378,0.985393786347856,1.0
11.817814829098037,0.9855350292857094,1.0
11.853442208987953,0.9857233532028468,1.0
11.889168615912878,0.9859116771199843,1.0
11.924994325120498,0.9861000010371219,1.0
11.960919612623538,0.9861000010371219,1.0
11.996944755201925,0.9862883249542592,1.0
12.033070030404897,0.9862883249542592,1.0
12.069295716553134,0.9862883249542592,1.0
12.105622092740926,0.9862883249542592,1.0
12.142049438838319,0.9870954274562769,1.0
12.178578035493238,0.9870954274562769,1.0
12.215208164133696,0.9870954274562769,1.0
12.251940106969933,0.9872441042329645,1.0
12.288774146996609,0.9874324281501021,1.0
12.32571056799495,0.9874324281501021,1.0
12.36274965453498,0.9874324281501021,1.0
12.399891691977686,0.9874324281501021,1.0
12.43713696647721,0.9874324281501021,1.0
12.47448576498308,0.9874324281501021,1.0
12.511938375242403,0.9874324281501021,1.0
12.549495085802075,0.9884278545692573,1.0
12.587156186011025,0.9884278545692573,1.0
12.624921966022436,0.9884278545692573,1.0
12.662792716795959,0.9884278545692573,1.0
12.700768730099993,0.9885656525574066,1.0
12.738850298513906,0.9885656525574066,1.0
12.777037715430302,0.9893727550594243,1.0
12.815331275057257,0.9901798575614422,1.0
12.853731272420625,0.9903285343381296,1.0
12.89223800336629,0.990477211114817,1.0
12.930851764562425,0.990477211114817,1.0
12.969572853501816,0.990477211114817,1.0
13.008401568504144,0.990477211114817,1.0
13.047338208718248,0.990477211114817,1.0
13.08638307412448,0.9906655350319544,1.0
13.125536465536994,0.990814211808642,1.0
13.164798684606044,0.990814211808642,1.0
13.204170033820343,0.990814211808642,1.0
13.243650816509376,0.990814211808642,1.0
13.283241336845743,0.990814211808642,1.0
13.322941899847475,0.990814211808642,1.0
13.362752811380433,0.9917558313943292,1.0
13.402674378160636,0.9917558313943292,1.0
13.442706907756603,0.9917558313943292,1.0
13.48285070859177,0.9917558313943292,1.0
13.523106089946841,0.9917558313943292,1.0
13.563473361962153,0.9917558313943292,1.0
13.603952835640102,0.9917558313943292,1.0
13.644544822847525,0.9917558313943292,1.0
13.685249636318074,0.9917558313943292,1.0
13.72606758965468,0.9917558313943292,1.0
13.766998997331921,0.9919441553114668,1.0
13.80804417469848,0.9919441553114668,1.0
13.849203437979535,0.9933565846899979,1.0
13.890477104279235,0.9933565846899979,1.0
13.931865491583132,0.99618144344706,1.0
13.973368918760602,0.99618144344706,1.0
14.014987705567346,0.99618144344706,1.0
14.056722172647833,0.99618144344706,1.0
14.098572641537746,0.99618144344706,1.0
14.140539434666511,0.99618144344706,1.0
14.182622875359746,0.99618144344706,1.0
14.22482328784174,0.99618144344706,1.0
14.267140997237997,0.99618144344706,1.0
14.309576329577697,0.9963697673641974,1.0
14.352129611796238,0.9963697673641974,1.0
14.394801171737722,0.9963697673641974,1.0
14.437591338157517,0.9963697673641974,1.0
14.480500440724779,0.9963697673641974,1.0
14.523528810024954,0.9963697673641974,1.0
14.566676777562394,0.9963697673641974,1.0
14.60994467576286,0.9963697673641974,1.0
14.653332837976084,0.9963697673641974,1.0
14.69684159847837,0.9965580912813348,1.0
14.740471292475142,0.9965580912813348,1.0
14.784222256103542,0.9973651937833528,1.0
14.828094826434988,0.9976342279506919,1.0
14.872089341477823,0.9977626306214675,1.0
14.916206140179884,0.9977626306214675,1.0
14.960445562431104,0.9988837227463453,1.0
15.004808949066161,1.0,1.0


==> data/time_cdf_log_gen_iot_v2_facebook_audio2a.csv <==
x,real_cdf,synth_cdf
0.0,0.3726057881362303,0.0033333333333333335
0.006500306060212329,0.7808520810467473,0.004
0.013042866099301092,0.7844397286571251,0.005999999999999999
0.019627954781061246,0.7869096860867065,0.01
0.02625584855468648,0.8067196699838713,0.014666666666666668
0.03292682566637485,0.8132379003540099,0.018666666666666668
0.03964116617100988,0.8224952907869324,0.022000000000000002
0.0463991519439175,0.831887127522499,0.028666666666666667
0.05320106669269959,0.8328474399880456,0.03266666666666666
0.06004719596914424,0.8365697065137078,0.038
0.06693782718121355,0.8436758999840115,0.04
0.07387324960510937,0.8437866321340515,0.04400000000000001
0.08085375439741738,0.929165628588032,0.04533333333333334
0.08787963460733016,0.9381624067315736,0.047999999999999994
0.09495118518894974,0.9448709849347042,0.05066666666666666
0.10206870301367015,0.9449375438792809,0.05199999999999999
0.10923248688264026,0.9449501581965309,0.056
0.11644283753930787,0.9449759680574187,0.05866666666666666
0.12370005768204528,0.9449759680574187,0.06066666666666667
0.1310044519768568,0.9450011966919188,0.062000000000000006
0.13835632707016912,0.9456192982371728,0.06600000000000002
0.14575599160170438,0.9456697555061732,0.06733333333333334
0.15320375621743754,0.9456697555061732,0.06866666666666667
0.16069993358263737,0.9456697555061732,0.07133333333333335
0.16824483839499263,0.9456823698234232,0.07133333333333335
0.17583878739782338,0.9457075984579234,0.07533333333333332
0.18348209939337817,0.9457202127751735,0.07666666666666666
0.19117509525621773,0.9457202127751735,0.07866666666666666
0.19891809794668572,0.9457328270924236,0.08066666666666666
0.2067114325244668,0.9457454414096736,0.08266666666666665
0.2145554261622331,0.9457454414096736,0.08399999999999999
0.22245040815937922,0.9524247223935903,0.08666666666666668
0.23039670995584668,0.9524247223935903,0.08800000000000001
0.238394665146038,0.9524373367108404,0.09066666666666667
0.2464446094928214,0.9524373367108404,0.09266666666666667
0.2545468809416266,0.9524373367108404,0.09266666666666667
0.2627018196346319,0.9524373367108404,0.096
0.27090976792504406,0.9524499510280905,0.09799999999999999
0.2791710703914702,0.9524499510280905,0.09866666666666667
0.2874860738523842,0.9524625653453406,0.1
0.2958551273806858,0.9524625653453406,0.10266666666666666
0.3042785823183557,0.9524751796625907,0.104
0.3127567922912049,0.9524751796625907,0.104
0.3212901132237203,0.9524751796625907,0.106
0.3298789033540071,0.9524751796625907,0.10799999999999997
0.3385235232488277,0.9524751796625907,0.11066666666666668
0.3472243358187388,0.9524751796625907,0.11133333333333333
0.3559817063333269,0.9524751796625907,0.11333333333333333
0.3647960024365424,0.9535989050909516,0.11466666666666667
0.37366759416213424,0.9535989050909516,0.118
0.3825968539491837,0.9535989050909516,0.12066666666666667
0.39158415665774005,0.9535989050909516,0.12199999999999998
0.40062987958455787,0.9535989050909516,0.12266666666666666
0.40973440247893583,0.9535989050909516,0.12399999999999999
0.41889810755865936,0.9535989050909516,0.12533333333333332
0.42812137952604673,0.9535989050909516,0.12533333333333332
0.43740460558409866,0.9535989050909516,0.12666666666666665
0.44674817545275414,0.9535989050909516,0.12799999999999997
0.4561524813852508,0.9535989050909516,0.12799999999999997
0.4656179181845926,0.9535989050909516,0.12999999999999998
0.47514488322012366,0.9535989050909516,0.1313333333333333
0.4847337764442106,0.9536000675437271,0.13266666666666663
0.4943850004090329,0.9536000675437271,0.13533333333333328
0.5040989602834821,0.9536000675437271,0.13799999999999998
0.5138760638701719,0.9536000675437271,0.142
0.5237167216225576,0.9536000675437271,0.142
0.5336213466621675,0.9536000675437271,0.14333333333333334
0.5435903547959466,0.9536000675437271,0.14533333333333331
0.553624164533712,0.9536000675437271,0.1466666666666667
0.5637231971057228,0.9536000675437271,0.14800000000000002
0.5738878764803638,0.9536000675437271,0.14933333333333335
0.5841186293819438,0.9536000675437271,0.1506666666666667
0.5944158853086106,0.9536000675437271,0.1506666666666667
0.6047800765503809,0.9547111786548382,0.15200000000000005
0.6152116382072893,0.9547111786548382,0.15400000000000003
0.6257110082076536,0.9558222897659493,0.15600000000000003
0.6362786273264597,0.9558222897659493,0.15600000000000003
0.6469149392038658,0.9558222897659493,0.15733333333333335
0.6576203903638269,0.9558349040831994,0.15800000000000003
0.6683954302328405,0.9558349040831994,0.1586666666666667
0.6792405111588136,0.9558349040831994,0.1606666666666667
0.6901560884300533,0.9558349040831994,0.16333333333333336
0.7011426202943798,0.9558349040831994,0.1646666666666667
0.712200567978365,0.9558349040831994,0.1646666666666667
0.7233303957066937,0.9558349040831994,0.1653333333333334
0.7345325707216541,0.9558349040831994,0.168
0.7458075633027517,0.9558349040831994,0.1686666666666667
0.757155846786453,0.9558349040831994,0.17
0.7685778975860565,0.9558349040831994,0.17133333333333337
0.7800741952116926,0.9558475184004495,0.17533333333333337
0.7916452222904549,0.9558475184004495,0.17666666666666672
0.8032914645866599,0.9558475184004495,0.17800000000000005
0.8150134110222419,0.9558475184004495,0.17866666666666672
0.8268115536972763,0.9558475184004495,0.18000000000000005
0.8386863879106408,0.9558475184004495,0.18133333333333337
0.850638412180806,0.9558475184004495,0.18200000000000005
0.8626681282667668,0.9558475184004495,0.18333333333333338
0.8747760411891035,0.9558475184004495,0.18600000000000003
0.886962659251186,0.9558475184004495,0.18733333333333338
0.8992284940605108,0.9558475184004495,0.18733333333333338
0.9115740605501803,0.9558475184004495,0.19866666666666677
0.9239998770005193,0.9558475184004495,0.20066666666666677
0.9365064650608337,0.9558475184004495,0.20066666666666677
0.9490943497713088,0.9558475184004495,0.20133333333333342
0.961764059585053,0.9558475184004495,0.20466666666666675
0.9745161263902804,0.9558475184004495,0.20666666666666672
0.9873510855326422,0.9558475184004495,0.20733333333333342
1.0002694758376995,0.9617734443263753,0.20866666666666675
1.013271839633545,0.9647364072893384,0.21200000000000005
1.0263587227735698,0.9647364072893384,0.21400000000000005
1.0395306746593789,0.9647364072893384,0.22
1.0527882482638562,0.9647364072893384,0.22200000000000003
1.0661320001543784,0.9647364072893384,0.2260000000000001
1.0795624905161805,0.9647364072893384,0.22800000000000006
1.093080283175873,0.9647364072893384,0.23000000000000004
1.1066859456251121,0.9647364072893384,0.23000000000000004
1.1203800490444231,0.9647364072893384,0.23266666666666674
1.13416316832718,0.9647364072893384,0.23600000000000004
1.148035882103739,0.9647364072893384,0.23800000000000002
1.1619987727657317,0.9647364072893384,0.24266666666666667
1.1760524264905123,0.9647364072893384,0.25266666666666665
1.1901974332657683,0.9647364072893384,0.25666666666666665
1.2044343869142873,0.9647364072893384,0.25933333333333336
1.2187638851188867,0.9647364072893384,0.2666666666666667
1.2331865294475053,0.9647364072893384,0.2733333333333334
1.2477029253784575,0.9647364072893384,0.27933333333333343
1.262313682325852,0.9647364072893384,0.28333333333333344
1.277019413665176,0.9647364072893384,0.28733333333333344
1.2918207367590449,0.9647364072893384,0.3033333333333334
1.3067182729831197,0.9647364072893384,0.30933333333333335
1.3217126477521945,0.9647364072893384,0.32000000000000006
1.3368044905464496,0.9647364072893384,0.32800000000000007
1.3519944349378803,0.9647364072893384,0.3406666666666667
1.3672831186168926,0.9647364072893384,0.35400000000000004
1.3826711834190764,0.9647490216065885,0.376
1.3981592753521486,0.9647490216065885,0.4046666666666667
1.4137480446230748,0.9647490216065885,0.43200000000000005
1.4294381456653635,0.9647490216065885,0.45466666666666666
1.4452302371665433,0.9647616359238386,0.4673333333333333
1.4611249820958112,0.9647616359238386,0.4773333333333333
1.4771230477318689,0.9647616359238386,0.4833333333333332
1.4932251056909318,0.9647616359238386,0.49066666666666664
1.5094318319549282,0.9647616359238386,0.5019999999999999
1.5257439068998746,0.9647616359238386,0.5059999999999999
1.5421620153244402,0.9647616359238386,0.5106666666666666
1.5586868464786952,0.9647616359238386,0.5113333333333333
1.5753190940930462,0.9647616359238386,0.5179999999999999
1.5920594564073598,0.9647616359238386,0.5226666666666667
1.6089086362002754,0.9647616359238386,0.5279999999999999
1.625867340818708,0.9647616359238386,0.5366666666666666
1.6429362822075455,0.9647616359238386,0.54
1.6601161769395343,0.9647616359238386,0.5459999999999999
1.6774077462453632,0.9647616359238386,0.5493333333333332
1.6948117160439415,0.9647742502410886,0.5506666666666664
1.7123288169728728,0.9647742502410886,0.5586666666666664
1.7299597844191301,0.9647742502410886,0.5626666666666664
1.7477053585499258,0.9647742502410886,0.5706666666666667
1.765566284343786,0.9647742502410886,0.5766666666666664
1.783543311621825,0.9647868645583387,0.5806666666666666
1.8016371950792234,0.9647868645583387,0.5846666666666664
1.8198486943169132,0.9647868645583387,0.5873333333333332
1.8381785738734635,0.9647868645583387,0.5926666666666665
1.856627603257178,0.9647868645583387,0.5946666666666665
1.8751965569784002,0.9648120931928389,0.5999999999999998
1.8938862145820285,0.964824707510089,0.6053333333333332
1.9126973606802413,0.964824707510089,0.6099999999999998
1.9316307849854355,0.964824707510089,0.6139999999999999
1.950687282343381,0.964824707510089,0.6219999999999998
1.9698676527665893,0.964824707510089,0.6246666666666666
1.9891727014678966,0.964824707510089,0.6299999999999999
2.0086032388942696,0.964824707510089,0.6379999999999998
2.028160080760828,0.964824707510089,0.6419999999999998
2.047844048085091,0.9648373218273391,0.6473333333333332
2.067655967221441,0.9648373218273391,0.6526666666666664
2.0875966698958166,0.9648373218273391,0.6593333333333331
2.107666993240632,0.9648373218273391,0.6633333333333332
2.127867779829916,0.9648373218273391,0.6693333333333332
2.1481998777146876,0.9648373218273391,0.6719999999999998
2.168664140458555,0.9648373218273391,0.6773333333333333
2.1892614271735558,0.9648499361445891,0.6826666666666668
2.2099926025562135,0.9648499361445891,0.6879999999999998
2.2308585369238467,0.9648499361445891,0.6939999999999997
2.251860106251101,0.9648625504618392,0.6986666666666667
2.272998192206728,0.9648625504618392,0.7046666666666667
2.2942736821905934,0.9648625504618392,0.7113333333333333
2.315687469370935,0.9648751647790893,0.7153333333333332
2.3372404527218564,0.9648751647790893,0.7199999999999999
2.3589335370610707,0.9648751647790893,0.726
2.380767633087879,0.9648751647790893,0.7320000000000003
2.4027436574214103,0.9648751647790893,0.7373333333333334
2.424862532639095,0.9648751647790893,0.7419999999999999
2.4471251873154034,0.9649003934135895,0.7486666666666667
2.4695325560608206,0.9649003934135895,0.752
2.4920855795610857,0.9649003934135895,0.754
2.514785204616687,0.9649003934135895,0.7593333333333334
2.5376323841826016,0.9649003934135895,0.7633333333333333
2.5606280774083077,0.9649003934135895,0.7679999999999999
2.5837732496780466,0.9649003934135895,0.7726666666666666
2.6070688726513556,0.9649003934135895,0.7773333333333333
2.6305159243038547,0.9649003934135895,0.7799999999999999
2.6541153889683047,0.9649003934135895,0.7813333333333332
2.6778682573759296,0.9649003934135895,0.7833333333333332
2.7017755266980132,0.9649003934135895,0.7899999999999999
2.7258382005877544,0.9649003934135895,0.7933333333333333
2.7500572892224056,0.9649003934135895,0.7973333333333333
2.774433809345681,0.9649003934135895,0.8019999999999999
2.7989687843104414,0.9649003934135895,0.8039999999999999
2.823663244121652,0.9649003934135895,0.8086666666666668
2.8485182254796273,0.9649003934135895,0.8106666666666668
2.8735347718235498,0.9649003934135895,0.814
2.8987139333752774,0.9649003934135895,0.818
2.924056767183431,0.9649003934135895,0.8206666666666665
2.949564337167771,0.9649003934135895,0.8273333333333333
2.975237714163861,0.9649003934135895,0.8286666666666667
3.001077975968025,0.9649130077308395,0.832
3.027086207382592,0.9649130077308395,0.8373333333333333
3.0532635002614383,0.9649130077308395,0.84
3.079610953555825,0.9649130077308395,0.8413333333333333
3.106129673360533,0.9649130077308395,0.8460000000000001
3.1328207729602964,0.9649130077308395,0.8486666666666667
3.159685372876541,0.9649130077308395,0.8526666666666666
3.186724600914427,0.9649256220480896,0.8566666666666667
3.2139395922101914,0.9649256220480896,0.8566666666666667
3.2413314892788043,0.9649256220480896,0.8599999999999998
3.268901442061932,0.9649382363653397,0.8613333333333333
3.2966506079762166,0.9649382363653397,0.8633333333333333
3.3245801519618596,0.9649382363653397,0.8653333333333334
3.3526912465315313,0.9649382363653397,0.8673333333333333
3.380985071819593,0.9649382363653397,0.87
3.4094628156316418,0.9649382363653397,0.874
3.4381256734943735,0.9649382363653397,0.8753333333333332
3.4669748487057728,0.9649382363653397,0.8773333333333333
3.4960115523856303,0.9649382363653397,0.8786666666666666
3.525237003526388,0.9649382363653397,0.8793333333333332
3.5546524290443076,0.9649382363653397,0.8806666666666666
3.5842590638309844,0.9649382363653397,0.8813333333333333
3.6140581508051883,0.9649382363653397,0.8840000000000001
3.6440509409650397,0.9649382363653397,0.886
3.67423869344053,0.9649382363653397,0.8879999999999999
3.7046226755463794,0.9649382363653397,0.8906666666666666
3.735204162835246,0.9649382363653397,0.8946666666666668
3.765984439151267,0.9649382363653397,0.8966666666666668
3.79696479668396,0.9649382363653397,0.8980000000000001
3.8281465360224693,0.9649508506825898,0.9013333333333334
3.8595309662101696,0.9649508506825898,0.9053333333333334
3.891119404799615,0.9649508506825898,0.9066666666666668
3.9229131779078568,0.9649508506825898,0.9093333333333333
3.9549136202721096,0.9649508506825898,0.9113333333333334
3.987122075305793,0.9649508506825898,0.912
4.019539895154923,0.9649508506825898,0.9126666666666667
4.052168440754876,0.9649508506825898,0.916
4.085009081887527,0.9649634649998399,0.9173333333333333
4.118063197238756,0.9649634649998399,0.9180000000000001
4.151332174456317,0.9649634649998399,0.922
4.184817410208102,0.9649634649998399,0.9233333333333333
4.218520310240772,0.9649634649998399,0.9253333333333332
4.252442289438771,0.9649634649998399,0.9253333333333332
4.286584771883726,0.9649634649998399,0.9279999999999999
4.320949190914227,0.9655431751447674,0.9293333333333332
4.3555369891860085,0.9655431751447674,0.9306666666666666
4.390349618732506,0.9655431751447674,0.9326666666666668
4.425388541025816,0.9655431751447674,0.9346666666666666
4.460655227038052,0.9655431751447674,0.9373333333333335
4.496151157303098,0.9655431751447674,0.9393333333333334
4.5318778219787585,0.9655431751447674,0.9433333333333334
4.567836720909322,0.9655431751447674,0.9446666666666668
4.604029363688521,0.9655431751447674,0.9466666666666669
4.640457269722914,0.9655431751447674,0.9466666666666669
4.677121968295662,0.9655431751447674,0.9493333333333334
4.714024998630739,0.9655431751447674,0.9513333333333335
4.751167909957543,0.9655431751447674,0.9560000000000001
4.788552261575939,0.9655431751447674,0.9560000000000001
4.826179622921717,0.9655431751447674,0.9566666666666669
4.86405157363248,0.9655431751447674,0.9573333333333335
4.902169703613961,0.9655431751447674,0.9580000000000001
4.940535613106764,0.9655431751447674,0.9593333333333336
4.97915091275355,0.9655431751447674,0.9593333333333336
5.0180172236666465,0.9662839158855081,0.96
5.057136177496107,0.9662839158855081,0.9606666666666668
5.096509416498217,0.9662965302027582,0.9613333333333333
5.136138593604422,0.9662965302027582,0.9613333333333333
5.176025372490731,0.9662965302027582,0.9613333333333333
5.2161714276475575,0.9662965302027582,0.9620000000000001
5.256578444450015,0.9662965302027582,0.9620000000000001
5.297248119228668,0.9662965302027582,0.9633333333333335
5.338182159340748,0.9662965302027582,0.964666666666667
5.379382283241842,0.9662965302027582,0.9653333333333334
5.42085022055801,0.9662965302027582,0.9660000000000002
5.462587712158419,0.9662965302027582,0.9666666666666669
5.504596510228415,0.9662965302027582,0.9680000000000003
5.54687837834309,0.9662965302027582,0.9706666666666668
5.589435091541306,0.9662965302027582,0.9713333333333336
5.632268436400229,0.9662965302027582,0.9713333333333336
5.675380211110315,0.9662965302027582,0.9713333333333336
5.718772225550817,0.9662965302027582,0.9713333333333336
5.762446301365752,0.9662965302027582,0.9720000000000001
5.80640427204038,0.9662965302027582,0.9726666666666669
5.850647982978178,0.9662965302027582,0.9733333333333337
5.895179291578313,0.9662965302027582,0.9733333333333337
5.940000067313611,0.9662965302027582,0.9740000000000003
5.985112191809042,0.9662965302027582,0.9753333333333336
6.030517558920722,0.9662965302027582,0.9753333333333336
6.076218074815404,0.9662965302027582,0.9753333333333336
6.122215658050511,0.9662965302027582,0.9760000000000002
6.1685122396546745,0.9662965302027582,0.9760000000000002
6.215109763208809,0.9662965302027582,0.9760000000000002
6.262010184927693,0.9662965302027582,0.9760000000000002
6.309215473742102,0.9662965302027582,0.9760000000000002
6.356727611381464,0.9662965302027582,0.976666666666667
6.4045485924570595,0.9662965302027582,0.976666666666667
6.452680424545743,0.9662965302027582,0.9773333333333335
6.5011251282742455,0.9662965302027582,0.9780000000000003
6.549884737403977,0.9662965302027582,0.9780000000000003
6.59896129891643,0.9662965302027582,0.9793333333333336
6.648356873099094,0.9662965302027582,0.9793333333333336
6.698073533631966,0.9662965302027582,0.9800000000000004
6.748113367674596,0.9662965302027582,0.9813333333333338
6.7984784759537025,0.9662965302027582,0.9813333333333338
6.849170972851378,0.9662965302027582,0.9813333333333338
6.900192986493849,0.9662965302027582,0.9820000000000004
6.9515466588408,0.9662965302027582,0.9820000000000004
7.003234145775323,0.9662965302027582,0.9820000000000004
7.055257617194407,0.9662965302027582,0.9820000000000004
7.107619257100026,0.9662965302027582,0.9820000000000004
7.160321263690849,0.9662965302027582,0.9820000000000004
7.213365849454497,0.9662965302027582,0.9820000000000004
7.266755241260446,0.9662965302027582,0.9820000000000004
7.320491680453506,0.9662965302027582,0.9820000000000004
7.374577422947903,0.9662965302027582,0.9820000000000004
7.429014739322007,0.9662965302027582,0.9820000000000004
7.483805914913643,0.9662965302027582,0.9820000000000004
7.53895324991602,0.9662965302027582,0.9820000000000004
7.594459059474321,0.9662965302027582,0.9820000000000004
7.650325673782867,0.9662965302027582,0.9820000000000004
7.706555438182967,0.9662965302027582,0.9820000000000004
7.763150713261365,0.9662965302027582,0.9820000000000004
7.82011387494933,0.9662965302027582,0.9820000000000004
7.877447314622425,0.9662965302027582,0.9820000000000004
7.935153439200883,0.9662965302027582,0.9820000000000004
7.993234671250646,0.9662965302027582,0.9820000000000004
8.051693449085091,0.9662965302027582,0.9820000000000004
8.110532226867361,0.9662965302027582,0.9820000000000004
8.169753474713426,0.9662965302027582,0.9820000000000004
8.229359678795761,0.9662965302027582,0.9820000000000004
8.289353341447715,0.9662965302027582,0.9826666666666671
8.34973698126858,0.9662965302027582,0.9826666666666671
8.410513133229314,0.9662965302027582,0.9826666666666671
8.47168434877895,0.9662965302027582,0.9826666666666671
8.533253195951735,0.9662965302027582,0.9826666666666671
8.595222259474921,0.9662965302027582,0.9826666666666671
8.657594140877269,0.9662965302027582,0.9826666666666671
8.720371458598287,0.9662965302027582,0.9826666666666671
8.783556848098126,0.9662965302027582,0.9826666666666671
8.847152961968249,0.9662965302027582,0.9826666666666671
8.911162470042772,0.9662965302027582,0.9826666666666671
8.975588059510539,0.9662965302027582,0.9826666666666671
9.040432435027956,0.9662965302027582,0.9826666666666671
9.105698318832523,0.9662965302027582,0.9826666666666671
9.171388450857105,0.9662965302027582,0.9826666666666671
9.23750558884499,0.9662965302027582,0.9833333333333337
9.304052508465613,0.9662965302027582,0.9833333333333337
9.371032003431136,0.9662965302027582,0.9833333333333337
9.438446885613699,0.9662965302027582,0.9833333333333337
9.506299985163457,0.9662965302027582,0.9833333333333337
9.574594150627421,0.9662965302027582,0.9833333333333337
9.643332249069033,0.9662965302027582,0.9833333333333337
9.712517166188508,0.9662965302027582,0.9833333333333337
9.782151806444011,0.9662965302027582,0.9833333333333337
9.852239093173571,0.9662965302027582,0.9833333333333337
9.9227819687178,0.9662965302027582,0.9833333333333337
9.993783394543437,0.9662965302027582,0.9833333333333337
10.065246351367646,0.9668762403476857,0.9833333333333337
10.137173839283182,0.9668762403476857,0.9833333333333337
10.209568877884315,0.9668762403476857,0.9833333333333337
10.282434506393592,0.9668762403476857,0.9833333333333337
10.35577378378945,0.9668762403476857,0.9833333333333337
10.42958978893462,0.9668762403476857,0.9833333333333337
10.503885620705372,0.9668888546649358,0.9833333333333337
10.578664398121635,0.9668888546649358,0.9833333333333337
10.653929260477907,0.9668888546649358,0.9833333333333337
10.729683367475076,0.9668888546649358,0.9833333333333337
10.80592989935305,0.9668888546649358,0.9833333333333337
10.882672057024255,0.9668888546649358,0.9833333333333337
10.959913062208042,0.9668888546649358,0.9833333333333337
11.03765615756593,0.9668888546649358,0.9833333333333337
11.115904606837706,0.9668888546649358,0.9833333333333337
11.194661694978485,0.9668888546649358,0.9840000000000003
11.273930728296596,0.9668888546649358,0.9840000000000003
11.353715034592367,0.9668888546649358,0.9840000000000003
11.434017963297867,0.9668888546649358,0.9840000000000003
11.51484288561748,0.9668888546649358,0.9840000000000003
11.596193194669462,0.9668888546649358,0.9840000000000003
11.67807230562838,0.9668888546649358,0.9840000000000003
11.760483655868466,0.9668888546649358,0.9840000000000003
11.843430705107945,0.9668888546649358,0.984666666666667
11.926916935554278,0.9668888546649358,0.984666666666667
12.010945852050321,0.9668888546649358,0.984666666666667
12.095520982221503,0.9668888546649358,0.984666666666667
12.180645876623872,0.9668888546649358,0.984666666666667
12.266324108893201,0.9668888546649358,0.984666666666667
12.352559275894984,0.9668888546649358,0.984666666666667
12.439354997875427,0.9668888546649358,0.9853333333333336
12.52671491861346,0.9669014689821859,0.9853333333333336
12.61464270557369,0.9669014689821859,0.9853333333333336
12.703142050060354,0.9669014689821859,0.9853333333333336
12.792216667372315,0.9669897692029364,0.9853333333333336
12.881870296958995,0.9669897692029364,0.9853333333333336
12.972106702577397,0.9669897692029364,0.9853333333333336
13.062929672450098,0.9669897692029364,0.9853333333333336
13.154343019424264,0.9669897692029364,0.9860000000000002
13.246350581131749,0.9669897692029364,0.9860000000000002
13.338956220150193,0.9669897692029364,0.9866666666666668
13.432163824165151,0.9669897692029364,0.9866666666666668
13.525977306133347,0.9669897692029364,0.9866666666666668
13.620400604446917,0.9669897692029364,0.9866666666666668
13.715437683098733,0.9669897692029364,0.9873333333333335
13.81109253184886,0.9669897692029364,0.9873333333333335
13.907369166392,0.9669897692029364,0.9873333333333335
14.004271628526118,0.9669897692029364,0.9873333333333335
14.101803986322103,0.9669897692029364,0.9873333333333335
14.199970334294528,0.9669897692029364,0.9873333333333335
14.298774793573589,0.9669897692029364,0.9880000000000003
14.398221512078083,0.9669897692029364,0.9886666666666669
14.498314664689532,0.9669897692029364,0.9886666666666669
14.599058453427496,0.9670023835201865,0.9886666666666669
14.700457107625915,0.9674064239242269,0.9893333333333335
14.802514884110717,0.9674064239242269,0.9893333333333335
14.905236067378501,0.9674064239242269,0.9893333333333335
15.008624969776388,0.9674064239242269,0.9893333333333335
15.112685931683089,0.9674064239242269,0.9893333333333335
15.217423321691111,0.9674064239242269,0.9893333333333335
15.322841536790126,0.9674316525587271,0.9893333333333335
15.428945002551606,0.9674316525587271,0.9893333333333335
15.535738173314591,0.9674442668759772,0.9893333333333335
15.64322553237267,0.9674442668759772,0.9900000000000002
15.751411592162237,0.9674568811932273,0.9900000000000002
15.860300894451877,0.9674694955104773,0.9900000000000002
15.969898010533083,0.9674694955104773,0.9906666666666668
16.080207541412143,0.9674694955104773,0.9906666666666668
16.191234118003266,0.9674694955104773,0.9906666666666668
16.302982401323046,0.9674694955104773,0.9906666666666668
16.41545708268612,0.9674694955104773,0.9906666666666668
16.52866288390207,0.9674694955104773,0.9913333333333336
16.64260455747372,0.9674694955104773,0.9913333333333336
16.757286886796596,0.9674821098277274,0.9920000000000002
16.872714686359764,0.9674821098277274,0.9926666666666669
16.98889280194796,0.9674821098277274,0.9926666666666669
17.10582611084497,0.9674947241449775,0.9933333333333335
17.223519522038444,0.9674947241449775,0.9933333333333335
17.34197797642595,0.9674947241449775,0.9933333333333335
17.46120644702239,0.9674947241449775,0.9933333333333335
17.5812099391688,0.9674947241449775,0.9940000000000001
17.70199349074246,0.9674947241449775,0.996
17.823562172368383,0.9674947241449775,0.996
17.945921087632218,0.9674947241449775,0.996
18.069075373294453,0.9674947241449775,0.996
18.193030199506122,0.9674947241449775,0.9966666666666667
18.317790770025816,0.9674947241449775,0.9973333333333333
18.443362322438126,0.9674947241449775,0.9979999999999999
18.56975012837357,0.9674947241449775,0.9979999999999999
18.696959493729885,0.9674947241449775,0.9979999999999999
18.82499575889473,0.9674947241449775,0.9986666666666667
18.95386429896996,0.9674947241449775,0.9986666666666667
19.08357052399721,0.9674947241449775,0.9986666666666667
19.214119879185045,0.9674947241449775,0.9993333333333334
19.34551784513758,0.9674947241449775,1.0
19.477769938084478,0.9674947241449775,1.0
19.61088171011264,0.9674947241449775,1.0
19.74485874939921,0.9674947241449775,1.0
19.879706680446176,0.9675073384622276,1.0
20.01543116431653,0.9675073384622276,1.0
20.15203789887192,0.9675073384622276,1.0
20.289532619011794,0.9675199527794777,1.0
20.42792109691425,0.9675325670967276,1.0
20.567209142278273,0.9675325670967276,1.0
20.707402602567687,0.9675325670967276,1.0
20.84850736325663,0.9675325670967276,1.0
20.9905293480766,0.9675325670967276,1.0
21.133474519265175,0.9675325670967276,1.0
21.277348877816316,0.9675325670967276,1.0
21.422158463732245,0.9675325670967276,1.0
21.56790935627709,0.9675325670967276,1.0
21.71460767423202,0.9675325670967276,1.0
21.86225957615217,0.9675325670967276,1.0
22.010871260625187,0.9675325670967276,1.0
22.16044896653139,0.9675325670967276,1.0
22.310998973305768,0.9675325670967276,1.0
22.462527601201558,0.9675325670967276,1.0
22.615041211555543,0.9675325670967276,1.0
22.768546207055188,0.9675325670967276,1.0
22.92304903200734,0.9675325670967276,1.0
23.078556172608852,0.9675325670967276,1.0
23.235074157218833,0.9675451814139777,1.0
23.392609556632692,0.9675451814139777,1.0
23.55116898435806,0.9675451814139777,1.0
23.71075909689239,0.9675451814139777,1.0
23.87138659400236,0.9675451814139777,1.0
24.033058219005234,0.9675451814139777,1.0
24.195780759051885,0.9675451814139777,1.0
24.35956104541173,0.9675451814139777,1.0
24.52440595375955,0.9675451814139777,1.0
24.69032240446409,0.9675451814139777,1.0
24.857317362878632,0.9675451814139777,1.0
25.025397839633392,0.9675451814139777,1.0
25.194570890929796,0.9675451814139777,1.0
25.364843618836762,0.9675451814139777,1.0
25.536223171588844,0.9675451814139777,1.0
25.708716743886267,0.9675451814139777,1.0
25.88233157719705,0.9675451814139777,1.0
26.057074960060937,0.9675451814139777,1.0
26.23295422839544,0.9675451814139777,1.0
26.40997676580377,0.9675451814139777,1.0
26.5881500038848,0.9675451814139777,1.0
26.767481422545092,0.9675451814139777,1.0
26.947978550312904,0.9675451814139777,1.0
27.129648964654184,0.9675451814139777,1.0
27.312500292290764,0.9675451814139777,1.0
27.496540209520514,0.9675451814139777,1.0
27.68177644253954,0.9675451814139777,1.0
27.868216767766643,0.9675451814139777,1.0
28.055869012169673,0.9675451814139777,1.0
28.24474105359421,0.9675451814139777,1.0
28.434840821094237,0.9675451814139777,1.0
28.626176295264976,0.9675451814139777,1.0
28.818755508578004,0.9675451814139777,1.0
29.01258654571841,0.9675451814139777,1.0
29.207677543924188,0.9675451814139777,1.0
29.404036693327903,0.9675451814139777,1.0
29.601672237300455,0.9675451814139777,1.0
29.80059247279721,0.9675451814139777,1.0
30.00080575070627,0.9675451814139777,1.0
30.202320476199045,0.9675451814139777,1.0
30.405145109083165,0.9675451814139777,1.0
30.609288164157594,0.9675451814139777,1.0
30.814758211570062,0.9675451814139777,1.0
31.021563877176916,0.9675451814139777,1.0
31.229713842905213,0.9675577957312278,1.0
31.439216847117155,0.967583024365728,1.0
31.65008168497702,0.967595638682978,1.0
31.8623172088203,0.967595638682978,1.0
32.07593232852541,0.967595638682978,1.0
32.2909360118877,0.9676082530002281,1.0
32.50733728499591,0.9676082530002281,1.0
32.72514523261115,0.9676208673174782,1.0
32.944368998548235,0.9676208673174782,1.0
33.16501778605958,0.9676208673174782,1.0
33.38710085822157,0.9676208673174782,1.0
33.6106275383234,0.9676208673174782,1.0
33.83560721025851,0.9676208673174782,1.0
34.06204931891854,0.9676208673174782,1.0
34.28996337058976,0.9676208673174782,1.0
34.51935893335227,0.9676208673174782,1.0
34.750245637481605,0.9676208673174782,1.0
34.982633175853,0.9676208673174782,1.0
35.21653130434841,0.9676208673174782,1.0
35.451949842265925,0.9676208673174782,1.0
35.68889867273216,0.9676208673174782,1.0
35.927387743117045,0.9676208673174782,1.0
36.167427065451434,0.9676208673174782,1.0
36.40902671684748,0.9676208673174782,1.0
36.65219683992166,0.9676208673174782,1.0
36.8969476432205,0.9676208673174782,1.0
37.14328940164927,0.9676460959519784,1.0
37.39123245690325,0.9676460959519784,1.0
37.64078721790188,0.9676460959519784,1.0
37.89196416122579,0.9676460959519784,1.0
38.14477383155656,0.9676460959519784,1.0
38.39922684211947,0.9676460959519784,1.0
38.65533387512899,0.9676460959519784,1.0
38.91310568223722,0.9676460959519784,1.0
39.17255308498536,0.9676460959519784,1.0
39.4336869752579,0.9676460959519784,1.0
39.696518315739894,0.9676460959519784,1.0
39.96105814037725,0.9676460959519784,1.0
40.22731755483984,0.9720905403964227,1.0
40.49530773698786,0.9720905403964227,1.0
40.765039937340994,0.9720905403964227,1.0
41.03652547955069,0.9720905403964227,1.0
41.30977576087568,0.9720905403964227,1.0
41.58480225266034,0.9720905403964227,1.0
41.86161650081624,0.9720905403964227,1.0
42.14023012630699,0.9720905403964227,1.0
42.420654825635985,0.9720905403964227,1.0
42.70290237133745,0.9720905403964227,1.0
42.986984612470735,0.9720905403964227,1.0
43.27291347511763,0.9720905403964227,1.0
43.56070096288319,0.9720905403964227,1.0
43.850359157399545,0.9720905403964227,1.0
44.14190021883308,0.9720905403964227,1.0
44.43533638639505,0.9720905403964227,1.0
44.730679978855335,0.9720905403964227,1.0
45.02794339505951,0.9724945808004631,1.0
45.32713911444954,0.9741107424166249,1.0
45.62827969758749,0.9741107424166249,1.0
45.93137778668299,0.9741107424166249,1.0
46.23644610612389,0.9741107424166249,1.0
46.54349746301041,0.9741107424166249,1.0
46.8525447476929,0.9741107424166249,1.0
47.163600934312925,0.9741107424166249,1.0
47.476679081347875,0.9741107424166249,1.0
47.79179233215932,0.9741107424166249,1.0
48.10895391554469,0.9741107424166249,1.0
48.42817714629259,0.9741107424166249,1.0
48.74947542574189,0.9741107424166249,1.0
49.07286224234422,0.9741107424166249,1.0
49.3983511722303,0.9741107424166249,1.0
49.725955879779875,0.9741107424166249,1.0
50.05569011819526,0.9741107424166249,1.0
50.38756773007888,0.9741107424166249,1.0
50.7216026480143,0.9741107424166249,1.0
51.05780889515107,0.9741107424166249,1.0
51.39620058579361,0.9741107424166249,1.0
51.736791925993536,0.9741107424166249,1.0
52.07959721414622,0.9741107424166249,1.0
52.42463084159098,0.9741107424166249,1.0
52.77190729321517,0.9741107424166249,1.0
53.121441148062424,0.9741107424166249,1.0
53.47324707994461,0.9741107424166249,1.0
53.82733985805781,0.9741107424166249,1.0
54.18373434760246,0.9741107424166249,1.0
54.54244551040732,0.9741107424166249,1.0
54.903488405557674,0.9741107424166249,1.0
55.26687819002732,0.9741107424166249,1.0
55.63263011931517,0.9741107424166249,1.0
56.00075954808551,0.9741107424166249,1.0
56.37128193081263,0.9741107424166249,1.0
56.74421282242968,0.9741107424166249,1.0
57.1195678789815,0.9741107424166249,1.0
57.49736285828216,0.9741107424166249,1.0
57.87761362057628,0.9741107424166249,1.0
58.260336129204944,0.9748514831573655,1.0
58.64554645127582,0.9748514831573655,1.0
59.03326075833777,0.9763817663817663,1.0
59.42349532705949,0.9763817663817663,1.0
59.81626653991317,0.9763817663817663,1.0
60.21159088586205,0.9763817663817663,1.0
60.60948496105265,0.9763817663817663,1.0
61.009965469511585,0.9763817663817663,1.0
61.4130492238466,0.9763817663817663,1.0
61.81875314595269,0.9763817663817663,1.0
62.22709426772229,0.9763817663817663,1.0
62.638089731760374,0.9763817663817663,1.0
63.051756792104065,0.9763817663817663,1.0
63.46811281494707,0.9763817663817663,1.0
63.88717527936851,0.9763817663817663,1.0
64.30896177806704,0.9763817663817663,1.0
64.73349001809918,0.9763817663817663,1.0
65.16077782162272,0.9763817663817663,1.0
65.59084312664503,0.9763817663817663,1.0
66.02370398777579,0.9763817663817663,1.0
66.4593785769854,0.9763817663817663,1.0
66.89788518436752,0.9763817663817663,1.0
67.33924221890706,0.9763817663817663,1.0
67.78346820925299,0.9763817663817663,1.0
68.23058180449601,0.9763817663817663,1.0
68.68060177495178,0.9763817663817663,1.0
69.13354701294874,0.9763817663817663,1.0
69.58943653362118,0.9763817663817663,1.0
70.04828947570763,0.9763817663817663,1.0
70.51012510235435,0.9763817663817663,1.0
70.97496280192371,0.9763817663817663,1.0
71.44282208880861,0.9763817663817663,1.0
71.91372260425136,0.9763817663817663,1.0
72.3876841171684,0.9763817663817663,1.0
72.86472652498024,0.9763817663817663,1.0
73.34486985444647,0.9763817663817663,1.0
73.82813426250702,0.9763817663817663,1.0
74.31454003712797,0.9763817663817663,1.0
74.8041075981534,0.9763817663817663,1.0
75.29685749816265,0.9763817663817663,1.0
75.79281042333317,0.9763817663817663,1.0
76.29198719430869,0.9763817663817663,1.0
76.79440876707369,0.9763817663817663,1.0
77.30009623383293,0.9763817663817663,1.0
77.8090708238969,0.9763817663817663,1.0
78.32135390457324,0.9763817663817663,1.0
78.83696698206337,0.9763817663817663,1.0
79.35593170236584,0.9763817663817663,1.0
79.87826985218473,0.9763817663817663,1.0
80.40400335984435,0.9763817663817663,1.0
80.93315429620995,0.9763817663817663,1.0
81.46574487561391,0.9763817663817663,1.0
82.00179745678876,0.9763817663817663,1.0
82.54133454380563,0.9763817663817663,1.0
83.08437878701895,0.9763817663817663,1.0
83.63095298401738,0.9763817663817663,1.0
84.181080080581,0.9763817663817663,1.0
84.73478317164421,0.9763817663817663,1.0
85.29208550226582,0.9763817663817663,1.0
85.85301046860455,0.9763817663817663,1.0
86.4175816189013,0.9763817663817663,1.0
86.98582265446781,0.9763817663817663,1.0
87.55775743068139,0.9763817663817663,1.0
88.13340995798686,0.9763817663817663,1.0
88.71280440290414,0.9763817663817663,1.0
89.29596508904297,0.9763817663817663,1.0
89.88291649812396,0.9763817663817663,1.0
90.47368327100656,0.9763817663817663,1.0
91.06829020872301,0.9763817663817663,1.0
91.66676227352015,0.9763817663817663,1.0
92.26912458990695,0.9763817663817663,1.0
92.8754024457094,0.9763817663817663,1.0
93.4856212931322,0.9763817663817663,1.0
94.09980674982685,0.9763817663817663,1.0
94.71798459996776,0.9763817663817663,1.0
95.34018079533422,0.9763817663817663,1.0
95.96642145640007,0.9763817663817663,1.0
96.5967328734302,0.9763817663817663,1.0
97.23114150758434,0.9763817663817663,1.0
97.86967399202766,0.9763817663817663,1.0
98.51235713304924,0.9763817663817663,1.0
99.15921791118718,0.9763817663817663,1.0
99.81028348236138,0.9763817663817663,1.0
100.46558117901358,0.9763817663817663,1.0
101.12513851125448,0.9763817663817663,1.0
101.78898316801919,0.9763817663817663,1.0
102.4571430182293,0.9763817663817663,1.0
103.12964611196294,0.9763817663817663,1.0
103.80652068163238,0.9763817663817663,1.0
104.48779514316894,0.9763817663817663,1.0
105.1734980972165,0.9763817663817663,1.0
105.86365833033176,0.9763817663817663,1.0
106.55830481619286,0.9763817663817663,1.0
107.2574667168157,0.9763817663817663,1.0
107.96117338377833,0.9763817663817663,1.0
108.66945435945274,0.9763817663817663,1.0
109.38233937824565,0.9763817663817663,1.0
110.09985836784645,0.9763817663817663,1.0
110.82204145048368,0.9763817663817663,1.0
111.54891894418965,0.9763817663817663,1.0
112.2805213640729,0.9763817663817663,1.0
113.01687942359978,0.9763817663817663,1.0
113.75802403588348,0.9763817663817663,1.0
114.5039863149819,0.9763817663817663,1.0
115.25479757720385,0.9763817663817663,1.0
116.01048934242378,0.9763817663817663,1.0
116.77109333540474,0.9763817663817663,1.0
117.53664148713068,0.9763817663817663,1.0
118.30716593614667,0.98008547008547,1.0
119.08269902990814,0.98008547008547,1.0
119.863273326139,0.98008547008547,1.0
120.64892159419797,0.98008547008547,1.0
121.43967681645502,0.98008547008547,1.0
122.23557218967544,0.98008547008547,1.0
123.0366411264137,0.98008547008547,1.0
123.8429172564162,0.98008547008547,1.0
124.65443442803264,0.98008547008547,1.0
125.47122670963772,0.98008547008547,1.0
126.29332839106084,0.98008547008547,1.0
127.12077398502583,0.98008547008547,1.0
127.95359822859977,0.98008547008547,1.0
128.7918360846514,0.98008547008547,1.0
129.63552274331855,0.98008547008547,1.0
130.48469362348592,0.98008547008547,1.0
131.3393843742718,0.98008547008547,1.0
132.19963087652462,0.98008547008547,1.0
133.06546924432945,0.98008547008547,1.0
133.93693582652355,0.9845299145299146,1.0
134.81406720822315,0.9845299145299146,1.0
135.69690021235883,0.9845299145299146,1.0
136.58547190122144,0.9845299145299146,1.0
137.4798195780181,0.9845299145299146,1.0
138.3799807884383,0.9845299145299146,1.0
139.28599332222964,0.9845299145299146,1.0
140.19789521478504,0.9845299145299146,1.0
141.1157247487389,0.9845299145299146,1.0
142.03952045557457,0.9845299145299146,1.0
142.9693211172419,0.9845299145299146,1.0
143.90516576778495,0.9845299145299146,1.0
144.8470936949813,0.9845299145299146,1.0
145.79514444199114,0.9845299145299146,1.0
146.74935780901714,0.9845299145299146,1.0
147.70977385497554,0.9845299145299146,1.0
148.67643289917794,0.9845299145299146,1.0
149.64937552302342,0.9845299145299146,1.0
150.6286425717029,0.9845299145299146,1.0
151.6142751559135,0.9845299145299146,1.0
152.60631465358438,0.9845299145299146,1.0
153.60480271161404,0.9845299145299146,1.0
154.60978124761826,0.9845299145299146,1.0
155.62129245169044,0.9845299145299146,1.0
156.63937878817242,0.9845299145299146,1.0
157.66408299743728,0.9845299145299146,1.0
158.69544809768365,0.9845299145299146,1.0
159.7335173867413,0.9845299145299146,1.0
160.77833444388958,0.9845299145299146,1.0
161.8299431316862,0.9845299145299146,1.0
162.88838759780913,0.9845299145299146,1.0
163.95371227690956,0.9845299145299146,1.0
165.0259618924778,0.9845299145299146,1.0
166.10518145872004,0.9845299145299146,1.0
167.19141628244898,0.9845299145299146,1.0
168.28471196498546,0.9845299145299146,1.0
169.38511440407274,0.9845299145299146,1.0
170.49266979580364,0.9845299145299146,1.0
171.60742463655924,0.9845299145299146,1.0
172.72942572496189,0.9845299145299146,1.0
173.85872016383905,0.9845299145299146,1.0
174.995355362201,0.9845299145299146,1.0
176.1393790372311,0.9845299145299146,1.0
177.29083921628919,0.9845299145299146,1.0
178.44978423892715,0.9845299145299146,1.0
179.61626275891922,0.9845299145299146,1.0
180.7903237463039,0.9845299145299146,1.0
181.9720164894399,0.9845299145299146,1.0
183.16139059707564,0.9845299145299146,1.0
184.35849600043088,0.9845299145299146,1.0
185.5633829552943,0.9845299145299146,1.0
186.7761020441323,0.9845299145299146,1.0
187.99670417821278,0.9845299145299146,1.0
189.2252405997427,0.9845299145299146,1.0
190.46176288401853,0.9845299145299146,1.0
191.70632294159242,0.9845299145299146,1.0
192.95897302045086,0.9845299145299146,1.0
194.21976570820823,0.9845299145299146,1.0
195.4887539343145,0.9845299145299146,1.0
196.76599097227742,0.9845299145299146,1.0
198.0515304418984,0.9845299145299146,1.0
199.34542631152436,0.9845299145299146,1.0
200.64773290031295,0.9889743589743589,1.0
201.95850488051292,0.9889743589743589,1.0
203.27779727975948,0.9889743589743589,1.0
204.6056654833839,0.9889743589743589,1.0
205.9421652367395,0.9889743589743589,1.0
207.2873526475413,0.9889743589743589,1.0
208.64128418822165,0.9889743589743589,1.0
210.00401669830103,0.9889743589743589,1.0
211.37560738677428,0.9889743589743589,1.0
212.75611383451178,0.9889743589743589,1.0
214.14559399667763,0.9889743589743589,1.0
215.5441062051622,0.9889743589743589,1.0
216.95170917103084,0.9889743589743589,1.0
218.36846198698908,0.9889743589743589,1.0
219.79442412986253,0.9889743589743589,1.0
221.22965546309493,0.9889743589743589,1.0
222.67421623926055,0.9889743589743589,1.0
224.1281671025938,0.9889743589743589,1.0
225.59156909153526,0.9889743589743589,1.0
227.06448364129415,0.9889743589743589,1.0
228.54697258642682,0.9889743589743589,1.0
230.03909816343372,0.9889743589743589,1.0
231.54092301337144,0.9889743589743589,1.0
233.0525101844826,0.9889743589743589,1.0
234.57392313484286,0.9889743589743589,1.0
236.10522573502425,0.9889743589743589,1.0
237.6464822707776,0.9889743589743589,1.0
239.19775744573064,0.9889743589743589,1.0
240.7591163841045,0.9889743589743589,1.0
242.33062463344783,0.9889743589743589,1.0
243.91234816738785,0.9889743589743589,1.0
245.5043533884011,0.9889743589743589,1.0
247.10670713060043,0.9889743589743589,1.0
248.71947666254076,0.9889743589743589,1.0
250.34272969004326,0.9889743589743589,1.0
251.97653435903794,0.9889743589743589,1.0
253.62095925842348,0.9889743589743589,1.0
255.27607342294803,0.9889743589743589,1.0
256.9419463361066,0.9889743589743589,1.0
258.6186479330581,0.9889743589743589,1.0
260.3062486035617,0.9889743589743589,1.0
262.00481919493075,0.9889743589743589,1.0
263.71443101500853,0.9889743589743589,1.0
265.435155835161,0.9889743589743589,1.0
267.1670658932899,0.9889743589743589,1.0
268.91023389686535,0.9889743589743589,1.0
270.6647330259787,0.9889743589743589,1.0
272.43063693641335,0.9889743589743589,1.0
274.2080197627388,0.9889743589743589,1.0
275.99695612142153,0.9889743589743589,1.0
277.79752111395794,0.9889743589743589,1.0
279.60979033002735,0.9889743589743589,1.0
281.4338398506645,0.9889743589743589,1.0
283.26974625145476,0.9934188034188033,1.0
285.1175866057481,0.9934188034188033,1.0
286.9774384878947,0.9934188034188033,1.0
288.84937997650195,0.9934188034188033,1.0
290.7334896577122,0.9934188034188033,1.0
292.62984662850107,0.9934188034188033,1.0
294.53853049999947,0.9934188034188033,1.0
296.4596214008348,0.9934188034188033,1.0
298.39319998049507,0.9934188034188033,1.0
300.33934741271486,0.9934188034188033,1.0
302.2981453988821,0.9934188034188033,1.0
304.2696761714696,0.9934188034188033,1.0
306.254022497486,0.9934188034188033,1.0
308.251267681951,0.9934188034188033,1.0
310.2614955713925,0.9934188034188033,1.0
312.28479055736597,0.9934188034188033,1.0
314.3212375799983,0.9934188034188033,1.0
316.37092213155313,0.9934188034188033,1.0
318.43393026002,0.9934188034188033,1.0
320.5103485727266,0.9934188034188033,1.0
322.6002642399751,0.9934188034188033,1.0
324.7037649987005,0.9934188034188033,1.0
326.8209391561555,0.9934188034188033,1.0
328.95187559361665,0.9934188034188033,1.0
331.0966637701162,0.9934188034188033,1.0
333.25539372619767,0.9934188034188033,1.0
335.4281560876947,0.9934188034188033,1.0
337.6150420695375,0.9934188034188033,1.0
339.8161434795811,0.9934188034188033,1.0
342.03155272245954,0.9934188034188033,1.0
344.2613628034654,0.9934188034188033,1.0
346.50566733245415,0.9934188034188033,1.0
348.76456052777337,0.9934188034188033,1.0
351.0381372202195,0.9934188034188033,1.0
353.3264928570179,0.9934188034188033,1.0
355.6297235058301,0.9934188034188033,1.0
357.94792585878713,0.9934188034188033,1.0
360.2811972365476,0.9934188034188033,1.0
362.62963559238506,0.9934188034188033,1.0
364.993339516299,0.9934188034188033,1.0
367.3724082391541,0.9934188034188033,1.0
369.7669416368463,0.9934188034188033,1.0
372.1770402344946,0.9934188034188033,1.0
374.60280521066295,0.9934188034188033,1.0
377.0443384016065,0.9934188034188033,1.0
379.5017423055474,0.9934188034188033,1.0
381.9751200869774,0.9934188034188033,1.0
384.4645755809896,0.9934188034188033,1.0
386.97021329763584,0.9934188034188033,1.0
389.4921384263163,0.9934188034188033,1.0
392.030456840194,0.9934188034188033,1.0
394.5852751006403,0.9934188034188033,1.0
397.15670046170806,0.9934188034188033,1.0
399.7448408746334,0.9934188034188033,1.0
402.3498049923695,0.9934188034188033,1.0
404.9717021741468,0.9934188034188033,1.0
407.61064249006404,0.9934188034188033,1.0
410.2667367257094,0.9934188034188033,1.0
412.94009638681155,0.9934188034188033,1.0
415.63083370391956,0.9934188034188033,1.0
418.3390616371164,0.9934188034188033,1.0
421.0648938807598,0.9934188034188033,1.0
423.8084448682557,0.9934188034188033,1.0
426.56982977686255,0.9934188034188033,1.0
429.349164532525,0.9934188034188033,1.0
432.146565814743,0.9934188034188033,1.0
434.96215106146866,0.9934188034188033,1.0
437.79603847403666,0.9934188034188033,1.0
440.64834702212653,0.9934188034188033,1.0
443.5191964487575,0.9934188034188033,1.0
446.40870727531404,0.9934188034188033,1.0
449.31700080660744,0.9934188034188033,1.0
452.2441991359672,0.9934188034188033,1.0
455.19042515036676,0.9934188034188033,1.0
458.15580253558284,0.9934188034188033,1.0
461.1404557813865,0.9934188034188033,1.0
464.1445101867714,0.9934188034188033,1.0
467.1680918652129,0.9934188034188033,1.0
470.2113277499623,0.9934188034188033,1.0
473.27434559937643,0.9934188034188033,1.0
476.3572740022792,0.9934188034188033,1.0
479.4602423833626,0.9934188034188033,1.0
482.5833810086182,0.9934188034188033,1.0
485.7268209908064,0.9934188034188033,1.0
488.8906942949607,0.9934188034188033,1.0
492.07513374392823,0.9934188034188033,1.0
495.28027302394383,0.9934188034188033,1.0
498.5062466902451,0.9934188034188033,1.0
501.75319017271954,0.9934188034188033,1.0
505.0212397815903,0.9934188034188033,1.0
508.3105327131391,0.9934188034188033,1.0
511.6212070554642,0.9934188034188033,1.0
514.9534017942801,0.9934188034188033,1.0
518.3072568187505,0.9934188034188033,1.0
521.6829129273616,0.9934188034188033,1.0
525.0805118338327,0.9934188034188033,1.0
528.5001961730661,0.9934188034188033,1.0
531.9421095071334,0.9934188034188033,1.0
535.4063963313049,0.9934188034188033,1.0
538.8932020801138,0.9934188034188033,1.0
542.4026731334626,0.9934188034188033,1.0
545.934956822768,0.9934188034188033,1.0
549.490201437145,0.9934188034188033,1.0
553.0685562296342,0.9934188034188033,1.0
556.6701714234667,0.9934188034188033,1.0
560.2951982183702,0.9934188034188033,1.0
563.9437887969176,0.9934188034188033,1.0
567.6160963309134,0.9934188034188033,1.0
571.3122749878274,0.9934188034188033,1.0
575.0324799372646,0.9934188034188033,1.0
578.7768673574799,0.9934188034188033,1.0
582.5455944419346,0.9934188034188033,1.0
586.3388194058961,0.9934188034188033,1.0
590.156701493078,0.9934188034188033,1.0
593.9994009823286,0.9934188034188033,1.0
597.8670791943566,0.9934188034188033,1.0
601.7598984985052,0.9934188034188033,1.0
605.6780223195684,0.9934188034188033,1.0
609.6216151446499,0.9934188034188033,1.0
613.5908425300712,0.9934188034188033,1.0
617.5858711083202,0.9934188034188033,1.0
621.6068685950473,0.9934188034188033,1.0
625.6540037961054,0.9934188034188033,1.0
629.727446614638,0.9934188034188033,1.0
633.8273680582093,0.9934188034188033,1.0
637.9539402459866,0.9934188034188033,1.0
642.107336415964,0.9934188034188033,1.0
646.2877319322357,1.0,1.0


==> data/time_cdf_log_gen_iot_v2_facebook_video1a.csv <==
x,real_cdf,synth_cdf
0.0,0.3606839648645669,0.08942307692307691
0.005655667777197667,0.6915338159271187,0.12692307692307694
0.011343322132401367,0.695953309477047,0.16057692307692306
0.017063143971069627,0.6967894298783849,0.18653846153846157
0.02281531522180216,0.709112558255025,0.20961538461538462
0.02860001884212638,0.7107847990577005,0.23461538461538464
0.03441743882431671,0.7107847990577005,0.25384615384615394
0.04026776020124674,0.7226191185843278,0.27115384615384625
0.04615116905227452,0.7240984085251561,0.28269230769230774
0.052067852509161135,0.7433291777559253,0.2951923076923077
0.058017998762022745,0.7433291777559253,0.30673076923076925
0.06400179706531628,0.7447028041295518,0.3201923076923077
0.07001943774385899,0.7447028041295518,0.3288461538461539
0.0760711121988821,0.7460764305031782,0.33750000000000013
0.08215701291411859,0.8422302766570244,0.3442307692307693
0.08827733346192544,0.8437095665978528,0.351923076923077
0.09443226850944066,0.862940335828622,0.3576923076923078
0.10062201382477484,0.8807974786857649,0.36442307692307707
0.10684676628323803,0.8835447314330177,0.3692307692307693
0.11310672387360157,0.8835447314330177,0.37403846153846165
0.11940208570439556,0.8835447314330177,0.376923076923077
0.12573305201024176,0.8835447314330177,0.3826923076923077
0.13209982415822247,0.8835447314330177,0.3894230769230769
0.1385026046542853,0.8835447314330177,0.3913461538461539
0.14494159714968413,0.8835447314330177,0.39807692307692305
0.15141700644745684,0.8931601160484023,0.4009615384615385
0.1579290385089391,0.8931601160484023,0.40384615384615385
0.16447790046031563,0.8946394059892306,0.4067307692307693
0.1710638005992078,0.8946394059892306,0.4096153846153846
0.1776869484012994,0.8946394059892306,0.4134615384615384
0.18434755452699886,0.8946394059892306,0.41538461538461535
0.19104583082814008,0.8946394059892306,0.4182692307692308
0.1977819903547204,0.8946394059892306,0.4201923076923077
0.20455624736167727,0.8946394059892306,0.4211538461538462
0.21136881731570284,0.8946394059892306,0.4211538461538462
0.21821991690209733,0.8946394059892306,0.42692307692307696
0.22510976403166094,0.8946394059892306,0.4307692307692307
0.23203857784762502,0.8946394059892306,0.4307692307692307
0.23900657873262232,0.8946394059892306,0.43173076923076914
0.24601398831569632,0.8946394059892306,0.43173076923076914
0.25306102947935094,0.8946394059892306,0.4336538461538461
0.26014792636663947,0.8961186959300591,0.4336538461538461
0.2672749043882937,0.8961186959300591,0.4355769230769229
0.27444219022989386,0.8961186959300591,0.44038461538461515
0.2816500118590783,0.8961186959300591,0.4413461538461537
0.28889859853279465,0.8961186959300591,0.44423076923076904
0.2961881808045918,0.8961186959300591,0.4490384615384613
0.3035189905319528,0.9085869968598984,0.44999999999999984
0.3108912608836696,0.9085869968598984,0.4509615384615383
0.3183052263472594,0.9085869968598984,0.4538461538461537
0.3257611227364229,0.9100662868007269,0.4538461538461537
0.33325918719854464,0.9100662868007269,0.4548076923076922
0.3407996582222362,0.9100662868007269,0.4557692307692306
0.3483827756449213,0.9100662868007269,0.45673076923076905
0.35600878066046476,0.9100662868007269,0.45961538461538454
0.3636779158268432,0.9100662868007269,0.45961538461538454
0.37139042507386116,0.9100662868007269,0.46153846153846134
0.37914655371090883,0.9100662868007269,0.46153846153846134
0.38694654843476484,0.9100662868007269,0.4624999999999998
0.39479065733744284,0.9100662868007269,0.4624999999999998
0.40267912991408256,0.9100662868007269,0.46442307692307677
0.4106122170708853,0.9100662868007269,0.46730769230769226
0.4185901711330945,0.9100662868007269,0.46730769230769226
0.42661324585302124,0.9100662868007269,0.4682692307692307
0.4346816964181155,0.9100662868007269,0.4692307692307691
0.4427957794590828,0.9100662868007269,0.4692307692307691
0.45095575305804625,0.9100662868007269,0.4692307692307691
0.45916187675675624,0.9100662868007269,0.4711538461538461
0.4674144115648447,0.9100662868007269,0.4711538461538461
0.47571361996812744,0.9105353299526968,0.4711538461538461
0.4840597659369529,0.9105353299526968,0.47211538461538455
0.49245311493459804,0.9105353299526968,0.47403846153846146
0.5008939339257119,0.9120146198935252,0.4749999999999999
0.5093824913848071,0.9120146198935252,0.4769230769230768
0.5179190573047984,0.9120146198935252,0.4778846153846152
0.5265039032055915,0.9120146198935252,0.4788461538461537
0.5351373021427178,0.9120146198935252,0.47980769230769216
0.5438195287160206,0.9120146198935252,0.47980769230769216
0.5525508590783882,0.9120146198935252,0.4807692307692306
0.5613315709445383,0.9134939098343536,0.4807692307692306
0.5701619435998508,0.9134939098343536,0.4807692307692306
0.5790422579092506,0.9134939098343536,0.48173076923076913
0.5879727963261414,0.9149731997751821,0.4826923076923076
0.5969538429013896,0.9149731997751821,0.48365384615384605
0.6059856832923589,0.9149731997751821,0.48365384615384605
0.6150686047719963,0.9149731997751821,0.48365384615384605
0.6242028962379689,0.9164524897160103,0.48365384615384605
0.633388848221853,0.9164524897160103,0.48365384615384605
0.6426267528983755,0.9164524897160103,0.48461538461538445
0.6519169040947057,0.9164524897160103,0.48557692307692296
0.6612595972998021,0.9164524897160103,0.4865384615384614
0.6706551296738111,0.9164524897160103,0.4874999999999998
0.6801038000575172,0.9164524897160103,0.4884615384615383
0.6896059089818499,0.9164524897160103,0.4884615384615383
0.6991617586774412,0.9164524897160103,0.4884615384615383
0.7087716530842398,0.92892079064585,0.49134615384615365
0.7184358978611771,0.92892079064585,0.4932692307692306
0.7281548003958904,0.92892079064585,0.4932692307692306
0.7379286698144988,0.92892079064585,0.4932692307692306
0.7477578169914367,0.92892079064585,0.4932692307692306
0.7576425545593405,0.92892079064585,0.4932692307692306
0.7675831969189932,0.92892079064585,0.4932692307692306
0.7775800602493239,0.92892079064585,0.4932692307692306
0.7876334625174652,0.92892079064585,0.49519230769230754
0.7977437234888654,0.92892079064585,0.49519230769230754
0.8079111647374608,0.92892079064585,0.49615384615384595
0.8181361096559023,0.92892079064585,0.49711538461538446
0.8284188834658428,0.92892079064585,0.5009615384615383
0.8387598132282804,0.92892079064585,0.5019230769230768
0.8491592278539615,0.92892079064585,0.5028846153846153
0.8596174581138429,0.92892079064585,0.5028846153846153
0.8701348366496116,0.92892079064585,0.5028846153846153
0.8807116979842656,0.92892079064585,0.5048076923076922
0.8913483785327538,0.92892079064585,0.5057692307692306
0.9020452166126767,0.92892079064585,0.5057692307692306
0.9128025524550458,0.92892079064585,0.5067307692307691
0.9236207282151074,0.92892079064585,0.5076923076923076
0.934500087983223,0.92892079064585,0.5076923076923076
0.9454409777958159,0.92892079064585,0.5086538461538461
0.9564437456463755,0.92892079064585,0.5086538461538461
0.9675087414965277,0.92892079064585,0.5086538461538461
0.9786363172871643,0.92892079064585,0.5086538461538461
0.9898268269496384,0.92892079064585,0.5086538461538461
1.001080626417021,0.92892079064585,0.5086538461538461
1.0123980736354221,0.92892079064585,0.5086538461538461
1.0237795285753766,0.92892079064585,0.5086538461538461
1.0352253532432927,0.92892079064585,0.5086538461538461
1.0467359116929664,0.92892079064585,0.5086538461538461
1.0583115700371617,0.92892079064585,0.5096153846153846
1.0699526964592543,0.92892079064585,0.5115384615384615
1.081659661224942,0.92892079064585,0.5115384615384615
1.0934328366940242,0.92892079064585,0.5115384615384615
1.1052725973322421,0.92892079064585,0.5115384615384615
1.1171793197231914,0.92892079064585,0.5125
1.129153382580299,0.92892079064585,0.5134615384615384
1.14119516675887,0.92892079064585,0.5134615384615384
1.1533050552681994,0.92892079064585,0.5134615384615384
1.1654834332837567,0.92892079064585,0.5144230769230769
1.177730688159435,0.92892079064585,0.5144230769230769
1.1900472094398729,0.92892079064585,0.5153846153846153
1.2024333888728433,0.92892079064585,0.5163461538461538
1.2148896204217159,0.92892079064585,0.5173076923076922
1.2274163002779845,0.92892079064585,0.5173076923076922
1.2400138268738716,0.92892079064585,0.5173076923076922
1.2526826008949994,0.92892079064585,0.5182692307692307
1.265423025293135,0.92892079064585,0.5201923076923076
1.278235505299007,0.92892079064585,0.5211538461538461
1.2911204484351944,0.92892079064585,0.5221153846153845
1.3040782645290878,0.92892079064585,0.5221153846153845
1.3171093657259267,0.92892079064585,0.5230769230769231
1.3302141665019058,0.92892079064585,0.5230769230769231
1.34339308367736,0.92892079064585,0.5240384615384616
1.3566465364300222,0.92892079064585,0.5240384615384616
1.3699749463083537,0.92892079064585,0.5240384615384616
1.3833787372449557,0.92892079064585,0.5240384615384616
1.39685833557005,0.92892079064585,0.525
1.4104141700250412,0.92892079064585,0.525
1.4240466717761524,0.92892079064585,0.5259615384615385
1.4377562744281402,0.92892079064585,0.5269230769230769
1.4515434140380847,0.92892079064585,0.5269230769230769
1.4654085291292611,0.92892079064585,0.5269230769230769
1.4793520607050858,0.92892079064585,0.5269230769230769
1.4933744522631442,0.92892079064585,0.5269230769230769
1.5074761498092966,0.9413890915756894,0.5269230769230769
1.5216576018718648,0.9413890915756894,0.5269230769230769
1.535919259515897,0.9413890915756894,0.5278846153846154
1.5502615763575163,0.9413890915756894,0.5278846153846154
1.5646850085783464,0.9413890915756894,0.5278846153846154
1.579190014940025,0.9413890915756894,0.5278846153846154
1.5937770567987912,0.9413890915756894,0.5278846153846154
1.608446598120163,0.9413890915756894,0.5278846153846154
1.623199105493692,0.9413890915756894,0.5278846153846154
1.6380350481478065,0.9413890915756894,0.528846153846154
1.6529548979647342,0.9413890915756894,0.5298076923076924
1.6679591294955118,0.9413890915756894,0.5298076923076924
1.6830482199750803,0.9413890915756894,0.5317307692307692
1.6982226493374606,0.9413890915756894,0.5326923076923078
1.7134829002310235,0.9413890915756894,0.5326923076923078
1.7288294580338373,0.9413890915756894,0.5346153846153846
1.7442628108691067,0.9413890915756894,0.5346153846153846
1.7597834496207008,0.9413890915756894,0.5355769230769231
1.775391867948764,0.9413890915756894,0.5355769230769231
1.7910885623054187,0.9413890915756894,0.5355769230769231
1.8068740319505543,0.9413890915756894,0.5355769230769231
1.8227487789677097,0.9413890915756894,0.5355769230769231
1.8387133082800413,0.9413890915756894,0.5355769230769231
1.8547681276663834,0.9413890915756894,0.5355769230769231
1.870913747777397,0.9413890915756894,0.5355769230769231
1.8871506821518151,0.9413890915756894,0.5365384615384615
1.9034794472327752,0.9413890915756894,0.5365384615384615
1.9199005623842458,0.9413890915756894,0.5384615384615384
1.9364145499075436,0.9413890915756894,0.5384615384615384
1.9530219350579499,0.9413890915756894,0.5384615384615384
1.9697232460614156,0.9413890915756894,0.5413461538461539
1.9865190141313598,0.9413890915756894,0.5423076923076924
2.0034097734855703,0.9413890915756894,0.5423076923076924
2.020396061363193,0.9413890915756894,0.5423076923076924
2.0374784180418204,0.9413890915756894,0.5432692307692308
2.0546573868546725,0.9413890915756894,0.5442307692307693
2.071933514207885,0.9413890915756894,0.5442307692307693
2.0893073495978842,0.9413890915756894,0.5442307692307693
2.1067794456288653,0.9413890915756894,0.5442307692307693
2.124350358030368,0.9413890915756894,0.5451923076923078
2.1420206456749566,0.9413890915756894,0.5471153846153847
2.15979087059599,0.9413890915756894,0.5480769230769231
2.1776615980055034,0.9413890915756894,0.5509615384615385
2.1956333963121817,0.9413890915756894,0.551923076923077
2.213706837139441,0.9413890915756894,0.551923076923077
2.2318824953436103,0.9413890915756894,0.5528846153846154
2.2501609490322148,0.9413890915756894,0.5567307692307693
2.2685427795823623,0.9413890915756894,0.5567307692307693
2.287028571659238,0.9413890915756894,0.5567307692307693
2.3056189132346994,0.9413890915756894,0.5576923076923077
2.324314395605976,0.9413890915756894,0.5576923076923077
2.3431156134144793,0.9413890915756894,0.5586538461538463
2.3620231646647136,0.9413890915756894,0.5596153846153847
2.3810376507433006,0.9413890915756894,0.5596153846153847
2.4001596764381015,0.9413890915756894,0.5605769230769232
2.419389849957459,0.9413890915756894,0.5615384615384615
2.43872878294954,0.9413890915756894,0.5644230769230769
2.45817709052179,0.9413890915756894,0.5644230769230769
2.4777353912604974,0.9413890915756894,0.5644230769230769
2.497404307250469,0.9413890915756894,0.5653846153846154
2.5171844640948176,0.9413890915756894,0.5673076923076924
2.5370764909348598,0.9413890915756894,0.5692307692307692
2.557081020470123,0.9413890915756894,0.5701923076923077
2.577198688978477,0.9413890915756894,0.573076923076923
2.5974301363363663,0.9413890915756894,0.573076923076923
2.6177760060391644,0.9413890915756894,0.5750000000000001
2.6382369452216388,0.9413890915756894,0.5769230769230769
2.6588136046785387,0.9418581347276593,0.5788461538461539
2.6795066388852913,0.9418581347276593,0.5798076923076924
2.7003167060188202,0.9418581347276593,0.5807692307692308
2.721244467978477,0.9418581347276593,0.5846153846153846
2.7422905904070976,0.9418581347276593,0.5855769230769231
2.7634557427121735,0.9418581347276593,0.5884615384615385
2.78474059808714,0.9418581347276593,0.5971153846153847
2.8061458335327933,0.9418581347276593,0.6009615384615385
2.8276721298788194,0.9418581347276593,0.6067307692307693
2.8493201718054535,0.9418581347276593,0.6144230769230771
2.87109064786525,0.9418581347276593,0.6259615384615386
2.892984250504993,0.9418581347276593,0.6586538461538463
2.9150016760877118,0.9418581347276593,1.0
2.9371436249148366,0.9418581347276593,1.0
2.9594108012484663,0.9418581347276593,1.0
2.9818039133337755,0.9418581347276593,1.0
3.0043236734215366,0.9418581347276593,1.0
3.026970797790777,0.9418581347276593,1.0
3.0497460067715583,0.9418581347276593,1.0
3.0726500247678907,0.9418581347276593,1.0
3.0956835802807734,0.9418581347276593,1.0
3.118847405931366,0.9543264356574986,1.0
3.142142238484286,0.9543264356574986,1.0
3.1655688188710505,0.9543264356574986,1.0
3.1891278922136386,0.9543264356574986,1.0
3.212820207848192,0.9543264356574986,1.0
3.236646519348846,0.9543264356574986,1.0
3.2606075845517037,0.9543264356574986,1.0
3.2847041655789373,0.9543264356574986,1.0
3.3089370288630264,0.9543264356574986,1.0
3.333306945171141,0.9543264356574986,1.0
3.357814689629652,0.9543264356574986,1.0
3.3824610417487895,0.9543264356574986,1.0
3.407246785447432,0.9543264356574986,1.0
3.4321727090780447,0.9543264356574986,1.0
3.4572396054517522,0.9543264356574986,1.0
3.4824482718635554,0.9543264356574986,1.0
3.5077995101176893,0.9543264356574986,1.0
3.5332941265531295,0.9543264356574986,1.0
3.558932932069235,0.9543264356574986,1.0
3.584716742151545,0.9543264356574986,1.0
3.61064637689771,0.9543264356574986,1.0
3.636722661043583,0.9543264356574986,1.0
3.662946423989449,0.9543264356574986,1.0
3.689318499826406,0.9543264356574986,1.0
3.715839727362891,0.9543264356574986,1.0
3.742510950151366,0.9543264356574986,1.0
3.7693330165151435,0.9543264356574986,1.0
3.796306779575374,0.9543264356574986,1.0
3.8234330972781727,0.9543264356574986,1.0
3.8507128324219178,0.9543264356574986,1.0
3.8781468526846865,0.9543264356574986,1.0
3.9057360306518527,0.9543264356574986,1.0
3.933481243843848,0.9543264356574986,1.0
3.9613833747440643,0.9543264356574986,1.0
3.989443310826929,0.9543264356574986,1.0
4.017661944586127,0.9543264356574986,1.0
4.046040173562994,0.9543264356574986,1.0
4.074578900375059,0.9543264356574986,1.0
4.103279032744758,0.9543264356574986,1.0
4.132141483528301,0.9543264356574986,1.0
4.161167170744711,0.9543264356574986,1.0
4.190357017605022,0.9543264356574986,1.0
4.219711952541643,0.9543264356574986,1.0
4.249232909237886,0.9543264356574986,1.0
4.278920826657668,0.9543264356574986,1.0
4.308776649075373,0.9543264356574986,1.0
4.338801326105889,0.9543264356574986,1.0
4.368995812734806,0.9543264356574986,1.0
4.3993610693487994,0.9543264356574986,1.0
4.429898061766171,0.9543264356574986,1.0
4.46060776126757,0.9543264356574986,1.0
4.491491144626886,0.9543264356574986,1.0
4.522549194142319,0.9543264356574986,1.0
4.553782897667619,0.9543264356574986,1.0
4.58519324864351,0.9543264356574986,1.0
4.616781246129284,0.9543264356574986,1.0
4.648547894834586,0.9543264356574986,1.0
4.68049420515136,0.9543264356574986,1.0
4.712621193185992,0.9543264356574986,1.0
4.744929880791631,0.9543264356574986,1.0
4.777421295600684,0.9552879741190371,1.0
4.810096471057509,0.9552879741190371,1.0
4.842956446451279,0.9552879741190371,1.0
4.876002266949042,0.9552879741190371,1.0
4.9092349836289655,0.9552879741190371,1.0
4.942655653513766,0.9552879741190371,1.0
4.976265339604325,0.9552879741190371,1.0
5.010065110913509,0.9552879741190371,1.0
5.044056042500161,0.9565931376723449,1.0
5.078239215503308,0.9565931376723449,1.0
5.112615717176528,0.9565931376723449,1.0
5.1471866409225555,0.9565931376723449,1.0
5.181953086328042,0.9565931376723449,1.0
5.216916159198535,0.9584358071979413,1.0
5.252076971593652,0.9584358071979413,1.0
5.287436641862454,0.9584358071979413,1.0
5.322996294679008,0.9584358071979413,1.0
5.3587570610781645,0.9589048503499111,1.0
5.394720078491532,0.9589048503499111,1.0
5.430886490783655,0.9589048503499111,1.0
5.467257448288397,0.9589048503499111,1.0
5.503834107845523,0.9589048503499111,1.0
5.540617632837504,0.9589048503499111,1.0
5.577609193226513,0.9589048503499111,1.0
5.614809965591645,0.9593738935018812,1.0
5.652221133166327,0.9593738935018812,1.0
5.689843885875969,0.9593738935018812,1.0
5.7276794203758,0.9593738935018812,1.0
5.765728940088937,0.9593738935018812,1.0
5.803993655244651,0.9593738935018812,1.0
5.842474782916875,0.9593738935018812,1.0
5.8811735470629065,0.9593738935018812,1.0
5.920091178562335,0.9593738935018812,1.0
5.959228915256199,0.9593738935018812,1.0
5.998588001986356,0.9593738935018812,1.0
6.0381696906350735,0.9593738935018812,1.0
6.077975240164847,0.9593738935018812,1.0
6.11800591665845,0.9593738935018812,1.0
6.158262993359196,0.9593738935018812,1.0
6.198747750711446,0.9593738935018812,1.0
6.239461476401319,0.9593738935018812,1.0
6.280405465397665,0.9593738935018812,1.0
6.321581019993248,0.9723112375836904,1.0
6.362989449846167,0.9723112375836904,1.0
6.404632072021508,0.9723112375836904,1.0
6.446510211033246,0.9723112375836904,1.0
6.488625198886357,0.9723112375836904,1.0
6.5309783751192105,0.9723112375836904,1.0
6.573571086846143,0.9723112375836904,1.0
6.616404688800336,0.9723112375836904,1.0
6.6594805433768824,0.9723112375836904,1.0
6.702800020676129,0.9727802807356606,1.0
6.746364498547266,0.9727802807356606,1.0
6.790175362632129,0.9727802807356606,1.0
6.834234006409284,0.9727802807356606,1.0
6.878541831238361,0.9727802807356606,1.0
6.9231002464046005,0.9727802807356606,1.0
6.967910669163696,0.9727802807356606,1.0
7.012974524786876,0.9727802807356606,1.0
7.058293246606217,0.9727802807356606,1.0
7.1038682760602585,0.9727802807356606,1.0
7.149701062739828,0.9727802807356606,1.0
7.195793064434157,0.9727802807356606,1.0
7.242145747177259,0.9727802807356606,1.0
7.288760585294537,0.9727802807356606,1.0
7.335639061449691,0.9727802807356606,1.0
7.382782666691884,0.9727802807356606,1.0
7.430192900503142,0.9727802807356606,1.0
7.477871270846079,0.9727802807356606,1.0
7.525819294211835,0.9727802807356606,1.0
7.574038495668317,0.9727802807356606,1.0
7.622530408908721,0.9727802807356606,1.0
7.671296576300295,0.9727802807356606,1.0
7.720338548933399,0.9727802807356606,1.0
7.769657886670857,0.9727802807356606,1.0
7.81925615819755,0.9727802807356606,1.0
7.869134941070318,0.9727802807356606,1.0
7.919295821768149,0.9727802807356606,1.0
7.9697403957426145,0.9727802807356606,1.0
8.020470267468646,0.9727802807356606,1.0
8.07148705049554,0.9727802807356606,1.0
8.12279236749829,0.9727802807356606,1.0
8.174387850329216,0.9727802807356606,1.0
8.22627514006984,0.9727802807356606,1.0
8.278455887083089,0.9727802807356606,1.0
8.330931751065817,0.9727802807356606,1.0
8.383704401101546,0.9727802807356606,1.0
8.436775515713606,0.9727802807356606,1.0
8.490146782918478,0.9727802807356606,1.0
8.543819900279503,0.9727802807356606,1.0
8.597796574960894,0.9727802807356606,1.0
8.652078523781999,0.9727802807356606,1.0
8.706667473271931,0.9727802807356606,1.0
8.76156515972449,0.9727802807356606,1.0
8.816773329253357,0.9727802807356606,1.0
8.87229373784767,0.9727802807356606,1.0
8.928128151427847,0.9727802807356606,1.0
8.984278345901764,0.9727802807356606,1.0
9.040746107221254,0.9727802807356606,1.0
9.097533231438891,0.9727802807356606,1.0
9.154641524765118,0.9727802807356606,1.0
9.212072803625729,0.9727802807356606,1.0
9.269828894719593,0.9727802807356606,1.0
9.32791163507679,0.9727802807356606,1.0
9.38632287211704,0.9727802807356606,1.0
9.44506446370844,0.9727802807356606,1.0
9.50413827822659,0.9727802807356606,1.0
9.563546194613986,0.9727802807356606,1.0
9.623290102439801,0.9727802807356606,1.0
9.683371901959994,0.9727802807356606,1.0
9.74379350417773,0.9727802807356606,1.0
9.80455683090417,0.9727802807356606,1.0
9.865663814819618,0.9727802807356606,1.0
9.927116399534953,0.9727802807356606,1.0
9.988916539653493,0.9727802807356606,1.0
10.051066200833127,0.9785495115048912,1.0
10.113567359848854,0.9785495115048912,1.0
10.17642200465567,0.9785495115048912,1.0
10.239632134451766,0.9785495115048912,1.0
10.303199759742135,0.9785495115048912,1.0
10.36712690240254,0.9785495115048912,1.0
10.431415595743776,0.9785495115048912,1.0
10.496067884576377,0.9785495115048912,1.0
10.561085825275654,0.9785495115048912,1.0
10.626471485847079,0.9785495115048912,1.0
10.692226945992093,0.9785495115048912,1.0
10.758354297174225,0.9785495115048912,1.0
10.824855642685623,0.9790185546568613,1.0
10.891733097713978,0.9790185546568613,1.0
10.958988789409755,0.9790185546568613,1.0
11.026624856953884,0.9790185546568613,1.0
11.094643451625805,0.9790185546568613,1.0
11.163046736871856,0.9790185546568613,1.0
11.231836888374133,0.9790185546568613,1.0
11.301016094119651,0.9790185546568613,1.0
11.37058655446995,0.9790185546568613,1.0
11.440550482231103,0.9790185546568613,1.0
11.51091010272406,0.9790185546568613,1.0
11.58166765385545,0.9790185546568613,1.0
11.652825386188772,0.9790185546568613,1.0
11.72438556301595,0.9790185546568613,1.0
11.796350460429336,0.9790185546568613,1.0
11.868722367394117,0.9790185546568613,1.0
11.941503585821087,0.9790185546568613,1.0
12.014696430639905,0.9790185546568613,1.0
12.088303229872686,0.9790185546568613,1.0
12.162326324708067,0.9794875978088312,1.0
12.23676806957568,0.9794875978088312,1.0
12.31163083222102,0.9794875978088312,1.0
12.38691699378076,0.9794875978088312,1.0
12.462628948858509,0.9794875978088312,1.0
12.538769105600933,0.9794875978088312,1.0
12.6153398857744,0.9794875978088312,1.0
12.692343724841972,0.9794875978088312,1.0
12.769783072040871,0.9794875978088312,1.0
12.847660390460417,0.9794875978088312,1.0
12.925978157120323,0.9794875978088312,1.0
13.004738863049504,0.9794875978088312,1.0
13.083945013365321,0.9794875978088312,1.0
13.163599127353239,0.9794875978088312,1.0
13.243703738546952,0.9794875978088312,1.0
13.324261394809003,0.9794875978088312,1.0
13.405274658411777,0.9794875978088312,1.0
13.48674610611904,0.9794875978088312,1.0
13.568678329267865,0.9794875978088312,1.0
13.651073933851059,0.9794875978088312,1.0
13.733935540600083,0.9794875978088312,1.0
13.817265785068365,0.9794875978088312,1.0
13.901067317715146,0.9794875978088312,1.0
13.985342803989802,0.9794875978088312,1.0
14.070094924416585,0.9794875978088312,1.0
14.15532637467992,0.9794875978088312,1.0
14.241039865710114,0.9794875978088312,1.0
14.327238123769591,0.9794875978088312,1.0
14.413923890539634,0.9794875978088312,1.0
14.501099923207539,0.9794875978088312,1.0
14.58876899455434,0.9794875978088312,1.0
14.67693389304302,0.9794875978088312,1.0
14.765597422907158,0.9794875978088312,1.0
14.854762404240168,0.9794875978088312,1.0
14.944431673084956,0.9794875978088312,1.0
15.034608081524148,0.9794875978088312,1.0
15.12529449777082,0.9794875978088312,1.0
15.216493806259688,0.9794875978088312,1.0
15.308208907738873,0.9794875978088312,1.0
15.400442719362182,0.9794875978088312,1.0
15.493198174781856,0.9794875978088312,1.0
15.586478224241901,0.9794875978088312,1.0
15.68028583467194,0.9794875978088312,1.0
15.774623989781537,0.9794875978088312,1.0
15.869495690155153,0.9794875978088312,1.0
15.964903953347541,0.9794875978088312,1.0
16.06085181397974,0.9794875978088312,1.0
16.15734232383561,0.9794875978088312,1.0
16.25437855195888,0.9799566409608013,1.0
16.35196358475076,0.9799566409608013,1.0
16.450100526068145,0.9799566409608013,1.0
16.54879249732228,0.9799566409608013,1.0
16.64804263757812,0.9804256841127711,1.0
16.747854103654085,0.9804256841127711,1.0
16.84823007022252,0.9804256841127711,1.0
16.94917372991069,0.9804256841127711,1.0
17.050688293402274,0.9804256841127711,1.0
17.152776989539504,0.9804256841127711,1.0
17.2554430654259,0.9804256841127711,1.0
17.3586897865295,0.9808947272647413,1.0
17.462520436786736,0.9808947272647413,1.0
17.566938318706928,0.9813637704167112,1.0
17.67194675347725,0.9813637704167112,1.0
17.777549081068443,0.9813637704167112,1.0
17.883748660340995,0.9813637704167112,1.0
17.99054886915198,0.9813637704167112,1.0
18.09795310446254,0.9813637704167112,1.0
18.205964782445886,0.9813637704167112,1.0
18.314587338595953,0.9813637704167112,1.0
18.423824227836725,0.9813637704167112,1.0
18.533678924632046,0.9813637704167112,1.0
18.644154923096217,0.9813637704167112,1.0
18.755255737105053,0.9813637704167112,1.0
18.86698490040769,0.9813637704167112,1.0
18.979345966739004,0.9813637704167112,1.0
19.09234250993258,0.9813637704167112,1.0
19.205978124034417,0.9813637704167112,1.0
19.32025642341728,0.9813637704167112,1.0
19.4351810428956,0.9813637704167112,1.0
19.5507556378411,0.9813637704167112,1.0
19.666983884299103,0.9813637704167112,1.0
19.78386947910539,0.9813637704167112,1.0
19.901416140003853,0.9818328135686811,1.0
20.019627605764676,0.9818328135686811,1.0
20.138507636303288,0.9818328135686811,1.0
20.25806001279998,0.9818328135686811,1.0
20.37828853782011,0.9818328135686811,1.0
20.49919703543509,0.9818328135686811,1.0
20.620789351344023,0.9818328135686811,1.0
20.74306935299599,0.9818328135686811,1.0
20.866040929713108,0.9818328135686811,1.0
20.98970799281418,0.9818328135686811,1.0
21.114074475739116,0.9818328135686811,1.0
21.239144334174107,0.9818328135686811,1.0
21.36492154617735,0.9818328135686811,1.0
21.49141011230561,0.9818328135686811,1.0
21.618614055741517,0.9818328135686811,1.0
21.74653742242144,0.9818328135686811,1.0
21.875184281164252,0.9818328135686811,1.0
22.004558723800695,0.9818328135686811,1.0
22.13466486530354,0.9818328135686811,1.0
22.26550684391851,0.9818328135686811,1.0
22.397088821295835,0.9818328135686811,1.0
22.52941498262266,0.9818328135686811,1.0
22.662489536756198,0.9818328135686811,1.0
22.79631671635751,0.9823018567206512,1.0
22.9309007780262,0.983708986176561,1.0
23.066246002435797,0.983708986176561,1.0
23.20235669446988,0.983708986176561,1.0
23.33923718335904,0.983708986176561,1.0
23.47689182281854,0.983708986176561,1.0
23.615324991186803,0.983708986176561,1.0
23.75454109156471,0.983708986176561,1.0
23.89454455195559,0.983708986176561,1.0
24.03533982540609,0.983708986176561,1.0
24.17693139014784,0.983708986176561,1.0
24.319323749739805,0.983708986176561,1.0
24.46252143321165,0.983708986176561,1.0
24.606528995207675,0.983708986176561,1.0
24.75135101613174,0.983708986176561,1.0
24.896992102292987,0.983708986176561,1.0
25.043456886052272,0.983708986176561,1.0
25.19075002596955,0.983708986176561,1.0
25.338876206952065,0.983708986176561,1.0
25.48784014040333,0.983708986176561,1.0
25.637646564372965,0.983708986176561,1.0
25.78830024370747,0.983708986176561,1.0
25.939805970201697,0.983708986176561,1.0
26.09216856275133,0.983708986176561,1.0
26.245392867506094,0.983708986176561,1.0
26.39948375802393,0.983708986176561,1.0
26.55444613542604,0.983708986176561,1.0
26.710284928552703,0.983708986176561,1.0
26.867005094120078,0.983708986176561,1.0
27.024611616877902,0.983708986176561,1.0
27.18310950976795,0.983708986176561,1.0
27.34250381408358,0.983708986176561,1.0
27.502799599630002,0.983708986176561,1.0
27.664001964885543,0.983708986176561,1.0
27.82611603716388,0.983708986176561,1.0
27.989146972777036,0.983708986176561,1.0
28.15309995719941,0.983708986176561,1.0
28.317980205232768,0.983708986176561,1.0
28.48379296117203,0.983708986176561,1.0
28.650543498972088,0.983708986176561,1.0
28.818237122415628,0.983708986176561,1.0
28.986879165281703,0.983708986176561,1.0
29.156474991515513,0.983708986176561,1.0
29.3270299953989,0.983708986176561,1.0
29.498549601721976,0.983708986176561,1.0
29.671039265955702,0.983708986176561,1.0
29.84450447442534,0.983708986176561,1.0
30.018950744484968,0.983708986176561,1.0
30.19438362469304,0.983708986176561,1.0
30.370808694988746,0.983708986176561,1.0
30.54823156686963,0.983708986176561,1.0
30.726657883569953,0.983708986176561,1.0
30.906093320240224,0.983708986176561,1.0
31.086543584127774,0.983708986176561,1.0
31.26801441475818,0.983708986176561,1.0
31.45051158411787,0.983708986176561,1.0
31.63404089683775,0.983708986176561,1.0
31.818608190377752,0.983708986176561,1.0
32.00421933521254,0.983708986176561,1.0
32.19088023501827,0.983708986176561,1.0
32.378596826860274,0.983708986176561,1.0
32.56737508138203,0.983708986176561,1.0
32.75722100299492,0.983708986176561,1.0
32.94814063006928,0.983708986176561,1.0
33.14014003512655,0.983708986176561,1.0
33.33322532503223,0.983708986176561,1.0
33.52740264119028,0.983708986176561,1.0
33.72267815973839,0.983708986176561,1.0
33.91905809174442,0.983708986176561,1.0
34.116548683404,0.983708986176561,1.0
34.315156216239124,0.983708986176561,1.0
34.514887007298,0.9841780293285312,1.0
34.715747409356,0.9841780293285312,1.0
34.91774381111763,0.9841780293285312,1.0
35.1208826374198,0.9841780293285312,1.0
35.3251703494362,0.9841780293285312,1.0
35.53061344488271,0.9841780293285312,1.0
35.737218458224206,0.9841780293285312,1.0
35.944991960882255,0.9841780293285312,1.0
36.15394056144424,0.9841780293285312,1.0
36.36407090587352,0.9841780293285312,1.0
36.57538967772081,0.9841780293285312,1.0
36.787903598336726,0.9841780293285312,1.0
37.0016194270857,0.9841780293285312,1.0
37.2165439615608,0.9841780293285312,1.0
37.432684037800044,0.9841780293285312,1.0
37.65004653050386,0.9841780293285312,1.0
37.86863835325361,0.9841780293285312,1.0
38.08846645873166,0.9841780293285312,1.0
38.30953783894239,0.9841780293285312,1.0
38.53185952543461,0.9841780293285312,1.0
38.755438589525326,0.9841780293285312,1.0
38.98028214252447,0.9841780293285312,1.0
39.206397335961206,0.9841780293285312,1.0
39.433791361811416,0.9841780293285312,1.0
39.66247145272634,0.9841780293285312,1.0
39.892444882262744,0.9841780293285312,1.0
40.1237189651142,0.9841780293285312,1.0
40.356301057343714,0.9841780293285312,1.0
40.59019855661783,0.9841780293285312,1.0
40.825418902441754,0.9841780293285312,1.0
41.06196957639607,0.9841780293285312,1.0
41.29985810237477,0.9841780293285312,1.0
41.539092046824415,0.9841780293285312,1.0
41.77967901898487,0.9841780293285312,1.0
42.02162667113141,0.9841780293285312,1.0
42.26494269881795,0.9841780293285312,1.0
42.50963484112196,0.9841780293285312,1.0
42.75571088089053,0.9841780293285312,1.0
43.003178644987955,0.9841780293285312,1.0
43.252046004544695,0.9841780293285312,1.0
43.50232087520767,0.9841780293285312,1.0
43.75401121739208,0.9841780293285312,1.0
44.00712503653464,0.9841780293285312,1.0
44.26167038334806,0.9841780293285312,1.0
44.517655354077306,0.9841780293285312,1.0
44.77508809075697,0.9841780293285312,1.0
45.03397678147023,0.9841780293285312,1.0
45.29432966060946,0.9841780293285312,1.0
45.556155009137946,0.9841780293285312,1.0
45.81946115485333,0.9841780293285312,1.0
46.084256472652605,0.9841780293285312,1.0
46.3505493847983,0.9841780293285312,1.0
46.6183483611865,0.9841780293285312,1.0
46.88766191961624,0.9841780293285312,1.0
47.158498626060336,0.9841780293285312,1.0
47.43086709493797,0.9841780293285312,1.0
47.704775989388565,0.9841780293285312,1.0
47.98023402154737,0.9841780293285312,1.0
48.25724995282265,0.9841780293285312,1.0
48.5358325941742,0.9841780293285312,1.0
48.815990806393714,0.9841780293285312,1.0
49.097733500386624,0.9841780293285312,1.0
49.38106963745538,0.9841780293285312,1.0
49.6660082295847,0.9841780293285312,1.0
49.952558339728,0.9841780293285312,1.0
50.24072908209577,0.9841780293285312,1.0
50.5305296224455,0.9841780293285312,1.0
50.8219691783731,0.9841780293285312,1.0
51.11505701960614,0.9841780293285312,1.0
51.40980246829876,0.9841780293285312,1.0
51.706214899327996,0.9841780293285312,1.0
52.00430374059219,0.9841780293285312,1.0
52.30407847331067,0.9841780293285312,1.0
52.605548632325366,0.9841780293285312,1.0
52.908723806404225,0.9841780293285312,1.0
53.21361363854596,0.9841780293285312,1.0
53.52022782628691,0.9841780293285312,1.0
53.82857612200953,0.9841780293285312,1.0
54.13866833325239,0.9841780293285312,1.0
54.45051432302239,0.9841780293285312,1.0
54.764124010108134,0.9841780293285312,1.0
55.079507369395735,0.9841780293285312,1.0
55.39667443218598,0.9841780293285312,1.0
55.71563528651319,0.9841780293285312,1.0
56.036400077466396,0.9841780293285312,1.0
56.35897900751186,0.9841780293285312,1.0
56.683382336817644,0.9841780293285312,1.0
57.00962038357974,0.9841780293285312,1.0
57.3377035243506,0.9841780293285312,1.0
57.66764219436902,0.9841780293285312,1.0
57.99944688789186,0.9841780293285312,1.0
58.333128158528176,0.9850141497298689,1.0
58.66869661957474,0.9858502701312066,1.0
59.006162944353434,0.9866863905325444,1.0
59.34553786655107,0.9866863905325444,1.0
59.68683218056062,0.9866863905325444,1.0
60.0300567418244,0.9866863905325444,1.0
60.37522246717967,0.9866863905325444,1.0
60.72234033520567,0.9866863905325444,1.0
61.07142138657271,0.9866863905325444,1.0
61.42247672439358,0.9866863905325444,1.0
61.77551751457665,0.9866863905325444,1.0
62.13055498618073,0.9866863905325444,1.0
62.48760043177266,0.9866863905325444,1.0
62.84666520778622,0.9866863905325444,1.0
63.207760734883465,0.9866863905325444,1.0
63.57089849831774,0.9866863905325444,1.0
63.93609004829936,0.9866863905325444,1.0
64.30334700036278,0.9866863905325444,1.0
64.67268103573586,0.9866863905325444,1.0
65.04410390171184,0.9866863905325444,1.0
65.41762741202268,0.9866863905325444,1.0
65.79326344721477,0.9866863905325444,1.0
66.17102395502702,0.9866863905325444,1.0
66.55092095077089,0.9866863905325444,1.0
66.93296651771217,0.9866863905325444,1.0
67.31717280745583,0.9866863905325444,1.0
67.70355204033224,0.9866863905325444,1.0
68.09211650578575,0.9866863905325444,1.0
68.48287856276589,0.9866863905325444,1.0
68.8758506401203,0.9866863905325444,1.0
69.27104523698989,0.9866863905325444,1.0
69.66847492320672,0.9866863905325444,1.0
70.06815233969358,0.9866863905325444,1.0
70.4700901988662,0.9866863905325444,1.0
70.87430128503732,0.9866863905325444,1.0
71.28079845482368,0.9866863905325444,1.0
71.68959463755479,0.9866863905325444,1.0
72.10070283568395,0.9866863905325444,1.0
72.51413612520221,0.9866863905325444,1.0
72.92990765605408,0.9866863905325444,1.0
73.34803065255561,0.9866863905325444,1.0
73.76851841381534,0.9866863905325444,1.0
74.19138431415722,0.9866863905325444,1.0
74.61664180354566,0.9866863905325444,1.0
75.04430440801386,0.9866863905325444,1.0
75.47438573009372,0.9866863905325444,1.0
75.90689944924837,0.9866863905325444,1.0
76.34185932230764,0.9866863905325444,1.0
76.77927918390543,0.9866863905325444,1.0
77.21917294691947,0.9866863905325444,1.0
77.66155460291439,0.9866863905325444,1.0
78.10643822258635,0.9866863905325444,1.0
78.55383795621076,0.9866863905325444,1.0
79.00376803409209,0.9866863905325444,1.0
79.45624276701687,0.9866863905325444,1.0
79.91127654670873,0.9866863905325444,1.0
80.36888384628585,0.9866863905325444,1.0
80.82907922072181,0.9866863905325444,1.0
81.29187730730825,0.9866863905325444,1.0
81.75729282612028,0.9866863905325444,1.0
82.22534058048507,0.9866863905325444,1.0
82.69603545745247,0.9866863905325444,1.0
83.16939242826834,0.9866863905325444,1.0
83.64542654885119,0.9866863905325444,1.0
84.12415296027072,0.9866863905325444,1.0
84.60558688922936,0.9866863905325444,1.0
85.08974364854683,0.9866863905325444,1.0
85.57663863764718,0.9866863905325444,1.0
86.06628734304819,0.9866863905325444,1.0
86.55870533885447,0.9866863905325444,1.0
87.05390828725255,0.9866863905325444,1.0
87.55191193900913,0.9866863905325444,1.0
88.05273213397182,0.9866863905325444,1.0
88.5563848015733,0.9866863905325444,1.0
89.06288596133794,0.9866863905325444,1.0
89.57225172339088,0.9866863905325444,1.0
90.08449828897108,0.9866863905325444,1.0
90.59964195094628,0.9866863905325444,1.0
91.11769909433106,0.9866863905325444,1.0
91.63868619680844,0.9866863905325444,1.0
92.1626198292537,0.9866863905325444,1.0
92.6895166562613,0.9866863905325444,1.0
93.21939343667532,0.9866863905325444,1.0
93.75226702412229,0.9866863905325444,1.0
94.28815436754702,0.9866863905325444,1.0
94.82707251175216,0.9866863905325444,1.0
95.36903859794003,0.9866863905325444,1.0
95.91406986425798,0.9866863905325444,1.0
96.46218364634633,0.9866863905325444,1.0
97.01339737789027,0.9866863905325444,1.0
97.56772859117413,0.9866863905325444,1.0
98.12519491763877,0.9866863905325444,1.0
98.68581408844287,0.9866863905325444,1.0
99.24960393502666,0.9866863905325444,1.0
99.81658238967879,0.9866863905325444,1.0
100.38676748610726,0.9866863905325444,1.0
100.96017736001272,0.9866863905325444,1.0
101.53683024966509,0.9866863905325444,1.0
102.11674449648407,0.9866863905325444,1.0
102.69993854562242,0.9866863905325444,1.0
103.28643094655224,0.9866863905325444,1.0
103.87624035365559,0.9866863905325444,1.0
104.46938552681746,0.9866863905325444,1.0
105.06588533202228,0.9866863905325444,1.0
105.66575874195452,0.9866863905325444,1.0
106.2690248366017,0.9866863905325444,1.0
106.87570280386154,0.9866863905325444,1.0
107.48581194015188,0.9866863905325444,1.0
108.09937165102488,0.9866863905325444,1.0
108.71640145178417,0.9866863905325444,1.0
109.33692096810506,0.9866863905325444,1.0
109.96094993665956,0.9866863905325444,1.0
110.58850820574364,0.9866863905325444,1.0
111.21961573590838,0.9866863905325444,1.0
111.85429260059543,0.9866863905325444,1.0
112.49255898677512,0.9866863905325444,1.0
113.13443519558831,0.9866863905325444,1.0
113.77994164299261,0.9866863905325444,1.0
114.42909886041159,0.9866863905325444,1.0
115.08192749538735,0.9866863905325444,1.0
115.73844831223798,0.9866863905325444,1.0
116.39868219271763,0.9866863905325444,1.0
117.06265013668042,0.9866863905325444,1.0
117.73037326274897,0.9866863905325444,1.0
118.40187280898571,0.9866863905325444,1.0
119.07717013356863,0.9866863905325444,1.0
119.7562867154701,0.9866863905325444,1.0
120.43924415514078,0.9866863905325444,1.0
121.12606417519633,0.9866863905325444,1.0
121.81676862110793,0.9866863905325444,1.0
122.51137946189783,0.9866863905325444,1.0
123.2099187908378,0.9866863905325444,1.0
123.91240882615145,0.9866863905325444,1.0
124.61887191172161,0.9866863905325444,1.0
125.32933051780074,0.9866863905325444,1.0
126.04380724172519,0.9866863905325444,1.0
126.76232480863469,0.9866863905325444,1.0
127.48490607219482,0.9866863905325444,1.0
128.21157401532358,0.9866863905325444,1.0
128.942351750923,0.9866863905325444,1.0
129.67726252261406,0.9866863905325444,1.0
130.41632970547556,0.9866863905325444,1.0
131.15957680678835,0.9866863905325444,1.0
131.90702746678255,0.9866863905325444,1.0
132.65870545938964,0.9866863905325444,1.0
133.41463469299822,0.9866863905325444,1.0
134.1748392112152,0.9866863905325444,1.0
134.93934319363,0.9866863905325444,1.0
135.70817095658361,0.9866863905325444,1.0
136.48134695394234,0.9866863905325444,1.0
137.25889577787558,0.9866863905325444,1.0
138.0408421596374,0.9866863905325444,1.0
138.82721097035403,0.9866863905325444,1.0
139.61802722181457,0.9866863905325444,1.0
140.41331606726607,0.9866863905325444,1.0
141.21310280221434,0.9866863905325444,1.0
142.0174128652282,0.9866863905325444,1.0
142.8262718387482,0.9866863905325444,1.0
143.63970544990104,0.9866863905325444,1.0
144.4577395713175,0.9866863905325444,1.0
145.28040022195498,0.9866863905325444,1.0
146.10771356792583,0.9866863905325444,1.0
146.93970592332911,0.9866863905325444,1.0
147.77640375108788,0.9866863905325444,1.0
148.6178336637902,0.9866863905325444,1.0
149.46402242453658,0.9866863905325444,1.0
150.3149969477907,0.9866863905325444,1.0
151.17078430023503,0.9866863905325444,1.0
152.03141170163272,0.9866863905325444,1.0
152.8969065256928,0.9866863905325444,1.0
153.76729630094053,0.9866863905325444,1.0
154.6426087115937,0.9866863905325444,1.0
155.52287159844295,0.9866863905325444,1.0
156.40811295973668,0.9866863905325444,1.0
157.2983609520725,0.9866863905325444,1.0
158.19364389129242,0.9866863905325444,1.0
159.09399025338305,0.9866863905325444,1.0
159.99942867538206,0.9866863905325444,1.0
160.90998795628875,0.9866863905325444,1.0
161.82569705797954,0.9866863905325444,1.0
162.74658510613006,0.9866863905325444,1.0
163.6726813911409,0.9866863905325444,1.0
164.60401536906963,0.9866863905325444,1.0
165.54061666256698,0.9866863905325444,1.0
166.48251506182004,0.9866863905325444,1.0
167.4297405254993,0.9866863905325444,1.0
168.3823231817111,0.9866863905325444,1.0
169.34029332895673,0.9866863905325444,1.0
170.3036814370958,0.9866863905325444,1.0
171.27251814831487,0.9866863905325444,1.0
172.24683427810294,0.9866863905325444,1.0
173.22666081623123,0.9866863905325444,1.0
174.2120289277383,0.9866863905325444,1.0
175.20296995392226,0.9866863905325444,1.0
176.1995154133373,0.9866863905325444,1.0
177.20169700279553,0.9866863905325444,1.0
178.2095465983761,0.9866863905325444,1.0
179.22309625643885,0.9866863905325444,1.0
180.24237821464317,0.9866863905325444,1.0
181.26742489297433,0.9866863905325444,1.0
182.29826889477425,0.9866863905325444,1.0
183.33494300777866,0.9866863905325444,1.0
184.37748020515926,0.9866863905325444,1.0
185.42591364657363,0.9866863905325444,1.0
186.48027667921932,0.9866863905325444,1.0
187.54060283889402,0.9866863905325444,1.0
188.60692585106335,0.9866863905325444,1.0
189.67927963193281,0.9866863905325444,1.0
190.75769828952633,0.9866863905325444,1.0
191.84221612477197,0.9866863905325444,1.0
192.93286763259232,0.9866863905325444,1.0
194.02968750300147,0.9866863905325444,1.0
195.13271062220906,0.9866863905325444,1.0
196.24197207372967,0.9866863905325444,1.0
197.35750713949793,0.9866863905325444,1.0
198.479351300992,0.9866863905325444,1.0
199.6075402403614,0.9866863905325444,1.0
200.74210984156167,0.9866863905325444,1.0
201.8830961914964,0.9866863905325444,1.0
203.03053558116466,0.9866863905325444,1.0
204.18446450681557,0.9866863905325444,1.0
205.34491967110827,0.9866863905325444,1.0
206.51193798428054,0.9866863905325444,1.0
207.6855565653222,0.9866863905325444,1.0
208.8658127431552,0.9866863905325444,1.0
210.052744057822,0.9866863905325444,1.0
211.2463882616791,0.9866863905325444,1.0
212.4467833205972,0.9866863905325444,1.0
213.65396741516994,0.9866863905325444,1.0
214.86797894192767,0.9866863905325444,1.0
216.08885651455827,0.9866863905325444,1.0
217.3166389651363,0.9866863905325444,1.0
218.55136534535762,0.9866863905325444,1.0
219.79307492778105,0.9866863905325444,1.0
221.04180720707845,0.9866863905325444,1.0
222.2976019012902,0.9866863905325444,1.0
223.56049895308897,0.9866863905325444,1.0
224.8305385310493,0.9866863905325444,1.0
226.1077610309265,0.9866863905325444,1.0
227.39220707694076,0.9866863905325444,1.0
228.68391752306883,0.9866863905325444,1.0
229.9829334543445,0.9866863905325444,1.0
231.28929618816497,0.9866863905325444,1.0
232.60304727560424,0.9866863905325444,1.0
233.92422850273599,0.9866863905325444,1.0
235.25288189196206,0.9866863905325444,1.0
236.58904970334845,0.9866863905325444,1.0
237.93277443597063,0.9866863905325444,1.0
239.28409882926474,0.9866863905325444,1.0
240.64306586438633,0.9866863905325444,1.0
242.00971876557873,0.9866863905325444,1.0
243.3841010015472,0.9866863905325444,1.0
244.766256286841,0.9866863905325444,1.0
246.15622858324494,0.9866863905325444,1.0
247.55406210117684,0.9866863905325444,1.0
248.9598013010942,0.9866863905325444,1.0
250.37349089490746,0.9866863905325444,1.0
251.7951758474034,0.9866863905325444,1.0
253.22490137767474,0.9866863905325444,1.0
254.66271296055763,0.9866863905325444,1.0
256.1086563280795,0.9866863905325444,1.0
257.562777470913,0.9866863905325444,1.0
259.0251226398379,0.9866863905325444,1.0
260.49573834721383,0.9866863905325444,1.0
261.9746713684588,0.9866863905325444,1.0
263.4619687435365,0.9866863905325444,1.0
264.9576777784535,0.9866863905325444,1.0
266.4618460467636,0.9866863905325444,1.0
267.97452139108,0.9866863905325444,1.0
269.4957519245986,0.9866863905325444,1.0
271.0255860326276,0.9866863905325444,1.0
272.56407237412554,0.9866863905325444,1.0
274.1112598832508,0.9866863905325444,1.0
275.6671977709167,0.9866863905325444,1.0
277.23193552635735,0.9866863905325444,1.0
278.80552391870117,1.0,1.0


==> data/time_cdf_log_gen_iot_v2_ftps_down_1a.csv <==
x,real_cdf,synth_cdf
0.0,0.5142066321280265,0.21392045454545452
0.006013562740823257,0.729596302223719,0.2545454545454545
0.01206328841848433,0.7299523869393133,0.3207386363636361
0.01814939450107279,0.7327997914621676,0.37073863636363596
0.0242720997644362,0.7356442405449275,0.42272727272727234
0.030431624300044414,0.7357451881014747,0.44119318181818135
0.03662818952290115,0.7386860112708212,0.46448863636363585
0.042862018179503136,0.7386891787596639,0.4821022727272723
0.049133334355847144,0.7401291754555476,0.49119318181818133
0.05544236348548514,0.7458180403740591,0.49602272727272667
0.06178933235762788,0.7595785906455759,0.4988636363636358
0.06817446912529732,0.7622833813400363,0.49943181818181764
0.07459800331352787,0.7681594697314815,0.49999999999999944
0.08106016582761716,0.7755211192560837,0.5008522727272722
0.08756118896142633,0.7783629297481413,0.5019886363636359
0.09410130640573021,0.7783764805882175,0.5022727272727269
0.10068075325661775,0.7783772107728318,0.5028409090909086
0.10729976602394302,0.7783775779913434,0.5031249999999994
0.11395858263982693,0.7793249365949748,0.5039772727272722
0.12065744246721007,0.7812195989403826,0.504545454545454
0.12739658630845715,0.7812203517950181,0.5059659090909084
0.13417625641401304,0.7812204168594685,0.5068181818181812
0.14099669649111074,0.7876194143135493,0.5079545454545449
0.14785815171253214,0.7884718130905584,0.5082386363636358
0.15476086872542086,0.7921517571849492,0.5088068181818175
0.16170509566014873,0.7981179800464363,0.5093749999999994
0.16869108213923512,0.8038003021673326,0.5099431818181812
0.17571907928632002,0.8053972509959437,0.5102272727272722
0.18278933973519126,0.8101117712711321,0.5105113636363631
0.18990211763886578,0.8156970460519187,0.5113636363636359
0.19705766867872554,0.8165089548261034,0.5119318181818177
0.20425625007370868,0.818403152997804,0.5119318181818177
0.21149812058955547,0.8212441998777734,0.5119318181818177
0.2187835405481102,0.8242883764903436,0.5124999999999994
0.22611277183667897,0.8281826320779928,0.5133522727272721
0.23348607791744355,0.8310235737011271,0.513636363636363
0.24090372383693212,0.8315648153431628,0.5139204545454539
0.2483659762355467,0.8315649364184861,0.5139204545454539
0.25587310335714825,0.8321061927743312,0.5142045454545449
0.2634253750586989,0.8323772905660912,0.5142045454545449
0.2710230628199625,0.8352184751484983,0.5142045454545449
0.27866643975326366,0.836841911861912,0.5144886363636357
0.286355780613305,0.8379242072157123,0.5150568181818176
0.29409136180704387,0.8407651271506964,0.5150568181818176
0.30187346140362786,0.8407652089288837,0.5150568181818176
0.30970235914439137,0.8414971058914424,0.5153409090909086
0.31757833645291045,0.8448244433044123,0.5159090909090902
0.3255016764451195,0.8455347699643128,0.5161931818181812
0.33347266393948866,0.8467184820855248,0.5164772727272721
0.34149158546726144,0.8500329035827309,0.5164772727272721
0.34955872928275533,0.8502698487738614,0.516761363636363
0.35767438537372287,0.8531108071107328,0.517045454545454
0.3658388454717764,0.8557150564508356,0.5176136363636358
0.37405240306287457,0.8557150948527227,0.5178977272727266
0.3823153533978721,0.8559518648347771,0.5184659090909084
0.3906279935031335,0.8559519258200633,0.5190340909090903
0.39899062219120973,0.8559519533778751,0.5193181818181811
0.4074035400715799,0.8576091503475722,0.5193181818181811
0.41586704956145715,0.8774955415417479,0.5196022727272721
0.42438145489665924,0.880336478190469,0.5198863636363631
0.43294706214254547,0.8860183239300992,0.5198863636363631
0.441564179205018,0.8860183239300992,0.5198863636363631
0.45023311584159076,0.8860183347741742,0.5198863636363631
0.4589541836725237,0.8860183456182493,0.5204545454545447
0.46772769619202503,0.8860183564623244,0.5207386363636357
0.47655396877951983,0.8860183731760614,0.5207386363636357
0.485433318710987,0.8860183840201366,0.5207386363636357
0.49436606517036485,0.8860184282916854,0.5215909090909084
0.503352529261024,0.8860184450054226,0.5218749999999994
0.5123930340173105,0.8860184617191595,0.5221590909090903
0.5214879044161576,0.8860184784328965,0.5221590909090903
0.5306374673887679,0.8860184951466337,0.5221590909090903
0.5398420518323651,0.8860184951466337,0.5221590909090903
0.549101988622017,0.8860185118603706,0.5224431818181812
0.5584176106225296,0.8860185118603706,0.5224431818181812
0.567789252700412,0.8860185118603706,0.5232954545454539
0.5772172517359144,0.8860185118603706,0.5235795454545449
0.5867019466351371,0.8860185227044455,0.5235795454545449
0.5962436783422139,0.8860185335485206,0.5235795454545449
0.6058427898515674,0.8860185443925956,0.5235795454545449
0.6154996262202383,0.8860185552366705,0.5238636363636359
0.6252145345802903,0.8860185719504075,0.5241477272727266
0.6349878641512867,0.8860185719504075,0.5247159090909085
0.6448199662528451,0.8867287992231347,0.5249999999999994
0.6547111943172653,0.8867287992231347,0.5249999999999994
0.6646619039022349,0.8867287992231347,0.5249999999999994
0.6746724527036092,0.8867287992231347,0.5249999999999994
0.6847432005682708,0.8867287992231347,0.5249999999999994
0.6948745095070634,0.8867287992231347,0.5252840909090903
0.7050667437078062,0.8867287992231347,0.5258522727272722
0.7153202695483842,0.8867287992231347,0.5258522727272722
0.7256354556099194,0.8867287992231347,0.5258522727272722
0.7360126726900188,0.8867287992231347,0.5258522727272722
0.7464522938161045,0.8867287992231347,0.5258522727272722
0.7569546942588222,0.8867287992231347,0.5258522727272722
0.7675202515455315,0.8867287992231347,0.5261363636363631
0.7781493454738765,0.8867287992231347,0.5261363636363631
0.7888423581254373,0.8867287992231347,0.526420454545454
0.7995996738794668,0.8867287992231347,0.526420454545454
0.8104216794267063,0.8867287992231347,0.5267045454545448
0.8213087637832852,0.887439026495862,0.5267045454545448
0.8322613183047073,0.8874520881468548,0.5267045454545448
0.8432797366999161,0.8874520881468548,0.5269886363636358
0.8543644150454494,0.8874520881468548,0.5269886363636358
0.8655157517996751,0.8874520881468548,0.5269886363636358
0.8767341478171164,0.8874520881468548,0.5269886363636358
0.8880200063628603,0.8874521048605918,0.5269886363636358
0.8993737331270528,0.8874521048605918,0.5269886363636358
0.910795736239484,0.8874521048605918,0.5269886363636358
0.9222864262842578,0.8874521048605918,0.5269886363636358
0.9338462163145511,0.8874521048605918,0.5269886363636358
0.9454755218674622,0.8874521048605918,0.5269886363636358
0.957174760978948,0.8874521048605918,0.5269886363636358
0.9689443541988508,0.8874521048605918,0.5272727272727267
0.9807847246060153,0.8893460442545315,0.5272727272727267
0.9926962978234979,0.8921869533454405,0.5275568181818177
1.004679502033866,0.8921869533454405,0.5275568181818177
1.0167347679945888,0.8922253440088311,0.5275568181818177
1.0288625290535238,0.8922253440088311,0.5278409090909085
1.0410632211644923,0.8922253440088311,0.5284090909090904
1.0533372829029521,0.8922253440088311,0.5286931818181814
1.0656851554817603,0.8922253440088311,0.5286931818181814
1.0781072827670373,0.8922253440088311,0.5286931818181814
1.0906041112941187,0.8922253440088311,0.5286931818181814
1.1031760902836087,0.8924620864330735,0.5286931818181814
1.1158236716575285,0.8924620864330735,0.5286931818181814
1.12854731005556,0.8924620864330735,0.5286931818181814
1.14134746285139,0.8953413861873734,0.5286931818181814
1.1542245901691495,0.8953413861873734,0.5286931818181814
1.1671791548999557,0.8953413861873734,0.5286931818181814
1.1802116227185513,0.8953413861873734,0.5286931818181814
1.1933224621000411,0.8953413861873734,0.5286931818181814
1.2065121443367366,0.8953413861873734,0.5286931818181814
1.219781143555094,0.8953413861873734,0.5286931818181814
1.233129936732759,0.8953413861873734,0.5286931818181814
1.2465590037157122,0.8953413861873734,0.5289772727272722
1.2600688272355178,0.8956570594667668,0.5289772727272722
1.2736598929266778,0.8956570594667668,0.5289772727272722
1.2873326893440857,0.8956570594667668,0.5289772727272722
1.3010877079805923,0.8956570594667668,0.5292613636363631
1.3149254432846706,0.8956570594667668,0.5292613636363631
1.3288463926781913,0.8956570594667668,0.529545454545454
1.3428510565743015,0.8985942705607575,0.529829545454545
1.356939938395415,0.8985942705607575,0.529829545454545
1.3711135445913083,0.8985942705607575,0.530113636363636
1.3853723846573238,0.8985942705607575,0.5303977272727268
1.3997169711526878,0.8986326612241483,0.5306818181818177
1.4141478197189326,0.8986326612241483,0.5312499999999997
1.4286654490984343,0.8986326612241483,0.5312499999999997
1.4432703811530574,0.8991491901497679,0.5312499999999997
1.4579631408829163,0.8991491901497679,0.5312499999999997
1.4727442564452469,0.8991491901497679,0.5315340909090905
1.4876142591733907,0.8991491901497679,0.5315340909090905
1.5025736835958963,0.8991491901497679,0.5315340909090905
1.5176230674557336,0.8991491901497679,0.5315340909090905
1.5327629517296226,0.8991491901497679,0.5315340909090905
1.5479938806474811,0.8991491901497679,0.5315340909090905
1.5633164017119885,0.8991491901497679,0.5318181818181814
1.578731065718265,0.8991491901497679,0.5318181818181814
1.5942384267736718,0.8991875808131587,0.5321022727272724
1.6098390423177298,0.8991875808131587,0.5321022727272724
1.6255334731421578,0.8995032373788152,0.5321022727272724
1.6413222834110297,0.8998572846078624,0.5321022727272724
1.6572060406810563,0.8998572846078624,0.5321022727272724
1.6731853159219863,0.8998572846078624,0.5321022727272724
1.6892606835371309,0.8998572846078624,0.5321022727272724
1.7054327213840106,0.8998572846078624,0.5321022727272724
1.7217020107951297,0.900172941173519,0.5321022727272724
1.7380691365988707,0.900172941173519,0.5321022727272724
1.75453468714052,0.900172941173519,0.5321022727272724
1.7710992543034136,0.900172941173519,0.5321022727272724
1.7877634335302153,0.900172941173519,0.5321022727272724
1.8045278238443223,0.900172941173519,0.5321022727272724
1.821393027871395,0.900172941173519,0.5321022727272724
1.8383596518610203,0.900172941173519,0.5321022727272724
1.8554283057085081,0.9004885977391756,0.5321022727272724
1.8725996029768086,0.9004885977391756,0.5321022727272724
1.8898741609185739,0.9014355674361453,0.5321022727272724
1.9072526004983419,0.9014355674361453,0.5321022727272724
1.9247355464148597,0.9014355674361453,0.5323863636363633
1.9423236271235418,0.9014355674361453,0.5323863636363633
1.960017474859056,0.9014355674361453,0.5326704545454541
1.9778177256580538,0.9017512240018019,0.5326704545454541
1.9957250193820344,0.9018280053285832,0.5326704545454541
2.0137399997403422,0.902127229409587,0.5326704545454541
2.031863314313309,0.902127229409587,0.5326704545454541
2.050095614575533,0.902127229409587,0.5326704545454541
2.068437555919293,0.902127229409587,0.5329545454545449
2.0868897976781113,0.902127229409587,0.5329545454545449
2.1054530031504566,0.902127229409587,0.5332386363636359
2.124127839623579,0.902127229409587,0.5332386363636359
2.142914978397508,0.902127229409587,0.5332386363636359
2.1618150948091754,0.9024812766386341,0.5332386363636359
2.180828868256692,0.9024812766386341,0.5332386363636359
2.1999569822237754,0.9024812766386341,0.5332386363636359
2.219200124304314,0.9024812766386341,0.5332386363636359
2.2385589862270834,0.9024812766386341,0.5335227272727269
2.2580342638806172,0.9024812766386341,0.5335227272727269
2.2776266573382156,0.9024812766386341,0.5335227272727269
2.2973368708831132,0.9024812766386341,0.5335227272727269
2.317165613033799,0.9024812766386341,0.5335227272727269
2.337113596569479,0.9024812766386341,0.5335227272727269
2.357181538555704,0.9024812766386341,0.5335227272727269
2.377370160370142,0.9024812766386341,0.5335227272727269
2.397680187728512,0.9024812766386341,0.5335227272727269
2.4181123507106697,0.9024812766386341,0.5335227272727269
2.4386673837868518,0.9024812766386341,0.5338068181818177
2.459346025844076,0.9024812766386341,0.5340909090909086
2.480149020212707,0.9024812766386341,0.5340909090909086
2.501077114693171,0.9024812766386341,0.5340909090909086
2.5221310615828383,0.9024812766386341,0.5340909090909086
2.5433116177030692,0.9024812766386341,0.5340909090909086
2.564619544426415,0.9024812766386341,0.5340909090909086
2.5860556077039876,0.9024812766386341,0.5340909090909086
2.607620578092997,0.9024812766386341,0.5343749999999996
2.6293152307844445,0.9024812766386341,0.5343749999999996
2.6511403456309917,0.9024812766386341,0.5346590909090905
2.673096707174995,0.9025196673020247,0.5349431818181813
2.6951851046767032,0.9025196673020247,0.5349431818181813
2.717406332142632,0.9025196673020247,0.5352272727272722
2.7397611883541053,0.9025196673020247,0.5352272727272722
2.762250476895968,0.9025196673020247,0.5352272727272722
2.784875006185475,0.9025196673020247,0.5352272727272722
2.807635589501345,0.9025196673020247,0.5352272727272722
2.830533045013002,0.9025196673020247,0.5352272727272722
2.853568195809985,0.9025196673020247,0.5352272727272722
2.87674186993153,0.9025196673020247,0.5352272727272722
2.900054900396339,0.9025196673020247,0.5352272727272722
2.923508125232528,0.9025196673020247,0.5357954545454541
2.947102387507744,0.9025196673020247,0.5357954545454541
2.970838535359474,0.9027225893799469,0.5357954545454541
2.9947174220255377,0.9027609800433375,0.5357954545454541
3.018739905874748,0.907495828528186,0.5357954545454541
3.0429068504377756,0.9075921305312676,0.5357954545454541
3.0672191244381874,0.9076884325343495,0.5357954545454541
3.0916776018236725,0.9076884325343495,0.536079545454545
3.1162831617974605,0.9076884325343495,0.536079545454545
3.1410366888499244,0.9076884325343495,0.5363636363636359
3.1659390727903736,0.90772682319774,0.5363636363636359
3.190991208779046,0.90772682319774,0.5363636363636359
3.216193997359278,0.90772682319774,0.5363636363636359
3.2415483444898796,0.90772682319774,0.5363636363636359
3.267055161577705,0.90772682319774,0.5363636363636359
3.2927153655104062,0.9078231252008216,0.5363636363636359
3.318529878689399,0.9078231252008216,0.5363636363636359
3.3444996290630176,0.9078231252008216,0.5363636363636359
3.370625550159872,0.9078231252008216,0.5366477272727268
3.3969085811224025,0.9078231252008216,0.5366477272727268
3.4233496667406467,0.9078231252008216,0.5366477272727268
3.4499497574861904,0.9079194272039035,0.5366477272727268
3.4767098095463456,0.9079194272039035,0.5369318181818178
3.5036307848585118,0.9079194272039035,0.5369318181818178
3.5307136511447608,0.9079194272039035,0.5374999999999995
3.5579593819466244,0.9079194272039035,0.5374999999999995
3.585368956660085,0.9079194272039035,0.5374999999999995
3.612943360570783,0.9079194272039035,0.5374999999999995
3.6406835848894397,0.9079194272039035,0.5374999999999995
3.6685906267874815,0.9081223492818254,0.5374999999999995
3.6966654894328865,0.9081223492818254,0.5374999999999995
3.724909182026251,0.9081223492818254,0.5374999999999995
3.7533227198370582,0.9081223492818254,0.5374999999999995
3.7819071242401785,0.9081223492818254,0.5374999999999995
3.8106634227525866,0.9081223492818254,0.5374999999999995
3.839592649070293,0.9081223492818254,0.5374999999999995
3.868695843105504,0.9081223492818254,0.5377840909090904
3.8979740510240046,0.9083590917060679,0.5377840909090904
3.927428325282761,0.9083590917060679,0.5380681818181814
3.957059724667759,0.9083590917060679,0.5383522727272724
3.986869314332057,0.9083974823694585,0.5383522727272724
4.016858165834078,0.9086387951107713,0.5383522727272724
4.047027357176134,0.9086387951107713,0.5383522727272724
4.077377972843164,0.9087350971138529,0.5383522727272724
4.1079111038417295,0.9087734877772436,0.5386363636363632
4.1386278477392295,0.9087734877772436,0.5386363636363632
4.169529308703352,0.9087734877772436,0.5392045454545452
4.200616597541764,0.9087734877772436,0.5397727272727271
4.231890831742048,0.9087734877772436,0.5400568181818179
4.263353135511867,0.9087734877772436,0.5400568181818179
4.295004639819376,0.9087734877772436,0.5400568181818179
4.32684648243388,0.9087734877772436,0.5400568181818179
4.358879807966729,0.9087734877772436,0.5400568181818179
4.391105767912468,0.9087734877772436,0.5400568181818179
4.423525520690225,0.9087734877772436,0.5406249999999997
4.4561402316853505,0.9087734877772436,0.5406249999999997
4.488951073291321,0.9087734877772436,0.5406249999999997
4.521959224951868,0.9087734877772436,0.5406249999999997
4.555165873203383,0.9087734877772436,0.5411931818181815
4.5885722117175725,0.9087734877772436,0.5411931818181815
4.6221794413443575,0.9087734877772436,0.5411931818181815
4.655988770155048,0.9087734877772436,0.5411931818181815
4.690001413485767,0.9088118784406342,0.5411931818181815
4.724218593981138,0.9088118784406342,0.5414772727272724
4.758641541638229,0.9088118784406342,0.5414772727272724
4.793271493850782,0.9088118784406342,0.5414772727272724
4.828109695453676,0.9088118784406342,0.5417613636363634
4.8631573987676875,0.9088118784406342,0.5420454545454543
4.8984158636445,0.9088118784406342,0.5423295454545453
4.933886357511993,0.9088118784406342,0.5426136363636361
4.969570155419806,0.9088118784406342,0.5426136363636361
5.00546854008517,0.908850269104025,0.5426136363636361
5.041582801939011,0.9089270504308063,0.542897727272727
5.077914239172351,0.9089270504308063,0.542897727272727
5.114464157782957,0.9089270504308063,0.542897727272727
5.151233871622299,0.9089270504308063,0.542897727272727
5.188224702442778,0.9089270504308063,0.5431818181818179
5.22543797994523,0.9089270504308063,0.5431818181818179
5.262875041826733,0.9091637928550487,0.5431818181818179
5.300537233828695,0.9091637928550487,0.5431818181818179
5.338425909785218,0.9091637928550487,0.5434659090909089
5.37654243167177,0.9091637928550487,0.5434659090909089
5.41488816965415,0.9091637928550487,0.5434659090909089
5.453464502137729,0.9091637928550487,0.5434659090909089
5.492272815817011,0.9091637928550487,0.5434659090909089
5.531314505725469,0.9091637928550487,0.5437499999999997
5.570590975285697,0.9091637928550487,0.5437499999999997
5.610103636359865,0.9091637928550487,0.5437499999999997
5.649853909300459,0.9091637928550487,0.5440340909090907
5.689843223001345,0.9091637928550487,0.5440340909090907
5.730073014949136,0.9091637928550487,0.5443181818181816
5.770544731274854,0.9091637928550487,0.5443181818181816
5.811259826805925,0.9091637928550487,0.5443181818181816
5.8522197651184715,0.9091637928550487,0.5446022727272725
5.893426018589921,0.9091637928550487,0.5446022727272725
5.9348800684519345,0.9091637928550487,0.5446022727272725
5.976583404843655,0.9091637928550487,0.5451704545454544
6.018537526865268,0.9117408629638984,0.5451704545454544
6.060743942631896,0.9118560349540704,0.5454545454545453
6.1032041693278005,0.9120486389602338,0.5454545454545453
6.14591973326093,0.9120486389602338,0.5457386363636362
6.188892169917782,0.9120486389602338,0.5457386363636362
6.2321230240185965,0.9120486389602338,0.546022727272727
6.275613849572883,0.9120870296236244,0.546022727272727
6.319366209935293,0.9120870296236244,0.5465909090909089
6.363381677861801,0.9120870296236244,0.5468749999999998
6.407661835566252,0.9120870296236244,0.5468749999999998
6.452208274777229,0.9120870296236244,0.5468749999999998
6.497022596795285,0.9130339993205943,0.5474431818181816
6.542106412550484,0.9130339993205943,0.5480113636363634
6.587461342660322,0.9150047200413148,0.5480113636363634
6.633089017487982,0.9150431107047056,0.5482954545454543
6.678991077200935,0.9152798531289478,0.5482954545454543
6.725169171829902,0.9152798531289478,0.5482954545454543
6.771624961328175,0.9152798531289478,0.5485795454545452
6.818360115631271,0.9152798531289478,0.5485795454545452
6.86537631471697,0.9152798531289478,0.5485795454545452
6.912675248665707,0.9152798531289478,0.5488636363636361
6.960258617721318,0.9153182437923385,0.549147727272727
7.008128132352161,0.9158557130798077,0.549431818181818
7.056285513312614,0.9159708850699797,0.549715909090909
7.104732491704905,0.9159708850699797,0.5499999999999997
7.1534708090413615,0.9159708850699797,0.5511363636363634
7.2025022173070035,0.9160092757333704,0.5511363636363634
7.251828479022518,0.9160092757333704,0.5511363636363634
7.3014513673076324,0.9160092757333704,0.551988636363636
7.351372665944831,0.9160092757333704,0.5528409090909089
7.401594169443487,0.9160092757333704,0.5528409090909089
7.452117683104371,0.9160092757333704,0.5536931818181816
7.502945023084542,0.9160092757333704,0.5545454545454545
7.554078016462628,0.9160092757333704,0.5548295454545453
7.605518501304524,0.9160092757333704,0.5551136363636363
7.657268326729435,0.9160476663967612,0.5551136363636363
7.709329352976365,0.9162844088210036,0.5551136363636363
7.761703451470982,0.9162844088210036,0.555681818181818
7.814392504892888,0.9162844088210036,0.5565340909090909
7.867398407243304,0.9162844088210036,0.5565340909090909
7.9207230639131385,0.9162844088210036,0.5565340909090909
7.97436839175149,0.9163227994843943,0.5568181818181818
8.02833631913455,0.9166683154549102,0.5571022727272728
8.082628786034919,0.9166683154549102,0.5579545454545455
8.137247744091344,0.9166683154549102,0.5582386363636364
8.192195156678883,0.9167067061183009,0.5588068181818182
8.247472998979465,0.9167067061183009,0.5605113636363638
8.303083258052897,0.9167067061183009,0.5610795454545455
8.359027932908301,0.9167067061183009,0.5622159090909092
8.415309034575964,0.9167067061183009,0.5630681818181821
8.471928586179622,0.9167067061183009,0.5732954545454548
8.528888623009212,0.9167067061183009,0.5750000000000003
8.586191192593995,0.9167067061183009,0.575568181818182
8.643838354776188,0.9167067061183009,0.5778409090909093
8.701832181784994,0.9167067061183009,0.5801136363636368
8.760174758311091,0.9167067061183009,0.5821022727272732
8.818868181581596,0.9167067061183009,0.5832386363636369
8.87791456143541,0.9167067061183009,0.5849431818181824
8.937316020399095,0.9186006455122403,0.5875000000000006
8.997074693763153,0.9186006455122403,0.589488636363637
9.057192729658796,0.9186006455122403,0.5931818181818188
9.117672289135147,0.9186006455122403,0.5946022727272733
9.178515546236952,0.9186006455122403,0.5985795454545462
9.239724688082692,0.9186006455122403,0.6088068181818189
9.301301914943235,0.9186006455122403,0.630965909090909
9.36324944032091,0.9186006455122403,1.0
9.425569491029082,0.9186006455122403,1.0
9.488264307272194,0.9186006455122403,1.0
9.551336142726313,0.9186006455122403,1.0
9.614787264620116,0.9186006455122403,1.0
9.678619953816401,0.9186006455122403,1.0
9.742836504894083,0.9186006455122403,1.0
9.807439226230667,0.9186006455122403,1.0
9.872430440085239,0.9186006455122403,1.0
9.937812482681931,0.9186006455122403,1.0
10.0035877042939,0.9186390361756309,1.0
10.069758469327823,0.9186390361756309,1.0
10.136327156408885,0.9188419582535531,1.0
10.20329615846628,0.9188419582535531,1.0
10.270667882819243,0.9188419582535531,1.0
10.338444751263559,0.9188419582535531,1.0
10.40662920015864,0.9214461249202196,1.0
10.475223680515102,0.9214461249202196,1.0
10.544230658082856,0.9228665794656744,1.0
10.613652613439774,0.9228665794656744,1.0
10.683492042080822,0.9228665794656744,1.0
10.753751454507784,0.9228665794656744,1.0
10.82443337631951,0.9228665794656744,1.0
10.895540348302692,0.9228665794656744,1.0
10.967074926523201,0.9228665794656744,1.0
11.039039682417982,0.9229433607924555,1.0
11.111437202887466,0.9229433607924555,1.0
11.18427009038857,0.9229433607924555,1.0
11.257540963028259,0.9229433607924555,1.0
11.331252454657642,0.9229433607924555,1.0
11.405407214966651,0.9243638153379101,1.0
11.480007909579317,0.9243638153379101,1.0
11.555057220149543,0.9243638153379101,1.0
11.630557844457538,0.9243638153379101,1.0
11.706512496506782,0.9243638153379101,1.0
11.782923906621576,0.9243638153379101,1.0
11.859794821545217,0.9243638153379101,1.0
11.937128004538692,0.9243638153379101,1.0
12.014926235480049,0.9243638153379101,1.0
12.093192310964296,0.9243638153379101,1.0
12.171929044403946,0.9243638153379101,1.0
12.251139266130135,0.9257842698833646,1.0
12.330825823494397,0.9257842698833646,1.0
12.410991580970968,0.9258805718864465,1.0
12.49163942025979,0.9258805718864465,1.0
12.572772240390089,0.9258805718864465,1.0
12.65439295782458,0.9258805718864465,1.0
12.736504506564309,0.926117314310689,1.0
12.819109838254136,0.926117314310689,1.0
12.902211922288807,0.926117314310689,1.0
12.985813745919712,0.926117314310689,1.0
13.069918314362269,0.926117314310689,1.0
13.15452865090394,0.926117314310689,1.0
13.239647797012932,0.926117314310689,1.0
13.325278812447497,0.926117314310689,1.0
13.411424775365937,0.926117314310689,1.0
13.498088782437256,0.926117314310689,1.0
13.58527394895247,0.926117314310689,1.0
13.672983408936584,0.926117314310689,1.0
13.761220315261284,0.926117314310689,1.0
13.849987839758224,0.926117314310689,1.0
13.939289173333073,0.926117314310689,1.0
14.029127526080215,0.9261557049740794,1.0
14.119506127398127,0.9261557049740794,1.0
14.210428226105497,0.9261557049740794,1.0
14.301897090557974,0.9261557049740794,1.0
14.393916008765666,0.9261557049740794,1.0
14.486488288511342,0.9261557049740794,1.0
14.579617257469332,0.9261557049740794,1.0
14.67330626332513,0.9261557049740794,1.0
14.767558673895776,0.9261557049740794,1.0
14.86237787725086,0.9261557049740794,1.0
14.957767281834357,0.9261557049740794,1.0
15.053730316587126,0.9261940956374701,1.0
15.15027043107018,0.9261940956374701,1.0
15.247391095588677,0.9261940956374701,1.0
15.345095801316695,0.9261940956374701,1.0
15.44338806042268,0.9261940956374701,1.0
15.542271406195738,0.9261940956374701,1.0
15.641749393172624,0.9261940956374701,1.0
15.74182559726552,0.9295084895768642,1.0
15.842503615890596,0.9295084895768642,1.0
15.943787068097299,0.9295084895768642,1.0
16.045679594698452,0.9295084895768642,1.0
16.148184858401144,0.9309289441223186,1.0
16.251306543938377,0.9309289441223186,1.0
16.35504835820152,0.9309289441223186,1.0
16.459414030373587,0.9309289441223186,1.0
16.56440731206325,0.9309289441223186,1.0
16.670031977439717,0.9309289441223186,1.0
16.776291823368407,0.9309289441223186,1.0
16.883190669547417,0.9309289441223186,1.0
16.990732358644838,0.9309289441223186,1.0
17.09892075643691,0.9309289441223186,1.0
17.20775975194693,0.9309289441223186,1.0
17.317253257585104,0.9309289441223186,1.0
17.42740520928914,0.9309289441223186,1.0
17.53821956666577,0.9309289441223186,1.0
17.649700313133074,0.9309289441223186,1.0
17.761851456063653,0.9309289441223186,1.0
17.874677026928698,0.9309289441223186,1.0
17.98818108144291,0.9309289441223186,1.0
18.102367699710282,0.9309289441223186,1.0
18.217240986370758,0.9309289441223186,1.0
18.33280507074782,0.9309289441223186,1.0
18.449064106996868,0.9309289441223186,1.0
18.56602227425459,0.9309289441223186,1.0
18.683683776789167,0.9309289441223186,1.0
18.802052844151408,0.9309289441223186,1.0
18.92113373132681,0.9309289441223186,1.0
19.040930718888475,0.9309289441223186,1.0
19.161448113151007,0.9309289441223186,1.0
19.282690246325295,0.9309289441223186,1.0
19.404661476674256,0.9309289441223186,1.0
19.52736618866949,0.9314454730479386,1.0
19.650808793148908,0.9314454730479386,1.0
19.774993727475255,0.932865927593393,1.0
19.899925455695637,0.932865927593393,1.0
20.025608468701996,0.932865927593393,1.0
20.152047284392523,0.932865927593393,1.0
20.27924644783407,0.932865927593393,1.0
20.407210531425562,0.932865927593393,1.0
20.5359441350623,0.932865927593393,1.0
20.665451886301366,0.932865927593393,1.0
20.795738440527927,0.932865927593393,1.0
20.92680848112261,0.932865927593393,1.0
21.058666719629855,0.932865927593393,1.0
21.191317895927263,0.932865927593393,1.0
21.324766778395976,0.932865927593393,1.0
21.459018164092107,0.932865927593393,1.0
21.594076878919168,0.932865927593393,1.0
21.729947777801524,0.9331026700176355,1.0
21.86663574485897,0.9331026700176355,1.0
22.004145693582235,0.9331026700176355,1.0
22.142482567009633,0.9331026700176355,1.0
22.281651337904755,0.9331026700176355,1.0
22.42165700893522,0.9331026700176355,1.0
22.562504612852486,0.9331026700176355,1.0
22.704199212672812,0.9331026700176355,1.0
22.846745901859194,0.9331026700176355,1.0
22.990149804504497,0.9331026700176355,1.0
23.134416075515638,0.9331026700176355,1.0
23.279549900798873,0.9331026700176355,1.0
23.42555649744628,0.9331026700176355,1.0
23.572441113923198,0.9331989720207171,1.0
23.72020903025696,0.9331989720207171,1.0
23.86886555822668,0.9331989720207171,1.0
24.018416041554175,0.9331989720207171,1.0
24.168865856096073,0.9331989720207171,1.0
24.320220410037074,0.9331989720207171,1.0
24.472485144084306,0.9332952740237986,1.0
24.625665531662946,0.9332952740237986,1.0
24.779767079112958,0.9332952740237986,1.0
24.934795325887002,0.9332952740237986,1.0
25.090755844749637,0.9332952740237986,1.0
25.24765424197754,0.9332952740237986,1.0
25.40549615756111,0.9332952740237986,1.0
25.564287265407174,0.9332952740237986,1.0
25.724033273542954,0.9332952740237986,1.0
25.884739924321245,0.9332952740237986,1.0
26.046412994626866,0.9332952740237986,1.0
26.209058296084276,0.9332952740237986,1.0
26.3726816752665,0.9332952740237986,1.0
26.537289013905298,0.9332952740237986,1.0
26.702886229102603,0.9333915760268805,1.0
26.869479273543188,0.9333915760268805,1.0
27.037074135708718,0.9333915760268805,1.0
27.205676840092917,0.9333915760268805,1.0
27.3752934474182,0.9333915760268805,1.0
27.545930054853525,0.9333915760268805,1.0
27.71759279623353,0.9333915760268805,1.0
27.890287842279097,0.9333915760268805,1.0
28.064021400819087,0.9333915760268805,1.0
28.238799717013546,0.9333915760268805,1.0
28.414629073578173,0.9333915760268805,1.0
28.59151579101018,0.9333915760268805,1.0
28.76946622781547,0.9333915760268805,1.0
28.948486780737262,0.9333915760268805,1.0
29.128583884985943,0.9333915760268805,1.0
29.309764014470467,0.9333915760268805,1.0
29.492033682031032,0.9334878780299619,1.0
29.675399439673225,0.9334878780299619,1.0
29.859867878803502,0.9334878780299619,1.0
30.045445630466208,0.9334878780299619,1.0
30.232139365581837,0.9334878780299619,1.0
30.4199557951869,0.9334878780299619,1.0
30.608901670675152,0.9334878780299619,1.0
30.79898378404026,0.9334878780299619,1.0
30.990208968120008,0.9334878780299619,1.0
31.182584096841847,0.9334878780299619,1.0
31.37611608547003,0.9334878780299619,1.0
31.570811890854184,0.9334878780299619,1.0
31.76667851167939,0.9334878780299619,1.0
31.96372298871775,0.9334878780299619,1.0
32.16195240508152,0.9334878780299619,1.0
32.36137388647768,0.9334878780299619,1.0
32.56199460146407,0.9334878780299619,1.0
32.763821761707156,0.9334878780299619,1.0
32.96686262224114,0.9334878780299619,1.0
33.17112448172892,0.9334878780299619,1.0
33.376614682724274,0.9349083325754165,1.0
33.583340611935945,0.9349083325754165,1.0
33.79130970049309,0.9349083325754165,1.0
34.00052942421242,0.9349083325754165,1.0
34.211007303866936,0.9349083325754165,1.0
34.42275090545633,0.9349083325754165,1.0
34.63576784047885,0.9349083325754165,1.0
34.850065766204985,0.9349083325754165,1.0
35.0656523859527,0.9349083325754165,1.0
35.28253544936435,0.9349083325754165,1.0
35.500722752685235,0.9349083325754165,1.0
35.720222139043905,0.9349083325754165,1.0
35.941041498734016,0.9349083325754165,1.0
36.16318876949801,0.9349083325754165,1.0
36.38667193681245,0.9349083325754165,1.0
36.61149903417503,0.9349083325754165,1.0
36.83767814339346,0.9351112546533389,1.0
37.06521739487584,0.9351112546533389,1.0
37.294124967923004,0.9351112546533389,1.0
37.524409091022534,0.9351112546533389,1.0
37.756078042144544,0.9351496453167293,1.0
37.98914014903921,0.9351496453167293,1.0
38.22360378953621,0.9351496453167293,1.0
38.45947739184578,0.9351496453167293,1.0
38.69676943486175,0.9351496453167293,1.0
38.93548844846629,0.9351496453167293,1.0
39.17564301383656,0.9351496453167293,1.0
39.417241763753175,0.9351496453167293,1.0
39.660293382910524,0.9354079097795392,1.0
39.904806608228945,0.9354079097795392,1.0
40.15079022916878,0.9354079097795392,1.0
40.39825308804634,0.9354079097795392,1.0
40.64720408035177,0.9354079097795392,1.0
40.89765215506884,0.9354079097795392,1.0
41.14960631499654,0.9354079097795392,1.0
41.40307561707277,0.9354079097795392,1.0
41.65806917269992,0.9354079097795392,1.0
41.914596148072334,0.9354079097795392,1.0
42.17266576450584,0.9356446522037818,1.0
42.432287298769296,0.9356446522037818,1.0
42.69347008341791,0.9356446522037818,1.0
42.956223507128826,0.9356446522037818,1.0
43.2205570150386,0.9356446522037818,1.0
43.48648010908267,0.9370651067492364,1.0
43.754002348337025,0.9370651067492364,1.0
44.02313334936171,0.9373018491734787,1.0
44.29388278654655,0.9373018491734787,1.0
44.56626039245894,0.9378183780990986,1.0
44.840275958193686,0.9380551205233411,1.0
45.115939333724924,0.9380551205233411,1.0
45.39326042826028,0.9380551205233411,1.0
45.67224921059698,0.9380551205233411,1.0
45.95291570948025,0.9380551205233411,1.0
46.2352700139638,0.9380551205233411,1.0
46.5193222737725,0.9380551205233411,1.0
46.80508269966721,0.9380551205233411,1.0
47.09256156381191,0.9380551205233411,1.0
47.3817692001428,0.9380551205233411,1.0
47.6727160047399,0.9380551205233411,1.0
47.96541243620067,0.9380551205233411,1.0
48.25986901601604,0.9380551205233411,1.0
48.556096328948584,0.9380551205233411,1.0
48.854105023413005,0.9380551205233411,1.0
49.15390581185889,0.9380551205233411,1.0
49.45550947115585,0.9380551205233411,1.0
49.758926842980856,0.9380551205233411,1.0
50.06416883420796,0.9380551205233411,1.0
50.37124641730046,0.9380551205233411,1.0
50.6801706307052,0.9380551205233411,1.0
50.990952579249395,0.9380551205233411,1.0
51.30360343453988,0.9380551205233411,1.0
51.61813443536463,0.9380551205233411,1.0
51.93455688809675,0.9380551205233411,1.0
52.252882167101006,0.9380551205233411,1.0
52.573121715142534,0.9380551205233411,1.0
52.89528704379831,0.9380551205233411,1.0
53.21938973387088,0.9382918629475833,1.0
53.545441435804634,0.9382918629475833,1.0
53.87345387010478,0.9382918629475833,1.0
54.203438827758326,0.9382918629475833,1.0
54.53540817065821,0.9382918629475833,1.0
54.869373832029694,0.9382918629475833,1.0
55.20534781685912,0.9382918629475833,1.0
55.5433422023256,0.9384947850255053,1.0
55.883369138235125,0.9384947850255053,1.0
56.225440847457314,0.9384947850255053,1.0
56.569569626364775,0.9384947850255053,1.0
56.91576784527512,0.9384947850255053,1.0
57.26404794889564,0.9384947850255053,1.0
57.61442245677066,0.9384947850255053,1.0
57.966903963731575,0.9387530494883154,1.0
58.32150514034953,0.9387530494883154,1.0
58.6782387333911,0.9387530494883154,1.0
59.03711756627617,0.9392265343368001,1.0
59.39815453953916,0.9392265343368001,1.0
59.76136263129263,0.9392265343368001,1.0
60.12675489769382,0.9392265343368001,1.0
60.49434447341403,0.9392265343368001,1.0
60.86414457211071,0.9392265343368001,1.0
61.236168486902464,0.9394847987996101,1.0
61.610429590846906,0.9394847987996101,1.0
61.986941337421364,0.9411419957693071,1.0
62.36571726100651,0.9420889654662766,1.0
62.74677097737278,0.9431937634460749,1.0
63.13011618417011,0.9435094200117313,1.0
63.51576666141991,0.9456401018299132,1.0
63.903736272010676,0.9661895270668382,1.0
64.29403896219627,0.98115410794051,1.0
64.68668876209719,0.9826233457733843,1.0
65.08169978620501,0.9826233457733843,1.0
65.4790862338896,0.9826233457733843,1.0
65.8788623899097,0.9826233457733843,1.0
66.28104262492631,0.9837597094097479,1.0
66.68564139601932,0.9837597094097479,1.0
67.09267324720709,0.9842547162968001,1.0
67.50215280996954,0.9842547162968001,1.0
67.91409480377376,0.9842547162968001,1.0
68.32851403660331,0.9842547162968001,1.0
68.74542540549048,0.9846943807989647,1.0
69.16484389705181,0.9846943807989647,1.0
69.5867845880268,0.9846943807989647,1.0
70.01126264581988,0.9846943807989647,1.0
70.4382933290456,0.9846943807989647,1.0
70.86789198807716,0.9846943807989647,1.0
71.30007406559818,0.9846943807989647,1.0
71.73485509715776,0.9846943807989647,1.0
72.17225071172922,0.9846943807989647,1.0
72.61227663227146,0.9846943807989647,1.0
73.05494867629446,0.9846943807989647,1.0
73.50028275642781,0.9846943807989647,1.0
73.94829488099266,0.9846943807989647,1.0
74.39900115457725,0.9846943807989647,1.0
74.8524177786157,0.9846943807989647,1.0
75.30856105197056,0.9846943807989647,1.0
75.76744737151853,0.9861148353444192,1.0
76.22909323274001,0.9861148353444192,1.0
76.69351523031192,0.9861148353444192,1.0
77.1607300587045,0.9861148353444192,1.0
77.63075451278108,0.9861148353444192,1.0
78.10360548840197,0.9861148353444192,1.0
78.57929998303182,0.9861148353444192,1.0
79.05785509635058,0.9861148353444192,1.0
79.53928803086822,0.9861148353444192,1.0
80.0236160925431,0.9861148353444192,1.0
80.51085669140399,0.9861148353444192,1.0
81.001027342176,0.9861148353444192,1.0
81.49414566491015,0.9861148353444192,1.0
81.9902293856167,0.9861148353444192,1.0
82.48929633690236,0.9861148353444192,1.0
82.99136445861151,0.9861148353444192,1.0
83.49645179847073,0.9861148353444192,1.0
84.00457651273778,0.9861148353444192,1.0
84.51575686685425,0.9861148353444192,1.0
85.03001123610207,0.9861148353444192,1.0
85.54735810626411,0.9861148353444192,1.0
86.06781607428863,0.9861148353444192,1.0
86.59140384895784,0.9861148353444192,1.0
87.11814025156033,0.9861148353444192,1.0
87.64804421656777,0.9861148353444192,1.0
88.1811347923153,0.9861148353444192,1.0
88.71743114168672,0.9861148353444192,1.0
89.25695254280274,0.9861148353444192,1.0
89.7997183897144,0.9861148353444192,1.0
90.34574819310004,0.9861148353444192,1.0
90.8950615809667,0.9861148353444192,1.0
91.44767829935566,0.9861148353444192,1.0
92.00361821305229,0.9861148353444192,1.0
92.56290130630006,0.9863730998072292,1.0
93.12554768351896,0.9863730998072292,1.0
93.69157757002816,0.9863730998072292,1.0
94.26101131277298,0.9863730998072292,1.0
94.83386938105662,0.9863730998072292,1.0
95.41017236727546,0.9863730998072292,1.0
95.98994098765968,0.9863730998072292,1.0
96.57319608301772,0.9863730998072292,1.0
97.15995861948561,0.9863730998072292,1.0
97.75024968928051,0.9863730998072292,1.0
98.34409051145896,0.9863730998072292,1.0
98.94150243267966,0.9863730998072292,1.0
99.54250692797072,0.9863730998072292,1.0
100.14712560150174,0.9863730998072292,1.0
100.75538018736022,0.9863730998072292,1.0
101.36729255033325,0.9863730998072292,1.0
101.98288468669288,0.9863730998072292,1.0
102.60217872498728,0.9863730998072292,1.0
103.22519692683599,0.9863730998072292,1.0
103.85196168773018,0.9863730998072292,1.0
104.48249553783776,0.9863730998072292,1.0
105.11682114281317,0.9863730998072292,1.0
105.7549613046122,0.9863730998072292,1.0
106.39693896231165,0.9863730998072292,1.0
107.04277719293388,0.9863730998072292,1.0
107.69249921227639,0.9863730998072292,1.0
108.3461283757462,0.9863730998072292,1.0
109.00368817919988,0.9863730998072292,1.0
109.66520225978746,0.9863730998072292,1.0
110.3306943968026,0.9863730998072292,1.0
111.0001885125372,0.9863730998072292,1.0
111.67370867314139,0.9863730998072292,1.0
112.35127908948857,0.9863730998072292,1.0
113.03292411804578,0.9863730998072292,1.0
113.7186682617492,0.9863730998072292,1.0
114.40853617088493,0.9863730998072292,1.0
115.10255264397513,0.9863730998072292,1.0
115.80074262866931,0.9863730998072292,1.0
116.50313122264157,0.9863730998072292,1.0
117.20974367449213,0.9863730998072292,1.0
117.92060538465533,0.9863730998072292,1.0
118.63574190631265,0.9863730998072292,1.0
119.35517894631121,0.9863730998072292,1.0
120.07894236608787,0.9863730998072292,1.0
120.80705818259887,0.9863730998072292,1.0
121.53955256925505,0.9866098422314716,1.0
122.27645185686268,0.9866098422314716,1.0
123.01778253457002,0.9866098422314716,1.0
123.76357125081933,0.9866098422314716,1.0
124.51384481430532,0.9877462058678351,1.0
125.2686301949381,0.9877462058678351,1.0
126.02795452481318,0.9877462058678351,1.0
126.79184509918659,0.9879491279457574,1.0
127.56032937745613,0.9879491279457574,1.0
128.33343498414837,0.9919737491578786,1.0
129.11118970991174,0.9926839764306059,1.0
129.89362151251547,0.9938203400669695,1.0
130.68075851785457,0.9940232621448915,1.0
131.47262902096088,0.9940232621448915,1.0
132.26926148702015,0.9942261842228135,1.0
133.07068455239553,0.9942261842228135,1.0
133.8769270256565,0.9942261842228135,1.0
134.68801788861472,0.9942261842228135,1.0
135.50398629736586,0.9942261842228135,1.0
136.32486158333757,0.9942261842228135,1.0
137.15067325434384,0.9942261842228135,1.0
137.98145099564582,0.9942261842228135,1.0
138.8172246710188,0.9942261842228135,1.0
139.65802432382577,0.9942261842228135,1.0
140.50388017809735,0.9942261842228135,1.0
141.35482263961828,0.9942261842228135,1.0
142.21088229702028,0.9942261842228135,1.0
143.07208992288207,0.9942261842228135,1.0
143.93847647483489,0.9942261842228135,1.0
144.81007309667564,0.9942261842228135,1.0
145.68691111948652,0.9942261842228135,1.0
146.56902206276115,0.9942261842228135,1.0
147.4564376355375,0.9942261842228135,1.0
148.34918973753793,0.9942261842228135,1.0
149.24731046031576,0.9942261842228135,1.0
150.1508320884088,0.9942261842228135,1.0
151.0597871005001,0.9942261842228135,1.0
151.9742081705851,0.9942261842228135,1.0
152.89412816914665,0.9942261842228135,1.0
153.81958016433612,0.9942261842228135,1.0
154.7505974231623,0.9942261842228135,1.0
155.68721341268719,0.9942261842228135,1.0
156.62946180122918,0.9942261842228135,1.0
157.5773764595731,0.9942261842228135,1.0
158.53099146218787,0.9942261842228135,1.0
159.4903410884515,0.9942261842228135,1.0
160.45545982388305,0.9942261842228135,1.0
161.42638236138245,0.9942261842228135,1.0
162.40314360247743,0.9942261842228135,1.0
163.3857786585787,0.9942261842228135,1.0
164.37432285224116,0.9942261842228135,1.0
165.36881171843427,0.9942261842228135,1.0
166.36928100581932,0.9942261842228135,1.0
167.3757666780343,0.9942261842228135,1.0
168.3883049149869,0.9942261842228135,1.0
169.40693211415487,0.9942261842228135,1.0
170.43168489189458,0.9942261842228135,1.0
171.462600084757,0.9942261842228135,1.0
172.49971475081225,0.9942261842228135,1.0
173.54306617098104,0.9942261842228135,1.0
174.59269185037593,0.9942261842228135,1.0
175.6486295196482,0.9942261842228135,1.0
176.71091713634507,0.9942261842228135,1.0
177.77959288627375,0.9942261842228135,1.0
178.8546951848742,0.9942261842228135,1.0
179.9362626786001,0.9942261842228135,1.0
181.02433424630794,0.9942261842228135,1.0
182.1189490006547,0.9942261842228135,1.0
183.2201462895038,0.9942261842228135,1.0
184.32796569733938,0.9942261842228135,1.0
185.4424470466895,0.9942261842228135,1.0
186.5636303995572,0.9942261842228135,1.0
187.69155605886155,0.9942261842228135,1.0
188.8262645698851,0.9942261842228135,1.0
189.96779672173224,0.9953625478591772,1.0
191.11619354879517,0.9958790767847971,1.0
192.271496332229,0.9965893040575243,1.0
193.43374660143567,0.9972995313302516,1.0
194.60298613555676,0.9972995313302516,1.0
195.77925696497533,0.9972995313302516,1.0
196.96260137282678,0.9972995313302516,1.0
198.1530618965189,0.9972995313302516,1.0
199.3506813292605,0.9972995313302516,1.0
200.5555027216007,0.9972995313302516,1.0
201.76756938297524,0.9972995313302516,1.0
202.986924883264,0.9972995313302516,1.0
204.21361305435715,0.9972995313302516,1.0
205.44767799173056,0.9972995313302516,1.0
206.68916405603113,0.9972995313302516,1.0
207.9381158746712,0.9972995313302516,1.0
209.19457834343297,0.9972995313302516,1.0
210.45859662808212,0.9972995313302516,1.0
211.73021616599155,0.9972995313302516,1.0
213.00948266777445,0.9972995313302516,1.0
214.29644211892827,0.9972995313302516,1.0
215.59114078148647,0.9972995313302516,1.0
216.89362519568243,0.9972995313302516,1.0
218.20394218162212,0.9972995313302516,1.0
219.5221388409671,0.9972995313302516,1.0
220.84826255862782,0.9972995313302516,1.0
222.18236100446677,0.9972995313302516,1.0
223.52448213501222,0.9972995313302516,1.0
224.874674195182,0.9972995313302516,1.0
226.23298572001775,0.9972995313302516,1.0
227.59946553642948,0.9972995313302516,1.0
228.97416276495147,0.9972995313302516,1.0
230.35712682150685,0.9972995313302516,1.0
231.7484074191846,0.9972995313302516,1.0
233.14805457002657,0.9972995313302516,1.0
234.55611858682516,0.9972995313302516,1.0
235.97265008493184,0.9972995313302516,1.0
237.39769998407675,0.9972995313302516,1.0
238.831319510199,0.9972995313302516,1.0
240.27356019728802,0.9972995313302516,1.0
241.7244738892362,0.9972995313302516,1.0
243.18411274170248,0.9972995313302516,1.0
244.65252922398676,0.9972995313302516,1.0
246.12977612091714,0.9972995313302516,1.0
247.6159065347459,0.9972995313302516,1.0
249.1109738870593,0.9972995313302516,1.0
250.61503192069753,0.9972995313302516,1.0
252.12813470168692,0.9972995313302516,1.0
253.6503366211831,0.9972995313302516,1.0
255.18169239742636,0.9972995313302516,1.0
256.7222570777086,0.9972995313302516,1.0
258.272086040352,0.9973958333333333,1.0
259.8312349966998,0.9973958333333333,1.0
261.39975999311866,0.9973958333333333,1.0
262.97771741301426,0.9973958333333333,1.0
264.56516397885673,0.9973958333333333,1.0
266.16215675422063,0.9973958333333333,1.0
267.76875314583583,0.9973958333333333,1.0
269.38501090565114,0.9973958333333333,1.0
271.0109881329105,0.9973958333333333,1.0
272.6467432762411,0.9973958333333333,1.0
274.29233513575474,0.9973958333333333,1.0
275.94782286516136,0.9973958333333333,1.0
277.61326597389547,0.9973958333333333,1.0
279.28872432925493,0.9973958333333333,1.0
280.9742581585542,0.9973958333333333,1.0
282.6699280512878,0.9973958333333333,1.0
284.3757949613091,0.9973958333333333,1.0
286.0919202090213,0.9973958333333333,1.0
287.81836548358166,0.9973958333333333,1.0
289.5551928451192,0.9973958333333333,1.0
291.30246472696535,0.9973958333333333,1.0
293.0602439378983,0.9973958333333333,1.0
294.8285936644006,0.9973958333333333,1.0
296.60757747293104,0.9973958333333333,1.0
298.3972593122087,0.9992897727272727,1.0
300.19770351551324,0.9992897727272727,1.0
302.0089748029957,0.9992897727272727,1.0
303.83113828400604,0.9992897727272727,1.0
305.6642594594335,0.9992897727272727,1.0
307.50840422406094,0.9992897727272727,1.0
309.3636388689336,0.9992897727272727,1.0
311.2300300837422,0.9992897727272727,1.0
313.1076449592199,0.9992897727272727,1.0
314.9965509895544,0.9992897727272727,1.0
316.8968160748139,0.9992897727272727,1.0
318.8085085233878,0.9992897727272727,1.0
320.731697054442,0.9992897727272727,1.0
322.66645080039046,0.9992897727272727,1.0
324.6128393093782,0.9992897727272727,1.0
326.57093254778283,0.9992897727272727,1.0
328.5408009027289,0.9992897727272727,1.0
330.5225151846186,0.9992897727272727,1.0
332.5161466296769,0.9992897727272727,1.0
334.52176690251207,0.9992897727272727,1.0
336.5394480986922,0.9992897727272727,1.0
338.5692627473366,0.9992897727272727,1.0
340.6112838137228,0.9992897727272727,1.0
342.66558470190955,0.9992897727272727,1.0
344.73223925737625,0.9992897727272727,1.0
346.8113217696758,0.9992897727272727,1.0
348.9029069751065,0.9992897727272727,1.0
351.00707005939773,0.9992897727272727,1.0
353.1238866604133,0.9992897727272727,1.0
355.2534328708699,0.9992897727272727,1.0
357.3957852410726,0.9992897727272727,1.0
359.55102078166647,0.9992897727272727,1.0
361.7192169664049,0.9992897727272727,1.0
363.9004517349347,0.9992897727272727,1.0
366.09480349559715,0.9992897727272727,1.0
368.3023511282481,0.9992897727272727,1.0
370.5231739870914,0.9992897727272727,1.0
372.7573519035326,0.9992897727272727,1.0
375.0049651890485,0.9992897727272727,1.0
377.2660946380739,0.9992897727272727,1.0
379.5408215309062,0.9992897727272727,1.0
381.8292276366268,0.9992897727272727,1.0
384.1313952160406,0.9992897727272727,1.0
386.4474070246331,0.9992897727272727,1.0
388.777346315545,0.9992897727272727,1.0
391.1212968425648,0.9992897727272727,1.0
393.4793428631406,0.9992897727272727,1.0
395.85156914140686,0.9992897727272727,1.0
398.2380619512329,1.0,1.0


==> data/time_cdf_log_icetran_v2_UDP.csv <==
x,real_cdf,synth_cdf
0.0,0.0012750038173766987,0.0
0.0027795205629776694,0.2560765193144853,0.0
0.005566766860515354,0.3220117002301468,0.0
0.00836176036645113,0.5326676192677519,0.0
0.011164522614310042,0.5481758501645484,0.0
0.013975075197470014,0.5584794683869415,0.0
0.016793439769328213,0.5636250331383075,0.0
0.019619638043467856,0.5749459758747493,0.0
0.022453691793825524,0.5995752094746912,0.0
0.025295622854858892,0.6099911193433112,0.0
0.02814545312171497,0.6128181803148056,0.0
0.03100320455039877,0.6245866805174964,0.0
0.03386889915794248,0.6333613244759528,0.0
0.03674255902257506,0.6455731120083932,0.0
0.039624206283892405,0.6531361938842444,0.0
0.04251386314302782,0.6582545021175951,0.0
0.045411551862823155,0.6698930538813482,0.0
0.04831729476800027,0.676291536537854,0.0
0.05123111424533304,0.6809627586959128,0.0
0.05415303274381988,0.685326819623179,0.0
0.057083072774856594,0.689452645360149,0.0
0.06002125691240993,0.6936737624584992,0.0
0.06296760779319141,0.6947435469322386,0.0
0.06592214811683177,0.6959272972685313,0.0
0.06888490064605583,0.7025474819859173,0.0
0.07185588820685788,0.7026007812077486,0.0
0.07483513368867754,0.7026007812077486,0.0
0.07782266004457607,0.7041755919229952,0.0
0.08081849029141326,0.7049826944250129,0.0
0.08382264751002473,0.7050354955232757,0.0
0.08683515484539973,0.7051732935114251,0.0
0.08985603550685954,0.7051732935114251,0.8317140816792816
0.09288531276823618,0.7080955611911445,0.8317140816792816
0.09592300996805178,0.7090115135762876,0.8317140816792816
0.09896915050969836,0.7091964134222043,0.8317140816792816
0.10202375786161816,0.7091964134222043,0.8317140816792816
0.10508685555748445,0.7091964134222043,0.8317140816792816
0.10815846719638282,0.7091964134222043,0.8317140816792816
0.11123861644299299,0.7094351812457179,0.8317140816792816
0.11432732702777114,0.7094884804675493,0.8317140816792816
0.11742462274713275,0.7103460268759431,0.8317140816792816
0.12053052746363598,0.7131708856330052,0.8317140816792816
0.12364506510616538,0.7133231262513475,0.8317140816792816
0.12676825967011635,0.7134240221074556,0.8317140816792816
0.12990013521758,0.7194441160512784,0.8317140816792816
0.13304071587752853,0.7195454583136376,0.8317140816792816
0.13619002584600104,0.7198010761718425,0.8317140816792816
0.13934808938629015,0.720090295945088,0.8317140816792816
0.14251493082912867,0.721257213883125,0.8317140816792816
0.1456905745728772,0.7214955353003877,0.8317140816792816
0.14887504508371222,0.7218118734239554,0.8317140816792816
0.1520683668958143,0.7219136701359216,0.8317140816792816
0.1552705646115573,0.7222112923264632,0.8317140816792816
0.15848166290169796,0.7251898480378962,0.8317140816792816
0.1617016865055658,0.7253948897545015,0.8317140816792816
0.16493066023125386,0.7265594273393476,0.8317140816792816
0.1681686089558098,0.7274543833200398,0.8317140816792816
0.17141555762542748,0.7279178096490431,0.8317140816792816
0.1746715312556393,0.7283410451801667,0.8317140816792816
0.1779365549315088,0.7284484407112912,0.8317140816792816
0.181210653807824,0.7285971174879786,0.8317140816792816
0.18449385310929114,0.7293566313990756,0.8317140816792816
0.1877861781307291,0.7293566313990756,0.8317140816792816
0.1910876542372641,0.7294696257493581,0.8317140816792816
0.19439830686452542,0.7295224268476209,0.8317140816792816
0.19771816151884108,0.7295224268476209,0.8317140816792816
0.20104724377743452,0.729573325203604,0.8317140816792816
0.20438557928862155,0.7296242235595871,0.8317140816792816
0.20773319377200805,0.7312384285636228,0.8317140816792816
0.21109011301868805,0.7312384285636228,0.8317140816792816
0.2144563628914424,0.7340632873206848,0.8317140816792816
0.21783196932493826,0.7341137312270609,0.8317140816792816
0.2212169583259285,0.7341137312270609,0.8317140816792816
0.22461135597345247,0.7341137312270609,0.8317140816792816
0.22801518841903665,0.736938589984123,0.8317140816792816
0.23142848188689627,0.7425883074982473,0.8317140816792816
0.23485126267413728,0.7426990862730339,0.8317140816792816
0.23828355715095897,0.7426990862730339,0.8317140816792816
0.2417253917608572,0.7427999740857864,0.8317140816792816
0.245176793020828,0.7428743124741299,0.8317140816792816
0.24863778752157195,0.7429770346107505,0.8317140816792816
0.2521084019276991,0.7430279329667336,0.8317140816792816
0.25558866297793426,0.7430279329667336,0.8317140816792816
0.2590785974853231,0.7430788313227167,0.8317140816792816
0.2625782323374386,0.7430788313227167,0.8317140816792816
0.26608759449658853,0.7431965337709276,0.8317140816792816
0.26960671100002276,0.7432474321269108,0.8317140816792816
0.2731356089601418,0.7433651345751215,0.8317140816792816
0.27667431556470556,0.7490148520892459,0.8317140816792816
0.2802228580770431,0.7492894911350713,0.8317140816792816
0.2837812638362623,0.7499957058243367,0.8317140816792816
0.2873495602574606,0.7499957058243367,0.8317140816792816
0.29092777483193655,0.7499957058243367,0.8317140816792816
0.2945159351274009,0.7528710084877751,0.8317140816792816
0.2981140687881898,0.7529219068437583,0.8317140816792816
0.30172220353547713,0.7585716243578825,0.8317140816792816
0.30534036716748864,0.7585716243578825,0.8317140816792816
0.30896858755971546,0.7585716243578825,0.8317140816792816
0.3126068926651295,0.7585716243578825,0.8317140816792816
0.3162553105143985,0.7586281215330237,0.8317140816792816
0.31991386921610176,0.7586281215330237,0.8317140816792816
0.3235825969569474,0.7588742266520103,0.8317140816792816
0.32726152200198855,0.7589919291002212,0.8317140816792816
0.3309506726948422,0.7591831695381993,0.8317140816792816
0.3346500774579064,0.7593008719864103,0.8317140816792816
0.33835976479258045,0.759418574434621,0.8317140816792816
0.34207976327948336,0.7597404097002232,0.8317140816792816
0.34581010157867487,0.7625652684572853,0.8317140816792816
0.3495508084298759,0.7625652684572853,0.8317140816792816
0.35330191265268984,0.7626726639884097,0.8317140816792816
0.35706344314682503,0.7626726639884097,0.8317140816792816
0.3608354288923169,0.7626726639884097,0.8317140816792816
0.36461789894975166,0.7713149402079321,0.8317140816792816
0.3684108824604898,0.7714191377857467,0.8800341517721412
0.3722144086468912,0.7714191377857467,0.8800341517721412
0.37602850681253946,0.7714191377857467,0.8800341517721412
0.37985320634246844,0.7714191377857467,0.8800341517721412
0.38368853670338793,0.7742439965428088,0.8800341517721412
0.3875345274439115,0.7742439965428088,0.8800341517721412
0.39139120819478335,0.7744360373793634,0.8800341517721412
0.39525860866910706,0.7745103757677072,0.8800341517721412
0.3991367586625745,0.7745103757677072,0.8800341517721412
0.403025688053695,0.7773352345247694,0.8800341517721412
0.4069254268040262,0.7773861328807525,0.8800341517721412
0.4108360049584041,0.7773861328807525,0.8800341517721412
0.4147574526451753,0.7773861328807525,0.8800341517721412
0.4186898000764284,0.7773861328807525,0.8800341517721412
0.42263307754822754,0.7775145355515279,0.8800341517721412
0.42658731544084505,0.7775145355515279,0.8800341517721412
0.4305525442189959,0.7775145355515279,0.8800341517721412
0.4345287944320727,0.7775145355515279,0.8800341517721412
0.4385160967143802,0.7775145355515279,0.8800341517721412
0.4425144817853722,0.7775145355515279,0.8800341517721412
0.4465239804498877,0.7831642530656523,0.8800341517721412
0.45054462359838854,0.7859891118227144,0.8800341517721412
0.4545764422071969,0.7859891118227144,0.8800341517721412
0.45861946733873477,0.7867962143247321,0.8800341517721412
0.4626737301417623,0.7867962143247321,0.8800341517721412
0.46673926185161857,0.7867962143247321,0.8800341517721412
0.4708160937904618,0.7867962143247321,0.8800341517721412
0.47490425736751085,0.7867962143247321,0.8800341517721412
0.47900378407928723,0.7867962143247321,0.8800341517721412
0.48311470550985736,0.7867962143247321,0.8800341517721412
0.4872370533310766,0.7867962143247321,0.8800341517721412
0.49137085930283264,0.7883095315160153,0.8800341517721412
0.49551615527329057,0.7883095315160153,0.8800341517721412
0.49967297317913795,0.7883095315160153,0.8800341517721412
0.5038413450458312,0.7883095315160153,0.8800341517721412
0.5080213029878421,0.788458208292703,0.8800341517721412
0.5122128792089052,0.788458208292703,0.8800341517721412
0.5164161060022661,0.788458208292703,0.8800341517721412
0.5206310157509297,0.788458208292703,0.8800341517721412
0.5248576409279112,0.788458208292703,0.8800341517721412
0.5290960140964839,0.7885866109634784,0.8800341517721412
0.5333461679104323,0.7885866109634784,0.8800341517721412
0.5376081351143023,0.7887043134116893,0.8800341517721412
0.5418819485436543,0.7887043134116893,0.8800341517721412
0.5461676411253155,0.791717496085889,0.8800341517721412
0.550465245877634,0.7917702971841518,0.8800341517721412
0.5547747959107331,0.7917702971841518,0.8800341517721412
0.5590963244267663,0.792039331351491,0.8800341517721412
0.5634298647201734,0.792039331351491,0.8800341517721412
0.5677754501779365,0.792039331351491,0.8800341517721412
0.5721331142798377,0.792039331351491,0.8800341517721412
0.5765028905987166,0.7923648626939716,0.8800341517721412
0.5808848128007296,0.7924148601940966,0.8800341517721412
0.5852789146456082,0.7924148601940966,0.8800341517721412
0.5896852299869206,0.7924148601940966,0.8800341517721412
0.5941037927723312,0.7924148601940966,0.8800341517721412
0.5985346370438626,0.7924148601940966,0.8800341517721412
0.602977796938158,0.7924148601940966,0.8800341517721412
0.6074333066867442,0.7924148601940966,0.8800341517721412
0.6119012006162953,0.7924148601940966,0.8800341517721412
0.6163815131488966,0.7924148601940966,0.8800341517721412
0.6208742788023109,0.7924148601940966,0.8800341517721412
0.6253795321902436,0.7924148601940966,0.8800341517721412
0.6298973080226093,0.7924148601940966,0.8800341517721412
0.6344276411058002,0.7924148601940966,0.8800341517721412
0.6389705663429528,0.7924148601940966,0.8800341517721412
0.6435261187342183,0.7924148601940966,0.8800341517721412
0.6480943333770309,0.7927679675387292,0.8800341517721412
0.6526752454663793,0.7927679675387292,0.8800341517721412
0.6572688902950772,0.7928188658947125,0.8800341517721412
0.6618753032540355,0.7928188658947125,0.8800341517721412
0.666494519832535,0.7928188658947125,0.8800341517721412
0.6711265756184991,0.7928188658947125,0.8800341517721412
0.6757715062987691,0.7928188658947125,0.8800341517721412
0.6804293476593786,0.7929497014581974,0.8800341517721412
0.685100135585829,0.7929497014581974,0.8800341517721412
0.6897839060633664,0.7929497014581974,0.8800341517721412
0.6944806951772582,0.7929497014581974,0.8800341517721412
0.6991905391130719,0.7929497014581974,0.8800341517721412
0.703913474156954,0.7943621308367285,0.8800341517721412
0.708649536695908,0.7951692333387462,0.8800341517721412
0.7133987632180765,0.7951692333387462,0.8800341517721412
0.7181611903130216,0.7952869357869574,0.8800341517721412
0.7229368546720067,0.7952869357869574,0.8800341517721412
0.7277257930882799,0.7952869357869574,0.9161736368133718
0.7325280424573556,0.7952869357869574,0.9161736368133718
0.7373436397773012,0.7952869357869574,0.9161736368133718
0.7421726221490206,0.7952869357869574,0.9161736368133718
0.7470150267765407,0.7952869357869574,0.9161736368133718
0.7518708909672971,0.7952869357869574,0.9161736368133718
0.7567402521324226,0.7954153384577328,0.9161736368133718
0.7616231477870352,0.7954153384577328,0.9161736368133718
0.7665196155505267,0.7954153384577328,0.9161736368133718
0.771429693146853,0.7954153384577328,0.9161736368133718
0.7763534184048237,0.7954153384577328,0.9161736368133718
0.7812908292583957,0.795465782364109,0.9161736368133718
0.7862419637469629,0.7962728848661267,0.9161736368133718
0.7912068600156512,0.7970799873681444,0.9161736368133718
0.7961855563156114,0.7970799873681444,0.9161736368133718
0.801178091004314,0.7970799873681444,0.9161736368133718
0.8061845025458454,0.7970799873681444,0.9161736368133718
0.8112048295112031,0.7972869835443468,0.9161736368133718
0.8162391105785941,0.797393478219613,0.9161736368133718
0.8212873845337316,0.7974976757974274,0.9161736368133718
0.8263496902701348,0.797705512735053,0.9161736368133718
0.8314260667894285,0.797705512735053,0.9161736368133718
0.8365165532016432,0.7978597078129923,0.9161736368133718
0.8416211887255161,0.7979106061689754,0.9161736368133718
0.846740012688794,0.7979106061689754,0.9161736368133718
0.851873064528536,0.7979634072672382,0.9161736368133718
0.8570203837914177,0.7980727055406422,0.9161736368133718
0.8621820101340346,0.7981231494470183,0.9161736368133718
0.8673579833232092,0.7981735933533944,0.9161736368133718
0.8725483432362965,0.7983657346472308,0.9161736368133718
0.8777531298614916,0.7983657346472308,0.9161736368133718
0.8829723832981373,0.7998314632475932,0.9161736368133718
0.8882061437570336,0.7999412596445657,0.9161736368133718
0.893454451560747,0.8001094059991529,0.9161736368133718
0.8987173471439216,0.8029342647562151,0.9161736368133718
0.9039948710535908,0.8029342647562151,0.9161736368133718
0.9092870639494881,0.8029342647562151,0.9161736368133718
0.914593966604363,0.8029907619313563,0.9161736368133718
0.9199156199042927,0.8029907619313563,0.9161736368133718
0.9252520648489987,0.8029907619313563,0.9161736368133718
0.9306033425521618,0.8030440611531877,0.9161736368133718
0.9359694942417389,0.8030440611531877,0.9161736368133718
0.9413505612602813,0.8030440611531877,0.9161736368133718
0.9467465850652524,0.8038511636552053,0.9161736368133718
0.9521576072293481,0.8038511636552053,0.9161736368133718
0.9575836694408153,0.8039924065930584,0.9161736368133718
0.9630248135037752,0.8068172653501205,0.9161736368133718
0.9684810813385443,0.8068172653501205,0.9161736368133718
0.9739525149819575,0.8068677092564968,0.9161736368133718
0.9794391565876913,0.8069686051126049,0.9161736368133718
0.9849410484265899,0.8070219043344362,0.9161736368133718
0.99045823288699,0.8079976076406481,0.9161736368133718
0.9959907524750475,0.8079976076406481,0.9161736368133718
1.0015386498150654,0.8079976076406481,0.9161736368133718
1.007101967649821,0.8108224663977103,0.9161736368133718
1.0126807488408964,0.8108224663977103,0.9161736368133718
1.018275036369009,0.8109929699441839,0.9161736368133718
1.0238848733343413,0.8110673083325277,0.9161736368133718
1.0295103029568735,0.8119487492228891,0.9161736368133718
1.035151368576717,0.8119487492228891,0.9161736368133718
1.0408081136544483,0.8120015503211518,0.934570240131299
1.0464805817714424,0.8121192527693628,0.934570240131299
1.0521688166302108,0.8121192527693628,0.934570240131299
1.057872862054736,0.8121192527693628,0.934570240131299
1.0635927619908108,0.8121192527693628,0.934570240131299
1.069328560506376,0.8121192527693628,0.934570240131299
1.0750803017918606,0.8121192527693628,0.934570240131299
1.080848030160521,0.8129263552713806,0.934570240131299
1.0866317900487836,0.8129263552713806,0.934570240131299
1.0924316260165872,0.8129263552713806,0.934570240131299
1.098247582747725,0.8129263552713806,0.934570240131299
1.1040797050501907,0.8157512140284426,0.934570240131299
1.1099280378565215,0.8157512140284426,0.934570240131299
1.1157926262241469,0.8157512140284426,0.934570240131299
1.1216735153357333,0.8157512140284426,0.934570240131299
1.1275707504995343,0.8157512140284426,0.934570240131299
1.1334843771497376,0.8165583165304604,0.934570240131299
1.1394144408468168,0.8167466404475979,0.934570240131299
1.1453609872778818,0.8168750431183734,0.934570240131299
1.1513240622570309,0.8168750431183734,0.934570240131299
1.157303711725703,0.8168750431183734,0.934570240131299
1.1632999817530325,0.8168750431183734,0.934570240131299
1.1693129185362043,0.8176821456203912,0.934570240131299
1.1753425684008088,0.8176821456203912,0.934570240131299
1.1813889778011997,0.8176821456203912,0.934570240131299
1.1874521933208508,0.8205070043774534,0.934570240131299
1.1935322616727166,0.8205070043774534,0.934570240131299
1.1996292296995907,0.8205070043774534,0.934570240131299
1.2057431443744677,0.8205070043774534,0.934570240131299
1.2118740528009035,0.8205070043774534,0.934570240131299
1.2180220022133803,0.8205070043774534,0.934570240131299
1.2241870399776693,0.8219194337559844,0.934570240131299
1.2303692135911957,0.8219194337559844,0.934570240131299
1.2365685706834049,0.8219194337559844,0.934570240131299
1.242785159016129,0.8220572317441338,0.934570240131299
1.2490190264839554,0.8220572317441338,0.934570240131299
1.2552702211145954,0.8221950297322833,0.934570240131299
1.2615387910692548,0.8221950297322833,0.934570240131299
1.2678247846430035,0.8222459280882662,0.934570240131299
1.274128250265149,0.8252591107624658,0.934570240131299
1.2804492364996094,0.8252591107624658,0.934570240131299
1.286787792045287,0.8252591107624658,0.934570240131299
1.293143965736443,0.8252591107624658,0.934570240131299
1.2995178065430757,0.8252591107624658,0.934570240131299
1.3059093635712955,0.8253875134332413,0.934570240131299
1.3123186860637044,0.826194615935259,0.934570240131299
1.3187458233997762,0.826194615935259,0.934570240131299
1.3251908250962345,0.826194615935259,0.934570240131299
1.3316537408074365,0.826194615935259,0.934570240131299
1.3381346203257545,0.826194615935259,0.934570240131299
1.34463351358196,0.826194615935259,0.934570240131299
1.3511504706456077,0.8262479151570904,0.939352039261894
1.3576855417254217,0.8262479151570904,0.939352039261894
1.3642387771696827,0.826436239074228,0.939352039261894
1.3708102274666147,0.826436239074228,0.939352039261894
1.377399943244776,0.826436239074228,0.939352039261894
1.3840079752734469,0.8265931756718425,0.939352039261894
1.3906343744630223,0.8265931756718425,0.939352039261894
1.3972791918654033,0.8265931756718425,0.939352039261894
1.403942478674392,0.8265931756718425,0.939352039261894
1.410624286226083,0.8265931756718425,0.939352039261894
1.4173246659992615,0.8280056050503737,0.939352039261894
1.4240436696157996,0.8280056050503737,0.939352039261894
1.4307813488410526,0.8281939289675113,0.939352039261894
1.437537755584259,0.8281939289675113,0.939352039261894
1.4443129418989398,0.8281939289675113,0.939352039261894
1.4511069599833002,0.8281939289675113,0.939352039261894
1.4579198621806315,0.8281939289675113,0.939352039261894
1.464751700979714,0.8281939289675113,0.939352039261894
1.4716025290152213,0.8281939289675113,0.939352039261894
1.4784723990681266,0.8281939289675113,0.939352039261894
1.485361364066109,0.8281939289675113,0.939352039261894
1.4922694770839613,0.8281939289675113,0.939352039261894
1.4991967913439976,0.8281939289675113,0.939352039261894
1.506143360216466,0.8281939289675113,0.939352039261894
1.5131092372199575,0.8310187877245733,0.939352039261894
1.5200944760218196,0.8312071116417109,0.939352039261894
1.5270991304385688,0.8312071116417109,0.939352039261894
1.5341232544363057,0.8313557884183983,0.939352039261894
1.5411669021311312,0.8315441123355357,0.939352039261894
1.548230127789563,0.8315441123355357,0.939352039261894
1.5553129858289534,0.8315441123355357,0.939352039261894
1.5624155308179088,0.831826598211242,0.939352039261894
1.5695378174767105,0.831826598211242,0.939352039261894
1.5766799006777357,0.8319752749879294,0.939352039261894
1.5838418354458805,0.8319752749879294,0.939352039261894
1.5910236769589847,0.8319752749879294,0.939352039261894
1.598225480548254,0.8319752749879294,0.939352039261894
1.6054473016986905,0.8319752749879294,0.939352039261894
1.6126891960495167,0.8319752749879294,0.939352039261894
1.619951219394606,0.8319752749879294,0.939352039261894
1.6272334276829117,0.8348001337449916,0.939352039261894
1.6345358770188985,0.8348001337449916,0.939352039261894
1.641858623662975,0.8348001337449916,0.939352039261894
1.6492017240319263,0.8348001337449916,0.939352039261894
1.656565234699349,0.8348001337449916,0.939352039261894
1.6639492123960873,0.834937931733141,0.939352039261894
1.6713537140106705,0.834937931733141,0.939352039261894
1.6787787965897496,0.834937931733141,0.9406667256189531
1.6862245173385397,0.834937931733141,0.9406667256189531
1.6936909336212569,0.834937931733141,0.9406667256189531
1.7011781029615636,0.834937931733141,0.9406667256189531
1.7086860830430102,0.834937931733141,0.9406667256189531
1.71621493170948,0.834937931733141,0.9406667256189531
1.723764706965633,0.8350948683307555,0.9406667256189531
1.731335466977357,0.8356362995925257,0.9406667256189531
1.7389272700722112,0.8356362995925257,0.9406667256189531
1.7465401747398768,0.8356362995925257,0.9406667256189531
1.7541742396326108,0.8357932361901403,0.9406667256189531
1.7618295235656927,0.8357932361901403,0.9406667256189531
1.7695060855178824,0.8357932361901403,0.9406667256189531
1.7772039846318715,0.8386180949472024,0.9406667256189531
1.784923280214739,0.8386180949472024,0.9406667256189531
1.7926640317384113,0.8388198705727068,0.9406667256189531
1.8004262988401165,0.8388198705727068,0.9406667256189531
1.8082101413228457,0.8388198705727068,0.9406667256189531
1.8160156191558152,0.8388198705727068,0.9406667256189531
1.8238427924749248,0.8388198705727068,0.9406667256189531
1.8316917215832254,0.8416447293297692,0.9406667256189531
1.8395624669513797,0.8416447293297692,0.9406667256189531
1.8474550892181303,0.8416447293297692,0.9406667256189531
1.8553696491907679,0.8419137634971083,0.9406667256189531
1.8633062078455955,0.8427208659991261,0.9406667256189531
1.8712648263284042,0.8427208659991261,0.9406667256189531
1.8792455659549387,0.8429301147959455,0.9406667256189531
1.8872484882113723,0.8429301147959455,0.9406667256189531
1.8952736547547822,0.8429301147959455,0.9406667256189531
1.903321127413621,0.8429301147959455,0.9406667256189531
1.9113909681881942,0.8429301147959455,0.9406667256189531
1.919483239251141,0.8429301147959455,0.9406667256189531
1.9275980029479078,0.8429301147959455,0.9406667256189531
1.9357353217972342,0.8437372172979632,0.9406667256189531
1.9438952584916296,0.8446788368836505,0.9406667256189531
1.9520778758978592,0.8446788368836505,0.9406667256189531
1.960283237057429,0.8446788368836505,0.9406667256189531
1.9685114051870678,0.8448200798215036,0.9406667256189531
1.9767624436792193,0.8448200798215036,0.9406667256189531
1.9850364161025256,0.8448700773216287,0.9420104498003472
1.9933333862023193,0.8477453799850668,0.9420104498003472
2.0016534179011165,0.8477453799850668,0.9420104498003472
2.0099965752991045,0.8477453799850668,0.9420104498003472
2.018362922674641,0.8479219336573832,0.9420104498003472
2.0267525244847446,0.8479219336573832,0.9420104498003472
2.0351654453655943,0.8479219336573832,0.9420104498003472
2.0436017501330275,0.8479219336573832,0.9420104498003472
2.052061503783037,0.8479219336573832,0.9420104498003472
2.060544771492274,0.8480706104340706,0.9420104498003472
2.069051618618551,0.8480706104340706,0.9420104498003472
2.077582110701341,0.8480706104340706,0.9420104498003472
2.086136313462288,0.8488777129360885,0.9420104498003472
2.0947142928057083,0.8488777129360885,0.9420104498003472
2.1033161148191026,0.8488777129360885,0.9420104498003472
2.1119418457736625,0.8488777129360885,0.9420104498003472
2.1205915521247807,0.8488777129360885,0.9420104498003472
2.129265300512566,0.8517025716931507,0.9420104498003472
2.1379631577623535,0.8517025716931507,0.9420104498003472
2.14668519088522,0.8517025716931507,0.9420104498003472
2.155431467078503,0.8517025716931507,0.9420104498003472
2.1642020537263145,0.8518512484698383,0.9420104498003472
2.172997018400063,0.8518512484698383,0.9420104498003472
2.1818164288589728,0.8548644311440378,0.9420104498003472
2.190660353050606,0.8548644311440378,0.9420104498003472
2.199528859111388,0.8548644311440378,0.9420104498003472
2.208422015367129,0.8548644311440378,0.9420104498003472
2.2173398903335517,0.8556715336460556,0.9420104498003472
2.2262825527168224,0.855859857563193,0.9420104498003472
2.2352500714140744,0.855859857563193,0.9420104498003472
2.244242515513945,0.855859857563193,0.9420104498003472
2.2532599542971026,0.855859857563193,0.9420104498003472
2.262302457236783,0.855859857563193,0.9420104498003472
2.2713700939993258,0.855859857563193,0.9455548859012807
2.2804629344447065,0.855859857563193,0.9455548859012807
2.289581048627082,0.855859857563193,0.9455548859012807
2.2987245067953226,0.8560481814803306,0.9455548859012807
2.3078933793935583,0.8569898010660181,0.9455548859012807
2.3170877370617204,0.8569898010660181,0.9455548859012807
2.326307650636085,0.8569898010660181,0.9455548859012807
2.3355531911498173,0.8569898010660181,0.9455548859012807
2.3448244298335243,0.8569898010660181,0.9455548859012807
2.354121438115796,0.8569898010660181,0.9455548859012807
2.363444287623764,0.8599524578112294,0.9455548859012807
2.372793050183644,0.8599524578112294,0.9455548859012807
2.382167797821297,0.8599524578112294,0.9455548859012807
2.3915686027627827,0.8599524578112294,0.9455548859012807
2.400995537434911,0.8600808604820052,0.9455548859012807
2.4104486744658065,0.8600808604820052,0.9455548859012807
2.4199280866854647,0.8600808604820052,0.9455548859012807
2.4294338471263113,0.8608879629840227,0.9455548859012807
2.4389660290237707,0.8623003923625538,0.9455548859012807
2.4485247058168245,0.862351290718537,0.9455548859012807
2.458109951148578,0.8624021890745202,0.9455548859012807
2.467721838866834,0.8624021890745202,0.9455548859012807
2.4773604430246503,0.8624021890745202,0.9455548859012807
2.487025837880923,0.8624021890745202,0.9455548859012807
2.4967180979009473,0.8624021890745202,0.9455548859012807
2.506437297756999,0.8624021890745202,0.9455548859012807
2.5161835123289067,0.8624021890745202,0.9455548859012807
2.5259568167046274,0.8624021890745202,0.9455548859012807
2.5357572861808295,0.8624021890745202,0.9455548859012807
2.5455849962634676,0.8624021890745202,0.9455548859012807
2.5554400226683667,0.8625305917452956,0.9455548859012807
2.565322441321807,0.8625305917452956,0.948731628131959
2.5752323283611065,0.8625814901012787,0.948731628131959
2.585169760135209,0.8654063488583409,0.948731628131959
2.595134813205271,0.8654591499566039,0.948731628131959
2.6051275643452514,0.8654591499566039,0.948731628131959
2.615148090542507,0.868284008713666,0.948731628131959
2.6251964689983796,0.868284008713666,0.948731628131959
2.6352727771287943,0.8684723326308033,0.948731628131959
2.645377092564857,0.8684723326308033,0.948731628131959
2.655509493153448,0.8684723326308033,0.948731628131959
2.6656700569578287,0.8684723326308033,0.948731628131959
2.6758588622582344,0.8686210094074908,0.948731628131959
2.6860759875524844,0.868762252345344,0.948731628131959
2.6963215115565853,0.868762252345344,0.948731628131959
2.706595513205333,0.8715871111024062,0.948731628131959
2.7168980716529285,0.8715871111024062,0.948731628131959
2.72722926627358,0.8715871111024062,0.948731628131959
2.737589176662119,0.8715871111024062,0.948731628131959
2.7479778826346144,0.8715871111024062,0.948731628131959
2.7583954642289834,0.8718497734078874,0.948731628131959
2.7688420017056092,0.8718497734078874,0.948731628131959
2.779317575547964,0.8718497734078874,0.948731628131959
2.789822266463222,0.8718497734078874,0.948731628131959
2.8003561553828877,0.8718497734078874,0.948731628131959
2.8109193234634136,0.8718497734078874,0.948731628131959
2.8215118520868283,0.8718497734078874,0.948731628131959
2.832133822861367,0.8718497734078874,0.948731628131959
2.842785317622092,0.8718497734078874,0.948731628131959
2.8534664184315313,0.8718497734078874,0.9503126583146841
2.864177207580306,0.8718497734078874,0.9503126583146841
2.874917767587765,0.8718497734078874,0.9503126583146841
2.8856881812026227,0.8718497734078874,0.9503126583146841
2.896488531403595,0.8718497734078874,0.9503126583146841
2.9073189014000373,0.8718497734078874,0.9503126583146841
2.9181793746325906,0.8718497734078874,0.9503126583146841
2.929070034773816,0.8732622027864185,0.9503126583146841
2.9399909657288497,0.8740693052884361,0.9503126583146841
2.95094225163604,0.8740693052884361,0.9503126583146841
2.961923976867599,0.8742576292055737,0.9503126583146841
2.972936226030257,0.8746927807470981,0.9503126583146841
2.9839790839659064,0.8746927807470981,0.9503126583146841
2.995052635752263,0.8746927807470981,0.9503126583146841
3.006156966703515,0.8746927807470981,0.9503126583146841
3.017292162370983,0.8748104831953089,0.9503126583146841
3.0284583085437826,0.8748104831953089,0.9503126583146841
3.0396554912494778,0.877635341952371,0.9503126583146841
3.0508837967547517,0.877635341952371,0.9503126583146841
3.062143311566065,0.877635341952371,0.9503126583146841
3.0734341224303243,0.877635341952371,0.9503126583146841
3.0847563163355547,0.8777840187290584,0.9503126583146841
3.096109980511563,0.8777840187290584,0.9503126583146841
3.107495202430612,0.8777840187290584,0.9503126583146841
3.1189120698081005,0.8814159799881385,0.951650715316583
3.1303606706032285,0.8814159799881385,0.951650715316583
3.1418410930196847,0.8815537779762878,0.951650715316583
3.153353425506319,0.8815537779762878,0.951650715316583
3.164897756757827,0.8815537779762878,0.951650715316583
3.1764741757154353,0.8815537779762878,0.951650715316583
3.188082771567581,0.8816950209141409,0.951650715316583
3.199723633750606,0.8816950209141409,0.951650715316583
3.2113968519494396,0.8816950209141409,0.951650715316583
3.223102516098292,0.8816950209141409,0.951650715316583
3.23484071638135,0.8819071572906338,0.951650715316583
3.2466115432334677,0.8819071572906338,0.951650715316583
3.258415087340863,0.8819071572906338,0.951650715316583
3.270251439641821,0.8819071572906338,0.951650715316583
3.2821206913273904,0.8819071572906338,0.951650715316583
3.294022933842087,0.8819071572906338,0.951650715316583
3.3059582588845995,0.8819071572906338,0.951650715316583
3.317926758408492,0.8819071572906338,0.951650715316583
3.3299285246229204,0.8819071572906338,0.951650715316583
3.3419636499933327,0.8819071572906338,0.951650715316583
3.354032227242191,0.8819071572906338,0.951650715316583
3.3661343493496787,0.8819071572906338,0.951650715316583
3.3782701095544185,0.8819071572906338,0.951650715316583
3.390439601354196,0.8819071572906338,0.951650715316583
3.402642918506671,0.8819071572906338,0.951650715316583
3.4148801550301084,0.8827142597926518,0.951650715316583
3.4271514052040972,0.8827142597926518,0.9521681090742039
3.4394567635702766,0.8827142597926518,0.9521681090742039
3.451796324933071,0.8827142597926518,0.9521681090742039
3.4641701843604116,0.8827142597926518,0.9521681090742039
3.476578437184472,0.8827142597926518,0.9521681090742039
3.4890211790024095,0.8829025837097892,0.9521681090742039
3.5014985056770884,0.8857274424668514,0.9521681090742039
3.514010513337831,0.8857274424668514,0.9521681090742039
3.5265572983811517,0.8857274424668514,0.9521681090742039
3.539138957471498,0.8857274424668514,0.9521681090742039
3.5517555875420035,0.8857274424668514,0.9521681090742039
3.5644072857952245,0.8857274424668514,0.9521681090742039
3.577094149703898,0.8867228688860067,0.9521681090742039
3.5898162770116846,0.8867228688860067,0.9521681090742039
3.602573765733928,0.8881352982645379,0.9521681090742039
3.6153667141584074,0.8882922348621524,0.9521681090742039
3.6281952208460937,0.8882922348621524,0.9521681090742039
3.6410593846319097,0.8882922348621524,0.9521681090742039
3.653959304625495,0.8882922348621524,0.9521681090742039
3.666895080211962,0.8882922348621524,0.9521681090742039
3.679866811052671,0.8884409116388398,0.9521681090742039
3.692874597085989,0.8885895884155272,0.9521681090742039
3.7059185385280644,0.8885895884155272,0.9521681090742039
3.718998735873601,0.8896791767932514,0.9521681090742039
3.732115289896627,0.8896791767932514,0.9521681090742039
3.745268301651276,0.8896791767932514,0.9521681090742039
3.7584578724725626,0.8896791767932514,0.9526431502165256
3.7716841039771625,0.8896791767932514,0.9526431502165256
3.784947098064201,0.8896791767932514,0.9526431502165256
3.798246956916031,0.8896791767932514,0.9526431502165256
3.8115837829990236,0.8896791767932514,0.9526431502165256
3.82495767906436,0.8897968792414623,0.9526431502165256
3.8383687481488153,0.8897968792414623,0.9526431502165256
3.851817093575564,0.8897968792414623,0.9526431502165256
3.865302818954964,0.8926217379985245,0.9526431502165256
3.878826028185362,0.8926217379985245,0.9526431502165256
3.8923868254538943,0.8926217379985245,0.9526431502165256
3.9059853152372837,0.8926217379985245,0.9526431502165256
3.919621602302653,0.8926217379985245,0.9526431502165256
3.9332957917083227,0.8926217379985245,0.9526431502165256
3.9470079888046263,0.8926217379985245,0.9526431502165256
3.9607582992347243,0.8926217379985245,0.9526431502165256
3.9745468289354084,0.8926217379985245,0.9526431502165256
3.98837368413793,0.8926217379985245,0.9526431502165256
4.002238971368809,0.8926217379985245,0.9526431502165256
4.016142797450656,0.8926217379985245,0.9526431502165256
4.030085269503003,0.8926217379985245,0.9526431502165256
4.0440664949431175,0.8954465967555866,0.9526431502165256
4.0580865814868385,0.8954465967555866,0.9565981943079876
4.0721456371494025,0.8954465967555866,0.9565981943079876
4.086243770246276,0.8968590261341177,0.9565981943079876
4.100381089393993,0.8968590261341177,0.9565981943079876
4.114557703510987,0.8968590261341177,0.9565981943079876
4.128773721818431,0.8968590261341177,0.9565981943079876
4.143029253841085,0.8982714555126488,0.9565981943079876
4.157324409408131,0.9012375572075639,0.9565981943079876
4.171659298654029,0.9012375572075639,0.9565981943079876
4.186034032019352,0.9012375572075639,0.9565981943079876
4.200448720251652,0.9012375572075639,0.9565981943079876
4.214903474406302,0.902649986586095,0.9565981943079876
4.229398405847359,0.902649986586095,0.9565981943079876
4.243933626248413,0.902649986586095,0.9565981943079876
4.258509247593461,0.902649986586095,0.9565981943079876
4.273125382177755,0.902649986586095,0.9565981943079876
4.287782142608678,0.902649986586095,0.9565981943079876
4.302479641806605,0.902649986586095,0.9565981943079876
4.317217993005777,0.902649986586095,0.9565981943079876
4.331997309755171,0.902649986586095,0.9565981943079876
4.346817705919377,0.9027912295239483,0.9565981943079876
4.361679295679473,0.9027912295239483,0.9619173672689022
4.376582193533906,0.9027912295239483,0.9619173672689022
4.391526514299373,0.9027912295239483,0.9619173672689022
4.406512373111708,0.9042036589024793,0.9619173672689022
4.421539885426764,0.9042036589024793,0.9619173672689022
4.436609167021311,0.9042036589024793,0.9619173672689022
4.45172033399392,0.9042036589024793,0.9619173672689022
4.46687350276586,0.9042036589024793,0.9619173672689022
4.482068790081996,0.9042036589024793,0.9619173672689022
4.497306313011688,0.9042036589024793,0.9619173672689022
4.512586188949689,0.9042036589024793,0.9619173672689022
4.527908535617062,0.9042036589024793,0.9619173672689022
4.543273471062069,0.9042036589024793,0.9619173672689022
4.558681113661095,0.9056160882810104,0.9619173672689022
4.574131582119552,0.9084409470380725,0.9619173672689022
4.589624995472796,0.908569349708848,0.9619173672689022
4.605161473087047,0.9092755643981135,0.9619173672689022
4.620741134660301,0.9092755643981135,0.9619173672689022
4.636364100223265,0.9100826669001313,0.9619173672689022
4.652030490140265,0.9100826669001313,0.9619173672689022
4.6677404251101855,0.9100826669001313,0.9668514558819321
4.6834940261674,0.9101354679983941,0.9668514558819321
4.699291414682694,0.9103237919155315,0.9668514558819321
4.7151327123642055,0.9103237919155315,0.9668514558819321
4.731018041258368,0.9103237919155315,0.9668514558819321
4.746947523750841,0.9103237919155315,0.9668514558819321
4.762921282567461,0.9103237919155315,0.9668514558819321
4.778939440775179,0.910512115832669,0.9668514558819321
4.795002121783016,0.9106499138208184,0.9668514558819321
4.811109449343012,0.9106499138208184,0.9668514558819321
4.827261547551173,0.9106499138208184,0.9668514558819321
4.843458540848442,0.9106499138208184,0.9668514558819321
4.859700554021638,0.9108382377379559,0.9668514558819321
4.875987712204432,0.9108382377379559,0.9668514558819321
4.892320140878309,0.9108382377379559,0.9668514558819321
4.908697965873527,0.9108382377379559,0.9668514558819321
4.925121313370097,0.9108382377379559,0.9668514558819321
4.941590309898746,0.910979480675809,0.9668514558819321
4.958105082341898,0.910979480675809,0.9687610088357923
4.97466575793465,0.9112485148431482,0.9687610088357923
4.991272464265748,0.9112485148431482,0.9687610088357923
5.007925329278576,0.9112485148431482,0.9687610088357923
5.0246244812721415,0.9112485148431482,0.9687610088357923
5.0413700489020545,0.912055617345166,0.9687610088357923
5.058162161181536,0.912055617345166,0.9687610088357923
5.075000947482394,0.9123381032208722,0.9687610088357923
5.091886537536029,0.9151629619779343,0.9687610088357923
5.1088190614344375,0.9151629619779343,0.9687610088357923
5.125798649631204,0.9151629619779343,0.9687610088357923
5.142825432942515,0.9151629619779343,0.9687610088357923
5.159899542548162,0.9159700644799519,0.9687610088357923
5.17702110999255,0.9159700644799519,0.9687610088357923
5.194190267185722,0.9159700644799519,0.9687610088357923
5.211407146404362,0.9159700644799519,0.9687610088357923
5.2286718802928185,0.9159700644799519,0.9687610088357923
5.245984601864134,0.9159700644799519,0.9687610088357923
5.263345444501056,0.9159700644799519,0.9730547941465268
5.280754541957079,0.9189832471541517,0.9730547941465268
5.298212028357465,0.9189832471541517,0.9730547941465268
5.315718038200277,0.9189832471541517,0.9730547941465268
5.333272706357424,0.9189832471541517,0.9730547941465268
5.350876168075689,0.9197903496561695,0.9730547941465268
5.368528558977781,0.9197903496561695,0.9730547941465268
5.38623001506337,0.9197903496561695,0.9730547941465268
5.403980672710143,0.9197903496561695,0.9730547941465268
5.421780668674853,0.9197903496561695,0.9730547941465268
5.439630140094368,0.9212027790347005,0.9730547941465268
5.457529224486731,0.9212027790347005,0.9730547941465268
5.475478059752222,0.9213514558113881,0.9730547941465268
5.493476784174412,0.9217045631560208,0.9730547941465268
5.511525536421244,0.9217045631560208,0.9730547941465268
5.529624455546081,0.9217045631560208,0.9730547941465268
5.547773680988793,0.9217045631560208,0.9730547941465268
5.565973352576826,0.9218928870731583,0.973275218731358
5.5842236105262755,0.9218928870731583,0.973275218731358
5.6025245954429765,0.9218928870731583,0.973275218731358
5.6208764483235765,0.9218928870731583,0.973275218731358
5.639279310556626,0.9221989134385068,0.973275218731358
5.6577333239236705,0.9221989134385068,0.973275218731358
5.676238630600338,0.9221989134385068,0.973275218731358
5.6947953731574374,0.9221989134385068,0.973275218731358
5.713403694562057,0.9221989134385068,0.973275218731358
5.732063738178661,0.9221989134385068,0.973275218731358
5.750775647770206,0.9230060159405243,0.973275218731358
5.769539567499233,0.9230060159405243,0.973275218731358
5.788355641928987,0.9230060159405243,0.973275218731358
5.807224016024534,0.9230060159405243,0.973275218731358
5.826144835153869,0.9230060159405243,0.973275218731358
5.8451182450890435,0.9230060159405243,0.9737224880345596
5.864144392007283,0.9230060159405243,0.9737224880345596
5.883223422492114,0.9230060159405243,0.9737224880345596
5.902355483534501,0.9247771575421746,0.9737224880345596
5.921540722533966,0.9247771575421746,0.9737224880345596
5.940779287299737,0.9249149555303239,0.9737224880345596
5.960071326051877,0.9249149555303239,0.9737224880345596
5.979416987422429,0.9249149555303239,0.9737224880345596
5.998816420456565,0.9249149555303239,0.9737224880345596
6.018269774613731,0.9251032794474614,0.9737224880345596
6.037777199768794,0.9260481799376284,0.9737224880345596
6.057338846213207,0.9260481799376284,0.9737224880345596
6.076954864656156,0.9268552824396462,0.9737224880345596
6.0966254062257335,0.9268552824396462,0.9737224880345596
6.1163506224700885,0.927662384941664,0.9737224880345596
6.136130665358602,0.9292317509178097,0.97534416620991
6.155965687283063,0.9292317509178097,0.97534416620991
6.175855841058827,0.930173370503497,0.97534416620991
6.195801279926014,0.9304194562028419,0.97534416620991
6.21580215755067,0.9305203440155941,0.97534416620991
6.2358586280259605,0.9305203440155941,0.97534416620991
6.2559708458733585,0.9305203440155941,0.97534416620991
6.2761389660438285,0.9306269424592569,0.97534416620991
6.296363143919031,0.9306269424592569,0.97534416620991
6.316643535312507,0.9306773863656331,0.97534416620991
6.336980296470885,0.9306773863656331,0.97534416620991
6.357373584075089,0.9306773863656331,0.97534416620991
6.377823555241535,0.932089815744164,0.97534416620991
6.398330367523348,0.9328969182461819,0.97534416620991
6.4188941789115805,0.9328969182461819,0.97534416620991
6.439515147836423,0.9330852421633196,0.97534416620991
6.460193433168417,0.9330852421633196,0.97647687253368
6.480929194219699,0.9330852421633196,0.97647687253368
6.5017225907452145,0.9330852421633196,0.97647687253368
6.522573782943944,0.9330852421633196,0.97647687253368
6.543482931460153,0.9330852421633196,0.97647687253368
6.56445019738462,0.9338923446653371,0.97647687253368
6.58547574225587,0.934699447167355,0.97647687253368
6.606559728061437,0.9355065496693727,0.97647687253368
6.6277023172391,0.9357378246553308,0.97647687253368
6.648903672678141,0.9357378246553308,0.97647687253368
6.670163957720584,0.9360203105310372,0.97647687253368
6.691483336162478,0.9360203105310372,0.97647687253368
6.712861972255144,0.9360203105310372,0.97647687253368
6.734300030706435,0.9360203105310372,0.97647687253368
6.755797676682021,0.9360203105310372,0.97647687253368
6.777355075806655,0.9360203105310372,0.976913606649355
6.798972394165438,0.9360203105310372,0.976913606649355
6.820649798305115,0.9360203105310372,0.976913606649355
6.842387455235354,0.9360203105310372,0.976913606649355
6.864185532430017,0.9360203105310372,0.976913606649355
6.886044197828477,0.9360203105310372,0.976913606649355
6.907963619836891,0.9360203105310372,0.976913606649355
6.929943967329509,0.9361772471286517,0.976913606649355
6.951985409649961,0.9361772471286517,0.976913606649355
6.97408811661258,0.9361772471286517,0.976913606649355
6.996252258503704,0.9361772471286517,0.976913606649355
7.01847800608297,0.9361772471286517,0.976913606649355
7.040765530584661,0.9378721623828891,0.976913606649355
7.063115003719005,0.9380604863000267,0.976913606649355
7.085526597673495,0.938248810217164,0.978244122779375
7.10800048511423,0.938248810217164,0.978244122779375
7.130536839187241,0.9384371341343016,0.978244122779375
7.153135833519808,0.9412619928913637,0.978244122779375
7.175797642221825,0.9412619928913637,0.978244122779375
7.198522439887124,0.9412619928913637,0.978244122779375
7.221310401594827,0.941450316808501,0.978244122779375
7.244161702910681,0.941450316808501,0.978244122779375
7.267076519888433,0.941450316808501,0.978244122779375
7.290055029071175,0.941450316808501,0.978244122779375
7.313097407492694,0.9416072534061156,0.978244122779375
7.336203832678855,0.9416072534061156,0.978244122779375
7.3593744826489615,0.9416072534061156,0.978244122779375
7.382609535917114,0.9416072534061156,0.9786716689696331
7.405909171493607,0.9416072534061156,0.9786716689696331
7.429273568886299,0.942548872991803,0.9786716689696331
7.4527029081019815,0.942548872991803,0.9786716689696331
7.476197369647791,0.9433559754938207,0.9786716689696331
7.499757134532583,0.9433559754938207,0.9786716689696331
7.523382384268335,0.9433559754938207,0.9786716689696331
7.54707330087153,0.9433559754938207,0.9786716689696331
7.570830066864578,0.9433559754938207,0.9786716689696331
7.594652865277218,0.9471291796907536,0.9786716689696331
7.61854187964791,0.9471291796907536,0.9786716689696331
7.642497294025274,0.9485416090692848,0.9786716689696331
7.6665192929694985,0.9496715525721097,0.9786716689696331
7.690608061553749,0.9496715525721097,0.9787893714178442
7.714763785365616,0.9496715525721097,0.9787893714178442
7.738986650508532,0.9498127955099628,0.9787893714178442
7.763276843603211,0.9512252248884939,0.9787893714178442
7.78763455178907,0.9512252248884939,0.9787893714178442
7.8120599627257,0.9512252248884939,0.9787893714178442
7.836553264594291,0.9512252248884939,0.9787893714178442
7.861114646099077,0.9512252248884939,0.9787893714178442
7.885744296468811,0.9512252248884939,0.9787893714178442
7.91044240545821,0.9513739016651813,0.9787893714178442
7.935209163349408,0.9527863310437124,0.9787893714178442
7.960044760953443,0.9527863310437124,0.9787893714178442
7.9849493896117165,0.9529746549608499,0.9793220727721046
8.009923241197455,0.9529746549608499,0.9793220727721046
8.034966508117211,0.9529746549608499,0.9793220727721046
8.060079383312337,0.9529746549608499,0.9793220727721046
8.085262060260467,0.9529746549608499,0.9793220727721046
8.110514732977,0.9529746549608499,0.9793220727721046
8.13583759601662,0.9531233317375373,0.9793220727721046
8.161230844474774,0.9531233317375373,0.9793220727721046
8.186694673989177,0.9531233317375373,0.9793220727721046
8.212229280741326,0.9539304342395551,0.9793220727721046
8.237834861458014,0.9539304342395551,0.9793220727721046
8.263511613412827,0.9539304342395551,0.9804634298456651
8.28925973442769,0.9539304342395551,0.9804634298456651
8.315079422874375,0.9547375367415729,0.9804634298456651
8.340970877676023,0.9547375367415729,0.9804634298456651
8.366934298308697,0.9547375367415729,0.9804634298456651
8.392969884802906,0.957613293854618,0.9804634298456651
8.41907783774515,0.957613293854618,0.9804634298456651
8.445258358279448,0.957613293854618,0.9804634298456651
8.47151164810892,0.957613293854618,0.9804634298456651
8.497837909497324,0.957613293854618,0.9804634298456651
8.5242373452706,0.957613293854618,0.9804634298456651
8.550710158818458,0.957613293854618,0.9815302250508783
8.577256554095937,0.959025723233149,0.9815302250508783
8.603876735624958,0.959025723233149,0.9815302250508783
8.63057090849593,0.959025723233149,0.9815302250508783
8.65733927836931,0.9592140471502866,0.9815302250508783
8.684182051477189,0.9592140471502866,0.9815302250508783
8.711099434624888,0.9593424498210622,0.9815302250508783
8.738091635192546,0.9593424498210622,0.9815302250508783
8.76515886113673,0.9593424498210622,0.9815302250508783
8.792301320992001,0.9594836927589153,0.9815302250508783
8.81951922387257,0.960290795260933,0.9815302250508783
8.846812779473881,0.960290795260933,0.9815302250508783
8.87418219807422,0.960290795260933,0.9823319766934724
8.901627690536353,0.960290795260933,0.9823319766934724
8.92914946830915,0.9631156540179951,0.9823319766934724
8.956747743429194,0.9631156540179951,0.9823319766934724
8.984422728522436,0.9647298590220308,0.9823319766934724
9.012174636805828,0.9647298590220308,0.9823319766934724
9.040003682088951,0.9647298590220308,0.9823319766934724
9.067910078775688,0.9647298590220308,0.9823319766934724
9.095894041865854,0.9648582616928062,0.9823319766934724
9.123955786956866,0.9648582616928062,0.9823319766934724
9.15209553024539,0.9648582616928062,0.9823319766934724
9.180313488529018,0.9649995046306594,0.9854258696178739
9.208609879207946,0.9649995046306594,0.9854258696178739
9.23698492028662,0.9649995046306594,0.9854258696178739
9.265438830375448,0.9649995046306594,0.9854258696178739
9.29397182869247,0.9649995046306594,0.9854258696178739
9.322584135065032,0.9659444051208264,0.9854258696178739
9.35127596993151,0.9659444051208264,0.9854258696178739
9.38004755434299,0.9659444051208264,0.9854258696178739
9.408899109964976,0.966093081897514,0.9854258696178739
9.437830859079082,0.967048861176219,0.9854258696178739
9.466843024584774,0.9672057977738338,0.9854258696178739
9.49593583000107,0.9672057977738338,0.9862329721198917
9.52510949946825,0.9672057977738338,0.9862329721198917
9.554364257749613,0.9673941216909712,0.9862329721198917
9.583700330233189,0.9673941216909712,0.9862329721198917
9.613117942933464,0.9673941216909712,0.9862329721198917
9.642617322493152,0.9673941216909712,0.9862329721198917
9.672198696184928,0.9673941216909712,0.9862329721198917
9.701862291913155,0.9673941216909712,0.9862329721198917
9.731608338215683,0.9673941216909712,0.9862329721198917
9.761437064265573,0.9673941216909712,0.9862329721198917
9.791348699872893,0.9673941216909712,0.986330381042549
9.82134347548645,0.9675824456081087,0.986330381042549
9.851421622195609,0.9675824456081087,0.986330381042549
9.881583371732045,0.9675824456081087,0.986330381042549
9.911828956471528,0.9675824456081087,0.986330381042549
9.942158609435735,0.9675824456081087,0.986330381042549
9.972572564294028,0.9675824456081087,0.986330381042549
10.003071055365247,0.9675824456081087,0.986330381042549
10.033654317619536,0.9675824456081087,0.986330381042549
10.06432258668015,0.9675824456081087,0.986330381042549
10.095076098825245,0.9677202435962581,0.986330381042549
10.12591509098973,0.9680655041110101,0.986330381042549
10.156839800767079,0.9688726066130278,0.986330381042549
10.187850466411161,0.9696797091150455,0.986330381042549
10.21894732683807,0.9696797091150455,0.986330381042549
10.250130621627978,0.9696797091150455,0.986330381042549
10.28140059102698,0.9696797091150455,0.986330381042549
10.312757475948928,0.9696797091150455,0.986330381042549
10.344201517977305,0.969868033032183,0.9865096820693076
10.375732959367088,0.969868033032183,0.9865096820693076
10.407352043046592,0.969868033032183,0.9865096820693076
10.439059012619364,0.969868033032183,0.9865096820693076
10.470854112366057,0.969868033032183,0.9865096820693076
10.502737587246294,0.969868033032183,0.9865096820693076
10.53470968290058,0.969868033032183,0.9865096820693076
10.566770645652177,0.969985735480394,0.9865096820693076
10.598920722509018,0.969985735480394,0.9865096820693076
10.631160161165578,0.9707928379824117,0.9865096820693076
10.663489210004823,0.9707928379824117,0.9870068056446368
10.695908118100103,0.9707928379824117,0.9870068056446368
10.728417135217057,0.9707928379824117,0.9870068056446368
10.761016511815573,0.9709811618995492,0.9870068056446368
10.793706499051687,0.9709811618995492,0.9870068056446368
10.826487348779523,0.9709811618995492,0.9870068056446368
10.859359313553249,0.9709811618995492,0.9870068056446368
10.892322646629015,0.9709811618995492,0.9870068056446368
10.925377601966883,0.9709811618995492,0.9870068056446368
10.958524434232821,0.9709811618995492,0.9870068056446368
10.991763398800641,0.9709811618995492,0.9870068056446368
11.025094751753976,0.9709811618995492,0.9870068056446368
11.05851874988823,0.9738060206566114,0.9870068056446368
11.092035650712592,0.9739943445737488,0.9870068056446368
11.12564571245201,0.9739943445737488,0.9870068056446368
11.159349194049152,0.974540458188551,0.9870068056446368
11.193146355166435,0.9747287821056885,0.9870068056446368
11.227037456188022,0.9747287821056885,0.9870068056446368
11.261022758221792,0.9757242085248439,0.9870068056446368
11.295102523101406,0.9758728853015314,0.9870068056446368
11.329277013388287,0.9759237836575145,0.9870068056446368
11.363546492373647,0.9759237836575145,0.9870068056446368
11.397911224080527,0.9787486424145767,0.9870068056446368
11.43237147326583,0.9817618250887762,0.9870068056446368
11.466927505422353,0.9817618250887762,0.9870068056446368
11.501579586780824,0.9817618250887762,0.9870068056446368
11.536327984311981,0.9817618250887762,0.9870068056446368
11.571172965728614,0.9817618250887762,0.9870068056446368
11.606114799487603,0.9817618250887762,0.9876659393546179
11.641153754792034,0.9817618250887762,0.9876659393546179
11.676290101593246,0.9825689275907938,0.9876659393546179
11.711524110592892,0.985393786347856,0.9876659393546179
11.74685605324507,0.985393786347856,0.9876659393546179
11.782286201758378,0.985393786347856,0.9876659393546179
11.817814829098037,0.9855350292857094,0.9876659393546179
11.853442208987953,0.9857233532028468,0.9876659393546179
11.889168615912878,0.9859116771199843,0.9912659509249206
11.924994325120498,0.9861000010371219,0.9912659509249206
11.960919612623538,0.9861000010371219,0.9912659509249206
11.996944755201925,0.9862883249542592,0.9912659509249206
12.033070030404897,0.9862883249542592,0.9912659509249206
12.069295716553134,0.9862883249542592,0.9912659509249206
12.105622092740926,0.9862883249542592,0.9912659509249206
12.142049438838319,0.9870954274562769,0.991319250146752
12.178578035493238,0.9870954274562769,0.991319250146752
12.215208164133696,0.9870954274562769,0.991319250146752
12.251940106969933,0.9872441042329645,0.991319250146752
12.288774146996609,0.9874324281501021,0.991319250146752
12.32571056799495,0.9874324281501021,0.991319250146752
12.36274965453498,0.9874324281501021,0.991319250146752
12.399891691977686,0.9874324281501021,0.991319250146752
12.43713696647721,0.9874324281501021,0.991319250146752
12.47448576498308,0.9874324281501021,0.991319250146752
12.511938375242403,0.9874324281501021,0.9933594259157413
12.549495085802075,0.9884278545692573,0.9933594259157413
12.587156186011025,0.9884278545692573,0.9933594259157413
12.624921966022436,0.9884278545692573,0.9933594259157413
12.662792716795959,0.9884278545692573,0.9933594259157413
12.700768730099993,0.9885656525574066,0.9933594259157413
12.738850298513906,0.9885656525574066,0.9933594259157413
12.777037715430302,0.9893727550594243,0.9933594259157413
12.815331275057257,0.9901798575614422,0.9934103242717245
12.853731272420625,0.9903285343381296,0.9934103242717245
12.89223800336629,0.990477211114817,0.9934103242717245
12.930851764562425,0.990477211114817,0.9934103242717245
12.969572853501816,0.990477211114817,0.9934103242717245
13.008401568504144,0.990477211114817,0.9934103242717245
13.047338208718248,0.990477211114817,0.9934103242717245
13.08638307412448,0.9906655350319544,0.9934103242717245
13.125536465536994,0.990814211808642,0.9948731975566317
13.164798684606044,0.990814211808642,0.9948731975566317
13.204170033820343,0.990814211808642,0.9948731975566317
13.243650816509376,0.990814211808642,0.9948731975566317
13.283241336845743,0.990814211808642,0.9948731975566317
13.322941899847475,0.990814211808642,0.9948731975566317
13.362752811380433,0.9917558313943292,0.9948731975566317
13.402674378160636,0.9917558313943292,0.9948731975566317
13.442706907756603,0.9917558313943292,0.9948731975566317
13.48285070859177,0.9917558313943292,0.9948731975566317
13.523106089946841,0.9917558313943292,0.9948731975566317
13.563473361962153,0.9917558313943292,0.9948731975566317
13.603952835640102,0.9917558313943292,0.9948731975566317
13.644544822847525,0.9917558313943292,0.9948731975566317
13.685249636318074,0.9917558313943292,0.995061521473769
13.72606758965468,0.9917558313943292,0.995061521473769
13.766998997331921,0.9919441553114668,0.995061521473769
13.80804417469848,0.9919441553114668,0.995061521473769
13.849203437979535,0.9933565846899979,0.995061521473769
13.890477104279235,0.9933565846899979,0.9961376581431262
13.931865491583132,0.99618144344706,0.9961376581431262
13.973368918760602,0.99618144344706,0.9961376581431262
14.014987705567346,0.99618144344706,0.9961376581431262
14.056722172647833,0.99618144344706,0.9961376581431262
14.098572641537746,0.99618144344706,0.9961376581431262
14.140539434666511,0.99618144344706,0.9961376581431262
14.182622875359746,0.99618144344706,0.9961376581431262
14.22482328784174,0.99618144344706,0.9963394337686305
14.267140997237997,0.99618144344706,0.9963394337686305
14.309576329577697,0.9963697673641974,0.9963394337686305
14.352129611796238,0.9963697673641974,0.9963394337686305
14.394801171737722,0.9963697673641974,0.9963394337686305
14.437591338157517,0.9963697673641974,0.9963394337686305
14.480500440724779,0.9963697673641974,0.9963394337686305
14.523528810024954,0.9963697673641974,0.9963394337686305
14.566676777562394,0.9963697673641974,0.9963394337686305
14.60994467576286,0.9963697673641974,0.9972573150454351
14.653332837976084,0.9963697673641974,0.9972573150454351
14.69684159847837,0.9965580912813348,0.9972573150454351
14.740471292475142,0.9965580912813348,0.9972573150454351
14.784222256103542,0.9973651937833528,0.9972573150454351
14.828094826434988,0.9976342279506919,0.9972573150454351
14.872089341477823,0.9977626306214675,0.9972573150454351
14.916206140179884,0.9977626306214675,1.0
14.960445562431104,0.9988837227463453,1.0
15.004808949066161,1.0,1.0


==> data/time_cdf_log_icetran_v2_facebook_audio2a.csv <==
x,real_cdf,synth_cdf
0.0,0.3726057881362303,0.0
0.006500306060212329,0.7808520810467473,0.5538307939741036
0.013042866099301092,0.7844397286571251,0.5538307939741036
0.019627954781061246,0.7869096860867065,0.5538307939741036
0.02625584855468648,0.8067196699838713,0.5538307939741036
0.03292682566637485,0.8132379003540099,0.5538307939741036
0.03964116617100988,0.8224952907869324,0.5538307939741036
0.0463991519439175,0.831887127522499,0.5538307939741036
0.05320106669269959,0.8328474399880456,0.5538307939741036
0.06004719596914424,0.8365697065137078,0.5538307939741036
0.06693782718121355,0.8436758999840115,0.5538307939741036
0.07387324960510937,0.8437866321340515,0.5538307939741036
0.08085375439741738,0.929165628588032,0.5538307939741036
0.08787963460733016,0.9381624067315736,0.5538307939741036
0.09495118518894974,0.9448709849347042,0.5538307939741036
0.10206870301367015,0.9449375438792809,0.5538307939741036
0.10923248688264026,0.9449501581965309,0.5538307939741036
0.11644283753930787,0.9449759680574187,0.5538307939741036
0.12370005768204528,0.9449759680574187,0.5538307939741036
0.1310044519768568,0.9450011966919188,0.5538307939741036
0.13835632707016912,0.9456192982371728,0.5538307939741036
0.14575599160170438,0.9456697555061732,0.5538307939741036
0.15320375621743754,0.9456697555061732,0.5538307939741036
0.16069993358263737,0.9456697555061732,0.5538307939741036
0.16824483839499263,0.9456823698234232,0.5538307939741036
0.17583878739782338,0.9457075984579234,0.5538307939741036
0.18348209939337817,0.9457202127751735,0.5538307939741036
0.19117509525621773,0.9457202127751735,0.5538307939741036
0.19891809794668572,0.9457328270924236,0.5538307939741036
0.2067114325244668,0.9457454414096736,0.5538307939741036
0.2145554261622331,0.9457454414096736,0.5538307939741036
0.22245040815937922,0.9524247223935903,0.5538307939741036
0.23039670995584668,0.9524247223935903,0.5538307939741036
0.238394665146038,0.9524373367108404,0.5538307939741036
0.2464446094928214,0.9524373367108404,0.5538307939741036
0.2545468809416266,0.9524373367108404,0.5538307939741036
0.2627018196346319,0.9524373367108404,0.5538307939741036
0.27090976792504406,0.9524499510280905,0.5538307939741036
0.2791710703914702,0.9524499510280905,0.5538307939741036
0.2874860738523842,0.9524625653453406,0.5538307939741036
0.2958551273806858,0.9524625653453406,0.5538307939741036
0.3042785823183557,0.9524751796625907,0.5538307939741036
0.3127567922912049,0.9524751796625907,0.5538307939741036
0.3212901132237203,0.9524751796625907,0.5538307939741036
0.3298789033540071,0.9524751796625907,0.5538307939741036
0.3385235232488277,0.9524751796625907,0.5538307939741036
0.3472243358187388,0.9524751796625907,0.5538307939741036
0.3559817063333269,0.9524751796625907,0.5538307939741036
0.3647960024365424,0.9535989050909516,0.5538307939741036
0.37366759416213424,0.9535989050909516,0.5538307939741036
0.3825968539491837,0.9535989050909516,0.5538307939741036
0.39158415665774005,0.9535989050909516,0.5538307939741036
0.40062987958455787,0.9535989050909516,0.5538307939741036
0.40973440247893583,0.9535989050909516,0.5538307939741036
0.41889810755865936,0.9535989050909516,0.5538307939741036
0.42812137952604673,0.9535989050909516,0.5538307939741036
0.43740460558409866,0.9535989050909516,0.5538307939741036
0.44674817545275414,0.9535989050909516,0.5538307939741036
0.4561524813852508,0.9535989050909516,0.5538307939741036
0.4656179181845926,0.9535989050909516,0.5538307939741036
0.47514488322012366,0.9535989050909516,0.5538307939741036
0.4847337764442106,0.9536000675437271,0.9999486161780544
0.4943850004090329,0.9536000675437271,0.9999486161780544
0.5040989602834821,0.9536000675437271,0.9999486161780544
0.5138760638701719,0.9536000675437271,0.9999486161780544
0.5237167216225576,0.9536000675437271,0.9999486161780544
0.5336213466621675,0.9536000675437271,0.9999486161780544
0.5435903547959466,0.9536000675437271,0.9999486161780544
0.553624164533712,0.9536000675437271,0.9999486161780544
0.5637231971057228,0.9536000675437271,0.9999486161780544
0.5738878764803638,0.9536000675437271,0.9999486161780544
0.5841186293819438,0.9536000675437271,0.9999486161780544
0.5944158853086106,0.9536000675437271,0.9999486161780544
0.6047800765503809,0.9547111786548382,0.9999486161780544
0.6152116382072893,0.9547111786548382,0.9999486161780544
0.6257110082076536,0.9558222897659493,0.9999486161780544
0.6362786273264597,0.9558222897659493,0.9999486161780544
0.6469149392038658,0.9558222897659493,0.9999486161780544
0.6576203903638269,0.9558349040831994,0.9999486161780544
0.6683954302328405,0.9558349040831994,0.9999486161780544
0.6792405111588136,0.9558349040831994,0.9999486161780544
0.6901560884300533,0.9558349040831994,0.9999486161780544
0.7011426202943798,0.9558349040831994,0.9999486161780544
0.712200567978365,0.9558349040831994,0.9999486161780544
0.7233303957066937,0.9558349040831994,0.9999486161780544
0.7345325707216541,0.9558349040831994,0.9999486161780544
0.7458075633027517,0.9558349040831994,0.9999486161780544
0.757155846786453,0.9558349040831994,0.9999486161780544
0.7685778975860565,0.9558349040831994,0.9999486161780544
0.7800741952116926,0.9558475184004495,0.9999486161780544
0.7916452222904549,0.9558475184004495,0.9999486161780544
0.8032914645866599,0.9558475184004495,0.9999486161780544
0.8150134110222419,0.9558475184004495,0.9999486161780544
0.8268115536972763,0.9558475184004495,0.9999486161780544
0.8386863879106408,0.9558475184004495,0.9999486161780544
0.850638412180806,0.9558475184004495,0.9999486161780544
0.8626681282667668,0.9558475184004495,0.9999486161780544
0.8747760411891035,0.9558475184004495,0.9999486161780544
0.886962659251186,0.9558475184004495,0.9999486161780544
0.8992284940605108,0.9558475184004495,0.9999486161780544
0.9115740605501803,0.9558475184004495,0.9999486161780544
0.9239998770005193,0.9558475184004495,0.9999486161780544
0.9365064650608337,0.9558475184004495,0.9999486161780544
0.9490943497713088,0.9558475184004495,0.9999486161780544
0.961764059585053,0.9558475184004495,0.9999486161780544
0.9745161263902804,0.9558475184004495,0.9999486161780544
0.9873510855326422,0.9558475184004495,0.9999486161780544
1.0002694758376995,0.9617734443263753,0.9999486161780544
1.013271839633545,0.9647364072893384,0.9999486161780544
1.0263587227735698,0.9647364072893384,0.9999486161780544
1.0395306746593789,0.9647364072893384,0.9999486161780544
1.0527882482638562,0.9647364072893384,0.9999486161780544
1.0661320001543784,0.9647364072893384,0.9999486161780544
1.0795624905161805,0.9647364072893384,0.9999486161780544
1.093080283175873,0.9647364072893384,0.9999486161780544
1.1066859456251121,0.9647364072893384,0.9999486161780544
1.1203800490444231,0.9647364072893384,0.9999486161780544
1.13416316832718,0.9647364072893384,0.9999486161780544
1.148035882103739,0.9647364072893384,0.9999486161780544
1.1619987727657317,0.9647364072893384,0.9999486161780544
1.1760524264905123,0.9647364072893384,0.9999486161780544
1.1901974332657683,0.9647364072893384,0.9999486161780544
1.2044343869142873,0.9647364072893384,0.9999486161780544
1.2187638851188867,0.9647364072893384,0.9999486161780544
1.2331865294475053,0.9647364072893384,0.9999486161780544
1.2477029253784575,0.9647364072893384,0.9999486161780544
1.262313682325852,0.9647364072893384,0.9999486161780544
1.277019413665176,0.9647364072893384,0.9999486161780544
1.2918207367590449,0.9647364072893384,0.9999486161780544
1.3067182729831197,0.9647364072893384,0.9999486161780544
1.3217126477521945,0.9647364072893384,0.9999486161780544
1.3368044905464496,0.9647364072893384,0.9999486161780544
1.3519944349378803,0.9647364072893384,0.9999486161780544
1.3672831186168926,0.9647364072893384,0.9999486161780544
1.3826711834190764,0.9647490216065885,0.9999486161780544
1.3981592753521486,0.9647490216065885,0.9999486161780544
1.4137480446230748,0.9647490216065885,0.9999486161780544
1.4294381456653635,0.9647490216065885,0.9999486161780544
1.4452302371665433,0.9647616359238386,0.9999486161780544
1.4611249820958112,0.9647616359238386,0.9999486161780544
1.4771230477318689,0.9647616359238386,0.9999486161780544
1.4932251056909318,0.9647616359238386,0.9999486161780544
1.5094318319549282,0.9647616359238386,0.9999486161780544
1.5257439068998746,0.9647616359238386,0.9999486161780544
1.5421620153244402,0.9647616359238386,0.9999486161780544
1.5586868464786952,0.9647616359238386,0.9999486161780544
1.5753190940930462,0.9647616359238386,0.9999486161780544
1.5920594564073598,0.9647616359238386,0.9999486161780544
1.6089086362002754,0.9647616359238386,0.9999486161780544
1.625867340818708,0.9647616359238386,0.9999486161780544
1.6429362822075455,0.9647616359238386,0.9999486161780544
1.6601161769395343,0.9647616359238386,0.9999486161780544
1.6774077462453632,0.9647616359238386,0.9999486161780544
1.6948117160439415,0.9647742502410886,0.9999486161780544
1.7123288169728728,0.9647742502410886,0.9999486161780544
1.7299597844191301,0.9647742502410886,0.9999486161780544
1.7477053585499258,0.9647742502410886,0.9999486161780544
1.765566284343786,0.9647742502410886,0.9999486161780544
1.783543311621825,0.9647868645583387,0.9999486161780544
1.8016371950792234,0.9647868645583387,0.9999486161780544
1.8198486943169132,0.9647868645583387,0.9999486161780544
1.8381785738734635,0.9647868645583387,0.9999486161780544
1.856627603257178,0.9647868645583387,0.9999486161780544
1.8751965569784002,0.9648120931928389,0.9999486161780544
1.8938862145820285,0.964824707510089,0.9999486161780544
1.9126973606802413,0.964824707510089,0.9999486161780544
1.9316307849854355,0.964824707510089,0.9999491974044421
1.950687282343381,0.964824707510089,0.9999491974044421
1.9698676527665893,0.964824707510089,0.9999491974044421
1.9891727014678966,0.964824707510089,0.9999491974044421
2.0086032388942696,0.964824707510089,0.9999491974044421
2.028160080760828,0.964824707510089,0.9999491974044421
2.047844048085091,0.9648373218273391,0.9999491974044421
2.067655967221441,0.9648373218273391,0.9999491974044421
2.0875966698958166,0.9648373218273391,0.9999491974044421
2.107666993240632,0.9648373218273391,0.9999491974044421
2.127867779829916,0.9648373218273391,0.9999491974044421
2.1481998777146876,0.9648373218273391,0.9999491974044421
2.168664140458555,0.9648373218273391,0.9999491974044421
2.1892614271735558,0.9648499361445891,0.9999491974044421
2.2099926025562135,0.9648499361445891,0.9999491974044421
2.2308585369238467,0.9648499361445891,0.9999491974044421
2.251860106251101,0.9648625504618392,0.9999491974044421
2.272998192206728,0.9648625504618392,0.9999491974044421
2.2942736821905934,0.9648625504618392,0.9999491974044421
2.315687469370935,0.9648751647790893,0.9999491974044421
2.3372404527218564,0.9648751647790893,0.9999491974044421
2.3589335370610707,0.9648751647790893,0.9999491974044421
2.380767633087879,0.9648751647790893,0.9999491974044421
2.4027436574214103,0.9648751647790893,0.9999491974044421
2.424862532639095,0.9648751647790893,0.9999491974044421
2.4471251873154034,0.9649003934135895,0.9999491974044421
2.4695325560608206,0.9649003934135895,0.9999491974044421
2.4920855795610857,0.9649003934135895,0.9999491974044421
2.514785204616687,0.9649003934135895,0.9999491974044421
2.5376323841826016,0.9649003934135895,0.9999491974044421
2.5606280774083077,0.9649003934135895,0.9999491974044421
2.5837732496780466,0.9649003934135895,0.9999491974044421
2.6070688726513556,0.9649003934135895,0.9999491974044421
2.6305159243038547,0.9649003934135895,0.9999491974044421
2.6541153889683047,0.9649003934135895,0.9999491974044421
2.6778682573759296,0.9649003934135895,0.9999491974044421
2.7017755266980132,0.9649003934135895,0.9999491974044421
2.7258382005877544,0.9649003934135895,0.9999491974044421
2.7500572892224056,0.9649003934135895,0.9999491974044421
2.774433809345681,0.9649003934135895,0.9999491974044421
2.7989687843104414,0.9649003934135895,0.9999491974044421
2.823663244121652,0.9649003934135895,0.9999491974044421
2.8485182254796273,0.9649003934135895,0.9999491974044421
2.8735347718235498,0.9649003934135895,0.9999491974044421
2.8987139333752774,0.9649003934135895,0.9999491974044421
2.924056767183431,0.9649003934135895,0.9999491974044421
2.949564337167771,0.9649003934135895,0.9999491974044421
2.975237714163861,0.9649003934135895,0.9999491974044421
3.001077975968025,0.9649130077308395,0.9999491974044421
3.027086207382592,0.9649130077308395,0.9999491974044421
3.0532635002614383,0.9649130077308395,0.9999491974044421
3.079610953555825,0.9649130077308395,0.9999491974044421
3.106129673360533,0.9649130077308395,0.9999491974044421
3.1328207729602964,0.9649130077308395,0.9999491974044421
3.159685372876541,0.9649130077308395,0.9999491974044421
3.186724600914427,0.9649256220480896,0.9999491974044421
3.2139395922101914,0.9649256220480896,0.9999491974044421
3.2413314892788043,0.9649256220480896,0.9999491974044421
3.268901442061932,0.9649382363653397,0.9999491974044421
3.2966506079762166,0.9649382363653397,0.9999491974044421
3.3245801519618596,0.9649382363653397,0.9999491974044421
3.3526912465315313,0.9649382363653397,0.9999491974044421
3.380985071819593,0.9649382363653397,0.9999491974044421
3.4094628156316418,0.9649382363653397,0.9999491974044421
3.4381256734943735,0.9649382363653397,0.9999491974044421
3.4669748487057728,0.9649382363653397,0.9999491974044421
3.4960115523856303,0.9649382363653397,0.9999491974044421
3.525237003526388,0.9649382363653397,0.9999491974044421
3.5546524290443076,0.9649382363653397,0.9999491974044421
3.5842590638309844,0.9649382363653397,0.9999491974044421
3.6140581508051883,0.9649382363653397,0.9999491974044421
3.6440509409650397,0.9649382363653397,0.9999491974044421
3.67423869344053,0.9649382363653397,0.9999491974044421
3.7046226755463794,0.9649382363653397,0.9999491974044421
3.735204162835246,0.9649382363653397,0.9999491974044421
3.765984439151267,0.9649382363653397,0.9999491974044421
3.79696479668396,0.9649382363653397,0.9999491974044421
3.8281465360224693,0.9649508506825898,0.9999491974044421
3.8595309662101696,0.9649508506825898,0.9999491974044421
3.891119404799615,0.9649508506825898,0.9999491974044421
3.9229131779078568,0.9649508506825898,0.9999491974044421
3.9549136202721096,0.9649508506825898,0.9999491974044421
3.987122075305793,0.9649508506825898,0.9999491974044421
4.019539895154923,0.9649508506825898,0.9999491974044421
4.052168440754876,0.9649508506825898,0.9999491974044421
4.085009081887527,0.9649634649998399,0.9999491974044421
4.118063197238756,0.9649634649998399,0.9999491974044421
4.151332174456317,0.9649634649998399,0.9999491974044421
4.184817410208102,0.9649634649998399,0.9999491974044421
4.218520310240772,0.9649634649998399,0.9999491974044421
4.252442289438771,0.9649634649998399,0.9999491974044421
4.286584771883726,0.9649634649998399,0.9999491974044421
4.320949190914227,0.9655431751447674,0.9999491974044421
4.3555369891860085,0.9655431751447674,0.9999491974044421
4.390349618732506,0.9655431751447674,0.9999491974044421
4.425388541025816,0.9655431751447674,0.9999491974044421
4.460655227038052,0.9655431751447674,0.9999491974044421
4.496151157303098,0.9655431751447674,0.9999491974044421
4.5318778219787585,0.9655431751447674,0.9999491974044421
4.567836720909322,0.9655431751447674,0.9999491974044421
4.604029363688521,0.9655431751447674,0.9999491974044421
4.640457269722914,0.9655431751447674,0.9999491974044421
4.677121968295662,0.9655431751447674,0.9999491974044421
4.714024998630739,0.9655431751447674,0.9999491974044421
4.751167909957543,0.9655431751447674,0.9999491974044421
4.788552261575939,0.9655431751447674,0.9999497786308297
4.826179622921717,0.9655431751447674,0.9999497786308297
4.86405157363248,0.9655431751447674,0.9999497786308297
4.902169703613961,0.9655431751447674,0.9999497786308297
4.940535613106764,0.9655431751447674,0.9999497786308297
4.97915091275355,0.9655431751447674,0.9999497786308297
5.0180172236666465,0.9662839158855081,0.9999497786308297
5.057136177496107,0.9662839158855081,0.9999497786308297
5.096509416498217,0.9662965302027582,0.9999497786308297
5.136138593604422,0.9662965302027582,0.9999497786308297
5.176025372490731,0.9662965302027582,0.9999497786308297
5.2161714276475575,0.9662965302027582,0.9999497786308297
5.256578444450015,0.9662965302027582,0.9999497786308297
5.297248119228668,0.9662965302027582,0.9999497786308297
5.338182159340748,0.9662965302027582,0.9999497786308297
5.379382283241842,0.9662965302027582,0.9999497786308297
5.42085022055801,0.9662965302027582,0.9999497786308297
5.462587712158419,0.9662965302027582,0.9999497786308297
5.504596510228415,0.9662965302027582,0.9999497786308297
5.54687837834309,0.9662965302027582,0.9999497786308297
5.589435091541306,0.9662965302027582,0.9999497786308297
5.632268436400229,0.9662965302027582,0.9999503598572174
5.675380211110315,0.9662965302027582,0.9999503598572174
5.718772225550817,0.9662965302027582,0.9999503598572174
5.762446301365752,0.9662965302027582,0.9999503598572174
5.80640427204038,0.9662965302027582,0.9999503598572174
5.850647982978178,0.9662965302027582,0.9999503598572174
5.895179291578313,0.9662965302027582,0.9999503598572174
5.940000067313611,0.9662965302027582,0.9999503598572174
5.985112191809042,0.9662965302027582,0.9999503598572174
6.030517558920722,0.9662965302027582,0.9999503598572174
6.076218074815404,0.9662965302027582,0.9999503598572174
6.122215658050511,0.9662965302027582,0.9999503598572174
6.1685122396546745,0.9662965302027582,0.9999503598572174
6.215109763208809,0.9662965302027582,0.9999503598572174
6.262010184927693,0.9662965302027582,0.9999503598572174
6.309215473742102,0.9662965302027582,0.9999503598572174
6.356727611381464,0.9662965302027582,0.9999503598572174
6.4045485924570595,0.9662965302027582,0.9999503598572174
6.452680424545743,0.9662965302027582,0.9999503598572174
6.5011251282742455,0.9662965302027582,0.9999503598572174
6.549884737403977,0.9662965302027582,0.9999503598572174
6.59896129891643,0.9662965302027582,0.9999503598572174
6.648356873099094,0.9662965302027582,0.9999503598572174
6.698073533631966,0.9662965302027582,0.9999503598572174
6.748113367674596,0.9662965302027582,0.9999503598572174
6.7984784759537025,0.9662965302027582,0.9999503598572174
6.849170972851378,0.9662965302027582,0.9999503598572174
6.900192986493849,0.9662965302027582,0.9999503598572174
6.9515466588408,0.9662965302027582,0.9999503598572174
7.003234145775323,0.9662965302027582,0.9999503598572174
7.055257617194407,0.9662965302027582,0.9999503598572174
7.107619257100026,0.9662965302027582,0.9999503598572174
7.160321263690849,0.9662965302027582,0.9999503598572174
7.213365849454497,0.9662965302027582,0.9999503598572174
7.266755241260446,0.9662965302027582,0.9999503598572174
7.320491680453506,0.9662965302027582,0.9999503598572174
7.374577422947903,0.9662965302027582,0.9999503598572174
7.429014739322007,0.9662965302027582,0.9999503598572174
7.483805914913643,0.9662965302027582,0.9999503598572174
7.53895324991602,0.9662965302027582,0.9999503598572174
7.594459059474321,0.9662965302027582,0.9999503598572174
7.650325673782867,0.9662965302027582,0.9999503598572174
7.706555438182967,0.9662965302027582,0.9999503598572174
7.763150713261365,0.9662965302027582,0.9999503598572174
7.82011387494933,0.9662965302027582,0.9999503598572174
7.877447314622425,0.9662965302027582,0.9999503598572174
7.935153439200883,0.9662965302027582,0.9999503598572174
7.993234671250646,0.9662965302027582,0.9999503598572174
8.051693449085091,0.9662965302027582,0.9999503598572174
8.110532226867361,0.9662965302027582,0.9999503598572174
8.169753474713426,0.9662965302027582,0.9999503598572174
8.229359678795761,0.9662965302027582,0.9999503598572174
8.289353341447715,0.9662965302027582,0.9999503598572174
8.34973698126858,0.9662965302027582,0.9999503598572174
8.410513133229314,0.9662965302027582,0.9999503598572174
8.47168434877895,0.9662965302027582,0.9999503598572174
8.533253195951735,0.9662965302027582,0.9999503598572174
8.595222259474921,0.9662965302027582,0.9999503598572174
8.657594140877269,0.9662965302027582,0.9999503598572174
8.720371458598287,0.9662965302027582,0.9999503598572174
8.783556848098126,0.9662965302027582,0.9999503598572174
8.847152961968249,0.9662965302027582,0.9999503598572174
8.911162470042772,0.9662965302027582,0.9999503598572174
8.975588059510539,0.9662965302027582,0.9999503598572174
9.040432435027956,0.9662965302027582,0.9999515223099926
9.105698318832523,0.9662965302027582,0.9999515223099926
9.171388450857105,0.9662965302027582,0.9999515223099926
9.23750558884499,0.9662965302027582,0.9999515223099926
9.304052508465613,0.9662965302027582,0.9999515223099926
9.371032003431136,0.9662965302027582,0.9999515223099926
9.438446885613699,0.9662965302027582,0.9999515223099926
9.506299985163457,0.9662965302027582,0.9999515223099926
9.574594150627421,0.9662965302027582,0.9999515223099926
9.643332249069033,0.9662965302027582,0.9999515223099926
9.712517166188508,0.9662965302027582,0.9999515223099926
9.782151806444011,0.9662965302027582,0.9999515223099926
9.852239093173571,0.9662965302027582,0.9999515223099926
9.9227819687178,0.9662965302027582,0.9999515223099926
9.993783394543437,0.9662965302027582,0.9999515223099926
10.065246351367646,0.9668762403476857,0.9999550096683187
10.137173839283182,0.9668762403476857,0.9999550096683187
10.209568877884315,0.9668762403476857,0.9999561721210942
10.282434506393592,0.9668762403476857,0.9999561721210942
10.35577378378945,0.9668762403476857,0.9999561721210942
10.42958978893462,0.9668762403476857,0.9999561721210942
10.503885620705372,0.9668888546649358,0.9999561721210942
10.578664398121635,0.9668888546649358,0.9999561721210942
10.653929260477907,0.9668888546649358,0.9999561721210942
10.729683367475076,0.9668888546649358,0.9999561721210942
10.80592989935305,0.9668888546649358,0.9999561721210942
10.882672057024255,0.9668888546649358,0.9999561721210942
10.959913062208042,0.9668888546649358,0.9999561721210942
11.03765615756593,0.9668888546649358,0.9999561721210942
11.115904606837706,0.9668888546649358,0.9999561721210942
11.194661694978485,0.9668888546649358,0.9999561721210942
11.273930728296596,0.9668888546649358,0.9999561721210942
11.353715034592367,0.9668888546649358,0.9999561721210942
11.434017963297867,0.9668888546649358,0.9999561721210942
11.51484288561748,0.9668888546649358,0.9999561721210942
11.596193194669462,0.9668888546649358,0.9999561721210942
11.67807230562838,0.9668888546649358,0.9999561721210942
11.760483655868466,0.9668888546649358,0.9999561721210942
11.843430705107945,0.9668888546649358,0.9999561721210942
11.926916935554278,0.9668888546649358,0.9999561721210942
12.010945852050321,0.9668888546649358,0.9999561721210942
12.095520982221503,0.9668888546649358,0.9999561721210942
12.180645876623872,0.9668888546649358,0.9999567533474817
12.266324108893201,0.9668888546649358,0.9999567533474817
12.352559275894984,0.9668888546649358,0.9999567533474817
12.439354997875427,0.9668888546649358,0.9999567533474817
12.52671491861346,0.9669014689821859,0.9999567533474817
12.61464270557369,0.9669014689821859,0.9999567533474817
12.703142050060354,0.9669014689821859,0.9999567533474817
12.792216667372315,0.9669897692029364,0.9999567533474817
12.881870296958995,0.9669897692029364,0.9999567533474817
12.972106702577397,0.9669897692029364,0.9999567533474817
13.062929672450098,0.9669897692029364,0.9999567533474817
13.154343019424264,0.9669897692029364,0.9999567533474817
13.246350581131749,0.9669897692029364,0.9999567533474817
13.338956220150193,0.9669897692029364,0.9999567533474817
13.432163824165151,0.9669897692029364,0.9999567533474817
13.525977306133347,0.9669897692029364,0.9999567533474817
13.620400604446917,0.9669897692029364,0.9999567533474817
13.715437683098733,0.9669897692029364,0.9999567533474817
13.81109253184886,0.9669897692029364,0.9999567533474817
13.907369166392,0.9669897692029364,0.9999567533474817
14.004271628526118,0.9669897692029364,0.9999567533474817
14.101803986322103,0.9669897692029364,0.9999567533474817
14.199970334294528,0.9669897692029364,0.9999567533474817
14.298774793573589,0.9669897692029364,0.9999567533474817
14.398221512078083,0.9669897692029364,0.9999567533474817
14.498314664689532,0.9669897692029364,0.9999567533474817
14.599058453427496,0.9670023835201865,0.9999567533474817
14.700457107625915,0.9674064239242269,0.9999567533474817
14.802514884110717,0.9674064239242269,0.9999567533474817
14.905236067378501,0.9674064239242269,0.9999567533474817
15.008624969776388,0.9674064239242269,0.9999567533474817
15.112685931683089,0.9674064239242269,0.9999567533474817
15.217423321691111,0.9674064239242269,0.9999567533474817
15.322841536790126,0.9674316525587271,0.9999567533474817
15.428945002551606,0.9674316525587271,0.9999567533474817
15.535738173314591,0.9674442668759772,0.9999567533474817
15.64322553237267,0.9674442668759772,0.9999567533474817
15.751411592162237,0.9674568811932273,0.9999567533474817
15.860300894451877,0.9674694955104773,0.9999567533474817
15.969898010533083,0.9674694955104773,0.9999567533474817
16.080207541412143,0.9674694955104773,0.9999567533474817
16.191234118003266,0.9674694955104773,0.9999567533474817
16.302982401323046,0.9674694955104773,0.9999567533474817
16.41545708268612,0.9674694955104773,0.9999567533474817
16.52866288390207,0.9674694955104773,0.9999567533474817
16.64260455747372,0.9674694955104773,0.9999567533474817
16.757286886796596,0.9674821098277274,0.9999567533474817
16.872714686359764,0.9674821098277274,0.9999567533474817
16.98889280194796,0.9674821098277274,0.9999567533474817
17.10582611084497,0.9674947241449775,0.9999567533474817
17.223519522038444,0.9674947241449775,0.9999567533474817
17.34197797642595,0.9674947241449775,0.9999567533474817
17.46120644702239,0.9674947241449775,0.9999567533474817
17.5812099391688,0.9674947241449775,0.9999567533474817
17.70199349074246,0.9674947241449775,0.9999567533474817
17.823562172368383,0.9674947241449775,0.9999567533474817
17.945921087632218,0.9674947241449775,0.9999567533474817
18.069075373294453,0.9674947241449775,0.9999567533474817
18.193030199506122,0.9674947241449775,0.9999567533474817
18.317790770025816,0.9674947241449775,0.9999567533474817
18.443362322438126,0.9674947241449775,0.9999567533474817
18.56975012837357,0.9674947241449775,0.9999567533474817
18.696959493729885,0.9674947241449775,0.9999567533474817
18.82499575889473,0.9674947241449775,0.9999567533474817
18.95386429896996,0.9674947241449775,0.9999567533474817
19.08357052399721,0.9674947241449775,0.9999567533474817
19.214119879185045,0.9674947241449775,0.9999567533474817
19.34551784513758,0.9674947241449775,0.9999567533474817
19.477769938084478,0.9674947241449775,0.9999567533474817
19.61088171011264,0.9674947241449775,0.9999567533474817
19.74485874939921,0.9674947241449775,0.9999567533474817
19.879706680446176,0.9675073384622276,0.9999567533474817
20.01543116431653,0.9675073384622276,0.9999567533474817
20.15203789887192,0.9675073384622276,0.9999567533474817
20.289532619011794,0.9675199527794777,0.9999567533474817
20.42792109691425,0.9675325670967276,0.9999567533474817
20.567209142278273,0.9675325670967276,0.9999567533474817
20.707402602567687,0.9675325670967276,0.9999567533474817
20.84850736325663,0.9675325670967276,0.9999567533474817
20.9905293480766,0.9675325670967276,0.9999567533474817
21.133474519265175,0.9675325670967276,0.9999567533474817
21.277348877816316,0.9675325670967276,0.9999567533474817
21.422158463732245,0.9675325670967276,0.9999567533474817
21.56790935627709,0.9675325670967276,0.9999573345738694
21.71460767423202,0.9675325670967276,0.9999573345738694
21.86225957615217,0.9675325670967276,0.9999573345738694
22.010871260625187,0.9675325670967276,0.9999573345738694
22.16044896653139,0.9675325670967276,0.9999573345738694
22.310998973305768,0.9675325670967276,0.9999573345738694
22.462527601201558,0.9675325670967276,0.9999573345738694
22.615041211555543,0.9675325670967276,0.9999573345738694
22.768546207055188,0.9675325670967276,0.9999573345738694
22.92304903200734,0.9675325670967276,0.9999573345738694
23.078556172608852,0.9675325670967276,0.9999573345738694
23.235074157218833,0.9675451814139777,0.9999573345738694
23.392609556632692,0.9675451814139777,0.9999573345738694
23.55116898435806,0.9675451814139777,0.9999573345738694
23.71075909689239,0.9675451814139777,0.9999573345738694
23.87138659400236,0.9675451814139777,0.9999573345738694
24.033058219005234,0.9675451814139777,0.9999573345738694
24.195780759051885,0.9675451814139777,0.9999573345738694
24.35956104541173,0.9675451814139777,0.9999573345738694
24.52440595375955,0.9675451814139777,0.9999573345738694
24.69032240446409,0.9675451814139777,0.9999573345738694
24.857317362878632,0.9675451814139777,0.9999573345738694
25.025397839633392,0.9675451814139777,0.9999573345738694
25.194570890929796,0.9675451814139777,0.9999705301175073
25.364843618836762,0.9675451814139777,0.9999705301175073
25.536223171588844,0.9675451814139777,0.9999705301175073
25.708716743886267,0.9675451814139777,0.9999705301175073
25.88233157719705,0.9675451814139777,0.9999705301175073
26.057074960060937,0.9675451814139777,0.9999705301175073
26.23295422839544,0.9675451814139777,0.9999705301175073
26.40997676580377,0.9675451814139777,0.9999705301175073
26.5881500038848,0.9675451814139777,0.9999705301175073
26.767481422545092,0.9675451814139777,0.9999705301175073
26.947978550312904,0.9675451814139777,0.9999705301175073
27.129648964654184,0.9675451814139777,0.9999705301175073
27.312500292290764,0.9675451814139777,0.9999705301175073
27.496540209520514,0.9675451814139777,0.9999705301175073
27.68177644253954,0.9675451814139777,0.9999705301175073
27.868216767766643,0.9675451814139777,0.9999705301175073
28.055869012169673,0.9675451814139777,0.9999705301175073
28.24474105359421,0.9675451814139777,0.9999705301175073
28.434840821094237,0.9675451814139777,0.9999705301175073
28.626176295264976,0.9675451814139777,0.9999705301175073
28.818755508578004,0.9675451814139777,0.9999711113438949
29.01258654571841,0.9675451814139777,0.9999711113438949
29.207677543924188,0.9675451814139777,0.9999711113438949
29.404036693327903,0.9675451814139777,0.9999711113438949
29.601672237300455,0.9675451814139777,0.9999711113438949
29.80059247279721,0.9675451814139777,0.9999711113438949
30.00080575070627,0.9675451814139777,0.9999711113438949
30.202320476199045,0.9675451814139777,0.9999711113438949
30.405145109083165,0.9675451814139777,0.9999711113438949
30.609288164157594,0.9675451814139777,0.9999711113438949
30.814758211570062,0.9675451814139777,0.9999711113438949
31.021563877176916,0.9675451814139777,0.9999711113438949
31.229713842905213,0.9675577957312278,0.9999711113438949
31.439216847117155,0.967583024365728,0.9999711113438949
31.65008168497702,0.967595638682978,0.9999711113438949
31.8623172088203,0.967595638682978,0.9999711113438949
32.07593232852541,0.967595638682978,0.9999711113438949
32.2909360118877,0.9676082530002281,0.9999848881139205
32.50733728499591,0.9676082530002281,0.9999848881139205
32.72514523261115,0.9676208673174782,0.9999848881139205
32.944368998548235,0.9676208673174782,0.9999848881139205
33.16501778605958,0.9676208673174782,0.9999848881139205
33.38710085822157,0.9676208673174782,0.9999848881139205
33.6106275383234,0.9676208673174782,0.9999848881139205
33.83560721025851,0.9676208673174782,0.9999848881139205
34.06204931891854,0.9676208673174782,0.9999848881139205
34.28996337058976,0.9676208673174782,0.9999848881139205
34.51935893335227,0.9676208673174782,0.9999848881139205
34.750245637481605,0.9676208673174782,0.9999848881139205
34.982633175853,0.9676208673174782,0.9999860505666957
35.21653130434841,0.9676208673174782,0.9999860505666957
35.451949842265925,0.9676208673174782,0.9999860505666957
35.68889867273216,0.9676208673174782,0.9999860505666957
35.927387743117045,0.9676208673174782,0.9999860505666957
36.167427065451434,0.9676208673174782,0.9999860505666957
36.40902671684748,0.9676208673174782,0.9999860505666957
36.65219683992166,0.9676208673174782,0.9999860505666957
36.8969476432205,0.9676208673174782,0.9999860505666957
37.14328940164927,0.9676460959519784,0.9999860505666957
37.39123245690325,0.9676460959519784,0.9999860505666957
37.64078721790188,0.9676460959519784,0.9999860505666957
37.89196416122579,0.9676460959519784,0.9999860505666957
38.14477383155656,0.9676460959519784,0.9999860505666957
38.39922684211947,0.9676460959519784,0.9999860505666957
38.65533387512899,0.9676460959519784,0.9999860505666957
38.91310568223722,0.9676460959519784,0.9999860505666957
39.17255308498536,0.9676460959519784,0.9999860505666957
39.4336869752579,0.9676460959519784,0.9999860505666957
39.696518315739894,0.9676460959519784,0.9999860505666957
39.96105814037725,0.9676460959519784,0.9999860505666957
40.22731755483984,0.9720905403964227,0.9999860505666957
40.49530773698786,0.9720905403964227,0.9999860505666957
40.765039937340994,0.9720905403964227,0.9999860505666957
41.03652547955069,0.9720905403964227,0.9999860505666957
41.30977576087568,0.9720905403964227,0.9999860505666957
41.58480225266034,0.9720905403964227,0.9999860505666957
41.86161650081624,0.9720905403964227,0.9999860505666957
42.14023012630699,0.9720905403964227,0.9999860505666957
42.420654825635985,0.9720905403964227,0.9999860505666957
42.70290237133745,0.9720905403964227,0.9999860505666957
42.986984612470735,0.9720905403964227,0.9999860505666957
43.27291347511763,0.9720905403964227,0.9999860505666957
43.56070096288319,0.9720905403964227,0.9999860505666957
43.850359157399545,0.9720905403964227,0.9999860505666957
44.14190021883308,0.9720905403964227,0.9999860505666957
44.43533638639505,0.9720905403964227,0.9999860505666957
44.730679978855335,0.9720905403964227,0.9999860505666957
45.02794339505951,0.9724945808004631,0.9999860505666957
45.32713911444954,0.9741107424166249,0.9999860505666957
45.62827969758749,0.9741107424166249,0.9999860505666957
45.93137778668299,0.9741107424166249,0.9999907003777972
46.23644610612389,0.9741107424166249,0.9999907003777972
46.54349746301041,0.9741107424166249,0.9999907003777972
46.8525447476929,0.9741107424166249,0.9999907003777972
47.163600934312925,0.9741107424166249,0.9999907003777972
47.476679081347875,0.9741107424166249,0.9999907003777972
47.79179233215932,0.9741107424166249,0.9999907003777972
48.10895391554469,0.9741107424166249,0.9999907003777972
48.42817714629259,0.9741107424166249,0.9999907003777972
48.74947542574189,0.9741107424166249,0.9999907003777972
49.07286224234422,0.9741107424166249,0.9999907003777972
49.3983511722303,0.9741107424166249,0.9999907003777972
49.725955879779875,0.9741107424166249,0.9999907003777972
50.05569011819526,0.9741107424166249,0.9999907003777972
50.38756773007888,0.9741107424166249,0.9999907003777972
50.7216026480143,0.9741107424166249,0.9999907003777972
51.05780889515107,0.9741107424166249,0.9999907003777972
51.39620058579361,0.9741107424166249,0.9999907003777972
51.736791925993536,0.9741107424166249,0.9999907003777972
52.07959721414622,0.9741107424166249,0.9999907003777972
52.42463084159098,0.9741107424166249,0.9999907003777972
52.77190729321517,0.9741107424166249,0.9999907003777972
53.121441148062424,0.9741107424166249,0.9999907003777972
53.47324707994461,0.9741107424166249,0.9999907003777972
53.82733985805781,0.9741107424166249,0.9999907003777972
54.18373434760246,0.9741107424166249,0.9999907003777972
54.54244551040732,0.9741107424166249,0.9999907003777972
54.903488405557674,0.9741107424166249,0.9999907003777972
55.26687819002732,0.9741107424166249,0.9999907003777972
55.63263011931517,0.9741107424166249,0.9999907003777972
56.00075954808551,0.9741107424166249,0.9999907003777972
56.37128193081263,0.9741107424166249,0.9999907003777972
56.74421282242968,0.9741107424166249,0.9999907003777972
57.1195678789815,0.9741107424166249,0.9999907003777972
57.49736285828216,0.9741107424166249,0.9999907003777972
57.87761362057628,0.9741107424166249,0.9999907003777972
58.260336129204944,0.9748514831573655,0.9999907003777972
58.64554645127582,0.9748514831573655,0.9999907003777972
59.03326075833777,0.9763817663817663,0.9999907003777972
59.42349532705949,0.9763817663817663,0.9999930252833478
59.81626653991317,0.9763817663817663,0.9999930252833478
60.21159088586205,0.9763817663817663,0.9999930252833478
60.60948496105265,0.9763817663817663,0.9999930252833478
61.009965469511585,0.9763817663817663,0.9999930252833478
61.4130492238466,0.9763817663817663,0.9999930252833478
61.81875314595269,0.9763817663817663,0.9999930252833478
62.22709426772229,0.9763817663817663,0.9999930252833478
62.638089731760374,0.9763817663817663,0.9999930252833478
63.051756792104065,0.9763817663817663,0.9999930252833478
63.46811281494707,0.9763817663817663,0.9999930252833478
63.88717527936851,0.9763817663817663,0.9999930252833478
64.30896177806704,0.9763817663817663,0.9999930252833478
64.73349001809918,0.9763817663817663,0.9999930252833478
65.16077782162272,0.9763817663817663,0.9999930252833478
65.59084312664503,0.9763817663817663,0.9999930252833478
66.02370398777579,0.9763817663817663,0.9999930252833478
66.4593785769854,0.9763817663817663,0.9999930252833478
66.89788518436752,0.9763817663817663,0.9999930252833478
67.33924221890706,0.9763817663817663,0.9999930252833478
67.78346820925299,0.9763817663817663,0.9999930252833478
68.23058180449601,0.9763817663817663,0.9999930252833478
68.68060177495178,0.9763817663817663,0.9999936065097355
69.13354701294874,0.9763817663817663,0.9999936065097355
69.58943653362118,0.9763817663817663,0.9999936065097355
70.04828947570763,0.9763817663817663,0.9999936065097355
70.51012510235435,0.9763817663817663,0.9999936065097355
70.97496280192371,0.9763817663817663,0.9999936065097355
71.44282208880861,0.9763817663817663,0.9999936065097355
71.91372260425136,0.9763817663817663,0.9999936065097355
72.3876841171684,0.9763817663817663,0.9999936065097355
72.86472652498024,0.9763817663817663,0.9999936065097355
73.34486985444647,0.9763817663817663,0.9999936065097355
73.82813426250702,0.9763817663817663,0.9999936065097355
74.31454003712797,0.9763817663817663,0.9999936065097355
74.8041075981534,0.9763817663817663,0.9999936065097355
75.29685749816265,0.9763817663817663,0.9999936065097355
75.79281042333317,0.9763817663817663,0.9999936065097355
76.29198719430869,0.9763817663817663,0.9999936065097355
76.79440876707369,0.9763817663817663,0.9999936065097355
77.30009623383293,0.9763817663817663,0.9999936065097355
77.8090708238969,0.9763817663817663,0.9999936065097355
78.32135390457324,0.9763817663817663,0.9999936065097355
78.83696698206337,0.9763817663817663,0.9999936065097355
79.35593170236584,0.9763817663817663,0.9999936065097355
79.87826985218473,0.9763817663817663,0.9999936065097355
80.40400335984435,0.9763817663817663,0.9999936065097355
80.93315429620995,0.9763817663817663,0.9999936065097355
81.46574487561391,0.9763817663817663,0.9999936065097355
82.00179745678876,0.9763817663817663,0.9999936065097355
82.54133454380563,0.9763817663817663,0.9999936065097355
83.08437878701895,0.9763817663817663,0.9999936065097355
83.63095298401738,0.9763817663817663,0.9999936065097355
84.181080080581,0.9763817663817663,0.9999936065097355
84.73478317164421,0.9763817663817663,0.9999936065097355
85.29208550226582,0.9763817663817663,0.9999936065097355
85.85301046860455,0.9763817663817663,0.9999936065097355
86.4175816189013,0.9763817663817663,0.9999936065097355
86.98582265446781,0.9763817663817663,0.9999936065097355
87.55775743068139,0.9763817663817663,0.9999936065097355
88.13340995798686,0.9763817663817663,0.9999936065097355
88.71280440290414,0.9763817663817663,0.9999936065097355
89.29596508904297,0.9763817663817663,0.9999936065097355
89.88291649812396,0.9763817663817663,0.9999936065097355
90.47368327100656,0.9763817663817663,0.9999936065097355
91.06829020872301,0.9763817663817663,0.9999936065097355
91.66676227352015,0.9763817663817663,0.9999936065097355
92.26912458990695,0.9763817663817663,0.9999936065097355
92.8754024457094,0.9763817663817663,0.9999936065097355
93.4856212931322,0.9763817663817663,0.9999936065097355
94.09980674982685,0.9763817663817663,0.9999936065097355
94.71798459996776,0.9763817663817663,0.9999936065097355
95.34018079533422,0.9763817663817663,0.9999936065097355
95.96642145640007,0.9763817663817663,0.9999936065097355
96.5967328734302,0.9763817663817663,0.9999936065097355
97.23114150758434,0.9763817663817663,0.9999936065097355
97.86967399202766,0.9763817663817663,0.9999947689625109
98.51235713304924,0.9763817663817663,0.9999947689625109
99.15921791118718,0.9763817663817663,0.9999947689625109
99.81028348236138,0.9763817663817663,0.9999947689625109
100.46558117901358,0.9763817663817663,0.9999947689625109
101.12513851125448,0.9763817663817663,0.9999947689625109
101.78898316801919,0.9763817663817663,0.9999947689625109
102.4571430182293,0.9763817663817663,0.9999947689625109
103.12964611196294,0.9763817663817663,0.9999947689625109
103.80652068163238,0.9763817663817663,0.9999947689625109
104.48779514316894,0.9763817663817663,0.9999947689625109
105.1734980972165,0.9763817663817663,0.9999947689625109
105.86365833033176,0.9763817663817663,0.9999947689625109
106.55830481619286,0.9763817663817663,0.9999947689625109
107.2574667168157,0.9763817663817663,0.9999947689625109
107.96117338377833,0.9763817663817663,0.9999947689625109
108.66945435945274,0.9763817663817663,0.9999947689625109
109.38233937824565,0.9763817663817663,0.9999947689625109
110.09985836784645,0.9763817663817663,0.9999947689625109
110.82204145048368,0.9763817663817663,0.9999947689625109
111.54891894418965,0.9763817663817663,0.9999947689625109
112.2805213640729,0.9763817663817663,0.9999947689625109
113.01687942359978,0.9763817663817663,0.9999947689625109
113.75802403588348,0.9763817663817663,0.9999947689625109
114.5039863149819,0.9763817663817663,0.9999947689625109
115.25479757720385,0.9763817663817663,0.9999976750944494
116.01048934242378,0.9763817663817663,0.9999976750944494
116.77109333540474,0.9763817663817663,0.9999976750944494
117.53664148713068,0.9763817663817663,0.9999976750944494
118.30716593614667,0.98008547008547,0.9999976750944494
119.08269902990814,0.98008547008547,0.9999976750944494
119.863273326139,0.98008547008547,0.9999976750944494
120.64892159419797,0.98008547008547,0.9999976750944494
121.43967681645502,0.98008547008547,0.9999976750944494
122.23557218967544,0.98008547008547,0.9999976750944494
123.0366411264137,0.98008547008547,0.9999976750944494
123.8429172564162,0.98008547008547,0.9999976750944494
124.65443442803264,0.98008547008547,0.9999976750944494
125.47122670963772,0.98008547008547,0.9999976750944494
126.29332839106084,0.98008547008547,0.9999976750944494
127.12077398502583,0.98008547008547,0.9999976750944494
127.95359822859977,0.98008547008547,0.9999976750944494
128.7918360846514,0.98008547008547,0.9999976750944494
129.63552274331855,0.98008547008547,0.9999976750944494
130.48469362348592,0.98008547008547,0.9999976750944494
131.3393843742718,0.98008547008547,0.9999976750944494
132.19963087652462,0.98008547008547,0.9999976750944494
133.06546924432945,0.98008547008547,0.9999976750944494
133.93693582652355,0.9845299145299146,0.9999976750944494
134.81406720822315,0.9845299145299146,0.9999976750944494
135.69690021235883,0.9845299145299146,0.9999976750944494
136.58547190122144,0.9845299145299146,0.9999976750944494
137.4798195780181,0.9845299145299146,0.9999976750944494
138.3799807884383,0.9845299145299146,0.9999976750944494
139.28599332222964,0.9845299145299146,0.9999976750944494
140.19789521478504,0.9845299145299146,0.9999976750944494
141.1157247487389,0.9845299145299146,0.9999976750944494
142.03952045557457,0.9845299145299146,0.9999976750944494
142.9693211172419,0.9845299145299146,0.9999976750944494
143.90516576778495,0.9845299145299146,0.9999976750944494
144.8470936949813,0.9845299145299146,0.9999976750944494
145.79514444199114,0.9845299145299146,0.9999976750944494
146.74935780901714,0.9845299145299146,0.9999976750944494
147.70977385497554,0.9845299145299146,0.9999976750944494
148.67643289917794,0.9845299145299146,0.9999976750944494
149.64937552302342,0.9845299145299146,0.9999976750944494
150.6286425717029,0.9845299145299146,0.9999976750944494
151.6142751559135,0.9845299145299146,0.9999976750944494
152.60631465358438,0.9845299145299146,0.9999976750944494
153.60480271161404,0.9845299145299146,0.9999976750944494
154.60978124761826,0.9845299145299146,0.9999976750944494
155.62129245169044,0.9845299145299146,0.9999976750944494
156.63937878817242,0.9845299145299146,0.9999976750944494
157.66408299743728,0.9845299145299146,0.9999976750944494
158.69544809768365,0.9845299145299146,0.9999976750944494
159.7335173867413,0.9845299145299146,0.9999976750944494
160.77833444388958,0.9845299145299146,0.9999976750944494
161.8299431316862,0.9845299145299146,0.9999976750944494
162.88838759780913,0.9845299145299146,0.9999976750944494
163.95371227690956,0.9845299145299146,0.9999976750944494
165.0259618924778,0.9845299145299146,0.9999976750944494
166.10518145872004,0.9845299145299146,0.9999976750944494
167.19141628244898,0.9845299145299146,0.9999976750944494
168.28471196498546,0.9845299145299146,0.9999976750944494
169.38511440407274,0.9845299145299146,0.9999976750944494
170.49266979580364,0.9845299145299146,0.9999976750944494
171.60742463655924,0.9845299145299146,0.9999976750944494
172.72942572496189,0.9845299145299146,0.9999976750944494
173.85872016383905,0.9845299145299146,0.9999976750944494
174.995355362201,0.9845299145299146,0.9999976750944494
176.1393790372311,0.9845299145299146,0.9999976750944494
177.29083921628919,0.9845299145299146,0.9999976750944494
178.44978423892715,0.9845299145299146,0.9999976750944494
179.61626275891922,0.9845299145299146,0.9999976750944494
180.7903237463039,0.9845299145299146,0.9999976750944494
181.9720164894399,0.9845299145299146,0.9999976750944494
183.16139059707564,0.9845299145299146,0.9999976750944494
184.35849600043088,0.9845299145299146,0.9999976750944494
185.5633829552943,0.9845299145299146,0.9999976750944494
186.7761020441323,0.9845299145299146,0.9999976750944494
187.99670417821278,0.9845299145299146,0.9999976750944494
189.2252405997427,0.9845299145299146,0.9999976750944494
190.46176288401853,0.9845299145299146,0.9999976750944494
191.70632294159242,0.9845299145299146,0.9999976750944494
192.95897302045086,0.9845299145299146,0.9999976750944494
194.21976570820823,0.9845299145299146,0.9999976750944494
195.4887539343145,0.9845299145299146,0.9999976750944494
196.76599097227742,0.9845299145299146,0.9999976750944494
198.0515304418984,0.9845299145299146,0.9999976750944494
199.34542631152436,0.9845299145299146,0.9999976750944494
200.64773290031295,0.9889743589743589,0.9999976750944494
201.95850488051292,0.9889743589743589,0.9999976750944494
203.27779727975948,0.9889743589743589,0.9999976750944494
204.6056654833839,0.9889743589743589,0.9999976750944494
205.9421652367395,0.9889743589743589,0.9999976750944494
207.2873526475413,0.9889743589743589,0.9999976750944494
208.64128418822165,0.9889743589743589,0.9999976750944494
210.00401669830103,0.9889743589743589,0.9999976750944494
211.37560738677428,0.9889743589743589,0.9999976750944494
212.75611383451178,0.9889743589743589,0.9999976750944494
214.14559399667763,0.9889743589743589,0.9999976750944494
215.5441062051622,0.9889743589743589,0.9999976750944494
216.95170917103084,0.9889743589743589,0.9999976750944494
218.36846198698908,0.9889743589743589,0.9999976750944494
219.79442412986253,0.9889743589743589,0.9999976750944494
221.22965546309493,0.9889743589743589,0.9999976750944494
222.67421623926055,0.9889743589743589,0.9999976750944494
224.1281671025938,0.9889743589743589,0.9999976750944494
225.59156909153526,0.9889743589743589,0.9999976750944494
227.06448364129415,0.9889743589743589,0.9999976750944494
228.54697258642682,0.9889743589743589,0.9999976750944494
230.03909816343372,0.9889743589743589,0.9999976750944494
231.54092301337144,0.9889743589743589,0.9999976750944494
233.0525101844826,0.9889743589743589,0.9999976750944494
234.57392313484286,0.9889743589743589,0.9999976750944494
236.10522573502425,0.9889743589743589,0.9999976750944494
237.6464822707776,0.9889743589743589,0.9999976750944494
239.19775744573064,0.9889743589743589,0.9999976750944494
240.7591163841045,0.9889743589743589,0.9999976750944494
242.33062463344783,0.9889743589743589,0.9999976750944494
243.91234816738785,0.9889743589743589,0.9999976750944494
245.5043533884011,0.9889743589743589,0.9999976750944494
247.10670713060043,0.9889743589743589,0.9999976750944494
248.71947666254076,0.9889743589743589,0.9999976750944494
250.34272969004326,0.9889743589743589,0.9999976750944494
251.97653435903794,0.9889743589743589,0.9999976750944494
253.62095925842348,0.9889743589743589,0.9999976750944494
255.27607342294803,0.9889743589743589,0.9999976750944494
256.9419463361066,0.9889743589743589,0.9999976750944494
258.6186479330581,0.9889743589743589,0.9999976750944494
260.3062486035617,0.9889743589743589,0.9999976750944494
262.00481919493075,0.9889743589743589,0.9999976750944494
263.71443101500853,0.9889743589743589,0.9999976750944494
265.435155835161,0.9889743589743589,0.9999976750944494
267.1670658932899,0.9889743589743589,0.9999976750944494
268.91023389686535,0.9889743589743589,0.9999976750944494
270.6647330259787,0.9889743589743589,0.9999976750944494
272.43063693641335,0.9889743589743589,0.9999976750944494
274.2080197627388,0.9889743589743589,0.9999976750944494
275.99695612142153,0.9889743589743589,0.9999976750944494
277.79752111395794,0.9889743589743589,0.9999976750944494
279.60979033002735,0.9889743589743589,0.9999976750944494
281.4338398506645,0.9889743589743589,0.9999976750944494
283.26974625145476,0.9934188034188033,0.9999976750944494
285.1175866057481,0.9934188034188033,0.9999976750944494
286.9774384878947,0.9934188034188033,0.9999976750944494
288.84937997650195,0.9934188034188033,0.9999976750944494
290.7334896577122,0.9934188034188033,0.9999976750944494
292.62984662850107,0.9934188034188033,0.9999976750944494
294.53853049999947,0.9934188034188033,0.9999976750944494
296.4596214008348,0.9934188034188033,0.9999976750944494
298.39319998049507,0.9934188034188033,0.9999976750944494
300.33934741271486,0.9934188034188033,0.9999976750944494
302.2981453988821,0.9934188034188033,0.9999976750944494
304.2696761714696,0.9934188034188033,0.9999976750944494
306.254022497486,0.9934188034188033,0.9999976750944494
308.251267681951,0.9934188034188033,0.9999976750944494
310.2614955713925,0.9934188034188033,0.9999976750944494
312.28479055736597,0.9934188034188033,0.9999976750944494
314.3212375799983,0.9934188034188033,0.9999976750944494
316.37092213155313,0.9934188034188033,0.9999976750944494
318.43393026002,0.9934188034188033,0.9999976750944494
320.5103485727266,0.9934188034188033,0.9999976750944494
322.6002642399751,0.9934188034188033,0.9999976750944494
324.7037649987005,0.9934188034188033,0.9999976750944494
326.8209391561555,0.9934188034188033,0.9999976750944494
328.95187559361665,0.9934188034188033,0.9999976750944494
331.0966637701162,0.9934188034188033,0.9999976750944494
333.25539372619767,0.9934188034188033,0.9999976750944494
335.4281560876947,0.9934188034188033,0.9999976750944494
337.6150420695375,0.9934188034188033,0.9999976750944494
339.8161434795811,0.9934188034188033,0.9999976750944494
342.03155272245954,0.9934188034188033,0.9999976750944494
344.2613628034654,0.9934188034188033,0.9999976750944494
346.50566733245415,0.9934188034188033,0.9999976750944494
348.76456052777337,0.9934188034188033,0.9999976750944494
351.0381372202195,0.9934188034188033,0.9999976750944494
353.3264928570179,0.9934188034188033,0.9999976750944494
355.6297235058301,0.9934188034188033,0.9999976750944494
357.94792585878713,0.9934188034188033,0.9999976750944494
360.2811972365476,0.9934188034188033,0.9999976750944494
362.62963559238506,0.9934188034188033,0.9999976750944494
364.993339516299,0.9934188034188033,0.9999976750944494
367.3724082391541,0.9934188034188033,0.9999976750944494
369.7669416368463,0.9934188034188033,0.9999976750944494
372.1770402344946,0.9934188034188033,0.9999976750944494
374.60280521066295,0.9934188034188033,0.9999976750944494
377.0443384016065,0.9934188034188033,0.9999976750944494
379.5017423055474,0.9934188034188033,0.9999976750944494
381.9751200869774,0.9934188034188033,0.9999976750944494
384.4645755809896,0.9934188034188033,0.9999976750944494
386.97021329763584,0.9934188034188033,0.9999976750944494
389.4921384263163,0.9934188034188033,0.9999976750944494
392.030456840194,0.9934188034188033,0.9999976750944494
394.5852751006403,0.9934188034188033,0.9999976750944494
397.15670046170806,0.9934188034188033,0.9999976750944494
399.7448408746334,0.9934188034188033,0.9999976750944494
402.3498049923695,0.9934188034188033,0.9999976750944494
404.9717021741468,0.9934188034188033,0.9999976750944494
407.61064249006404,0.9934188034188033,0.9999976750944494
410.2667367257094,0.9934188034188033,0.9999976750944494
412.94009638681155,0.9934188034188033,0.9999976750944494
415.63083370391956,0.9934188034188033,0.9999976750944494
418.3390616371164,0.9934188034188033,0.9999976750944494
421.0648938807598,0.9934188034188033,0.9999976750944494
423.8084448682557,0.9934188034188033,0.9999976750944494
426.56982977686255,0.9934188034188033,0.9999976750944494
429.349164532525,0.9934188034188033,0.9999976750944494
432.146565814743,0.9934188034188033,0.9999976750944494
434.96215106146866,0.9934188034188033,0.9999976750944494
437.79603847403666,0.9934188034188033,0.9999976750944494
440.64834702212653,0.9934188034188033,0.9999976750944494
443.5191964487575,0.9934188034188033,0.9999976750944494
446.40870727531404,0.9934188034188033,0.9999976750944494
449.31700080660744,0.9934188034188033,0.9999976750944494
452.2441991359672,0.9934188034188033,0.9999976750944494
455.19042515036676,0.9934188034188033,0.9999976750944494
458.15580253558284,0.9934188034188033,0.9999976750944494
461.1404557813865,0.9934188034188033,0.9999976750944494
464.1445101867714,0.9934188034188033,0.9999976750944494
467.1680918652129,0.9934188034188033,0.9999976750944494
470.2113277499623,0.9934188034188033,0.9999976750944494
473.27434559937643,0.9934188034188033,0.9999976750944494
476.3572740022792,0.9934188034188033,0.9999976750944494
479.4602423833626,0.9934188034188033,0.9999976750944494
482.5833810086182,0.9934188034188033,0.9999976750944494
485.7268209908064,0.9934188034188033,0.9999976750944494
488.8906942949607,0.9934188034188033,0.9999976750944494
492.07513374392823,0.9934188034188033,0.9999976750944494
495.28027302394383,0.9934188034188033,0.9999976750944494
498.5062466902451,0.9934188034188033,0.9999976750944494
501.75319017271954,0.9934188034188033,0.9999976750944494
505.0212397815903,0.9934188034188033,0.9999976750944494
508.3105327131391,0.9934188034188033,0.9999976750944494
511.6212070554642,0.9934188034188033,0.9999976750944494
514.9534017942801,0.9934188034188033,0.9999976750944494
518.3072568187505,0.9934188034188033,0.9999976750944494
521.6829129273616,0.9934188034188033,0.9999976750944494
525.0805118338327,0.9934188034188033,0.9999976750944494
528.5001961730661,0.9934188034188033,0.9999976750944494
531.9421095071334,0.9934188034188033,0.9999976750944494
535.4063963313049,0.9934188034188033,0.9999976750944494
538.8932020801138,0.9934188034188033,0.9999976750944494
542.4026731334626,0.9934188034188033,0.9999976750944494
545.934956822768,0.9934188034188033,0.9999976750944494
549.490201437145,0.9934188034188033,0.9999976750944494
553.0685562296342,0.9934188034188033,0.9999976750944494
556.6701714234667,0.9934188034188033,0.9999976750944494
560.2951982183702,0.9934188034188033,1.0
563.9437887969176,0.9934188034188033,1.0
567.6160963309134,0.9934188034188033,1.0
571.3122749878274,0.9934188034188033,1.0
575.0324799372646,0.9934188034188033,1.0
578.7768673574799,0.9934188034188033,1.0
582.5455944419346,0.9934188034188033,1.0
586.3388194058961,0.9934188034188033,1.0
590.156701493078,0.9934188034188033,1.0
593.9994009823286,0.9934188034188033,1.0
597.8670791943566,0.9934188034188033,1.0
601.7598984985052,0.9934188034188033,1.0
605.6780223195684,0.9934188034188033,1.0
609.6216151446499,0.9934188034188033,1.0
613.5908425300712,0.9934188034188033,1.0
617.5858711083202,0.9934188034188033,1.0
621.6068685950473,0.9934188034188033,1.0
625.6540037961054,0.9934188034188033,1.0
629.727446614638,0.9934188034188033,1.0
633.8273680582093,0.9934188034188033,1.0
637.9539402459866,0.9934188034188033,1.0
642.107336415964,0.9934188034188033,1.0
646.2877319322357,1.0,1.0


==> data/time_cdf_log_icetran_v2_facebook_video1a.csv <==
x,real_cdf,synth_cdf
0.0,0.3606839648645669,0.0
0.005655667777197667,0.6915338159271187,0.8457872843365135
0.011343322132401367,0.695953309477047,0.8457872843365135
0.017063143971069627,0.6967894298783849,0.8457872843365135
0.02281531522180216,0.709112558255025,0.8457872843365135
0.02860001884212638,0.7107847990577005,0.8457872843365135
0.03441743882431671,0.7107847990577005,0.8457872843365135
0.04026776020124674,0.7226191185843278,0.8457872843365135
0.04615116905227452,0.7240984085251561,0.8457872843365135
0.052067852509161135,0.7433291777559253,0.8457872843365135
0.058017998762022745,0.7433291777559253,0.8457872843365135
0.06400179706531628,0.7447028041295518,0.8457872843365135
0.07001943774385899,0.7447028041295518,0.8457872843365135
0.0760711121988821,0.7460764305031782,0.8457872843365135
0.08215701291411859,0.8422302766570244,0.8457872843365135
0.08827733346192544,0.8437095665978528,0.8457872843365135
0.09443226850944066,0.862940335828622,0.8457872843365135
0.10062201382477484,0.8807974786857649,0.8457872843365135
0.10684676628323803,0.8835447314330177,0.8457872843365135
0.11310672387360157,0.8835447314330177,0.8457872843365135
0.11940208570439556,0.8835447314330177,0.8457872843365135
0.12573305201024176,0.8835447314330177,0.8457872843365135
0.13209982415822247,0.8835447314330177,0.8457872843365135
0.1385026046542853,0.8835447314330177,0.8457872843365135
0.14494159714968413,0.8835447314330177,0.8457872843365135
0.15141700644745684,0.8931601160484023,0.8457872843365135
0.1579290385089391,0.8931601160484023,0.8457872843365135
0.16447790046031563,0.8946394059892306,0.8457872843365135
0.1710638005992078,0.8946394059892306,0.8457872843365135
0.1776869484012994,0.8946394059892306,0.8457872843365135
0.18434755452699886,0.8946394059892306,0.8457872843365135
0.19104583082814008,0.8946394059892306,0.8457872843365135
0.1977819903547204,0.8946394059892306,0.8457872843365135
0.20455624736167727,0.8946394059892306,0.8457872843365135
0.21136881731570284,0.8946394059892306,0.8457872843365135
0.21821991690209733,0.8946394059892306,0.8457872843365135
0.22510976403166094,0.8946394059892306,0.8457872843365135
0.23203857784762502,0.8946394059892306,0.8457872843365135
0.23900657873262232,0.8946394059892306,0.8457872843365135
0.24601398831569632,0.8946394059892306,0.8457872843365135
0.25306102947935094,0.8946394059892306,0.8457872843365135
0.26014792636663947,0.8961186959300591,0.8457872843365135
0.2672749043882937,0.8961186959300591,1.0
0.27444219022989386,0.8961186959300591,1.0
0.2816500118590783,0.8961186959300591,1.0
0.28889859853279465,0.8961186959300591,1.0
0.2961881808045918,0.8961186959300591,1.0
0.3035189905319528,0.9085869968598984,1.0
0.3108912608836696,0.9085869968598984,1.0
0.3183052263472594,0.9085869968598984,1.0
0.3257611227364229,0.9100662868007269,1.0
0.33325918719854464,0.9100662868007269,1.0
0.3407996582222362,0.9100662868007269,1.0
0.3483827756449213,0.9100662868007269,1.0
0.35600878066046476,0.9100662868007269,1.0
0.3636779158268432,0.9100662868007269,1.0
0.37139042507386116,0.9100662868007269,1.0
0.37914655371090883,0.9100662868007269,1.0
0.38694654843476484,0.9100662868007269,1.0
0.39479065733744284,0.9100662868007269,1.0
0.40267912991408256,0.9100662868007269,1.0
0.4106122170708853,0.9100662868007269,1.0
0.4185901711330945,0.9100662868007269,1.0
0.42661324585302124,0.9100662868007269,1.0
0.4346816964181155,0.9100662868007269,1.0
0.4427957794590828,0.9100662868007269,1.0
0.45095575305804625,0.9100662868007269,1.0
0.45916187675675624,0.9100662868007269,1.0
0.4674144115648447,0.9100662868007269,1.0
0.47571361996812744,0.9105353299526968,1.0
0.4840597659369529,0.9105353299526968,1.0
0.49245311493459804,0.9105353299526968,1.0
0.5008939339257119,0.9120146198935252,1.0
0.5093824913848071,0.9120146198935252,1.0
0.5179190573047984,0.9120146198935252,1.0
0.5265039032055915,0.9120146198935252,1.0
0.5351373021427178,0.9120146198935252,1.0
0.5438195287160206,0.9120146198935252,1.0
0.5525508590783882,0.9120146198935252,1.0
0.5613315709445383,0.9134939098343536,1.0
0.5701619435998508,0.9134939098343536,1.0
0.5790422579092506,0.9134939098343536,1.0
0.5879727963261414,0.9149731997751821,1.0
0.5969538429013896,0.9149731997751821,1.0
0.6059856832923589,0.9149731997751821,1.0
0.6150686047719963,0.9149731997751821,1.0
0.6242028962379689,0.9164524897160103,1.0
0.633388848221853,0.9164524897160103,1.0
0.6426267528983755,0.9164524897160103,1.0
0.6519169040947057,0.9164524897160103,1.0
0.6612595972998021,0.9164524897160103,1.0
0.6706551296738111,0.9164524897160103,1.0
0.6801038000575172,0.9164524897160103,1.0
0.6896059089818499,0.9164524897160103,1.0
0.6991617586774412,0.9164524897160103,1.0
0.7087716530842398,0.92892079064585,1.0
0.7184358978611771,0.92892079064585,1.0
0.7281548003958904,0.92892079064585,1.0
0.7379286698144988,0.92892079064585,1.0
0.7477578169914367,0.92892079064585,1.0
0.7576425545593405,0.92892079064585,1.0
0.7675831969189932,0.92892079064585,1.0
0.7775800602493239,0.92892079064585,1.0
0.7876334625174652,0.92892079064585,1.0
0.7977437234888654,0.92892079064585,1.0
0.8079111647374608,0.92892079064585,1.0
0.8181361096559023,0.92892079064585,1.0
0.8284188834658428,0.92892079064585,1.0
0.8387598132282804,0.92892079064585,1.0
0.8491592278539615,0.92892079064585,1.0
0.8596174581138429,0.92892079064585,1.0
0.8701348366496116,0.92892079064585,1.0
0.8807116979842656,0.92892079064585,1.0
0.8913483785327538,0.92892079064585,1.0
0.9020452166126767,0.92892079064585,1.0
0.9128025524550458,0.92892079064585,1.0
0.9236207282151074,0.92892079064585,1.0
0.934500087983223,0.92892079064585,1.0
0.9454409777958159,0.92892079064585,1.0
0.9564437456463755,0.92892079064585,1.0
0.9675087414965277,0.92892079064585,1.0
0.9786363172871643,0.92892079064585,1.0
0.9898268269496384,0.92892079064585,1.0
1.001080626417021,0.92892079064585,1.0
1.0123980736354221,0.92892079064585,1.0
1.0237795285753766,0.92892079064585,1.0
1.0352253532432927,0.92892079064585,1.0
1.0467359116929664,0.92892079064585,1.0
1.0583115700371617,0.92892079064585,1.0
1.0699526964592543,0.92892079064585,1.0
1.081659661224942,0.92892079064585,1.0
1.0934328366940242,0.92892079064585,1.0
1.1052725973322421,0.92892079064585,1.0
1.1171793197231914,0.92892079064585,1.0
1.129153382580299,0.92892079064585,1.0
1.14119516675887,0.92892079064585,1.0
1.1533050552681994,0.92892079064585,1.0
1.1654834332837567,0.92892079064585,1.0
1.177730688159435,0.92892079064585,1.0
1.1900472094398729,0.92892079064585,1.0
1.2024333888728433,0.92892079064585,1.0
1.2148896204217159,0.92892079064585,1.0
1.2274163002779845,0.92892079064585,1.0
1.2400138268738716,0.92892079064585,1.0
1.2526826008949994,0.92892079064585,1.0
1.265423025293135,0.92892079064585,1.0
1.278235505299007,0.92892079064585,1.0
1.2911204484351944,0.92892079064585,1.0
1.3040782645290878,0.92892079064585,1.0
1.3171093657259267,0.92892079064585,1.0
1.3302141665019058,0.92892079064585,1.0
1.34339308367736,0.92892079064585,1.0
1.3566465364300222,0.92892079064585,1.0
1.3699749463083537,0.92892079064585,1.0
1.3833787372449557,0.92892079064585,1.0
1.39685833557005,0.92892079064585,1.0
1.4104141700250412,0.92892079064585,1.0
1.4240466717761524,0.92892079064585,1.0
1.4377562744281402,0.92892079064585,1.0
1.4515434140380847,0.92892079064585,1.0
1.4654085291292611,0.92892079064585,1.0
1.4793520607050858,0.92892079064585,1.0
1.4933744522631442,0.92892079064585,1.0
1.5074761498092966,0.9413890915756894,1.0
1.5216576018718648,0.9413890915756894,1.0
1.535919259515897,0.9413890915756894,1.0
1.5502615763575163,0.9413890915756894,1.0
1.5646850085783464,0.9413890915756894,1.0
1.579190014940025,0.9413890915756894,1.0
1.5937770567987912,0.9413890915756894,1.0
1.608446598120163,0.9413890915756894,1.0
1.623199105493692,0.9413890915756894,1.0
1.6380350481478065,0.9413890915756894,1.0
1.6529548979647342,0.9413890915756894,1.0
1.6679591294955118,0.9413890915756894,1.0
1.6830482199750803,0.9413890915756894,1.0
1.6982226493374606,0.9413890915756894,1.0
1.7134829002310235,0.9413890915756894,1.0
1.7288294580338373,0.9413890915756894,1.0
1.7442628108691067,0.9413890915756894,1.0
1.7597834496207008,0.9413890915756894,1.0
1.775391867948764,0.9413890915756894,1.0
1.7910885623054187,0.9413890915756894,1.0
1.8068740319505543,0.9413890915756894,1.0
1.8227487789677097,0.9413890915756894,1.0
1.8387133082800413,0.9413890915756894,1.0
1.8547681276663834,0.9413890915756894,1.0
1.870913747777397,0.9413890915756894,1.0
1.8871506821518151,0.9413890915756894,1.0
1.9034794472327752,0.9413890915756894,1.0
1.9199005623842458,0.9413890915756894,1.0
1.9364145499075436,0.9413890915756894,1.0
1.9530219350579499,0.9413890915756894,1.0
1.9697232460614156,0.9413890915756894,1.0
1.9865190141313598,0.9413890915756894,1.0
2.0034097734855703,0.9413890915756894,1.0
2.020396061363193,0.9413890915756894,1.0
2.0374784180418204,0.9413890915756894,1.0
2.0546573868546725,0.9413890915756894,1.0
2.071933514207885,0.9413890915756894,1.0
2.0893073495978842,0.9413890915756894,1.0
2.1067794456288653,0.9413890915756894,1.0
2.124350358030368,0.9413890915756894,1.0
2.1420206456749566,0.9413890915756894,1.0
2.15979087059599,0.9413890915756894,1.0
2.1776615980055034,0.9413890915756894,1.0
2.1956333963121817,0.9413890915756894,1.0
2.213706837139441,0.9413890915756894,1.0
2.2318824953436103,0.9413890915756894,1.0
2.2501609490322148,0.9413890915756894,1.0
2.2685427795823623,0.9413890915756894,1.0
2.287028571659238,0.9413890915756894,1.0
2.3056189132346994,0.9413890915756894,1.0
2.324314395605976,0.9413890915756894,1.0
2.3431156134144793,0.9413890915756894,1.0
2.3620231646647136,0.9413890915756894,1.0
2.3810376507433006,0.9413890915756894,1.0
2.4001596764381015,0.9413890915756894,1.0
2.419389849957459,0.9413890915756894,1.0
2.43872878294954,0.9413890915756894,1.0
2.45817709052179,0.9413890915756894,1.0
2.4777353912604974,0.9413890915756894,1.0
2.497404307250469,0.9413890915756894,1.0
2.5171844640948176,0.9413890915756894,1.0
2.5370764909348598,0.9413890915756894,1.0
2.557081020470123,0.9413890915756894,1.0
2.577198688978477,0.9413890915756894,1.0
2.5974301363363663,0.9413890915756894,1.0
2.6177760060391644,0.9413890915756894,1.0
2.6382369452216388,0.9413890915756894,1.0
2.6588136046785387,0.9418581347276593,1.0
2.6795066388852913,0.9418581347276593,1.0
2.7003167060188202,0.9418581347276593,1.0
2.721244467978477,0.9418581347276593,1.0
2.7422905904070976,0.9418581347276593,1.0
2.7634557427121735,0.9418581347276593,1.0
2.78474059808714,0.9418581347276593,1.0
2.8061458335327933,0.9418581347276593,1.0
2.8276721298788194,0.9418581347276593,1.0
2.8493201718054535,0.9418581347276593,1.0
2.87109064786525,0.9418581347276593,1.0
2.892984250504993,0.9418581347276593,1.0
2.9150016760877118,0.9418581347276593,1.0
2.9371436249148366,0.9418581347276593,1.0
2.9594108012484663,0.9418581347276593,1.0
2.9818039133337755,0.9418581347276593,1.0
3.0043236734215366,0.9418581347276593,1.0
3.026970797790777,0.9418581347276593,1.0
3.0497460067715583,0.9418581347276593,1.0
3.0726500247678907,0.9418581347276593,1.0
3.0956835802807734,0.9418581347276593,1.0
3.118847405931366,0.9543264356574986,1.0
3.142142238484286,0.9543264356574986,1.0
3.1655688188710505,0.9543264356574986,1.0
3.1891278922136386,0.9543264356574986,1.0
3.212820207848192,0.9543264356574986,1.0
3.236646519348846,0.9543264356574986,1.0
3.2606075845517037,0.9543264356574986,1.0
3.2847041655789373,0.9543264356574986,1.0
3.3089370288630264,0.9543264356574986,1.0
3.333306945171141,0.9543264356574986,1.0
3.357814689629652,0.9543264356574986,1.0
3.3824610417487895,0.9543264356574986,1.0
3.407246785447432,0.9543264356574986,1.0
3.4321727090780447,0.9543264356574986,1.0
3.4572396054517522,0.9543264356574986,1.0
3.4824482718635554,0.9543264356574986,1.0
3.5077995101176893,0.9543264356574986,1.0
3.5332941265531295,0.9543264356574986,1.0
3.558932932069235,0.9543264356574986,1.0
3.584716742151545,0.9543264356574986,1.0
3.61064637689771,0.9543264356574986,1.0
3.636722661043583,0.9543264356574986,1.0
3.662946423989449,0.9543264356574986,1.0
3.689318499826406,0.9543264356574986,1.0
3.715839727362891,0.9543264356574986,1.0
3.742510950151366,0.9543264356574986,1.0
3.7693330165151435,0.9543264356574986,1.0
3.796306779575374,0.9543264356574986,1.0
3.8234330972781727,0.9543264356574986,1.0
3.8507128324219178,0.9543264356574986,1.0
3.8781468526846865,0.9543264356574986,1.0
3.9057360306518527,0.9543264356574986,1.0
3.933481243843848,0.9543264356574986,1.0
3.9613833747440643,0.9543264356574986,1.0
3.989443310826929,0.9543264356574986,1.0
4.017661944586127,0.9543264356574986,1.0
4.046040173562994,0.9543264356574986,1.0
4.074578900375059,0.9543264356574986,1.0
4.103279032744758,0.9543264356574986,1.0
4.132141483528301,0.9543264356574986,1.0
4.161167170744711,0.9543264356574986,1.0
4.190357017605022,0.9543264356574986,1.0
4.219711952541643,0.9543264356574986,1.0
4.249232909237886,0.9543264356574986,1.0
4.278920826657668,0.9543264356574986,1.0
4.308776649075373,0.9543264356574986,1.0
4.338801326105889,0.9543264356574986,1.0
4.368995812734806,0.9543264356574986,1.0
4.3993610693487994,0.9543264356574986,1.0
4.429898061766171,0.9543264356574986,1.0
4.46060776126757,0.9543264356574986,1.0
4.491491144626886,0.9543264356574986,1.0
4.522549194142319,0.9543264356574986,1.0
4.553782897667619,0.9543264356574986,1.0
4.58519324864351,0.9543264356574986,1.0
4.616781246129284,0.9543264356574986,1.0
4.648547894834586,0.9543264356574986,1.0
4.68049420515136,0.9543264356574986,1.0
4.712621193185992,0.9543264356574986,1.0
4.744929880791631,0.9543264356574986,1.0
4.777421295600684,0.9552879741190371,1.0
4.810096471057509,0.9552879741190371,1.0
4.842956446451279,0.9552879741190371,1.0
4.876002266949042,0.9552879741190371,1.0
4.9092349836289655,0.9552879741190371,1.0
4.942655653513766,0.9552879741190371,1.0
4.976265339604325,0.9552879741190371,1.0
5.010065110913509,0.9552879741190371,1.0
5.044056042500161,0.9565931376723449,1.0
5.078239215503308,0.9565931376723449,1.0
5.112615717176528,0.9565931376723449,1.0
5.1471866409225555,0.9565931376723449,1.0
5.181953086328042,0.9565931376723449,1.0
5.216916159198535,0.9584358071979413,1.0
5.252076971593652,0.9584358071979413,1.0
5.287436641862454,0.9584358071979413,1.0
5.322996294679008,0.9584358071979413,1.0
5.3587570610781645,0.9589048503499111,1.0
5.394720078491532,0.9589048503499111,1.0
5.430886490783655,0.9589048503499111,1.0
5.467257448288397,0.9589048503499111,1.0
5.503834107845523,0.9589048503499111,1.0
5.540617632837504,0.9589048503499111,1.0
5.577609193226513,0.9589048503499111,1.0
5.614809965591645,0.9593738935018812,1.0
5.652221133166327,0.9593738935018812,1.0
5.689843885875969,0.9593738935018812,1.0
5.7276794203758,0.9593738935018812,1.0
5.765728940088937,0.9593738935018812,1.0
5.803993655244651,0.9593738935018812,1.0
5.842474782916875,0.9593738935018812,1.0
5.8811735470629065,0.9593738935018812,1.0
5.920091178562335,0.9593738935018812,1.0
5.959228915256199,0.9593738935018812,1.0
5.998588001986356,0.9593738935018812,1.0
6.0381696906350735,0.9593738935018812,1.0
6.077975240164847,0.9593738935018812,1.0
6.11800591665845,0.9593738935018812,1.0
6.158262993359196,0.9593738935018812,1.0
6.198747750711446,0.9593738935018812,1.0
6.239461476401319,0.9593738935018812,1.0
6.280405465397665,0.9593738935018812,1.0
6.321581019993248,0.9723112375836904,1.0
6.362989449846167,0.9723112375836904,1.0
6.404632072021508,0.9723112375836904,1.0
6.446510211033246,0.9723112375836904,1.0
6.488625198886357,0.9723112375836904,1.0
6.5309783751192105,0.9723112375836904,1.0
6.573571086846143,0.9723112375836904,1.0
6.616404688800336,0.9723112375836904,1.0
6.6594805433768824,0.9723112375836904,1.0
6.702800020676129,0.9727802807356606,1.0
6.746364498547266,0.9727802807356606,1.0
6.790175362632129,0.9727802807356606,1.0
6.834234006409284,0.9727802807356606,1.0
6.878541831238361,0.9727802807356606,1.0
6.9231002464046005,0.9727802807356606,1.0
6.967910669163696,0.9727802807356606,1.0
7.012974524786876,0.9727802807356606,1.0
7.058293246606217,0.9727802807356606,1.0
7.1038682760602585,0.9727802807356606,1.0
7.149701062739828,0.9727802807356606,1.0
7.195793064434157,0.9727802807356606,1.0
7.242145747177259,0.9727802807356606,1.0
7.288760585294537,0.9727802807356606,1.0
7.335639061449691,0.9727802807356606,1.0
7.382782666691884,0.9727802807356606,1.0
7.430192900503142,0.9727802807356606,1.0
7.477871270846079,0.9727802807356606,1.0
7.525819294211835,0.9727802807356606,1.0
7.574038495668317,0.9727802807356606,1.0
7.622530408908721,0.9727802807356606,1.0
7.671296576300295,0.9727802807356606,1.0
7.720338548933399,0.9727802807356606,1.0
7.769657886670857,0.9727802807356606,1.0
7.81925615819755,0.9727802807356606,1.0
7.869134941070318,0.9727802807356606,1.0
7.919295821768149,0.9727802807356606,1.0
7.9697403957426145,0.9727802807356606,1.0
8.020470267468646,0.9727802807356606,1.0
8.07148705049554,0.9727802807356606,1.0
8.12279236749829,0.9727802807356606,1.0
8.174387850329216,0.9727802807356606,1.0
8.22627514006984,0.9727802807356606,1.0
8.278455887083089,0.9727802807356606,1.0
8.330931751065817,0.9727802807356606,1.0
8.383704401101546,0.9727802807356606,1.0
8.436775515713606,0.9727802807356606,1.0
8.490146782918478,0.9727802807356606,1.0
8.543819900279503,0.9727802807356606,1.0
8.597796574960894,0.9727802807356606,1.0
8.652078523781999,0.9727802807356606,1.0
8.706667473271931,0.9727802807356606,1.0
8.76156515972449,0.9727802807356606,1.0
8.816773329253357,0.9727802807356606,1.0
8.87229373784767,0.9727802807356606,1.0
8.928128151427847,0.9727802807356606,1.0
8.984278345901764,0.9727802807356606,1.0
9.040746107221254,0.9727802807356606,1.0
9.097533231438891,0.9727802807356606,1.0
9.154641524765118,0.9727802807356606,1.0
9.212072803625729,0.9727802807356606,1.0
9.269828894719593,0.9727802807356606,1.0
9.32791163507679,0.9727802807356606,1.0
9.38632287211704,0.9727802807356606,1.0
9.44506446370844,0.9727802807356606,1.0
9.50413827822659,0.9727802807356606,1.0
9.563546194613986,0.9727802807356606,1.0
9.623290102439801,0.9727802807356606,1.0
9.683371901959994,0.9727802807356606,1.0
9.74379350417773,0.9727802807356606,1.0
9.80455683090417,0.9727802807356606,1.0
9.865663814819618,0.9727802807356606,1.0
9.927116399534953,0.9727802807356606,1.0
9.988916539653493,0.9727802807356606,1.0
10.051066200833127,0.9785495115048912,1.0
10.113567359848854,0.9785495115048912,1.0
10.17642200465567,0.9785495115048912,1.0
10.239632134451766,0.9785495115048912,1.0
10.303199759742135,0.9785495115048912,1.0
10.36712690240254,0.9785495115048912,1.0
10.431415595743776,0.9785495115048912,1.0
10.496067884576377,0.9785495115048912,1.0
10.561085825275654,0.9785495115048912,1.0
10.626471485847079,0.9785495115048912,1.0
10.692226945992093,0.9785495115048912,1.0
10.758354297174225,0.9785495115048912,1.0
10.824855642685623,0.9790185546568613,1.0
10.891733097713978,0.9790185546568613,1.0
10.958988789409755,0.9790185546568613,1.0
11.026624856953884,0.9790185546568613,1.0
11.094643451625805,0.9790185546568613,1.0
11.163046736871856,0.9790185546568613,1.0
11.231836888374133,0.9790185546568613,1.0
11.301016094119651,0.9790185546568613,1.0
11.37058655446995,0.9790185546568613,1.0
11.440550482231103,0.9790185546568613,1.0
11.51091010272406,0.9790185546568613,1.0
11.58166765385545,0.9790185546568613,1.0
11.652825386188772,0.9790185546568613,1.0
11.72438556301595,0.9790185546568613,1.0
11.796350460429336,0.9790185546568613,1.0
11.868722367394117,0.9790185546568613,1.0
11.941503585821087,0.9790185546568613,1.0
12.014696430639905,0.9790185546568613,1.0
12.088303229872686,0.9790185546568613,1.0
12.162326324708067,0.9794875978088312,1.0
12.23676806957568,0.9794875978088312,1.0
12.31163083222102,0.9794875978088312,1.0
12.38691699378076,0.9794875978088312,1.0
12.462628948858509,0.9794875978088312,1.0
12.538769105600933,0.9794875978088312,1.0
12.6153398857744,0.9794875978088312,1.0
12.692343724841972,0.9794875978088312,1.0
12.769783072040871,0.9794875978088312,1.0
12.847660390460417,0.9794875978088312,1.0
12.925978157120323,0.9794875978088312,1.0
13.004738863049504,0.9794875978088312,1.0
13.083945013365321,0.9794875978088312,1.0
13.163599127353239,0.9794875978088312,1.0
13.243703738546952,0.9794875978088312,1.0
13.324261394809003,0.9794875978088312,1.0
13.405274658411777,0.9794875978088312,1.0
13.48674610611904,0.9794875978088312,1.0
13.568678329267865,0.9794875978088312,1.0
13.651073933851059,0.9794875978088312,1.0
13.733935540600083,0.9794875978088312,1.0
13.817265785068365,0.9794875978088312,1.0
13.901067317715146,0.9794875978088312,1.0
13.985342803989802,0.9794875978088312,1.0
14.070094924416585,0.9794875978088312,1.0
14.15532637467992,0.9794875978088312,1.0
14.241039865710114,0.9794875978088312,1.0
14.327238123769591,0.9794875978088312,1.0
14.413923890539634,0.9794875978088312,1.0
14.501099923207539,0.9794875978088312,1.0
14.58876899455434,0.9794875978088312,1.0
14.67693389304302,0.9794875978088312,1.0
14.765597422907158,0.9794875978088312,1.0
14.854762404240168,0.9794875978088312,1.0
14.944431673084956,0.9794875978088312,1.0
15.034608081524148,0.9794875978088312,1.0
15.12529449777082,0.9794875978088312,1.0
15.216493806259688,0.9794875978088312,1.0
15.308208907738873,0.9794875978088312,1.0
15.400442719362182,0.9794875978088312,1.0
15.493198174781856,0.9794875978088312,1.0
15.586478224241901,0.9794875978088312,1.0
15.68028583467194,0.9794875978088312,1.0
15.774623989781537,0.9794875978088312,1.0
15.869495690155153,0.9794875978088312,1.0
15.964903953347541,0.9794875978088312,1.0
16.06085181397974,0.9794875978088312,1.0
16.15734232383561,0.9794875978088312,1.0
16.25437855195888,0.9799566409608013,1.0
16.35196358475076,0.9799566409608013,1.0
16.450100526068145,0.9799566409608013,1.0
16.54879249732228,0.9799566409608013,1.0
16.64804263757812,0.9804256841127711,1.0
16.747854103654085,0.9804256841127711,1.0
16.84823007022252,0.9804256841127711,1.0
16.94917372991069,0.9804256841127711,1.0
17.050688293402274,0.9804256841127711,1.0
17.152776989539504,0.9804256841127711,1.0
17.2554430654259,0.9804256841127711,1.0
17.3586897865295,0.9808947272647413,1.0
17.462520436786736,0.9808947272647413,1.0
17.566938318706928,0.9813637704167112,1.0
17.67194675347725,0.9813637704167112,1.0
17.777549081068443,0.9813637704167112,1.0
17.883748660340995,0.9813637704167112,1.0
17.99054886915198,0.9813637704167112,1.0
18.09795310446254,0.9813637704167112,1.0
18.205964782445886,0.9813637704167112,1.0
18.314587338595953,0.9813637704167112,1.0
18.423824227836725,0.9813637704167112,1.0
18.533678924632046,0.9813637704167112,1.0
18.644154923096217,0.9813637704167112,1.0
18.755255737105053,0.9813637704167112,1.0
18.86698490040769,0.9813637704167112,1.0
18.979345966739004,0.9813637704167112,1.0
19.09234250993258,0.9813637704167112,1.0
19.205978124034417,0.9813637704167112,1.0
19.32025642341728,0.9813637704167112,1.0
19.4351810428956,0.9813637704167112,1.0
19.5507556378411,0.9813637704167112,1.0
19.666983884299103,0.9813637704167112,1.0
19.78386947910539,0.9813637704167112,1.0
19.901416140003853,0.9818328135686811,1.0
20.019627605764676,0.9818328135686811,1.0
20.138507636303288,0.9818328135686811,1.0
20.25806001279998,0.9818328135686811,1.0
20.37828853782011,0.9818328135686811,1.0
20.49919703543509,0.9818328135686811,1.0
20.620789351344023,0.9818328135686811,1.0
20.74306935299599,0.9818328135686811,1.0
20.866040929713108,0.9818328135686811,1.0
20.98970799281418,0.9818328135686811,1.0
21.114074475739116,0.9818328135686811,1.0
21.239144334174107,0.9818328135686811,1.0
21.36492154617735,0.9818328135686811,1.0
21.49141011230561,0.9818328135686811,1.0
21.618614055741517,0.9818328135686811,1.0
21.74653742242144,0.9818328135686811,1.0
21.875184281164252,0.9818328135686811,1.0
22.004558723800695,0.9818328135686811,1.0
22.13466486530354,0.9818328135686811,1.0
22.26550684391851,0.9818328135686811,1.0
22.397088821295835,0.9818328135686811,1.0
22.52941498262266,0.9818328135686811,1.0
22.662489536756198,0.9818328135686811,1.0
22.79631671635751,0.9823018567206512,1.0
22.9309007780262,0.983708986176561,1.0
23.066246002435797,0.983708986176561,1.0
23.20235669446988,0.983708986176561,1.0
23.33923718335904,0.983708986176561,1.0
23.47689182281854,0.983708986176561,1.0
23.615324991186803,0.983708986176561,1.0
23.75454109156471,0.983708986176561,1.0
23.89454455195559,0.983708986176561,1.0
24.03533982540609,0.983708986176561,1.0
24.17693139014784,0.983708986176561,1.0
24.319323749739805,0.983708986176561,1.0
24.46252143321165,0.983708986176561,1.0
24.606528995207675,0.983708986176561,1.0
24.75135101613174,0.983708986176561,1.0
24.896992102292987,0.983708986176561,1.0
25.043456886052272,0.983708986176561,1.0
25.19075002596955,0.983708986176561,1.0
25.338876206952065,0.983708986176561,1.0
25.48784014040333,0.983708986176561,1.0
25.637646564372965,0.983708986176561,1.0
25.78830024370747,0.983708986176561,1.0
25.939805970201697,0.983708986176561,1.0
26.09216856275133,0.983708986176561,1.0
26.245392867506094,0.983708986176561,1.0
26.39948375802393,0.983708986176561,1.0
26.55444613542604,0.983708986176561,1.0
26.710284928552703,0.983708986176561,1.0
26.867005094120078,0.983708986176561,1.0
27.024611616877902,0.983708986176561,1.0
27.18310950976795,0.983708986176561,1.0
27.34250381408358,0.983708986176561,1.0
27.502799599630002,0.983708986176561,1.0
27.664001964885543,0.983708986176561,1.0
27.82611603716388,0.983708986176561,1.0
27.989146972777036,0.983708986176561,1.0
28.15309995719941,0.983708986176561,1.0
28.317980205232768,0.983708986176561,1.0
28.48379296117203,0.983708986176561,1.0
28.650543498972088,0.983708986176561,1.0
28.818237122415628,0.983708986176561,1.0
28.986879165281703,0.983708986176561,1.0
29.156474991515513,0.983708986176561,1.0
29.3270299953989,0.983708986176561,1.0
29.498549601721976,0.983708986176561,1.0
29.671039265955702,0.983708986176561,1.0
29.84450447442534,0.983708986176561,1.0
30.018950744484968,0.983708986176561,1.0
30.19438362469304,0.983708986176561,1.0
30.370808694988746,0.983708986176561,1.0
30.54823156686963,0.983708986176561,1.0
30.726657883569953,0.983708986176561,1.0
30.906093320240224,0.983708986176561,1.0
31.086543584127774,0.983708986176561,1.0
31.26801441475818,0.983708986176561,1.0
31.45051158411787,0.983708986176561,1.0
31.63404089683775,0.983708986176561,1.0
31.818608190377752,0.983708986176561,1.0
32.00421933521254,0.983708986176561,1.0
32.19088023501827,0.983708986176561,1.0
32.378596826860274,0.983708986176561,1.0
32.56737508138203,0.983708986176561,1.0
32.75722100299492,0.983708986176561,1.0
32.94814063006928,0.983708986176561,1.0
33.14014003512655,0.983708986176561,1.0
33.33322532503223,0.983708986176561,1.0
33.52740264119028,0.983708986176561,1.0
33.72267815973839,0.983708986176561,1.0
33.91905809174442,0.983708986176561,1.0
34.116548683404,0.983708986176561,1.0
34.315156216239124,0.983708986176561,1.0
34.514887007298,0.9841780293285312,1.0
34.715747409356,0.9841780293285312,1.0
34.91774381111763,0.9841780293285312,1.0
35.1208826374198,0.9841780293285312,1.0
35.3251703494362,0.9841780293285312,1.0
35.53061344488271,0.9841780293285312,1.0
35.737218458224206,0.9841780293285312,1.0
35.944991960882255,0.9841780293285312,1.0
36.15394056144424,0.9841780293285312,1.0
36.36407090587352,0.9841780293285312,1.0
36.57538967772081,0.9841780293285312,1.0
36.787903598336726,0.9841780293285312,1.0
37.0016194270857,0.9841780293285312,1.0
37.2165439615608,0.9841780293285312,1.0
37.432684037800044,0.9841780293285312,1.0
37.65004653050386,0.9841780293285312,1.0
37.86863835325361,0.9841780293285312,1.0
38.08846645873166,0.9841780293285312,1.0
38.30953783894239,0.9841780293285312,1.0
38.53185952543461,0.9841780293285312,1.0
38.755438589525326,0.9841780293285312,1.0
38.98028214252447,0.9841780293285312,1.0
39.206397335961206,0.9841780293285312,1.0
39.433791361811416,0.9841780293285312,1.0
39.66247145272634,0.9841780293285312,1.0
39.892444882262744,0.9841780293285312,1.0
40.1237189651142,0.9841780293285312,1.0
40.356301057343714,0.9841780293285312,1.0
40.59019855661783,0.9841780293285312,1.0
40.825418902441754,0.9841780293285312,1.0
41.06196957639607,0.9841780293285312,1.0
41.29985810237477,0.9841780293285312,1.0
41.539092046824415,0.9841780293285312,1.0
41.77967901898487,0.9841780293285312,1.0
42.02162667113141,0.9841780293285312,1.0
42.26494269881795,0.9841780293285312,1.0
42.50963484112196,0.9841780293285312,1.0
42.75571088089053,0.9841780293285312,1.0
43.003178644987955,0.9841780293285312,1.0
43.252046004544695,0.9841780293285312,1.0
43.50232087520767,0.9841780293285312,1.0
43.75401121739208,0.9841780293285312,1.0
44.00712503653464,0.9841780293285312,1.0
44.26167038334806,0.9841780293285312,1.0
44.517655354077306,0.9841780293285312,1.0
44.77508809075697,0.9841780293285312,1.0
45.03397678147023,0.9841780293285312,1.0
45.29432966060946,0.9841780293285312,1.0
45.556155009137946,0.9841780293285312,1.0
45.81946115485333,0.9841780293285312,1.0
46.084256472652605,0.9841780293285312,1.0
46.3505493847983,0.9841780293285312,1.0
46.6183483611865,0.9841780293285312,1.0
46.88766191961624,0.9841780293285312,1.0
47.158498626060336,0.9841780293285312,1.0
47.43086709493797,0.9841780293285312,1.0
47.704775989388565,0.9841780293285312,1.0
47.98023402154737,0.9841780293285312,1.0
48.25724995282265,0.9841780293285312,1.0
48.5358325941742,0.9841780293285312,1.0
48.815990806393714,0.9841780293285312,1.0
49.097733500386624,0.9841780293285312,1.0
49.38106963745538,0.9841780293285312,1.0
49.6660082295847,0.9841780293285312,1.0
49.952558339728,0.9841780293285312,1.0
50.24072908209577,0.9841780293285312,1.0
50.5305296224455,0.9841780293285312,1.0
50.8219691783731,0.9841780293285312,1.0
51.11505701960614,0.9841780293285312,1.0
51.40980246829876,0.9841780293285312,1.0
51.706214899327996,0.9841780293285312,1.0
52.00430374059219,0.9841780293285312,1.0
52.30407847331067,0.9841780293285312,1.0
52.605548632325366,0.9841780293285312,1.0
52.908723806404225,0.9841780293285312,1.0
53.21361363854596,0.9841780293285312,1.0
53.52022782628691,0.9841780293285312,1.0
53.82857612200953,0.9841780293285312,1.0
54.13866833325239,0.9841780293285312,1.0
54.45051432302239,0.9841780293285312,1.0
54.764124010108134,0.9841780293285312,1.0
55.079507369395735,0.9841780293285312,1.0
55.39667443218598,0.9841780293285312,1.0
55.71563528651319,0.9841780293285312,1.0
56.036400077466396,0.9841780293285312,1.0
56.35897900751186,0.9841780293285312,1.0
56.683382336817644,0.9841780293285312,1.0
57.00962038357974,0.9841780293285312,1.0
57.3377035243506,0.9841780293285312,1.0
57.66764219436902,0.9841780293285312,1.0
57.99944688789186,0.9841780293285312,1.0
58.333128158528176,0.9850141497298689,1.0
58.66869661957474,0.9858502701312066,1.0
59.006162944353434,0.9866863905325444,1.0
59.34553786655107,0.9866863905325444,1.0
59.68683218056062,0.9866863905325444,1.0
60.0300567418244,0.9866863905325444,1.0
60.37522246717967,0.9866863905325444,1.0
60.72234033520567,0.9866863905325444,1.0
61.07142138657271,0.9866863905325444,1.0
61.42247672439358,0.9866863905325444,1.0
61.77551751457665,0.9866863905325444,1.0
62.13055498618073,0.9866863905325444,1.0
62.48760043177266,0.9866863905325444,1.0
62.84666520778622,0.9866863905325444,1.0
63.207760734883465,0.9866863905325444,1.0
63.57089849831774,0.9866863905325444,1.0
63.93609004829936,0.9866863905325444,1.0
64.30334700036278,0.9866863905325444,1.0
64.67268103573586,0.9866863905325444,1.0
65.04410390171184,0.9866863905325444,1.0
65.41762741202268,0.9866863905325444,1.0
65.79326344721477,0.9866863905325444,1.0
66.17102395502702,0.9866863905325444,1.0
66.55092095077089,0.9866863905325444,1.0
66.93296651771217,0.9866863905325444,1.0
67.31717280745583,0.9866863905325444,1.0
67.70355204033224,0.9866863905325444,1.0
68.09211650578575,0.9866863905325444,1.0
68.48287856276589,0.9866863905325444,1.0
68.8758506401203,0.9866863905325444,1.0
69.27104523698989,0.9866863905325444,1.0
69.66847492320672,0.9866863905325444,1.0
70.06815233969358,0.9866863905325444,1.0
70.4700901988662,0.9866863905325444,1.0
70.87430128503732,0.9866863905325444,1.0
71.28079845482368,0.9866863905325444,1.0
71.68959463755479,0.9866863905325444,1.0
72.10070283568395,0.9866863905325444,1.0
72.51413612520221,0.9866863905325444,1.0
72.92990765605408,0.9866863905325444,1.0
73.34803065255561,0.9866863905325444,1.0
73.76851841381534,0.9866863905325444,1.0
74.19138431415722,0.9866863905325444,1.0
74.61664180354566,0.9866863905325444,1.0
75.04430440801386,0.9866863905325444,1.0
75.47438573009372,0.9866863905325444,1.0
75.90689944924837,0.9866863905325444,1.0
76.34185932230764,0.9866863905325444,1.0
76.77927918390543,0.9866863905325444,1.0
77.21917294691947,0.9866863905325444,1.0
77.66155460291439,0.9866863905325444,1.0
78.10643822258635,0.9866863905325444,1.0
78.55383795621076,0.9866863905325444,1.0
79.00376803409209,0.9866863905325444,1.0
79.45624276701687,0.9866863905325444,1.0
79.91127654670873,0.9866863905325444,1.0
80.36888384628585,0.9866863905325444,1.0
80.82907922072181,0.9866863905325444,1.0
81.29187730730825,0.9866863905325444,1.0
81.75729282612028,0.9866863905325444,1.0
82.22534058048507,0.9866863905325444,1.0
82.69603545745247,0.9866863905325444,1.0
83.16939242826834,0.9866863905325444,1.0
83.64542654885119,0.9866863905325444,1.0
84.12415296027072,0.9866863905325444,1.0
84.60558688922936,0.9866863905325444,1.0
85.08974364854683,0.9866863905325444,1.0
85.57663863764718,0.9866863905325444,1.0
86.06628734304819,0.9866863905325444,1.0
86.55870533885447,0.9866863905325444,1.0
87.05390828725255,0.9866863905325444,1.0
87.55191193900913,0.9866863905325444,1.0
88.05273213397182,0.9866863905325444,1.0
88.5563848015733,0.9866863905325444,1.0
89.06288596133794,0.9866863905325444,1.0
89.57225172339088,0.9866863905325444,1.0
90.08449828897108,0.9866863905325444,1.0
90.59964195094628,0.9866863905325444,1.0
91.11769909433106,0.9866863905325444,1.0
91.63868619680844,0.9866863905325444,1.0
92.1626198292537,0.9866863905325444,1.0
92.6895166562613,0.9866863905325444,1.0
93.21939343667532,0.9866863905325444,1.0
93.75226702412229,0.9866863905325444,1.0
94.28815436754702,0.9866863905325444,1.0
94.82707251175216,0.9866863905325444,1.0
95.36903859794003,0.9866863905325444,1.0
95.91406986425798,0.9866863905325444,1.0
96.46218364634633,0.9866863905325444,1.0
97.01339737789027,0.9866863905325444,1.0
97.56772859117413,0.9866863905325444,1.0
98.12519491763877,0.9866863905325444,1.0
98.68581408844287,0.9866863905325444,1.0
99.24960393502666,0.9866863905325444,1.0
99.81658238967879,0.9866863905325444,1.0
100.38676748610726,0.9866863905325444,1.0
100.96017736001272,0.9866863905325444,1.0
101.53683024966509,0.9866863905325444,1.0
102.11674449648407,0.9866863905325444,1.0
102.69993854562242,0.9866863905325444,1.0
103.28643094655224,0.9866863905325444,1.0
103.87624035365559,0.9866863905325444,1.0
104.46938552681746,0.9866863905325444,1.0
105.06588533202228,0.9866863905325444,1.0
105.66575874195452,0.9866863905325444,1.0
106.2690248366017,0.9866863905325444,1.0
106.87570280386154,0.9866863905325444,1.0
107.48581194015188,0.9866863905325444,1.0
108.09937165102488,0.9866863905325444,1.0
108.71640145178417,0.9866863905325444,1.0
109.33692096810506,0.9866863905325444,1.0
109.96094993665956,0.9866863905325444,1.0
110.58850820574364,0.9866863905325444,1.0
111.21961573590838,0.9866863905325444,1.0
111.85429260059543,0.9866863905325444,1.0
112.49255898677512,0.9866863905325444,1.0
113.13443519558831,0.9866863905325444,1.0
113.77994164299261,0.9866863905325444,1.0
114.42909886041159,0.9866863905325444,1.0
115.08192749538735,0.9866863905325444,1.0
115.73844831223798,0.9866863905325444,1.0
116.39868219271763,0.9866863905325444,1.0
117.06265013668042,0.9866863905325444,1.0
117.73037326274897,0.9866863905325444,1.0
118.40187280898571,0.9866863905325444,1.0
119.07717013356863,0.9866863905325444,1.0
119.7562867154701,0.9866863905325444,1.0
120.43924415514078,0.9866863905325444,1.0
121.12606417519633,0.9866863905325444,1.0
121.81676862110793,0.9866863905325444,1.0
122.51137946189783,0.9866863905325444,1.0
123.2099187908378,0.9866863905325444,1.0
123.91240882615145,0.9866863905325444,1.0
124.61887191172161,0.9866863905325444,1.0
125.32933051780074,0.9866863905325444,1.0
126.04380724172519,0.9866863905325444,1.0
126.76232480863469,0.9866863905325444,1.0
127.48490607219482,0.9866863905325444,1.0
128.21157401532358,0.9866863905325444,1.0
128.942351750923,0.9866863905325444,1.0
129.67726252261406,0.9866863905325444,1.0
130.41632970547556,0.9866863905325444,1.0
131.15957680678835,0.9866863905325444,1.0
131.90702746678255,0.9866863905325444,1.0
132.65870545938964,0.9866863905325444,1.0
133.41463469299822,0.9866863905325444,1.0
134.1748392112152,0.9866863905325444,1.0
134.93934319363,0.9866863905325444,1.0
135.70817095658361,0.9866863905325444,1.0
136.48134695394234,0.9866863905325444,1.0
137.25889577787558,0.9866863905325444,1.0
138.0408421596374,0.9866863905325444,1.0
138.82721097035403,0.9866863905325444,1.0
139.61802722181457,0.9866863905325444,1.0
140.41331606726607,0.9866863905325444,1.0
141.21310280221434,0.9866863905325444,1.0
142.0174128652282,0.9866863905325444,1.0
142.8262718387482,0.9866863905325444,1.0
143.63970544990104,0.9866863905325444,1.0
144.4577395713175,0.9866863905325444,1.0
145.28040022195498,0.9866863905325444,1.0
146.10771356792583,0.9866863905325444,1.0
146.93970592332911,0.9866863905325444,1.0
147.77640375108788,0.9866863905325444,1.0
148.6178336637902,0.9866863905325444,1.0
149.46402242453658,0.9866863905325444,1.0
150.3149969477907,0.9866863905325444,1.0
151.17078430023503,0.9866863905325444,1.0
152.03141170163272,0.9866863905325444,1.0
152.8969065256928,0.9866863905325444,1.0
153.76729630094053,0.9866863905325444,1.0
154.6426087115937,0.9866863905325444,1.0
155.52287159844295,0.9866863905325444,1.0
156.40811295973668,0.9866863905325444,1.0
157.2983609520725,0.9866863905325444,1.0
158.19364389129242,0.9866863905325444,1.0
159.09399025338305,0.9866863905325444,1.0
159.99942867538206,0.9866863905325444,1.0
160.90998795628875,0.9866863905325444,1.0
161.82569705797954,0.9866863905325444,1.0
162.74658510613006,0.9866863905325444,1.0
163.6726813911409,0.9866863905325444,1.0
164.60401536906963,0.9866863905325444,1.0
165.54061666256698,0.9866863905325444,1.0
166.48251506182004,0.9866863905325444,1.0
167.4297405254993,0.9866863905325444,1.0
168.3823231817111,0.9866863905325444,1.0
169.34029332895673,0.9866863905325444,1.0
170.3036814370958,0.9866863905325444,1.0
171.27251814831487,0.9866863905325444,1.0
172.24683427810294,0.9866863905325444,1.0
173.22666081623123,0.9866863905325444,1.0
174.2120289277383,0.9866863905325444,1.0
175.20296995392226,0.9866863905325444,1.0
176.1995154133373,0.9866863905325444,1.0
177.20169700279553,0.9866863905325444,1.0
178.2095465983761,0.9866863905325444,1.0
179.22309625643885,0.9866863905325444,1.0
180.24237821464317,0.9866863905325444,1.0
181.26742489297433,0.9866863905325444,1.0
182.29826889477425,0.9866863905325444,1.0
183.33494300777866,0.9866863905325444,1.0
184.37748020515926,0.9866863905325444,1.0
185.42591364657363,0.9866863905325444,1.0
186.48027667921932,0.9866863905325444,1.0
187.54060283889402,0.9866863905325444,1.0
188.60692585106335,0.9866863905325444,1.0
189.67927963193281,0.9866863905325444,1.0
190.75769828952633,0.9866863905325444,1.0
191.84221612477197,0.9866863905325444,1.0
192.93286763259232,0.9866863905325444,1.0
194.02968750300147,0.9866863905325444,1.0
195.13271062220906,0.9866863905325444,1.0
196.24197207372967,0.9866863905325444,1.0
197.35750713949793,0.9866863905325444,1.0
198.479351300992,0.9866863905325444,1.0
199.6075402403614,0.9866863905325444,1.0
200.74210984156167,0.9866863905325444,1.0
201.8830961914964,0.9866863905325444,1.0
203.03053558116466,0.9866863905325444,1.0
204.18446450681557,0.9866863905325444,1.0
205.34491967110827,0.9866863905325444,1.0
206.51193798428054,0.9866863905325444,1.0
207.6855565653222,0.9866863905325444,1.0
208.8658127431552,0.9866863905325444,1.0
210.052744057822,0.9866863905325444,1.0
211.2463882616791,0.9866863905325444,1.0
212.4467833205972,0.9866863905325444,1.0
213.65396741516994,0.9866863905325444,1.0
214.86797894192767,0.9866863905325444,1.0
216.08885651455827,0.9866863905325444,1.0
217.3166389651363,0.9866863905325444,1.0
218.55136534535762,0.9866863905325444,1.0
219.79307492778105,0.9866863905325444,1.0
221.04180720707845,0.9866863905325444,1.0
222.2976019012902,0.9866863905325444,1.0
223.56049895308897,0.9866863905325444,1.0
224.8305385310493,0.9866863905325444,1.0
226.1077610309265,0.9866863905325444,1.0
227.39220707694076,0.9866863905325444,1.0
228.68391752306883,0.9866863905325444,1.0
229.9829334543445,0.9866863905325444,1.0
231.28929618816497,0.9866863905325444,1.0
232.60304727560424,0.9866863905325444,1.0
233.92422850273599,0.9866863905325444,1.0
235.25288189196206,0.9866863905325444,1.0
236.58904970334845,0.9866863905325444,1.0
237.93277443597063,0.9866863905325444,1.0
239.28409882926474,0.9866863905325444,1.0
240.64306586438633,0.9866863905325444,1.0
242.00971876557873,0.9866863905325444,1.0
243.3841010015472,0.9866863905325444,1.0
244.766256286841,0.9866863905325444,1.0
246.15622858324494,0.9866863905325444,1.0
247.55406210117684,0.9866863905325444,1.0
248.9598013010942,0.9866863905325444,1.0
250.37349089490746,0.9866863905325444,1.0
251.7951758474034,0.9866863905325444,1.0
253.22490137767474,0.9866863905325444,1.0
254.66271296055763,0.9866863905325444,1.0
256.1086563280795,0.9866863905325444,1.0
257.562777470913,0.9866863905325444,1.0
259.0251226398379,0.9866863905325444,1.0
260.49573834721383,0.9866863905325444,1.0
261.9746713684588,0.9866863905325444,1.0
263.4619687435365,0.9866863905325444,1.0
264.9576777784535,0.9866863905325444,1.0
266.4618460467636,0.9866863905325444,1.0
267.97452139108,0.9866863905325444,1.0
269.4957519245986,0.9866863905325444,1.0
271.0255860326276,0.9866863905325444,1.0
272.56407237412554,0.9866863905325444,1.0
274.1112598832508,0.9866863905325444,1.0
275.6671977709167,0.9866863905325444,1.0
277.23193552635735,0.9866863905325444,1.0
278.80552391870117,1.0,1.0


==> data/time_cdf_log_icetran_v2_ftps_down_1a.csv <==
x,real_cdf,synth_cdf
0.0,0.5142066321280265,0.0
0.006013562740823257,0.729596302223719,0.9944191495518286
0.01206328841848433,0.7299523869393133,0.9963573157063217
0.01814939450107279,0.7327997914621676,0.9963573157063217
0.0242720997644362,0.7356442405449275,0.9963573157063217
0.030431624300044414,0.7357451881014747,0.9966494763800909
0.03662818952290115,0.7386860112708212,0.9966494763800909
0.042862018179503136,0.7386891787596639,0.9966494763800909
0.049133334355847144,0.7401291754555476,0.9966494763800909
0.05544236348548514,0.7458180403740591,0.9966494763800909
0.06178933235762788,0.7595785906455759,0.9970022865485052
0.06817446912529732,0.7622833813400363,0.9970022865485052
0.07459800331352787,0.7681594697314815,0.9970022865485052
0.08106016582761716,0.7755211192560837,0.9970022865485052
0.08756118896142633,0.7783629297481413,0.9970022865485052
0.09410130640573021,0.7783764805882175,0.9970022865485052
0.10068075325661775,0.7783772107728318,0.9970022865485052
0.10729976602394302,0.7783775779913434,0.9970085609146154
0.11395858263982693,0.7793249365949748,0.9970085609146154
0.12065744246721007,0.7812195989403826,0.9970085609146154
0.12739658630845715,0.7812203517950181,0.9970085609146154
0.13417625641401304,0.7812204168594685,0.9970085609146154
0.14099669649111074,0.7876194143135493,0.9970085609146154
0.14785815171253214,0.7884718130905584,0.9970085609146154
0.15476086872542086,0.7921517571849492,0.9970085609146154
0.16170509566014873,0.7981179800464363,0.9998539906987441
0.16869108213923512,0.8038003021673326,0.9998539906987441
0.17571907928632002,0.8053972509959437,0.9998539906987441
0.18278933973519126,0.8101117712711321,0.9998539906987441
0.18990211763886578,0.8156970460519187,0.9998539906987441
0.19705766867872554,0.8165089548261034,0.9998539906987441
0.20425625007370868,0.818403152997804,0.9998539906987441
0.21149812058955547,0.8212441998777734,0.9998539906987441
0.2187835405481102,0.8242883764903436,0.9999525231526889
0.22611277183667897,0.8281826320779928,0.9999525231526889
0.23348607791744355,0.8310235737011271,0.9999525231526889
0.24090372383693212,0.8315648153431628,0.9999525231526889
0.2483659762355467,0.8315649364184861,0.9999525231526889
0.25587310335714825,0.8321061927743312,0.9999536385483161
0.2634253750586989,0.8323772905660912,0.9999536385483161
0.2710230628199625,0.8352184751484983,0.9999536385483161
0.27866643975326366,0.836841911861912,0.9999536385483161
0.286355780613305,0.8379242072157123,0.999954722552582
0.29409136180704387,0.8407651271506964,0.9999548366535645
0.30187346140362786,0.8407652089288837,0.9999549507545473
0.30970235914439137,0.8414971058914424,0.9999550817786965
0.31757833645291045,0.8448244433044123,0.9999550817786965
0.3255016764451195,0.8455347699643128,0.9999552392559795
0.33347266393948866,0.8467184820855248,0.9999937184624681
0.34149158546726144,0.8500329035827309,0.9999939154463168
0.34955872928275533,0.8502698487738614,0.9999939154463168
0.35767438537372287,0.8531108071107328,0.9999940039894148
0.3658388454717764,0.8557150564508356,0.9999940039894148
0.37405240306287457,0.8557150948527227,0.9999940039894148
0.3823153533978721,0.8559518648347771,0.999994709245275
0.3906279935031335,0.8559519258200633,0.999994709245275
0.39899062219120973,0.8559519533778751,0.9999947869442981
0.4074035400715799,0.8576091503475722,0.9999948646433213
0.41586704956145715,0.8774955415417479,0.9999948646433213
0.42438145489665924,0.880336478190469,0.9999949306030202
0.43294706214254547,0.8860183239300992,0.9999949306030202
0.441564179205018,0.8860183239300992,0.9999949906930575
0.45023311584159076,0.8860183347741742,0.9999949906930575
0.4589541836725237,0.8860183456182493,0.9999950575480057
0.46772769619202503,0.8860183564623244,0.9999952219130066
0.47655396877951983,0.8860183731760614,0.9999952219130066
0.485433318710987,0.8860183840201366,0.9999952327570815
0.49436606517036485,0.8860184282916854,0.9999953251699142
0.503352529261024,0.8860184450054226,0.9999953251699142
0.5123930340173105,0.8860184617191595,0.9999953577021391
0.5214879044161576,0.8860184784328965,0.9999953577021391
0.5306374673887679,0.8860184951466337,0.9999955386580699
0.5398420518323651,0.8860184951466337,0.9999955386580699
0.549101988622017,0.8860185118603706,0.9999955386580699
0.5584176106225296,0.8860185118603706,0.9999955386580699
0.567789252700412,0.8860185118603706,0.9999957521462257
0.5772172517359144,0.8860185118603706,0.9999957521462257
0.5867019466351371,0.8860185227044455,0.9999957964177746
0.5962436783422139,0.8860185335485206,0.9999957964177746
0.6058427898515674,0.8860185443925956,0.9999957964177746
0.6154996262202383,0.8860185552366705,0.9999958623774738
0.6252145345802903,0.8860185719504075,0.9999958623774738
0.6349878641512867,0.8860185719504075,0.9999958623774738
0.6448199662528451,0.8867287992231347,0.9999958623774738
0.6547111943172653,0.8867287992231347,0.9999958623774738
0.6646619039022349,0.8867287992231347,0.9999958623774738
0.6746724527036092,0.8867287992231347,0.9999959391812481
0.6847432005682708,0.8867287992231347,0.9999959391812481
0.6948745095070634,0.8867287992231347,0.9999959391812481
0.7050667437078062,0.8867287992231347,0.9999959391812481
0.7153202695483842,0.8867287992231347,0.9999959391812481
0.7256354556099194,0.8867287992231347,0.9999959391812481
0.7360126726900188,0.8867287992231347,0.9999959391812481
0.7464522938161045,0.8867287992231347,0.9999959391812481
0.7569546942588222,0.8867287992231347,0.9999961792453447
0.7675202515455315,0.8867287992231347,0.9999961792453447
0.7781493454738765,0.8867287992231347,0.9999961792453447
0.7888423581254373,0.8867287992231347,0.9999961792453447
0.7995996738794668,0.8867287992231347,0.9999961792453447
0.8104216794267063,0.8867287992231347,0.9999961792453447
0.8213087637832852,0.887439026495862,0.9999961792453447
0.8322613183047073,0.8874520881468548,0.9999961792453447
0.8432797366999161,0.8874520881468548,0.9999961792453447
0.8543644150454494,0.8874520881468548,0.9999961792453447
0.8655157517996751,0.8874520881468548,0.9999961792453447
0.8767341478171164,0.8874520881468548,0.9999961792453447
0.8880200063628603,0.8874521048605918,0.9999961792453447
0.8993737331270528,0.8874521048605918,0.9999961792453447
0.910795736239484,0.8874521048605918,0.9999961792453447
0.9222864262842578,0.8874521048605918,0.9999961792453447
0.9338462163145511,0.8874521048605918,0.9999961792453447
0.9454755218674622,0.8874521048605918,0.9999961792453447
0.957174760978948,0.8874521048605918,0.9999962235168937
0.9689443541988508,0.8874521048605918,0.9999962235168937
0.9807847246060153,0.8893460442545315,0.9999962235168937
0.9926962978234979,0.8921869533454405,0.9999962235168937
1.004679502033866,0.8921869533454405,0.9999962235168937
1.0167347679945888,0.8922253440088311,0.9999962235168937
1.0288625290535238,0.8922253440088311,0.9999962235168937
1.0410632211644923,0.8922253440088311,0.9999962235168937
1.0533372829029521,0.8922253440088311,0.9999962235168937
1.0656851554817603,0.8922253440088311,0.9999962235168937
1.0781072827670373,0.8922253440088311,0.9999962235168937
1.0906041112941187,0.8922253440088311,0.9999962235168937
1.1031760902836087,0.8924620864330735,0.9999962235168937
1.1158236716575285,0.8924620864330735,0.9999962235168937
1.12854731005556,0.8924620864330735,0.9999962235168937
1.14134746285139,0.8953413861873734,0.9999962235168937
1.1542245901691495,0.8953413861873734,0.9999962235168937
1.1671791548999557,0.8953413861873734,0.9999962235168937
1.1802116227185513,0.8953413861873734,0.9999962235168937
1.1933224621000411,0.8953413861873734,0.9999962235168937
1.2065121443367366,0.8953413861873734,0.9999962235168937
1.219781143555094,0.8953413861873734,0.9999962235168937
1.233129936732759,0.8953413861873734,0.9999962235168937
1.2465590037157122,0.8953413861873734,0.9999962235168937
1.2600688272355178,0.8956570594667668,0.9999962235168937
1.2736598929266778,0.8956570594667668,0.9999962235168937
1.2873326893440857,0.8956570594667668,0.9999962235168937
1.3010877079805923,0.8956570594667668,0.9999962235168937
1.3149254432846706,0.8956570594667668,0.9999962235168937
1.3288463926781913,0.8956570594667668,0.9999962235168937
1.3428510565743015,0.8985942705607575,0.9999962235168937
1.356939938395415,0.8985942705607575,0.9999962235168937
1.3711135445913083,0.8985942705607575,0.9999962235168937
1.3853723846573238,0.8985942705607575,0.9999962235168937
1.3997169711526878,0.8986326612241483,0.9999962235168937
1.4141478197189326,0.8986326612241483,0.9999962235168937
1.4286654490984343,0.8986326612241483,0.9999962235168937
1.4432703811530574,0.8991491901497679,0.9999962235168937
1.4579631408829163,0.8991491901497679,0.9999962235168937
1.4727442564452469,0.8991491901497679,0.9999962235168937
1.4876142591733907,0.8991491901497679,0.9999962235168937
1.5025736835958963,0.8991491901497679,0.9999962235168937
1.5176230674557336,0.8991491901497679,0.9999962235168937
1.5327629517296226,0.8991491901497679,0.9999962235168937
1.5479938806474811,0.8991491901497679,0.9999962235168937
1.5633164017119885,0.8991491901497679,0.9999962235168937
1.578731065718265,0.8991491901497679,0.9999962235168937
1.5942384267736718,0.8991875808131587,0.9999962235168937
1.6098390423177298,0.8991875808131587,0.9999962235168937
1.6255334731421578,0.8995032373788152,0.9999962235168937
1.6413222834110297,0.8998572846078624,0.9999962235168937
1.6572060406810563,0.8998572846078624,0.9999962235168937
1.6731853159219863,0.8998572846078624,0.9999962235168937
1.6892606835371309,0.8998572846078624,0.9999962235168937
1.7054327213840106,0.8998572846078624,0.9999962235168937
1.7217020107951297,0.900172941173519,0.9999962235168937
1.7380691365988707,0.900172941173519,0.9999962235168937
1.75453468714052,0.900172941173519,0.9999962235168937
1.7710992543034136,0.900172941173519,0.9999962235168937
1.7877634335302153,0.900172941173519,0.9999962235168937
1.8045278238443223,0.900172941173519,0.9999962235168937
1.821393027871395,0.900172941173519,0.9999962235168937
1.8383596518610203,0.900172941173519,0.9999962235168937
1.8554283057085081,0.9004885977391756,0.9999962235168937
1.8725996029768086,0.9004885977391756,0.9999962510747057
1.8898741609185739,0.9014355674361453,0.9999962510747057
1.9072526004983419,0.9014355674361453,0.9999962510747057
1.9247355464148597,0.9014355674361453,0.9999962510747057
1.9423236271235418,0.9014355674361453,0.9999962510747057
1.960017474859056,0.9014355674361453,0.9999962510747057
1.9778177256580538,0.9017512240018019,0.9999962510747057
1.9957250193820344,0.9018280053285832,0.9999962510747057
2.0137399997403422,0.902127229409587,0.9999962510747057
2.031863314313309,0.902127229409587,0.9999962510747057
2.050095614575533,0.902127229409587,0.9999962510747057
2.068437555919293,0.902127229409587,0.9999962510747057
2.0868897976781113,0.902127229409587,0.9999962510747057
2.1054530031504566,0.902127229409587,0.9999962510747057
2.124127839623579,0.902127229409587,0.9999962510747057
2.142914978397508,0.902127229409587,0.9999962510747057
2.1618150948091754,0.9024812766386341,0.9999962510747057
2.180828868256692,0.9024812766386341,0.9999962510747057
2.1999569822237754,0.9024812766386341,0.9999962510747057
2.219200124304314,0.9024812766386341,0.9999962510747057
2.2385589862270834,0.9024812766386341,0.9999962510747057
2.2580342638806172,0.9024812766386341,0.9999962510747057
2.2776266573382156,0.9024812766386341,0.9999962510747057
2.2973368708831132,0.9024812766386341,0.9999962510747057
2.317165613033799,0.9024812766386341,0.9999962510747057
2.337113596569479,0.9024812766386341,0.9999962510747057
2.357181538555704,0.9024812766386341,0.9999962510747057
2.377370160370142,0.9024812766386341,0.9999962510747057
2.397680187728512,0.9024812766386341,0.9999962510747057
2.4181123507106697,0.9024812766386341,0.9999962510747057
2.4386673837868518,0.9024812766386341,0.9999962510747057
2.459346025844076,0.9024812766386341,0.9999962510747057
2.480149020212707,0.9024812766386341,0.9999962510747057
2.501077114693171,0.9024812766386341,0.9999962510747057
2.5221310615828383,0.9024812766386341,0.9999962510747057
2.5433116177030692,0.9024812766386341,0.9999962510747057
2.564619544426415,0.9024812766386341,0.9999962510747057
2.5860556077039876,0.9024812766386341,0.9999962510747057
2.607620578092997,0.9024812766386341,0.9999962510747057
2.6293152307844445,0.9024812766386341,0.9999962510747057
2.6511403456309917,0.9024812766386341,0.9999962510747057
2.673096707174995,0.9025196673020247,0.9999962510747057
2.6951851046767032,0.9025196673020247,0.9999962510747057
2.717406332142632,0.9025196673020247,0.9999962510747057
2.7397611883541053,0.9025196673020247,0.9999962510747057
2.762250476895968,0.9025196673020247,0.9999962510747057
2.784875006185475,0.9025196673020247,0.9999962510747057
2.807635589501345,0.9025196673020247,0.9999962510747057
2.830533045013002,0.9025196673020247,0.9999963111647429
2.853568195809985,0.9025196673020247,0.9999963111647429
2.87674186993153,0.9025196673020247,0.9999963111647429
2.900054900396339,0.9025196673020247,0.9999963111647429
2.923508125232528,0.9025196673020247,0.9999963111647429
2.947102387507744,0.9025196673020247,0.9999963111647429
2.970838535359474,0.9027225893799469,0.9999963111647429
2.9947174220255377,0.9027609800433375,0.9999963111647429
3.018739905874748,0.907495828528186,0.9999963111647429
3.0429068504377756,0.9075921305312676,0.9999963111647429
3.0672191244381874,0.9076884325343495,0.9999963111647429
3.0916776018236725,0.9076884325343495,0.9999963111647429
3.1162831617974605,0.9076884325343495,0.9999963111647429
3.1410366888499244,0.9076884325343495,0.9999963111647429
3.1659390727903736,0.90772682319774,0.9999963111647429
3.190991208779046,0.90772682319774,0.9999963111647429
3.216193997359278,0.90772682319774,0.9999963111647429
3.2415483444898796,0.90772682319774,0.9999963111647429
3.267055161577705,0.90772682319774,0.9999963111647429
3.2927153655104062,0.9078231252008216,0.9999963111647429
3.318529878689399,0.9078231252008216,0.9999963111647429
3.3444996290630176,0.9078231252008216,0.9999963111647429
3.370625550159872,0.9078231252008216,0.9999963111647429
3.3969085811224025,0.9078231252008216,0.9999963111647429
3.4233496667406467,0.9078231252008216,0.9999963111647429
3.4499497574861904,0.9079194272039035,0.9999963111647429
3.4767098095463456,0.9079194272039035,0.9999963111647429
3.5036307848585118,0.9079194272039035,0.9999963111647429
3.5307136511447608,0.9079194272039035,0.9999963111647429
3.5579593819466244,0.9079194272039035,0.9999963111647429
3.585368956660085,0.9079194272039035,0.9999963111647429
3.612943360570783,0.9079194272039035,0.9999963111647429
3.6406835848894397,0.9079194272039035,0.9999963111647429
3.6685906267874815,0.9081223492818254,0.9999963111647429
3.6966654894328865,0.9081223492818254,0.9999963111647429
3.724909182026251,0.9081223492818254,0.9999963111647429
3.7533227198370582,0.9081223492818254,0.9999963111647429
3.7819071242401785,0.9081223492818254,0.9999963111647429
3.8106634227525866,0.9081223492818254,0.9999963111647429
3.839592649070293,0.9081223492818254,0.9999963111647429
3.868695843105504,0.9081223492818254,0.9999963111647429
3.8979740510240046,0.9083590917060679,0.9999963111647429
3.927428325282761,0.9083590917060679,0.9999963111647429
3.957059724667759,0.9083590917060679,0.9999963111647429
3.986869314332057,0.9083974823694585,0.9999963111647429
4.016858165834078,0.9086387951107713,0.9999963111647429
4.047027357176134,0.9086387951107713,0.9999963111647429
4.077377972843164,0.9087350971138529,0.9999963111647429
4.1079111038417295,0.9087734877772436,0.9999963111647429
4.1386278477392295,0.9087734877772436,0.9999963111647429
4.169529308703352,0.9087734877772436,0.9999963111647429
4.200616597541764,0.9087734877772436,0.9999963111647429
4.231890831742048,0.9087734877772436,0.9999963111647429
4.263353135511867,0.9087734877772436,0.9999963111647429
4.295004639819376,0.9087734877772436,0.9999963111647429
4.32684648243388,0.9087734877772436,0.9999963111647429
4.358879807966729,0.9087734877772436,0.9999963111647429
4.391105767912468,0.9087734877772436,0.9999963111647429
4.423525520690225,0.9087734877772436,0.9999963111647429
4.4561402316853505,0.9087734877772436,0.9999963111647429
4.488951073291321,0.9087734877772436,0.9999963111647429
4.521959224951868,0.9087734877772436,0.9999963111647429
4.555165873203383,0.9087734877772436,0.9999963111647429
4.5885722117175725,0.9087734877772436,0.9999963111647429
4.6221794413443575,0.9087734877772436,0.9999963111647429
4.655988770155048,0.9087734877772436,0.9999963111647429
4.690001413485767,0.9088118784406342,0.9999963111647429
4.724218593981138,0.9088118784406342,0.9999963111647429
4.758641541638229,0.9088118784406342,0.9999963111647429
4.793271493850782,0.9088118784406342,0.9999963111647429
4.828109695453676,0.9088118784406342,0.9999963111647429
4.8631573987676875,0.9088118784406342,0.9999963111647429
4.8984158636445,0.9088118784406342,0.9999963111647429
4.933886357511993,0.9088118784406342,0.9999963111647429
4.969570155419806,0.9088118784406342,0.9999963111647429
5.00546854008517,0.908850269104025,0.9999963111647429
5.041582801939011,0.9089270504308063,0.9999963111647429
5.077914239172351,0.9089270504308063,0.9999963111647429
5.114464157782957,0.9089270504308063,0.9999963111647429
5.151233871622299,0.9089270504308063,0.9999963111647429
5.188224702442778,0.9089270504308063,0.9999963111647429
5.22543797994523,0.9089270504308063,0.9999963111647429
5.262875041826733,0.9091637928550487,0.9999963111647429
5.300537233828695,0.9091637928550487,0.9999963111647429
5.338425909785218,0.9091637928550487,0.9999963111647429
5.37654243167177,0.9091637928550487,0.9999963111647429
5.41488816965415,0.9091637928550487,0.9999963111647429
5.453464502137729,0.9091637928550487,0.9999963111647429
5.492272815817011,0.9091637928550487,0.9999963111647429
5.531314505725469,0.9091637928550487,0.9999963111647429
5.570590975285697,0.9091637928550487,0.9999963111647429
5.610103636359865,0.9091637928550487,0.9999963111647429
5.649853909300459,0.9091637928550487,0.9999963111647429
5.689843223001345,0.9091637928550487,0.9999963111647429
5.730073014949136,0.9091637928550487,0.9999963111647429
5.770544731274854,0.9091637928550487,0.9999964586931995
5.811259826805925,0.9091637928550487,0.9999964586931995
5.8522197651184715,0.9091637928550487,0.9999964586931995
5.893426018589921,0.9091637928550487,0.9999964586931995
5.9348800684519345,0.9091637928550487,0.9999964586931995
5.976583404843655,0.9091637928550487,0.9999964586931995
6.018537526865268,0.9117408629638984,0.9999964586931995
6.060743942631896,0.9118560349540704,0.9999964586931995
6.1032041693278005,0.9120486389602338,0.9999964586931995
6.14591973326093,0.9120486389602338,0.9999964586931995
6.188892169917782,0.9120486389602338,0.9999964586931995
6.2321230240185965,0.9120486389602338,0.9999964586931995
6.275613849572883,0.9120870296236244,0.9999964586931995
6.319366209935293,0.9120870296236244,0.9999964586931995
6.363381677861801,0.9120870296236244,0.9999964586931995
6.407661835566252,0.9120870296236244,0.9999964586931995
6.452208274777229,0.9120870296236244,0.9999964586931995
6.497022596795285,0.9130339993205943,0.9999964586931995
6.542106412550484,0.9130339993205943,0.9999964586931995
6.587461342660322,0.9150047200413148,0.9999964586931995
6.633089017487982,0.9150431107047056,0.9999964586931995
6.678991077200935,0.9152798531289478,0.9999964586931995
6.725169171829902,0.9152798531289478,0.9999964586931995
6.771624961328175,0.9152798531289478,0.9999964586931995
6.818360115631271,0.9152798531289478,0.9999964586931995
6.86537631471697,0.9152798531289478,0.9999964586931995
6.912675248665707,0.9152798531289478,0.9999964586931995
6.960258617721318,0.9153182437923385,0.9999964586931995
7.008128132352161,0.9158557130798077,0.9999964586931995
7.056285513312614,0.9159708850699797,0.9999964586931995
7.104732491704905,0.9159708850699797,0.9999964586931995
7.1534708090413615,0.9159708850699797,0.9999964586931995
7.2025022173070035,0.9160092757333704,0.9999964586931995
7.251828479022518,0.9160092757333704,0.9999964586931995
7.3014513673076324,0.9160092757333704,0.9999964586931995
7.351372665944831,0.9160092757333704,0.9999964586931995
7.401594169443487,0.9160092757333704,0.9999964586931995
7.452117683104371,0.9160092757333704,0.9999964586931995
7.502945023084542,0.9160092757333704,0.9999964586931995
7.554078016462628,0.9160092757333704,0.9999964586931995
7.605518501304524,0.9160092757333704,0.9999964586931995
7.657268326729435,0.9160476663967612,0.9999964586931995
7.709329352976365,0.9162844088210036,0.9999964586931995
7.761703451470982,0.9162844088210036,0.9999964586931995
7.814392504892888,0.9162844088210036,0.9999964586931995
7.867398407243304,0.9162844088210036,0.9999964586931995
7.9207230639131385,0.9162844088210036,0.9999964586931995
7.97436839175149,0.9163227994843943,0.9999964586931995
8.02833631913455,0.9166683154549102,0.9999964586931995
8.082628786034919,0.9166683154549102,0.9999964586931995
8.137247744091344,0.9166683154549102,0.9999964586931995
8.192195156678883,0.9167067061183009,0.9999964586931995
8.247472998979465,0.9167067061183009,0.9999964586931995
8.303083258052897,0.9167067061183009,0.9999964586931995
8.359027932908301,0.9167067061183009,0.9999964586931995
8.415309034575964,0.9167067061183009,0.9999964586931995
8.471928586179622,0.9167067061183009,0.9999964586931995
8.528888623009212,0.9167067061183009,0.9999964586931995
8.586191192593995,0.9167067061183009,0.9999964586931995
8.643838354776188,0.9167067061183009,0.9999964586931995
8.701832181784994,0.9167067061183009,0.9999964586931995
8.760174758311091,0.9167067061183009,0.9999964586931995
8.818868181581596,0.9167067061183009,0.9999964586931995
8.87791456143541,0.9167067061183009,0.9999964586931995
8.937316020399095,0.9186006455122403,0.9999964586931995
8.997074693763153,0.9186006455122403,0.9999964586931995
9.057192729658796,0.9186006455122403,0.9999964586931995
9.117672289135147,0.9186006455122403,0.9999964586931995
9.178515546236952,0.9186006455122403,0.9999964586931995
9.239724688082692,0.9186006455122403,0.9999964586931995
9.301301914943235,0.9186006455122403,0.9999964586931995
9.36324944032091,0.9186006455122403,0.9999964586931995
9.425569491029082,0.9186006455122403,0.9999964586931995
9.488264307272194,0.9186006455122403,0.9999964586931995
9.551336142726313,0.9186006455122403,0.9999964586931995
9.614787264620116,0.9186006455122403,0.9999964586931995
9.678619953816401,0.9186006455122403,0.9999964586931995
9.742836504894083,0.9186006455122403,0.9999964586931995
9.807439226230667,0.9186006455122403,0.9999964586931995
9.872430440085239,0.9186006455122403,0.9999964586931995
9.937812482681931,0.9186006455122403,0.9999964586931995
10.0035877042939,0.9186390361756309,0.9999964586931995
10.069758469327823,0.9186390361756309,0.9999964586931995
10.136327156408885,0.9188419582535531,0.9999964586931995
10.20329615846628,0.9188419582535531,0.9999964586931995
10.270667882819243,0.9188419582535531,0.9999964586931995
10.338444751263559,0.9188419582535531,0.9999964586931995
10.40662920015864,0.9214461249202196,0.9999964586931995
10.475223680515102,0.9214461249202196,0.9999964586931995
10.544230658082856,0.9228665794656744,0.9999964586931995
10.613652613439774,0.9228665794656744,0.9999964586931995
10.683492042080822,0.9228665794656744,0.9999964586931995
10.753751454507784,0.9228665794656744,0.9999964586931995
10.82443337631951,0.9228665794656744,0.9999964586931995
10.895540348302692,0.9228665794656744,0.9999964586931995
10.967074926523201,0.9228665794656744,0.9999964586931995
11.039039682417982,0.9229433607924555,0.9999964586931995
11.111437202887466,0.9229433607924555,0.9999964586931995
11.18427009038857,0.9229433607924555,0.9999964586931995
11.257540963028259,0.9229433607924555,0.9999964586931995
11.331252454657642,0.9229433607924555,0.9999964586931995
11.405407214966651,0.9243638153379101,0.9999964586931995
11.480007909579317,0.9243638153379101,0.9999964586931995
11.555057220149543,0.9243638153379101,0.9999964586931995
11.630557844457538,0.9243638153379101,0.9999964586931995
11.706512496506782,0.9243638153379101,0.9999964586931995
11.782923906621576,0.9243638153379101,0.9999964586931995
11.859794821545217,0.9243638153379101,0.9999964586931995
11.937128004538692,0.9243638153379101,0.9999964586931995
12.014926235480049,0.9243638153379101,0.9999964586931995
12.093192310964296,0.9243638153379101,0.9999964586931995
12.171929044403946,0.9243638153379101,0.9999964586931995
12.251139266130135,0.9257842698833646,0.9999964586931995
12.330825823494397,0.9257842698833646,0.9999964586931995
12.410991580970968,0.9258805718864465,0.9999964586931995
12.49163942025979,0.9258805718864465,0.9999964586931995
12.572772240390089,0.9258805718864465,0.9999964586931995
12.65439295782458,0.9258805718864465,0.9999964586931995
12.736504506564309,0.926117314310689,0.9999964586931995
12.819109838254136,0.926117314310689,0.9999964586931995
12.902211922288807,0.926117314310689,0.9999964586931995
12.985813745919712,0.926117314310689,0.9999964586931995
13.069918314362269,0.926117314310689,0.9999964586931995
13.15452865090394,0.926117314310689,0.9999964586931995
13.239647797012932,0.926117314310689,0.9999964586931995
13.325278812447497,0.926117314310689,0.9999964586931995
13.411424775365937,0.926117314310689,0.9999964586931995
13.498088782437256,0.926117314310689,0.9999964586931995
13.58527394895247,0.926117314310689,0.9999964586931995
13.672983408936584,0.926117314310689,0.9999964586931995
13.761220315261284,0.926117314310689,0.9999964586931995
13.849987839758224,0.926117314310689,0.9999964586931995
13.939289173333073,0.926117314310689,0.9999964586931995
14.029127526080215,0.9261557049740794,0.9999964586931995
14.119506127398127,0.9261557049740794,0.9999964586931995
14.210428226105497,0.9261557049740794,0.9999964586931995
14.301897090557974,0.9261557049740794,0.9999964586931995
14.393916008765666,0.9261557049740794,0.9999964586931995
14.486488288511342,0.9261557049740794,0.9999964586931995
14.579617257469332,0.9261557049740794,0.9999964586931995
14.67330626332513,0.9261557049740794,0.9999964586931995
14.767558673895776,0.9261557049740794,0.9999968729483157
14.86237787725086,0.9261557049740794,0.9999968729483157
14.957767281834357,0.9261557049740794,0.9999968729483157
15.053730316587126,0.9261940956374701,0.9999968729483157
15.15027043107018,0.9261940956374701,0.9999968729483157
15.247391095588677,0.9261940956374701,0.9999968729483157
15.345095801316695,0.9261940956374701,0.9999968729483157
15.44338806042268,0.9261940956374701,0.9999968729483157
15.542271406195738,0.9261940956374701,0.9999968729483157
15.641749393172624,0.9261940956374701,0.9999968729483157
15.74182559726552,0.9295084895768642,0.9999968729483157
15.842503615890596,0.9295084895768642,0.9999968729483157
15.943787068097299,0.9295084895768642,0.9999968729483157
16.045679594698452,0.9295084895768642,0.9999968729483157
16.148184858401144,0.9309289441223186,0.9999968729483157
16.251306543938377,0.9309289441223186,0.9999968729483157
16.35504835820152,0.9309289441223186,0.9999968729483157
16.459414030373587,0.9309289441223186,0.9999968729483157
16.56440731206325,0.9309289441223186,0.9999968729483157
16.670031977439717,0.9309289441223186,0.9999968729483157
16.776291823368407,0.9309289441223186,0.9999968729483157
16.883190669547417,0.9309289441223186,0.9999968729483157
16.990732358644838,0.9309289441223186,0.9999968729483157
17.09892075643691,0.9309289441223186,0.9999968729483157
17.20775975194693,0.9309289441223186,0.9999968729483157
17.317253257585104,0.9309289441223186,0.9999968729483157
17.42740520928914,0.9309289441223186,0.9999968729483157
17.53821956666577,0.9309289441223186,0.9999968729483157
17.649700313133074,0.9309289441223186,0.9999968729483157
17.761851456063653,0.9309289441223186,0.9999968729483157
17.874677026928698,0.9309289441223186,0.9999968729483157
17.98818108144291,0.9309289441223186,0.9999968729483157
18.102367699710282,0.9309289441223186,0.9999968729483157
18.217240986370758,0.9309289441223186,0.9999968729483157
18.33280507074782,0.9309289441223186,0.9999968729483157
18.449064106996868,0.9309289441223186,0.9999968729483157
18.56602227425459,0.9309289441223186,0.9999968729483157
18.683683776789167,0.9309289441223186,0.9999968729483157
18.802052844151408,0.9309289441223186,0.9999968729483157
18.92113373132681,0.9309289441223186,0.9999968729483157
19.040930718888475,0.9309289441223186,0.9999968729483157
19.161448113151007,0.9309289441223186,0.9999968729483157
19.282690246325295,0.9309289441223186,0.9999968729483157
19.404661476674256,0.9309289441223186,0.9999968729483157
19.52736618866949,0.9314454730479386,0.9999968729483157
19.650808793148908,0.9314454730479386,0.9999968729483157
19.774993727475255,0.932865927593393,0.9999968729483157
19.899925455695637,0.932865927593393,0.9999968729483157
20.025608468701996,0.932865927593393,0.9999968729483157
20.152047284392523,0.932865927593393,0.9999968729483157
20.27924644783407,0.932865927593393,0.9999968729483157
20.407210531425562,0.932865927593393,0.9999968729483157
20.5359441350623,0.932865927593393,0.9999968729483157
20.665451886301366,0.932865927593393,0.9999968729483157
20.795738440527927,0.932865927593393,0.9999968729483157
20.92680848112261,0.932865927593393,0.9999968729483157
21.058666719629855,0.932865927593393,0.9999968729483157
21.191317895927263,0.932865927593393,0.9999968729483157
21.324766778395976,0.932865927593393,0.9999968729483157
21.459018164092107,0.932865927593393,0.9999968729483157
21.594076878919168,0.932865927593393,0.9999968729483157
21.729947777801524,0.9331026700176355,0.9999968729483157
21.86663574485897,0.9331026700176355,0.9999968729483157
22.004145693582235,0.9331026700176355,0.9999968729483157
22.142482567009633,0.9331026700176355,0.9999968729483157
22.281651337904755,0.9331026700176355,0.9999968729483157
22.42165700893522,0.9331026700176355,0.9999968729483157
22.562504612852486,0.9331026700176355,0.9999968729483157
22.704199212672812,0.9331026700176355,0.9999968729483157
22.846745901859194,0.9331026700176355,0.9999968729483157
22.990149804504497,0.9331026700176355,0.9999968729483157
23.134416075515638,0.9331026700176355,0.9999968729483157
23.279549900798873,0.9331026700176355,0.9999968729483157
23.42555649744628,0.9331026700176355,0.9999968729483157
23.572441113923198,0.9331989720207171,0.9999968729483157
23.72020903025696,0.9331989720207171,0.9999968729483157
23.86886555822668,0.9331989720207171,0.9999968729483157
24.018416041554175,0.9331989720207171,0.9999968729483157
24.168865856096073,0.9331989720207171,0.9999968729483157
24.320220410037074,0.9331989720207171,0.9999968729483157
24.472485144084306,0.9332952740237986,0.9999968729483157
24.625665531662946,0.9332952740237986,0.9999968729483157
24.779767079112958,0.9332952740237986,0.9999968729483157
24.934795325887002,0.9332952740237986,0.9999968729483157
25.090755844749637,0.9332952740237986,0.9999968729483157
25.24765424197754,0.9332952740237986,0.9999968729483157
25.40549615756111,0.9332952740237986,0.9999968729483157
25.564287265407174,0.9332952740237986,0.9999968729483157
25.724033273542954,0.9332952740237986,0.9999968729483157
25.884739924321245,0.9332952740237986,0.9999968729483157
26.046412994626866,0.9332952740237986,0.9999968729483157
26.209058296084276,0.9332952740237986,0.9999968729483157
26.3726816752665,0.9332952740237986,0.9999968729483157
26.537289013905298,0.9332952740237986,0.9999968729483157
26.702886229102603,0.9333915760268805,0.9999968729483157
26.869479273543188,0.9333915760268805,0.9999968729483157
27.037074135708718,0.9333915760268805,0.9999968729483157
27.205676840092917,0.9333915760268805,0.9999968729483157
27.3752934474182,0.9333915760268805,0.9999968729483157
27.545930054853525,0.9333915760268805,0.9999968729483157
27.71759279623353,0.9333915760268805,0.9999968729483157
27.890287842279097,0.9333915760268805,0.9999968729483157
28.064021400819087,0.9333915760268805,0.9999968729483157
28.238799717013546,0.9333915760268805,0.9999968729483157
28.414629073578173,0.9333915760268805,0.9999968729483157
28.59151579101018,0.9333915760268805,0.9999968729483157
28.76946622781547,0.9333915760268805,0.9999968729483157
28.948486780737262,0.9333915760268805,0.9999968729483157
29.128583884985943,0.9333915760268805,0.9999968729483157
29.309764014470467,0.9333915760268805,0.9999968729483157
29.492033682031032,0.9334878780299619,0.9999968729483157
29.675399439673225,0.9334878780299619,0.9999968729483157
29.859867878803502,0.9334878780299619,0.9999968729483157
30.045445630466208,0.9334878780299619,0.9999968729483157
30.232139365581837,0.9334878780299619,0.9999968729483157
30.4199557951869,0.9334878780299619,0.9999968729483157
30.608901670675152,0.9334878780299619,0.9999968729483157
30.79898378404026,0.9334878780299619,0.9999968729483157
30.990208968120008,0.9334878780299619,0.9999968729483157
31.182584096841847,0.9334878780299619,0.9999968729483157
31.37611608547003,0.9334878780299619,0.9999968729483157
31.570811890854184,0.9334878780299619,0.9999968729483157
31.76667851167939,0.9334878780299619,0.9999968729483157
31.96372298871775,0.9334878780299619,0.9999968729483157
32.16195240508152,0.9334878780299619,0.9999968729483157
32.36137388647768,0.9334878780299619,0.9999968729483157
32.56199460146407,0.9334878780299619,0.9999968729483157
32.763821761707156,0.9334878780299619,0.9999968729483157
32.96686262224114,0.9334878780299619,0.9999968729483157
33.17112448172892,0.9334878780299619,0.9999968729483157
33.376614682724274,0.9349083325754165,0.9999968729483157
33.583340611935945,0.9349083325754165,0.9999968729483157
33.79130970049309,0.9349083325754165,0.9999968729483157
34.00052942421242,0.9349083325754165,0.9999968729483157
34.211007303866936,0.9349083325754165,0.999997184718966
34.42275090545633,0.9349083325754165,0.999997184718966
34.63576784047885,0.9349083325754165,0.999997184718966
34.850065766204985,0.9349083325754165,0.999997184718966
35.0656523859527,0.9349083325754165,0.999997184718966
35.28253544936435,0.9349083325754165,0.999997184718966
35.500722752685235,0.9349083325754165,0.999997184718966
35.720222139043905,0.9349083325754165,0.999997184718966
35.941041498734016,0.9349083325754165,0.999997184718966
36.16318876949801,0.9349083325754165,0.999997184718966
36.38667193681245,0.9349083325754165,0.999997184718966
36.61149903417503,0.9349083325754165,0.999997184718966
36.83767814339346,0.9351112546533389,0.999997184718966
37.06521739487584,0.9351112546533389,0.999997184718966
37.294124967923004,0.9351112546533389,0.999997184718966
37.524409091022534,0.9351112546533389,0.999997184718966
37.756078042144544,0.9351496453167293,0.999997184718966
37.98914014903921,0.9351496453167293,0.999997184718966
38.22360378953621,0.9351496453167293,0.999997184718966
38.45947739184578,0.9351496453167293,0.999997184718966
38.69676943486175,0.9351496453167293,0.999997184718966
38.93548844846629,0.9351496453167293,0.999997184718966
39.17564301383656,0.9351496453167293,0.999997184718966
39.417241763753175,0.9351496453167293,0.999997184718966
39.660293382910524,0.9354079097795392,0.999997184718966
39.904806608228945,0.9354079097795392,0.999997184718966
40.15079022916878,0.9354079097795392,0.999997184718966
40.39825308804634,0.9354079097795392,0.999997184718966
40.64720408035177,0.9354079097795392,0.999997184718966
40.89765215506884,0.9354079097795392,0.999997184718966
41.14960631499654,0.9354079097795392,0.999997184718966
41.40307561707277,0.9354079097795392,0.999997184718966
41.65806917269992,0.9354079097795392,0.999997184718966
41.914596148072334,0.9354079097795392,0.999997184718966
42.17266576450584,0.9356446522037818,0.999997184718966
42.432287298769296,0.9356446522037818,0.999997184718966
42.69347008341791,0.9356446522037818,0.999997184718966
42.956223507128826,0.9356446522037818,0.999997184718966
43.2205570150386,0.9356446522037818,0.999997184718966
43.48648010908267,0.9370651067492364,0.999997184718966
43.754002348337025,0.9370651067492364,0.999997184718966
44.02313334936171,0.9373018491734787,0.999997184718966
44.29388278654655,0.9373018491734787,0.999997184718966
44.56626039245894,0.9378183780990986,0.999997184718966
44.840275958193686,0.9380551205233411,0.999997184718966
45.115939333724924,0.9380551205233411,0.999997184718966
45.39326042826028,0.9380551205233411,0.999997184718966
45.67224921059698,0.9380551205233411,0.999997184718966
45.95291570948025,0.9380551205233411,0.999997184718966
46.2352700139638,0.9380551205233411,0.999997184718966
46.5193222737725,0.9380551205233411,0.999997184718966
46.80508269966721,0.9380551205233411,0.999997184718966
47.09256156381191,0.9380551205233411,0.999997184718966
47.3817692001428,0.9380551205233411,0.999997184718966
47.6727160047399,0.9380551205233411,0.999997184718966
47.96541243620067,0.9380551205233411,0.999997184718966
48.25986901601604,0.9380551205233411,0.999997184718966
48.556096328948584,0.9380551205233411,0.999997184718966
48.854105023413005,0.9380551205233411,0.999997184718966
49.15390581185889,0.9380551205233411,0.999997184718966
49.45550947115585,0.9380551205233411,0.999997184718966
49.758926842980856,0.9380551205233411,0.999997184718966
50.06416883420796,0.9380551205233411,0.999997184718966
50.37124641730046,0.9380551205233411,0.999997184718966
50.6801706307052,0.9380551205233411,0.999997184718966
50.990952579249395,0.9380551205233411,0.999997184718966
51.30360343453988,0.9380551205233411,0.999997184718966
51.61813443536463,0.9380551205233411,0.999997184718966
51.93455688809675,0.9380551205233411,0.999997184718966
52.252882167101006,0.9380551205233411,0.999997184718966
52.573121715142534,0.9380551205233411,0.999997184718966
52.89528704379831,0.9380551205233411,0.999997184718966
53.21938973387088,0.9382918629475833,0.999997184718966
53.545441435804634,0.9382918629475833,0.999997184718966
53.87345387010478,0.9382918629475833,0.999997184718966
54.203438827758326,0.9382918629475833,0.999997184718966
54.53540817065821,0.9382918629475833,0.999997184718966
54.869373832029694,0.9382918629475833,0.999997184718966
55.20534781685912,0.9382918629475833,0.9999973383265144
55.5433422023256,0.9384947850255053,0.9999973383265144
55.883369138235125,0.9384947850255053,0.9999973383265144
56.225440847457314,0.9384947850255053,0.9999973383265144
56.569569626364775,0.9384947850255053,0.9999973383265144
56.91576784527512,0.9384947850255053,0.9999973383265144
57.26404794889564,0.9384947850255053,0.9999973383265144
57.61442245677066,0.9384947850255053,0.9999973383265144
57.966903963731575,0.9387530494883154,0.9999973383265144
58.32150514034953,0.9387530494883154,0.9999973383265144
58.6782387333911,0.9387530494883154,0.9999973383265144
59.03711756627617,0.9392265343368001,0.9999973383265144
59.39815453953916,0.9392265343368001,0.9999973383265144
59.76136263129263,0.9392265343368001,0.9999973383265144
60.12675489769382,0.9392265343368001,0.9999973383265144
60.49434447341403,0.9392265343368001,0.9999973383265144
60.86414457211071,0.9392265343368001,0.9999973383265144
61.236168486902464,0.9394847987996101,0.9999973383265144
61.610429590846906,0.9394847987996101,0.9999973383265144
61.986941337421364,0.9411419957693071,0.9999973383265144
62.36571726100651,0.9420889654662766,0.9999973383265144
62.74677097737278,0.9431937634460749,0.9999973383265144
63.13011618417011,0.9435094200117313,0.9999973383265144
63.51576666141991,0.9456401018299132,0.9999973383265144
63.903736272010676,0.9661895270668382,0.9999976108000287
64.29403896219627,0.98115410794051,0.9999976108000287
64.68668876209719,0.9826233457733843,0.9999976108000287
65.08169978620501,0.9826233457733843,0.9999976108000287
65.4790862338896,0.9826233457733843,0.9999976108000287
65.8788623899097,0.9826233457733843,0.9999976108000287
66.28104262492631,0.9837597094097479,0.9999976108000287
66.68564139601932,0.9837597094097479,0.9999976108000287
67.09267324720709,0.9842547162968001,0.9999976108000287
67.50215280996954,0.9842547162968001,0.9999976108000287
67.91409480377376,0.9842547162968001,0.9999976108000287
68.32851403660331,0.9842547162968001,0.9999976108000287
68.74542540549048,0.9846943807989647,0.9999976108000287
69.16484389705181,0.9846943807989647,0.9999976108000287
69.5867845880268,0.9846943807989647,0.9999976108000287
70.01126264581988,0.9846943807989647,0.9999976108000287
70.4382933290456,0.9846943807989647,0.9999976108000287
70.86789198807716,0.9846943807989647,0.9999976108000287
71.30007406559818,0.9846943807989647,0.9999976108000287
71.73485509715776,0.9846943807989647,0.9999976108000287
72.17225071172922,0.9846943807989647,0.9999976108000287
72.61227663227146,0.9846943807989647,0.9999976108000287
73.05494867629446,0.9846943807989647,0.9999976108000287
73.50028275642781,0.9846943807989647,0.9999976108000287
73.94829488099266,0.9846943807989647,0.9999976108000287
74.39900115457725,0.9846943807989647,0.9999976108000287
74.8524177786157,0.9846943807989647,0.9999976108000287
75.30856105197056,0.9846943807989647,0.9999976108000287
75.76744737151853,0.9861148353444192,0.9999976108000287
76.22909323274001,0.9861148353444192,0.9999976108000287
76.69351523031192,0.9861148353444192,0.9999976108000287
77.1607300587045,0.9861148353444192,0.9999976108000287
77.63075451278108,0.9861148353444192,0.9999976108000287
78.10360548840197,0.9861148353444192,0.9999976108000287
78.57929998303182,0.9861148353444192,0.9999976108000287
79.05785509635058,0.9861148353444192,0.9999976108000287
79.53928803086822,0.9861148353444192,0.9999976108000287
80.0236160925431,0.9861148353444192,0.9999999340403007
80.51085669140399,0.9861148353444192,0.9999999340403007
81.001027342176,0.9861148353444192,0.9999999340403007
81.49414566491015,0.9861148353444192,0.9999999340403007
81.9902293856167,0.9861148353444192,0.9999999340403007
82.48929633690236,0.9861148353444192,0.9999999340403007
82.99136445861151,0.9861148353444192,0.9999999340403007
83.49645179847073,0.9861148353444192,0.9999999340403007
84.00457651273778,0.9861148353444192,0.9999999340403007
84.51575686685425,0.9861148353444192,0.9999999340403007
85.03001123610207,0.9861148353444192,0.9999999340403007
85.54735810626411,0.9861148353444192,0.9999999340403007
86.06781607428863,0.9861148353444192,0.9999999340403007
86.59140384895784,0.9861148353444192,0.9999999340403007
87.11814025156033,0.9861148353444192,0.9999999340403007
87.64804421656777,0.9861148353444192,0.9999999340403007
88.1811347923153,0.9861148353444192,0.9999999340403007
88.71743114168672,0.9861148353444192,0.9999999340403007
89.25695254280274,0.9861148353444192,0.9999999340403007
89.7997183897144,0.9861148353444192,0.9999999340403007
90.34574819310004,0.9861148353444192,0.9999999340403007
90.8950615809667,0.9861148353444192,0.9999999340403007
91.44767829935566,0.9861148353444192,0.9999999340403007
92.00361821305229,0.9861148353444192,0.9999999340403007
92.56290130630006,0.9863730998072292,0.9999999340403007
93.12554768351896,0.9863730998072292,0.9999999340403007
93.69157757002816,0.9863730998072292,0.9999999340403007
94.26101131277298,0.9863730998072292,0.9999999340403007
94.83386938105662,0.9863730998072292,0.9999999340403007
95.41017236727546,0.9863730998072292,0.9999999340403007
95.98994098765968,0.9863730998072292,0.9999999340403007
96.57319608301772,0.9863730998072292,0.9999999340403007
97.15995861948561,0.9863730998072292,0.9999999340403007
97.75024968928051,0.9863730998072292,0.9999999340403007
98.34409051145896,0.9863730998072292,0.9999999340403007
98.94150243267966,0.9863730998072292,0.9999999340403007
99.54250692797072,0.9863730998072292,0.9999999340403007
100.14712560150174,0.9863730998072292,0.9999999340403007
100.75538018736022,0.9863730998072292,0.9999999340403007
101.36729255033325,0.9863730998072292,0.9999999340403007
101.98288468669288,0.9863730998072292,0.9999999340403007
102.60217872498728,0.9863730998072292,0.9999999340403007
103.22519692683599,0.9863730998072292,0.9999999340403007
103.85196168773018,0.9863730998072292,0.9999999340403007
104.48249553783776,0.9863730998072292,0.9999999340403007
105.11682114281317,0.9863730998072292,0.9999999340403007
105.7549613046122,0.9863730998072292,0.9999999340403007
106.39693896231165,0.9863730998072292,0.9999999340403007
107.04277719293388,0.9863730998072292,0.9999999340403007
107.69249921227639,0.9863730998072292,0.9999999340403007
108.3461283757462,0.9863730998072292,0.9999999340403007
109.00368817919988,0.9863730998072292,0.9999999340403007
109.66520225978746,0.9863730998072292,0.9999999340403007
110.3306943968026,0.9863730998072292,0.9999999340403007
111.0001885125372,0.9863730998072292,0.9999999340403007
111.67370867314139,0.9863730998072292,0.9999999340403007
112.35127908948857,0.9863730998072292,1.0
113.03292411804578,0.9863730998072292,1.0
113.7186682617492,0.9863730998072292,1.0
114.40853617088493,0.9863730998072292,1.0
115.10255264397513,0.9863730998072292,1.0
115.80074262866931,0.9863730998072292,1.0
116.50313122264157,0.9863730998072292,1.0
117.20974367449213,0.9863730998072292,1.0
117.92060538465533,0.9863730998072292,1.0
118.63574190631265,0.9863730998072292,1.0
119.35517894631121,0.9863730998072292,1.0
120.07894236608787,0.9863730998072292,1.0
120.80705818259887,0.9863730998072292,1.0
121.53955256925505,0.9866098422314716,1.0
122.27645185686268,0.9866098422314716,1.0
123.01778253457002,0.9866098422314716,1.0
123.76357125081933,0.9866098422314716,1.0
124.51384481430532,0.9877462058678351,1.0
125.2686301949381,0.9877462058678351,1.0
126.02795452481318,0.9877462058678351,1.0
126.79184509918659,0.9879491279457574,1.0
127.56032937745613,0.9879491279457574,1.0
128.33343498414837,0.9919737491578786,1.0
129.11118970991174,0.9926839764306059,1.0
129.89362151251547,0.9938203400669695,1.0
130.68075851785457,0.9940232621448915,1.0
131.47262902096088,0.9940232621448915,1.0
132.26926148702015,0.9942261842228135,1.0
133.07068455239553,0.9942261842228135,1.0
133.8769270256565,0.9942261842228135,1.0
134.68801788861472,0.9942261842228135,1.0
135.50398629736586,0.9942261842228135,1.0
136.32486158333757,0.9942261842228135,1.0
137.15067325434384,0.9942261842228135,1.0
137.98145099564582,0.9942261842228135,1.0
138.8172246710188,0.9942261842228135,1.0
139.65802432382577,0.9942261842228135,1.0
140.50388017809735,0.9942261842228135,1.0
141.35482263961828,0.9942261842228135,1.0
142.21088229702028,0.9942261842228135,1.0
143.07208992288207,0.9942261842228135,1.0
143.93847647483489,0.9942261842228135,1.0
144.81007309667564,0.9942261842228135,1.0
145.68691111948652,0.9942261842228135,1.0
146.56902206276115,0.9942261842228135,1.0
147.4564376355375,0.9942261842228135,1.0
148.34918973753793,0.9942261842228135,1.0
149.24731046031576,0.9942261842228135,1.0
150.1508320884088,0.9942261842228135,1.0
151.0597871005001,0.9942261842228135,1.0
151.9742081705851,0.9942261842228135,1.0
152.89412816914665,0.9942261842228135,1.0
153.81958016433612,0.9942261842228135,1.0
154.7505974231623,0.9942261842228135,1.0
155.68721341268719,0.9942261842228135,1.0
156.62946180122918,0.9942261842228135,1.0
157.5773764595731,0.9942261842228135,1.0
158.53099146218787,0.9942261842228135,1.0
159.4903410884515,0.9942261842228135,1.0
160.45545982388305,0.9942261842228135,1.0
161.42638236138245,0.9942261842228135,1.0
162.40314360247743,0.9942261842228135,1.0
163.3857786585787,0.9942261842228135,1.0
164.37432285224116,0.9942261842228135,1.0
165.36881171843427,0.9942261842228135,1.0
166.36928100581932,0.9942261842228135,1.0
167.3757666780343,0.9942261842228135,1.0
168.3883049149869,0.9942261842228135,1.0
169.40693211415487,0.9942261842228135,1.0
170.43168489189458,0.9942261842228135,1.0
171.462600084757,0.9942261842228135,1.0
172.49971475081225,0.9942261842228135,1.0
173.54306617098104,0.9942261842228135,1.0
174.59269185037593,0.9942261842228135,1.0
175.6486295196482,0.9942261842228135,1.0
176.71091713634507,0.9942261842228135,1.0
177.77959288627375,0.9942261842228135,1.0
178.8546951848742,0.9942261842228135,1.0
179.9362626786001,0.9942261842228135,1.0
181.02433424630794,0.9942261842228135,1.0
182.1189490006547,0.9942261842228135,1.0
183.2201462895038,0.9942261842228135,1.0
184.32796569733938,0.9942261842228135,1.0
185.4424470466895,0.9942261842228135,1.0
186.5636303995572,0.9942261842228135,1.0
187.69155605886155,0.9942261842228135,1.0
188.8262645698851,0.9942261842228135,1.0
189.96779672173224,0.9953625478591772,1.0
191.11619354879517,0.9958790767847971,1.0
192.271496332229,0.9965893040575243,1.0
193.43374660143567,0.9972995313302516,1.0
194.60298613555676,0.9972995313302516,1.0
195.77925696497533,0.9972995313302516,1.0
196.96260137282678,0.9972995313302516,1.0
198.1530618965189,0.9972995313302516,1.0
199.3506813292605,0.9972995313302516,1.0
200.5555027216007,0.9972995313302516,1.0
201.76756938297524,0.9972995313302516,1.0
202.986924883264,0.9972995313302516,1.0
204.21361305435715,0.9972995313302516,1.0
205.44767799173056,0.9972995313302516,1.0
206.68916405603113,0.9972995313302516,1.0
207.9381158746712,0.9972995313302516,1.0
209.19457834343297,0.9972995313302516,1.0
210.45859662808212,0.9972995313302516,1.0
211.73021616599155,0.9972995313302516,1.0
213.00948266777445,0.9972995313302516,1.0
214.29644211892827,0.9972995313302516,1.0
215.59114078148647,0.9972995313302516,1.0
216.89362519568243,0.9972995313302516,1.0
218.20394218162212,0.9972995313302516,1.0
219.5221388409671,0.9972995313302516,1.0
220.84826255862782,0.9972995313302516,1.0
222.18236100446677,0.9972995313302516,1.0
223.52448213501222,0.9972995313302516,1.0
224.874674195182,0.9972995313302516,1.0
226.23298572001775,0.9972995313302516,1.0
227.59946553642948,0.9972995313302516,1.0
228.97416276495147,0.9972995313302516,1.0
230.35712682150685,0.9972995313302516,1.0
231.7484074191846,0.9972995313302516,1.0
233.14805457002657,0.9972995313302516,1.0
234.55611858682516,0.9972995313302516,1.0
235.97265008493184,0.9972995313302516,1.0
237.39769998407675,0.9972995313302516,1.0
238.831319510199,0.9972995313302516,1.0
240.27356019728802,0.9972995313302516,1.0
241.7244738892362,0.9972995313302516,1.0
243.18411274170248,0.9972995313302516,1.0
244.65252922398676,0.9972995313302516,1.0
246.12977612091714,0.9972995313302516,1.0
247.6159065347459,0.9972995313302516,1.0
249.1109738870593,0.9972995313302516,1.0
250.61503192069753,0.9972995313302516,1.0
252.12813470168692,0.9972995313302516,1.0
253.6503366211831,0.9972995313302516,1.0
255.18169239742636,0.9972995313302516,1.0
256.7222570777086,0.9972995313302516,1.0
258.272086040352,0.9973958333333333,1.0
259.8312349966998,0.9973958333333333,1.0
261.39975999311866,0.9973958333333333,1.0
262.97771741301426,0.9973958333333333,1.0
264.56516397885673,0.9973958333333333,1.0
266.16215675422063,0.9973958333333333,1.0
267.76875314583583,0.9973958333333333,1.0
269.38501090565114,0.9973958333333333,1.0
271.0109881329105,0.9973958333333333,1.0
272.6467432762411,0.9973958333333333,1.0
274.29233513575474,0.9973958333333333,1.0
275.94782286516136,0.9973958333333333,1.0
277.61326597389547,0.9973958333333333,1.0
279.28872432925493,0.9973958333333333,1.0
280.9742581585542,0.9973958333333333,1.0
282.6699280512878,0.9973958333333333,1.0
284.3757949613091,0.9973958333333333,1.0
286.0919202090213,0.9973958333333333,1.0
287.81836548358166,0.9973958333333333,1.0
289.5551928451192,0.9973958333333333,1.0
291.30246472696535,0.9973958333333333,1.0
293.0602439378983,0.9973958333333333,1.0
294.8285936644006,0.9973958333333333,1.0
296.60757747293104,0.9973958333333333,1.0
298.3972593122087,0.9992897727272727,1.0
300.19770351551324,0.9992897727272727,1.0
302.0089748029957,0.9992897727272727,1.0
303.83113828400604,0.9992897727272727,1.0
305.6642594594335,0.9992897727272727,1.0
307.50840422406094,0.9992897727272727,1.0
309.3636388689336,0.9992897727272727,1.0
311.2300300837422,0.9992897727272727,1.0
313.1076449592199,0.9992897727272727,1.0
314.9965509895544,0.9992897727272727,1.0
316.8968160748139,0.9992897727272727,1.0
318.8085085233878,0.9992897727272727,1.0
320.731697054442,0.9992897727272727,1.0
322.66645080039046,0.9992897727272727,1.0
324.6128393093782,0.9992897727272727,1.0
326.57093254778283,0.9992897727272727,1.0
328.5408009027289,0.9992897727272727,1.0
330.5225151846186,0.9992897727272727,1.0
332.5161466296769,0.9992897727272727,1.0
334.52176690251207,0.9992897727272727,1.0
336.5394480986922,0.9992897727272727,1.0
338.5692627473366,0.9992897727272727,1.0
340.6112838137228,0.9992897727272727,1.0
342.66558470190955,0.9992897727272727,1.0
344.73223925737625,0.9992897727272727,1.0
346.8113217696758,0.9992897727272727,1.0
348.9029069751065,0.9992897727272727,1.0
351.00707005939773,0.9992897727272727,1.0
353.1238866604133,0.9992897727272727,1.0
355.2534328708699,0.9992897727272727,1.0
357.3957852410726,0.9992897727272727,1.0
359.55102078166647,0.9992897727272727,1.0
361.7192169664049,0.9992897727272727,1.0
363.9004517349347,0.9992897727272727,1.0
366.09480349559715,0.9992897727272727,1.0
368.3023511282481,0.9992897727272727,1.0
370.5231739870914,0.9992897727272727,1.0
372.7573519035326,0.9992897727272727,1.0
375.0049651890485,0.9992897727272727,1.0
377.2660946380739,0.9992897727272727,1.0
379.5408215309062,0.9992897727272727,1.0
381.8292276366268,0.9992897727272727,1.0
384.1313952160406,0.9992897727272727,1.0
386.4474070246331,0.9992897727272727,1.0
388.777346315545,0.9992897727272727,1.0
391.1212968425648,0.9992897727272727,1.0
393.4793428631406,0.9992897727272727,1.0
395.85156914140686,0.9992897727272727,1.0
398.2380619512329,1.0,1.0


==> data/time_cdf_log_necstgen_UDP.csv <==
x,real_cdf,synth_cdf
0.0,0.004017123343835121,0.0
0.005421467973464494,0.30419207282426136,0.1193958644502939
0.01087232826191629,0.5457146841440607,0.1559032823840107
0.016352740214849754,0.5678726194334467,0.17644563691782658
0.021862864045667445,0.5847754398470104,0.19105717929001184
0.027402860836363733,0.6122260216930304,0.202954393578352
0.03297289254223387,0.6310429329823771,0.2130913874420387
0.03857312199660858,0.6558205923435834,0.22001135330505722
0.04420371291561422,0.6690674068912579,0.2269200616724951
0.049864829902958936,0.6828430174706771,0.23452568862566023
0.05555663845474458,0.6890239237424857,0.24103825996316947
0.061279304964304816,0.6970264148473104,0.2461525974925011
0.06703299672706946,0.7011452813258949,0.25197793861198703
0.0728178819454551,0.7016979100996201,0.25718805549054835
0.0786341297337824,0.7045227688566822,0.2618730711034976
0.08448191012321984,0.7056747015298407,0.2660538449142345
0.09036139406675449,0.705911617369115,0.2706197905982186
0.09627275344418951,0.7116470638756267,0.2776882765209781
0.10221616106716891,0.712499095923683,0.2835516174431016
0.10819179068422954,0.7127878000419363,0.28781771624454433
0.11419981698588037,0.7137323934557129,0.2918469078101752
0.12024041560970931,0.7174643575467314,0.2966003008376875
0.1263137631455179,0.7181205988659396,0.3010357081756492
0.13242003714048362,0.7183765826124894,0.3071085982131368
0.1385594161043502,0.7242763191656604,0.31006415113264313
0.1447320795146464,0.7247704067914885,0.3144355680145826
0.15093820782193246,0.7255383567410937,0.318237800746302
0.15717798245507567,0.7314389587135646,0.32064074187656755
0.16345158582655414,0.7349637603917683,0.3262071078231545
0.16975920133778927,0.7365323970809584,0.33096746330514965
0.17610101338450748,0.7376304885833913,0.33412366640710744
0.18247720736213077,0.7387342017614079,0.3381157584246
0.18888796967119628,0.7395904322418093,0.3421538295941447
0.19533348772280587,0.7395904322418093,0.34610152752614437
0.2018139499441047,0.7396946298196239,0.3484744517433385
0.2083295457837895,0.7397455281756068,0.3546378142766021
0.2148804657176472,0.7426178635504349,0.35795452660041294
0.2214669012541231,0.7428665431590611,0.3623998717337845
0.22808904493991924,0.7429652300630073,0.3648088948413325
0.23474709036562358,0.7486616394574136,0.36830758040141176
0.2414412321713693,0.751674433032611,0.37076472017580103
0.24817166605252466,0.7518130341264109,0.3733004448907448
0.25493858876541425,0.7518639324823938,0.37562071276618547
0.2617421981330707,0.7519639588167607,0.37946676792369705
0.26858269305101784,0.7521800362387204,0.38192466045541024
0.2754602734930852,0.752849481072264,0.38386607721393423
0.2823751405172543,0.7617630907177689,0.3870143979516588
0.2893274962715356,0.7618613466745363,0.3903034811698734
0.29631754399987886,0.7620803913851064,0.3928147891001185
0.30334548804811434,0.7621828185853214,0.3962611335783587
0.3104115338699267,0.7621828185853214,0.40034454363388766
0.317515888032861,0.7626750919514511,0.4028363330006141
0.3246587582243618,0.763745114207914,0.4057010984490971
0.3318403532578444,0.76418658798387,0.40805898856362677
0.33906088307879945,0.7645396953285026,0.40940169949083044
0.3463205587709302,0.7674636719366897,0.4107697739530237
0.35361959256232367,0.7675145702926729,0.41338841929551673
0.3609581978316544,0.7677351308882777,0.4157195236188925
0.36833658911442263,0.7707285904495338,0.4183019723849002
0.3757549821092261,0.7721943190498962,0.4208370521012943
0.3832135936840655,0.7721943190498962,0.4225190985767934
0.39071264188268434,0.7721943190498962,0.424185577856027
0.3982523459309436,0.7721943190498962,0.42628827653286916
0.40583292624322975,0.7752545827033802,0.427458682902094
0.4134546044288993,0.7800135789878002,0.4282258238932486
0.42111760329875647,0.781498657245849,0.42938814920545765
0.42882214687156733,0.781498657245849,0.4306159165275255
0.43656846038060837,0.7818517645904818,0.4326278317130228
0.444356770280251,0.7848050260183194,0.43520332014320506
0.452187304252582,0.7933291612150684,0.43567254577688985
0.4600602912140591,0.7933291612150684,0.4364622268022705
0.4679759613222033,0.7933291612150684,0.43839591964508473
0.47593454598232743,0.7933291612150684,0.4386959575271583
0.48393627785430054,0.7933291612150684,0.4394289413341986
0.4919813908593497,0.7933291612150684,0.44089368625205866
0.5000701201868987,0.7933291612150684,0.44233946288179204
0.5082027023014429,0.7934778379917559,0.4436480589237594
0.5163793749494628,0.7936661619088933,0.4456863536332918
0.5246003771663734,0.7936661619088933,0.4470381550938774
0.5328659492835128,0.7967681001134185,0.4482918256427739
0.5411763329351676,0.8024178176275427,0.45032313810218877
0.5495317710656371,0.8026767630136068,0.4513384453052263
0.5579325079363352,0.8026767630136068,0.4523519242706547
0.5663787891329313,0.8040891923921379,0.4540365277776304
0.5748708615725295,0.8042068948403489,0.4558031678552182
0.5834089735108875,0.8042601940621803,0.4560607329437034
0.591993374549673,0.8100132082982607,0.45782725053975937
0.6006243156437617,0.8100132082982607,0.4596406250412609
0.6093020491085729,0.8100132082982607,0.46091775784007233
0.6180268286274457,0.8103060052975293,0.46178673817177474
0.6267989092590558,0.8104237077457402,0.46210069360727757
0.6356185474448708,0.8104237077457402,0.46263445168789213
0.6444860010166477,0.8104237077457402,0.4635689248174032
0.6534015292039701,0.8105414101939511,0.4652012602401456
0.6623653926418267,0.8135348697552074,0.4660030271586624
0.6713778533782302,0.8135348697552074,0.4673409452513205
0.6804391748818779,0.8135348697552074,0.46786541039135054
0.6895496220498551,0.8135348697552074,0.4693166503586884
0.6987094612153775,0.8135348697552074,0.4696803853968685
0.7079189601555778,0.8149972966338634,0.47071504882068504
0.7171783880993341,0.8159221015840922,0.4710494699648571
0.7264880157351399,0.8159221015840922,0.4715305944755521
0.7358481152190184,0.8159221015840922,0.4718992476234627
0.7452589601824768,0.8159221015840922,0.4722924039475913
0.7547208257405081,0.8160505042548676,0.4727430386356666
0.7642339884996316,0.81751623285523,0.47393675665666646
0.7737987265659798,0.8176540308433796,0.4745013208770268
0.7834153195534294,0.8179898771463026,0.47500360761170224
0.7930840485917742,0.8180373537640683,0.4754422148755729
0.8028051963349445,0.8180373537640683,0.4777708181705626
0.8125790469692697,0.8190773483235045,0.4806869230829254
0.8224058862217865,0.8192744102011995,0.48235438385663815
0.8322860013685912,0.8222964310792865,0.4828772094404267
0.8422196812432382,0.8224477867168151,0.48406166133425116
0.8522072162451845,0.8236385127558659,0.4848184235432744
0.8622488983482774,0.8238872037211227,0.4853549380841035
0.8723450211092922,0.8241562459318179,0.4877990112368009
0.8824958796765121,0.8242029378120999,0.49014943158002056
0.892701770798357,0.8243008583362418,0.4904909834469627
0.9029629928320599,0.8243008583362418,0.4908384062224907
0.913279845752387,0.8243499863146255,0.4917876735374226
0.9236526311604087,0.8243499863146255,0.49303128912388905
0.9340816522923154,0.8243499863146255,0.49416046049027396
0.9445672140282836,0.8243499863146255,0.49540431539037827
0.9551096229013871,0.8245986541934264,0.4964255192505611
0.9657091871065591,0.8246486516935514,0.4975522514838815
0.9763662165096023,0.8247499939559108,0.49807293750679343
0.9870810226562462,0.8247499939559108,0.4990888152383574
0.9978539187812562,0.8250598376979579,0.49952328828940423
1.0086852198175895,0.8251073143157236,0.5017505688095625
1.019575242405602,0.8253427192121454,0.5029944821154441
1.0305243049023056,0.8253427192121454,0.5031297178206356
1.0415327273906747,0.826990553487098,0.5049696856819396
1.052600831689003,0.8276967681763636,0.5070893576271038
1.0637289413603115,0.8277458961547473,0.5079271227016788
1.074917381721808,0.8285529986567652,0.5107655660374458
1.0861664798543977,0.8285996905370472,0.5117020439458954
1.0974765646122435,0.8285996905370472,0.5129815361396965
1.1088479666323812,0.8314245492941092,0.5152474473288272
1.120281018344384,0.8314245492941092,0.5169780425277374
1.131776053980083,0.8314245492941092,0.5185671465378462
1.1433334095833347,0.8317016287415723,0.518842123487795
1.154953423019847,0.8317016287415723,0.5203560118485692
1.166636433987057,0.8317016287415723,0.5227542598973355
1.178382784024059,0.8317016287415723,0.5260900116696862
1.1901928165215918,0.8318899526587099,0.5283074293191103
1.202066876732076,0.8318899526587099,0.5296913672478727
1.2140053117797056,0.8318899526587099,0.5322538545328429
1.2260084706705996,0.8318899526587099,0.5340599110313061
1.2380767043030008,0.8318899526587099,0.5347186456328191
1.2502103654775367,0.8320277506468592,0.5352981383632922
1.2624098089075309,0.8321655486350086,0.5372103572772711
1.274675391229375,0.8322164469909916,0.5391330266348259
1.287007471012953,0.8322164469909916,0.5404549273223
1.2994064087721235,0.8322164469909916,0.5429643840979214
1.3118725669752607,0.8323448496617671,0.5433818722310217
1.324406310055848,0.8323448496617671,0.5467570906910754
1.3370080044231347,0.8323448496617671,0.5491610994774111
1.349678018472845,0.8353109513566824,0.5498365393387452
1.362416722597949,0.83545962813337,0.5528444595125438
1.375224489199491,0.8355974261215193,0.5542760554692957
1.3881016926974743,0.835754362719134,0.5548036155960857
1.40104870954181,0.835754362719134,0.5585807807070117
1.4140659182233195,0.835754362719134,0.559521265762469
1.427153699284799,0.837166792097665,0.5612441268587566
1.4403124353321477,0.837166792097665,0.5643534074597477
1.4535425110455478,0.8373551160148025,0.5652748186765043
1.4668443131907152,0.8373551160148025,0.565490267820449
1.4802182306302014,0.8373551160148025,0.5665494003304286
1.4936646543347658,0.8373551160148025,0.5683394060234557
1.5071839773948024,0.8373551160148025,0.5701878002968728
1.5207765950318315,0.8373551160148025,0.5718532288681868
1.5344429046100556,0.8403286515485522,0.5742355200276708
1.548183305647973,0.8418419687398355,0.5773021751121243
1.5619981998300605,0.8418419687398355,0.5778324980058046
1.575887991018513,0.8419906455165229,0.5804423344753312
1.5898530852650516,0.8419906455165229,0.5817342246550838
1.6038938908227944,0.8419906455165229,0.5828614429995053
1.6180108181581898,0.8419906455165229,0.5838373353488894
1.6322042799630183,0.8450103221188997,0.5856712087497974
1.6464746911664536,0.8450103221188997,0.5879352874147208
1.660822468947197,0.8450103221188997,0.5882961619137447
1.6752480327456691,0.8459552226090666,0.5905352567526357
1.6897518042762734,0.8459552226090666,0.5912888675798811
1.7043342075397256,0.8459552226090666,0.5935666869656792
1.7189956688354466,0.8470369641569099,0.5975463157834479
1.7337366167740265,0.8470369641569099,0.5977606777251847
1.7485574822897547,0.8473900715015427,0.6003582405820899
1.7634586986532144,0.8475470080991574,0.6014678671898807
1.7784407014839547,0.8475944847169232,0.6039434752199054
1.7935039287632204,0.8475944847169232,0.6052337299867097
1.8086488208467575,0.8477431614936107,0.6060780248196526
1.8238758204776868,0.8477431614936107,0.6078763179372715
1.8391853727994476,0.8477431614936107,0.6081750543722705
1.8545779253688086,0.8477431614936107,0.6099211304967986
1.870053928168954,0.8477431614936107,0.610904439487702
1.8856138336226378,0.8477431614936107,0.612129397956593
1.9012580966054096,0.8485502639956284,0.6134039785001724
1.9169871744589102,0.8485502639956284,0.6162487023557335
1.9328015270042456,0.8485502639956284,0.617246885857831
1.9487016165554274,0.848698940772316,0.6189701982958286
1.9646879079328854,0.848698940772316,0.6193297075429425
1.9807608684770608,0.8515237995293782,0.6195202278434376
1.9969209680620652,0.8515742434357543,0.6200656422160317
2.0131686791094183,0.8515742434357543,0.6214362648911006
2.029504476601856,0.8531632264866018,0.6228906440154749
2.04592883809722,0.8531632264866018,0.6248255325961706
2.062442243742417,0.8533119032632892,0.6257771973236151
2.0790451762874507,0.8533119032632892,0.6269408174381954
2.0957381210995436,0.8533119032632892,0.6281495030581639
2.112521566177318,0.8542535228489765,0.6317240907785324
2.1293960021650657,0.8542535228489765,0.631886086389579
2.1463619223670913,0.8542535228489765,0.6319575163923347
2.1634198227621324,0.8572270583827262,0.6342412230405436
2.1805702020178606,0.8575244119361012,0.6345994345307475
2.197813561505456,0.8606391904077039,0.6355839148629261
2.215150405314268,0.8607878671843913,0.6365598486852789
2.2325812402665512,0.8636127259414534,0.6376214376689423
2.250106575932278,0.8636127259414534,0.6387370375194126
2.267726924644041,0.8636127259414534,0.6391612130621724
2.2854428015120263,0.8636127259414534,0.639467765693758
2.3032547244390735,0.8636127259414534,0.6395971971431572
2.321163214135815,0.8636127259414534,0.6406480055646462
2.3391687941359005,0.8665862614752031,0.6407965162079341
2.357271990811301,0.8665862614752031,0.6409020572734333
2.3754733333876934,0.8667240594633524,0.6413314024726731
2.393773353959938,0.8667773586851838,0.6419471399824357
2.4121725875076296,0.8669057613559593,0.6423558940687195
2.4306715719107355,0.8669057613559593,0.6435070910468862
2.4492708479653245,0.8670075580679255,0.6445354444048235
2.467970959399373,0.8670075580679255,0.6448166984218144
2.486772452888662,0.8670550346856912,0.6463142076257464
2.505675878072756,0.8679966542713786,0.6479382428862627
2.5246817875710743,0.8679966542713786,0.6490341048114779
2.543790736999045,0.8708215130284407,0.6492942316232219
2.563003284984345,0.8709499156992163,0.6500474453729612
2.5823199931832366,0.8710008140551995,0.6514835648516243
2.6017414262969805,0.8711494908318869,0.6520039291369409
2.6212681520883505,0.8714049912682473,0.6521763774034294
2.6409007413982244,0.8714049912682473,0.6531466165376337
2.6606397681622775,0.8714049912682473,0.6563329381062445
2.6804858094277604,0.8715536680449347,0.6566502919444056
2.7004394453703635,0.8715536680449347,0.6575417643362571
2.7205012593111833,0.8715536680449347,0.6576570141256745
2.740671837733773,0.8715536680449347,0.6577660369230708
2.760951770301288,0.8715536680449347,0.6578663449904745
2.7813416498737205,0.8715536680449347,0.6580639190388403
2.801842072525238,0.8715536680449347,0.6581784563102755
2.8224536375616043,0.8715536680449347,0.6582809107616466
2.843176947537697,0.8715536680449347,0.6587529271079409
2.8640126082751296,0.8717419919620721,0.659165126038723
2.884961228879957,0.8718906687387595,0.6594077596942788
2.9060234217604806,0.8733030981172907,0.6595170642937886
2.927199802645157,0.8734022159684158,0.6604045402923273
2.948490990600593,0.8734022159684158,0.6624327019329637
2.969897608049648,0.8736886907332526,0.662735613115993
2.9914202807896224,0.8738373675099401,0.6634509986614595
3.0130596380105596,0.8738373675099401,0.6635993428420919
3.0348163123136374,0.8738373675099401,0.6641878868516886
3.0566909397296578,0.8738373675099401,0.6643432748048959
3.0786841597376453,0.8741037467348384,0.6652174446639983
3.1007966152835396,0.8741037467348384,0.6652174446639983
3.123028952798992,0.8741037467348384,0.6658242565342616
3.145381822220258,0.8742415447229878,0.6674616719465806
3.1678558770072067,0.8742415447229878,0.6676240210859479
3.1904517741624177,0.8742415447229878,0.6680026088987217
3.2131701742503864,0.8742415447229878,0.6683944011552776
3.2360117414168403,0.8754696390735119,0.6693105779826848
3.2589771434081523,0.8754696390735119,0.6703320245070078
3.2820670515908565,0.8754696390735119,0.6710629149212262
3.3052821409712836,0.8754696390735119,0.6713997921774274
3.328623090215288,0.8754696390735119,0.6724275872767407
3.3520905816680897,0.8763170967006304,0.6726143183159056
3.375685301374219,0.8763170967006304,0.6728495410843809
3.3994079390975784,0.8764347991488415,0.6745809974677052
3.423259188341602,0.8794083346825909,0.6763531064926599
3.4472397463695286,0.8794083346825909,0.676467620736546
3.471350314224789,0.8795461326707404,0.6765676588992264
3.495591596751499,0.8823709914278025,0.6767051736970862
3.519964302615064,0.8823709914278025,0.6770968420849133
3.544469144322894,0.8823709914278025,0.6772279564119245
3.569106838245238,0.8833126110134899,0.677235250996425
3.593878104636123,0.8833126110134899,0.6777448061282273
3.618783667654407,0.8848819769896354,0.6780925759816523
3.643824255384956,0.8848819769896354,0.6781466363272429
3.6690005998599227,0.8848819769896354,0.6784289551142713
3.6943134370801505,0.8851793305430106,0.6784798925120225
3.719763507036684,0.885328007319698,0.6786568755721233
3.7453515537324096,0.885328007319698,0.6792439798946961
3.771078325203801,0.8881528660767601,0.6793787754572939
3.796944573542784,0.8881528660767601,0.6794642410856256
3.8229510549187298,0.8881528660767601,0.6795982727234485
3.849098529600559,0.8881528660767601,0.679677008840727
3.875387761978962,0.8910277223339473,0.6799383803282395
3.9018195205887514,0.8910277223339473,0.6802474145550699
3.928394578131326,0.8910277223339473,0.6807743972405231
3.955113711497262,0.8911763991106347,0.6808211555691182
3.9819777017890186,0.8912941015588457,0.6812719642289558
4.008987334343782,0.8912941015588457,0.6821758080970668
4.036143398756417,0.8914353444966988,0.6825342753510639
4.063446688902549,0.8914353444966988,0.6825942131798037
4.0908980029617785,0.8914353444966988,0.6827050343626435
4.11849814344101,0.8914353444966988,0.6828813795089573
4.146247917197914,0.8937893934609172,0.683386375721513
4.1741481354645105,0.8966142522179794,0.6834746281418471
4.202199613870892,0.8966142522179794,0.6839304389222832
4.230403172469063,0.8966142522179794,0.6842754413863452
4.258759635756911,0.8994391109750415,0.6851583124849987
4.287269832702314,0.8994391109750415,0.6851938513674922
4.3159345967673755,0.8994391109750415,0.685355806408871
4.344754765932782,0.900145325664307,0.6863722343650382
4.373731182722308,0.9010869452499946,0.6864720749511767
4.402864694227444,0.905462031373737,0.6865527259604935
4.43215615213216,0.905462031373737,0.6865992871381561
4.461606412737803,0.905462031373737,0.686772583165581
4.491216336988129,0.905462031373737,0.6869545504250086
4.520986790494476,0.905462031373737,0.6873421207204389
4.550918643561062,0.905462031373737,0.6873843136130697
4.5810127712104345,0.9096993195093303,0.6875402289238188
4.611270053209048,0.911240151558637,0.6878021220127155
4.641691374092982,0.911240151558637,0.6889215139849967
4.672277623193798,0.9140650103156992,0.6889661401394145
4.703029694664542,0.9140650103156992,0.6890840702252341
4.7339484875058835,0.9140650103156992,0.689266789164506
4.765034905592392,0.9168898690727614,0.6893952999348502
4.796289857698965,0.9173415402561398,0.6895486097638573
4.827714257527398,0.9173415402561398,0.6898772394810766
4.8593090237330845,0.9173415402561398,0.6900890985269292
4.891075079951885,0.9173415402561398,0.6901911112148781
4.923013354827118,0.9173915377562648,0.6905112744804346
4.955124782036718,0.9203650732900144,0.6906989956444126
4.987410300320514,0.9233029263973591,0.69093803287104
5.019870853507692,0.9233029263973591,0.6911705087448871
5.052507390544378,0.9233029263973591,0.6912907939141918
5.08532086552137,0.9233029263973591,0.6913372271166877
5.11831223770205,0.9233029263973591,0.6917320887672425
5.151482471550407,0.9291013206881708,0.691961764790351
5.184832536759247,0.9291013206881708,0.6920285963766255
5.2183634082785275,0.9292190231363817,0.6920706206463058
5.252076066343873,0.9292190231363817,0.6921905281559652
5.285971496505221,0.9292190231363817,0.6923124016562073
5.320050689655634,0.9292190231363817,0.6934931004084219
5.354314642060274,0.9293568211245311,0.6935752041788952
5.38876435538552,0.9293568211245311,0.6936120725981165
5.423400836728255,0.9335941092601244,0.6945807832190014
5.458225098645302,0.9335941092601244,0.6948859736712507
5.493238159183031,0.9337427860368119,0.6960405384268031
5.52844104190712,0.9338914628134993,0.6963181604972911
5.563834775932471,0.9338914628134993,0.6965125895847059
5.599420395953301,0.9338914628134993,0.696841420348674
5.635198942273391,0.9338914628134993,0.6969311944487911
5.671171460836492,0.9346985653155171,0.6970181730279822
5.707339003256907,0.9346985653155171,0.697642030316932
5.743702626850233,0.9346985653155171,0.697835642169125
5.780263394664271,0.9383305265745971,0.6989828580483319
5.817022375510096,0.9383305265745971,0.6990211894383529
5.853980643993315,0.9384683245627463,0.6992225638444767
5.891139280545471,0.9384683245627463,0.6993302838344713
5.928499371455631,0.9386252611603609,0.6994270883130884
5.966062008902146,0.9387630591485103,0.6996636323240812
6.003828290984576,0.9387630591485103,0.700139023730845
6.041799321755795,0.9389008571366597,0.7008199039542976
6.079976211254257,0.9397079596386775,0.7033027390493993
6.118360075536462,0.94160535850307,0.7043194253840113
6.156952036709573,0.9431747244792157,0.7046056038855437
6.195753222964215,0.9433234012559032,0.7047424521213319
6.2347647686074685,0.9434720780325907,0.7048540910571407
6.273987814096024,0.9434720780325907,0.7050799691975002
6.313423506069516,0.9434720780325907,0.7052520018970434
6.3530729973840545,0.9435225219389668,0.7057586436495229
6.392937447145918,0.9435225219389668,0.7062079697226057
6.433018020745446,0.9435225219389668,0.7063878418280808
6.473315889891101,0.9435225219389668,0.7073343242653518
6.513832232643732,0.943569213819249,0.7074406871197046
6.554568233450994,0.943569213819249,0.7079286670817612
6.595525083182001,0.9436166904370147,0.708013630723488
6.636703979162117,0.9437736270346292,0.7081616027376907
6.678106125207973,0.9437736270346292,0.7082249460006991
6.719732731662649,0.9439223038113166,0.7091758021763694
6.761585015431067,0.944060101799466,0.7096696757811037
6.8036642000155485,0.9453548287297863,0.709890029908211
6.845971515551604,0.9491708659980982,0.7100524804619496
6.888508198843881,0.9492204249236608,0.7103303096207034
6.931275493402324,0.9493773615212753,0.7109143396234348
6.974274649478528,0.9493773615212753,0.711916355948924
7.017506924102285,0.9493773615212753,0.7120146977547822
7.060973581118339,0.9493773615212753,0.7122628095457842
7.104675891223315,0.9493773615212753,0.7125344781203631
7.148615132002891,0.9522022202783375,0.7128241921147079
7.192792587969133,0.9522022202783375,0.7145406722417013
7.237209550598044,0.9522022202783375,0.7147140872957831
7.281867318367326,0.9551757558120871,0.7151706871552473
7.326767196794337,0.9553326924097016,0.7160561854796103
7.371910498474255,0.9553326924097016,0.7174107678092282
7.417298543118444,0.9553326924097016,0.7178152553401744
7.462932657593049,0.9567451217882327,0.7181028762268206
7.5088141759577764,0.9568937985649201,0.7184188515352613
7.554944439504891,0.9568937985649201,0.7201223881061374
7.601324796798435,0.9570315965530696,0.720366104423238
7.647956603713643,0.9570315965530696,0.7205614671281394
7.69484122347659,0.9570315965530696,0.7216727073715872
7.741980026704027,0.9570315965530696,0.722088159747824
7.789374391443468,0.9570315965530696,0.7233877130069123
7.837025703213468,0.957180273329757,0.7241930533079963
7.884935355044122,0.957180273329757,0.7254865410954925
7.933104747517795,0.9573289501064444,0.7256862747523362
7.981535288810066,0.9573289501064444,0.7259763622273713
8.030228394730894,0.9573289501064444,0.726557803978696
8.079185488765997,0.9601538088635065,0.7279352033408597
8.128408002118485,0.9603024856401939,0.7281249478669223
8.177897373750687,0.9604511624168814,0.7283399480584631
8.227655050426218,0.9605998391935691,0.7293258868310752
8.277682486752282,0.9605998391935691,0.729535954242804
8.327981145222182,0.9605998391935691,0.7315327327998498
8.378552496258088,0.960650737549552,0.7319118124297167
8.429398018254005,0.9607994143262396,0.7325502720650884
8.480519197619019,0.9609480911029271,0.7330974219416867
8.531917528820726,0.9620383874653017,0.7336627001035484
8.583594514428931,0.9670827781029127,0.7338207834736928
8.635551665159577,0.9673395834444639,0.7342849634678669
8.687790499918906,0.9676151794207627,0.7346195179493888
8.74031254584785,0.9692972544079224,0.7347833172795252
8.793119338366697,0.9692972544079224,0.7358435157182376
8.846212421219967,0.9729292156670024,0.7363374041759587
8.899593346521538,0.9729292156670024,0.7374903973269537
8.953263674800027,0.9743416450455334,0.7375610468401673
9.007224975044402,0.9751487475475512,0.7395552394215519
9.061478824749862,0.9751487475475512,0.7400006586919969
9.116026809963934,0.9752771502183268,0.7413966095812938
9.170870525332862,0.9754258269950142,0.7418564305590151
9.226011574148208,0.9755670699328673,0.7430590755359245
9.281451568393729,0.9757157467095549,0.7434039768350763
9.3371921287925,0.9758535446977041,0.744810759948065
9.393234884854298,0.9760022214743918,0.7464243664211466
9.449581474923233,0.9764565116253812,0.7503866478465033
9.506233546225637,0.976809618970014,0.7516892229601018
9.563192754918237,0.976809618970014,0.7529672247252804
9.620460766136556,0.976809618970014,0.7532204492588294
9.678039254043602,0.976809618970014,0.7541937903858803
9.735929901878796,0.9769582957467016,0.7557109000273394
9.794134402007192,0.9769582957467016,0.7560349607790857
9.852654455968949,0.9799318312804511,0.7573513153123519
9.91149177452906,0.9827566900375132,0.7576590934127131
9.97064807772739,0.9827566900375132,0.7579601428802372
10.030125094928938,0.9827566900375132,0.7581529711906666
10.089924564874401,0.9830431648023502,0.7599555578033884
10.150048235731004,0.9832001013999649,0.7610589434112142
10.210497865143603,0.9832001013999649,0.762330083248876
10.271275220286075,0.9840072039019826,0.763696595664682
10.33238207791296,0.9840072039019826,0.7658783020189848
10.393820224411428,0.9840072039019826,0.7663204500251154
10.455591455853485,0.9840072039019826,0.7669245121622136
10.517697578048487,0.9840072039019826,0.7680755449877935
10.580140406595927,0.9841249063501936,0.7683430328500759
10.642921766938514,0.9852293624055863,0.7714967551105287
10.706043494415521,0.9852293624055863,0.7751659878939998
10.769507434316477,0.9853671603937356,0.7758636511945857
10.833315441935074,0.9855158371704231,0.7770898749519849
10.897469382623427,0.9855633137881888,0.7783222495029716
10.961971131846596,0.9855633137881888,0.7791120135042354
11.026822575237407,0.9855633137881888,0.7812804773419085
11.092025608651602,0.9855633137881888,0.7820984153907952
11.157582138223217,0.9858497885530256,0.7847530538254215
11.223494080420359,0.9859781912238011,0.7852766658231037
11.289763362101189,0.9861268680004887,0.7862891701036124
11.356391920570278,0.9861777663564718,0.7873409060088127
11.423381703635224,0.9861777663564718,0.7902688239878388
11.490734669663606,0.989002625113534,0.7921567310000464
11.558452787640235,0.9891513018902216,0.7964793142675112
11.626538037224691,0.9891513018902216,0.8014288804741238
11.694992408809235,0.9891513018902216,0.8021154519512025
11.763817903576967,0.9891513018902216,0.8037487330514088
11.833016533560343,0.9891513018902216,0.8056982795271855
11.90259032169998,0.9891513018902216,0.8074392810985114
11.972541301903808,0.9892925448280747,0.80842298944421
12.04287151910653,0.9907049742066057,0.8099277658362288
12.113583029329378,0.9907049742066057,0.8118977495754778
12.184677899740255,0.9907049742066057,0.8138019418261155
12.25615820871414,0.9908536509832931,0.8157979462999421
12.32802604589386,0.9908536509832931,0.8176349431614744
12.400283512251175,0.9908536509832931,0.8183361583576073
12.472932720148187,0.9908536509832931,0.8188963969888721
12.545975793399117,0.9910023277599808,0.8212752507545756
12.619414867332356,0.9911435706978338,0.8231390550672235
12.693252088852923,0.9914226116238363,0.8237917717567633
12.767489616505214,0.9914226116238363,0.8255168465954171
12.8421296205361,0.9916204163789075,0.8266744107073362
12.917174282958381,0.9920664467089697,0.8288689680804324
12.992625797614563,0.9920664467089697,0.8302780435455152
13.068486370241008,0.9920664467089697,0.8321110140752184
13.144758218532392,0.9923638002623448,0.8337187910468994
13.221443572206562,0.9923638002623448,0.8342491722868961
13.298544673069712,0.9923638002623448,0.8346849737394263
13.37606377508191,0.9923638002623448,0.8360039978411983
13.454003144422998,0.9923638002623448,0.8376478271182546
13.532365059558847,0.9923638002623448,0.8408396539254739
13.61115181130794,0.9923638002623448,0.8441016304891017
13.690365702908373,0.9923638002623448,0.8463400976082234
13.77000905008517,0.9925015982504941,0.8505362786840592
13.850084181117987,0.9953264570075563,0.8520696122229418
13.930593436909168,0.9954751337842438,0.8558453346744224
14.01153917105219,0.9954751337842438,0.860731202242487
14.092923749900462,0.9954751337842438,0.8642846105474368
14.17474955263649,0.9954751337842438,0.8655349754965996
14.257018971341452,0.9954751337842438,0.8660171434694619
14.339734411065118,0.9956238105609312,0.8663592099219513
14.422898289896159,0.996430913062949,0.8678337380220611
14.506513039032829,0.9965721560008021,0.8690293032300076
14.590581102854054,0.9981332621560207,0.8712733713120194
14.675104938990884,0.9981332621560207,0.8722402803542543
14.760087018398318,0.9981332621560207,0.8735912329866167
14.845529825427576,0.9982819389327081,0.875618300944308
14.931435857898707,0.9984103416034837,0.8769587997200717
15.017807627173609,1.0,0.8801073334517552
15.104647658229444,1.0,0.8812326613468919
15.191958489732464,1.0,0.882518209309153
15.27974267411222,1.0,0.8840957170530213
15.368002777636162,1.0,0.8857842599792555
15.456741380484694,1.0,0.8880859820450964
15.545961076826579,1.0,0.8888718225726081
15.635664474894783,1.0,0.8905162548280068
15.725854197062725,1.0,0.8958903688543131
15.816532879920937,1.0,0.8992276250202514
15.907703174354147,1.0,0.8995563273363811
15.99936774561875,1.0,0.9010993482734008
16.091529273420768,1.0,0.9049679574088
16.184190451994148,1.0,0.9065174073071807
16.277353990179545,1.0,0.906903093653215
16.371022611503513,1.0,0.9082838219694923
16.465199054258107,1.0,0.9107591520076688
16.559886071580955,1.0,0.9122423630845209
16.655086431535715,1.0,0.9127617648621718
16.75080291719303,1.0,0.9134495942754077
16.847038326711875,1.0,0.9138100442364437
16.943795473421336,1.0,0.9161108078334737
17.041077185902886,1.0,0.9163550874527556
17.138886308073065,1.0,0.9175193903706768
17.237225699266595,1.0,0.9197467389894245
17.336098234320012,1.0,0.9205472457389655
17.435506803655674,1.0,0.92310408677277
17.53545431336628,1.0,0.9234820785884459
17.635943685299807,1.0,0.9248137243829
17.736977857144947,1.0,0.9269087237856258
17.83855978251698,1.0,0.9272886659201607
17.94069243104409,1.0,0.9286301150187115
18.043378788454234,1.0,0.9298104386675737
18.146621856662392,1.0,0.9318109758691016
18.25042465385832,1.0,0.9322912150740537
18.354790214594804,1.0,0.9327532304486428
18.459721589876352,1.0,0.933357842386558
18.56522184724841,1.0,0.9336324611966919
18.671294070886994,1.0,0.9350565848708564
18.77794136168891,1.0,0.9352460911230409
18.885166837362362,1.0,0.9357094900642752
18.99297363251812,1.0,0.9361535107107725
19.101364898761133,1.0,0.9367422378245244
19.210343804782692,1.0,0.9375741063036406
19.319913536453036,1.0,0.9389163949847217
19.430077296914483,1.0,0.9399611872089227
19.540838306675106,1.0,0.9408580071358134
19.652199803702857,1.0,0.9421016791103407
19.76416504352022,1.0,0.9427299383836002
19.876737299299393,1.0,0.9429339770445907
19.989919861957976,1.0,0.943926499228612
20.103716040255176,1.0,0.9443007564079389
20.218129160888505,1.0,0.9444521061302366
20.333162568591096,1.0,0.9456457067626058
20.448819626229422,1.0,0.9459658355874196
20.56510371490164,1.0,0.9463752127998185
20.68201823403642,1.0,0.946660517484533
20.799566601492316,1.0,0.9470861181684364
20.917752253657724,1.0,0.9475973000864539
21.036578645551256,1.0,0.9478836802287856
21.15604925092284,1.0,0.948504180649964
21.27616756235522,1.0,0.9488142695781786
21.396937091366055,1.0,0.9490027315576757
21.518361368510597,1.0,0.9491908289875508
21.640443943484883,1.0,0.9492901358077039
21.763188385229505,1.0,0.9500746067236763
21.886598282033965,1.0,0.9502908997664465
22.01067724164156,1.0,0.9506595921770299
22.13542889135484,1.0,0.9509510050220351
22.260856878141688,1.0,0.9511506604863843
22.386964868741874,1.0,0.9512834000571974
22.513756549774307,1.0,0.9515357265871265
22.641235627844747,1.0,0.9516421610596743
22.769405829654232,1.0,0.9518897186257781
22.89827090210798,1.0,0.95216671405757
23.027834612424936,1.0,0.9523719952423766
23.158100748247897,1.0,0.952774607053702
23.289073117754253,1.0,0.9530001442479963
23.420755549767303,1.0,0.9532059754609361
23.55315189386817,1.0,0.9533379303770075
23.686266020508384,1.0,0.953702991470577
23.820101821122993,1.0,0.953841897837151
23.954663208244337,1.0,0.9539485058853612
24.089954115616425,1.0,0.9542267565990054
24.22597849830993,1.0,0.954347242320986
24.36274033283783,1.0,0.9548947978525963
24.500243617271607,1.0,0.9552742538496594
24.638492371358186,1.0,0.9558172378111018
24.777490636637417,1.0,0.9561135572766795
24.917242476560226,1.0,0.9563345514020426
25.05775197660741,1.0,0.9565022124295193
25.199023244409066,1.0,0.9570722656935705
25.341060409864692,1.0,0.957338054987666
25.483867625263866,1.0,0.9576474027654092
25.627449065407703,1.0,0.9581684056378462
25.771808927730866,1.0,0.9582394981042742
25.91695143242427,1.0,0.959064828236327
26.062880822558455,1.0,0.9593800351872309
26.20960136420765,1.0,0.9596366574283413
26.357117346574437,1.0,0.9598306945767939
26.5054330821152,1.0,0.9600207749736798
26.654552906666154,1.0,0.9604459848899249
26.804481179570125,1.0,0.9606331108328221
26.95522228380396,1.0,0.9607601923874416
27.10678062610668,1.0,0.9607995439678101
27.25916063710832,1.0,0.9608414546714856
27.41236677145939,1.0,0.9609255097584046
27.566403507961184,1.0,0.9615098202221386
27.721275349696654,1.0,0.9618309055368987
27.87698682416209,1.0,0.9618894509096555
28.033542483399437,1.0,0.9623048486068102
28.190946904129408,1.0,0.9626087389894122
28.34920468788526,1.0,0.9628106986415313
28.50832046114728,1.0,0.9628312315460511
28.668298875478115,1.0,0.9629625933187005
28.82914460765869,1.0,0.9633925939984541
28.990862359824952,1.0,0.9634804210257716
29.153456859605324,1.0,0.9635959660985634
29.316932860258916,1.0,0.9638405392751599
29.481295140814492,1.0,0.9639903214102362
29.646548506210134,1.0,0.964152583951665
29.812697787433777,1.0,0.9641963214191982
29.979747841664388,1.0,0.9643414279051811
30.147703552413976,1.0,0.9644962146342729
30.316569829670353,1.0,0.9645182955387068
30.48635161004067,1.0,0.9654223791245861
30.65705385689576,1.0,0.9655270822149348
30.82868156051516,1.0,0.9656306533760779
31.001239738233092,1.0,0.9660111444219841
31.17473343458508,1.0,0.9663524434546709
31.349167721455437,1.0,0.9663919071987652
31.52454769822554,1.0,0.9665394199075525
31.700878491922882,1.0,0.966609051768853
31.87816525737101,1.0,0.9670361377057419
32.05641317734012,1.0,0.9671330547482254
32.23562746269867,1.0,0.9673103183456111
32.41581335256569,1.0,0.9676346320250058
32.59697611446389,1.0,0.9680219778077633
32.779121044473705,1.0,0.968377899891403
32.962253467388116,1.0,0.9685657133789869
33.14637873686824,1.0,0.9687992941787543
33.331502235599956,1.0,0.9688312555475045
33.517629375451186,1.0,0.9689288882631667
33.70476559763011,1.0,0.9689645153982283
33.89291637284425,1.0,0.9691654928341675
34.082087201460396,1.0,0.9692488146050062
34.272283613665415,1.0,0.969294203130787
34.46351116962786,1.0,0.9693588420128278
34.655775459660596,1.0,0.9694583211972647
34.84908210438418,1.0,0.9695083223479868
35.0434367548912,1.0,0.96956574205017
35.23884509291143,1.0,0.9706135548349998
35.43531283097799,1.0,0.9715033516107071
35.63284571259431,1.0,0.9715612213241296
35.831449512402,1.0,0.9725127284621486
36.031130036349765,1.0,0.9729056130476559
36.23189312186303,1.0,0.972989569959237
36.43374463801466,1.0,0.973024931397592
36.636690485696505,1.0,0.9732284277643772
36.8407365977919,1.0,0.9735705736530396
37.04588893934915,1.0,0.9737852456498323
37.252153507755814,1.0,0.9738155046670195
37.45953633291416,1.0,0.9741523037810332
37.66804347741734,1.0,0.9742082156863623
37.87768103672669,1.0,0.9742768577684583
38.088455139349875,1.0,0.9744293632150817
38.30037194702006,1.0,0.9744596222322687
38.513437654876086,1.0,0.974515434023757
38.72765849164348,1.0,0.9753990037605095
38.94304071981666,1.0,0.9755695435448902
39.15959063584193,1.0,0.9759668128879426
39.377314570301586,1.0,0.9763515844756713
39.596218888098974,1.0,0.976852689645329
39.816309988644555,1.0,0.9777061919657973
40.037594306043005,1.0,0.9778610525091087
40.26007830928125,1.0,0.9780252998145015
40.48376850241765,1.0,0.9789768497045298
40.70867142477212,1.0,0.9792606887328753
40.934793651117275,1.0,0.9794674570007712
41.162141791870646,1.0,0.9797330680123578
41.39072249328795,1.0,0.9799604376245052
41.620542437657335,1.0,0.9800774333040683
41.851608343494775,1.0,0.9810421716451732
42.083926965740474,1.0,0.9813696929023891
42.317505095956314,1.0,0.9816582800545814
42.55234956252443,1.0,0.9819440626116056
42.78846723084678,1.0,0.982801096115698
43.02586500354593,1.0,0.982901887385635
43.26454982066672,1.0,0.982948104624759
43.504528659879284,1.0,0.9830981688877525
43.74580853668296,1.0,0.9831518938504692
43.98839650461135,1.0,0.9832882259301069
44.232299655438624,1.0,0.9833854168329564
44.477525119386726,1.0,0.9836666981076104
44.72408006533392,1.0,0.9841399214061147
44.97197170102426,1.0,0.9842367338148452
45.221207273278374,1.0,0.9843525385334282
45.47179406820531,1.0,0.9844262374070941
45.72373941141552,1.0,0.9844558830658247
45.97705066823501,1.0,0.9853892846877857
46.23173524392066,1.0,0.9857710115089102
46.48780058387675,1.0,0.9858786258243154
46.7452541738725,1.0,0.9861297434393859
47.00410354026107,1.0,0.9864657887624229
47.26435625019947,1.0,0.9866059952284436
47.5260199118698,1.0,0.9867696656304877
47.789102174701696,1.0,0.986854485810914
48.05361072959593,1.0,0.9869677718047972
48.31955330914925,1.0,0.9869916764283752
48.58693768788037,1.0,0.9871500508950064
48.85577168245739,1.0,0.9874998661766957
49.12606315192619,1.0,0.9875731716904694
49.39781999794021,1.0,0.9878205862147806
49.67105016499147,1.0,0.9879426390800208
49.94576164064278,1.0,0.9884621577304746
50.2219624557613,1.0,0.9885819393598941
50.49966068475321,1.0,0.9886226272064345
50.77886444579988,1.0,0.9886589863732329
51.05958190109514,1.0,0.9888134247613295
51.34182125708388,1.0,0.9890745473488113
51.62559076470196,1.0,0.9892803821850351
51.910898719617464,1.0,0.9894023894231054
52.19775346247309,1.0,0.9894897349708969
52.48616337913014,1.0,0.989620912915374
52.77613690091358,1.0,0.9897616045765559
53.067682504858524,1.0,0.9898419973395289
53.36080871395806,1.0,0.9899623696182646
53.6555240974124,1.0,0.9900077581440453
53.951837270879466,1.0,0.990060190038363
54.24975689672654,1.0,0.990281107200124
54.549291684283865,1.0,0.9903371296090876
54.850450390098814,1.0,0.9904307939406763
55.15324181819233,1.0,0.9905536979613156
55.45767482031589,1.0,0.9916876616564906
55.76375829621047,1.0,0.9917631168142178
56.07150119386688,1.0,0.9919308388121609
56.38091250978694,1.0,0.9919611721758274
56.69200128924694,1.0,0.9920086456597655
57.004776626561686,1.0,0.9920314884511315
57.319247665350524,1.0,0.9920791718725633
57.635423598804785,1.0,0.9925173873600557
57.9533136699562,1.0,0.9926825108461641
58.2729271719475,1.0,0.9927367189243314
58.594273448303674,1.0,0.9928362925420571
58.91736189320556,1.0,0.9931119115042389
59.24220195176408,1.0,0.9931287061200401
59.568803120296515,1.0,0.9931544256277013
59.8971749466043,1.0,0.9931965516085008
60.22732703025175,1.0,0.9932295059667147
60.559269022847126,1.0,0.9932468888063752
60.89301062832434,1.0,0.9932707934299531
61.22856160322712,1.0,0.9933802622729067
61.565931756993805,1.0,0.9933885989409071
61.90513095224428,1.0,0.9933885989409071
62.24616910506849,1.0,0.9935284610456847
62.589056185315904,1.0,0.9935612139266671
62.93380221688745,1.0,0.9936823133942219
63.28041727802809,1.0,0.9936919250820343
63.62891150162188,1.0,0.993706015364792
63.97929507548781,1.0,0.9937597739002874
64.33157824267784,1.0,0.9938295886342656
64.68577130177643,1.0,0.9939252131353299
65.0418846072013,1.0,0.9940014352321057
65.3999285695065,1.0,0.9941004647428999
65.75991365568638,1.0,0.9942868731337731
66.12185038948195,1.0,0.9944265537761314
66.48574935168823,1.0,0.9944802031549281
66.85162118046362,1.0,0.9947890729490919
67.21947657164118,1.0,0.9948044879201119
67.5893262790408,1.0,0.9948265052016008
67.96118111478417,1.0,0.9948817267204076
68.33505194961022,1.0,0.995074503760436
68.71094971319354,1.0,0.9950883511072846
69.08888539446345,1.0,0.9951294914459232
69.46887004192531,1.0,0.9951366580552569
69.85091476398388,1.0,0.9953446883112338
70.23503072926744,1.0,0.9954237598817646
70.62122916695495,1.0,0.9954667595377674
71.00952136710373,1.0,0.9957675656355677
71.39991868098001,1.0,0.9957747322449014
71.79243252139041,1.0,0.9957975075173994
72.18707436301565,1.0,0.9959451315718117
72.58385574274634,1.0,0.9960046608996973
72.98278826001963,1.0,0.9960956784839867
73.38388357715897,1.0,0.9961257691282642
73.7871534197144,1.0,0.996172156545783
74.19260957680599,1.0,0.9963922366061149
74.6002639014679,1.0,0.9964415260296059
75.01012831099513,1.0,0.9964415260296059
75.42221478729215,1.0,0.9964487560602612
75.83653537722263,1.0,0.9965390684339096
76.25310219296225,1.0,0.9965887078206997
76.67192741235213,1.0,0.9967287510122597
77.09302327925549,1.0,0.9967594539841391
77.51640210391501,1.0,0.9968035603481744
77.94207626331301,1.0,0.9968283034893132
78.37005820153338,1.0,0.997005395326362
78.80036043012497,1.0,0.9970904286830197
79.23299552846785,1.0,0.9970904286830197
79.66797614414051,1.0,0.9971103553528746
80.1053149932902,1.0,0.9971259681135854
80.54502486100411,1.0,0.9971469460036523
80.98711860168336,1.0,0.9971804672408586
81.43160913941905,1.0,0.9973211819118522
81.87850946836951,1.0,0.9973494452497077
82.32783265314079,1.0,0.9974093696015015
82.77959182916796,1.0,0.9974305772498276
83.23380020309975,1.0,0.9974305772498276
83.6904710531841,1.0,0.9974736067046219
84.14961772965651,1.0,0.9975185151036109
84.61125365513062,1.0,0.9975686508242538
85.07539232499002,1.0,0.9975686508242538
85.54204730778338,1.0,0.997583505250873
86.01123224562052,1.0,0.9977974797295532
86.48296085457187,1.0,0.9977974797295532
86.95724692506882,1.0,0.9977974797295532
87.43410432230714,1.0,0.9978484891253997
87.91354698665258,1.0,0.9978560538796963
88.3955889340478,1.0,0.9979107201512484
88.88024425642277,1.0,0.997986812679763
89.36752712210617,1.0,0.9980775897313243
89.8574517762398,1.0,0.9981797139143308
90.3500325411953,1.0,0.99821583530629
90.84528381699229,1.0,0.9982975346526952
91.34322008171992,1.0,0.9982975346526952
91.84385589195949,1.0,0.9983807813148214
92.34720588321073,1.0,0.9984053307638159
92.853284770319,1.0,0.9985074549468224
93.36210734790568,1.0,0.9985074549468224
93.873688490801,1.0,0.9985342704438938
94.38804315447828,1.0,0.9985905577342236
94.90518637549177,1.0,0.9986070643368647
95.4251332719156,1.0,0.99868384955145
95.94789904378636,1.0,0.99868384955145
96.47349897354695,1.0,0.9987275870189833
97.00194842649351,1.0,0.9987275870189833
97.5332628512249,1.0,0.9987523301601218
98.06745778009373,1.0,0.9987523301601218
98.6045488296611,1.0,0.9987749859679367
99.14455170115244,1.0,0.9987749859679367
99.68748218091723,1.0,0.9987829957077803
100.23335614088988,1.0,0.9987829957077803
100.78218953905399,1.0,0.9987911656424207
101.33399841990911,1.0,0.9988819426939821
101.88879891493916,1.0,0.9988899524338258
102.44660724308477,1.0,0.9988899524338258
103.00743971121666,1.0,0.9989048068604449
103.5713127146131,1.0,0.9989119734697787
104.13824273743856,1.0,0.9989119734697787
104.70824635322586,1.0,0.998922866715966
105.281340225361,1.0,0.9989316515919235
105.85754110756963,1.0,0.9989388182012572
106.43686584440752,1.0,0.9989388182012572
107.01933137175233,1.0,0.9989388182012572
107.60495471729938,1.0,0.9989388182012572
108.19375300105881,1.0,0.9990555315532649
108.78574343585639,1.0,0.9990555315532649
109.38094332783692,1.0,0.9990628918547426
109.97937007696953,1.0,0.9991619740408086
110.58104117755713,1.0,0.9991773890118284
111.18597421874702,1.0,0.9991845556211622
111.79418688504592,1.0,0.9991845556211622
112.4056969568362,1.0,0.9991845556211622
113.02052231089606,1.0,0.9991845556211622
113.63868092092231,1.0,0.9991845556211622
114.26019085805524,1.0,0.9991845556211622
114.88507029140764,1.0,0.9991941673089745
115.51333748859513,1.0,0.9992115501486352
116.14501081627105,1.0,0.9992115501486352
116.78010874066267,1.0,0.999218716757969
117.41864982811127,1.0,0.9992267264978127
118.06065274561533,1.0,0.9992267264978127
118.7061362613754,1.0,0.9992466531676676
119.35511924534367,1.0,0.9992466531676676
120.00762066977474,1.0,0.9992466531676676
120.6636596097811,1.0,0.9992466531676676
121.32325524389007,1.0,0.9993374302192289
121.98642685460467,1.0,0.9993457668872295
122.6531938289678,1.0,0.9993539368218699
123.32357565912808,1.0,0.9993713196615306
123.99759194291067,1.0,0.9993713196615306
124.67526238438928,1.0,0.9993713196615306
125.35660679446305,1.0,0.9994750999123696
126.04164509143493,1.0,0.9994940997603711
126.73039730159432,1.0,0.9994940997603711
127.42288355980286,1.0,0.9994940997603711
128.11912411008223,1.0,0.9995848768119324
128.81913930620686,1.0,0.9995848768119324
129.52294961229813,1.0,0.9996082194823337
130.23057560342338,1.0,0.9996153860916676
130.9420379661967,1.0,0.9996153860916676
131.657357499384,1.0,0.9996374669961013
132.3765551145114,1.0,0.9996374669961013
133.09965183647566,1.0,0.9996627890157473
133.8266688041599,1.0,0.9997267372221105
134.55762727105062,1.0,0.9997339038314441
135.2925486058594,1.0,0.999741070440778
136.03145429314796,1.0,0.9997481134878818
136.77436593395547,1.0,0.9997552800972157
137.5213052464308,1.0,0.9997552800972157
138.27229406646677,1.0,0.9997552800972157
139.02735434833912,1.0,0.9997625746817163
139.78650816534764,1.0,0.9997625746817163
140.5497777104619,1.0,0.9997625746817163
141.31718529697025,1.0,0.9997625746817163
142.08875335913132,1.0,0.9997709113497167
142.86450445283086,1.0,0.9997709113497167
143.64446125624013,1.0,0.9997709113497167
144.42864657047994,1.0,0.9997709113497167
145.21708332028612,1.0,0.9997709113497167
146.00979455468038,1.0,0.9997709113497167
146.80680344764423,1.0,0.9997709113497167
147.6081332987957,1.0,0.9997709113497167
148.41380753407154,1.0,0.9997709113497167
149.22384970641082,1.0,0.9997709113497167
150.03828349644473,1.0,0.9997709113497167
150.8571327131878,1.0,0.9997709113497167
151.68042129473443,1.0,0.9997783385630262
152.50817330895896,1.0,0.9997783385630262
153.34041295421844,1.0,0.9997783385630262
154.17716456006107,1.0,0.9997957214026869
155.0184525879364,1.0,0.9997957214026869
155.86430163191145,1.0,0.9997957214026869
156.71473641938877,1.0,0.9997957214026869
157.5697818118298,1.0,0.9997957214026869
158.42946280548196,1.0,0.9998402334603835
159.29380453210845,1.0,0.9998532016106066
160.1628322597241,1.0,0.9998532016106066
161.03657139333296,1.0,0.9998532016106066
161.91504747567197,1.0,0.9998532016106066
162.79828618795682,1.0,0.9998532016106066
163.68631335063313,1.0,0.9998532016106066
164.5791549241316,1.0,0.9998705844502673
165.476837009626,1.0,0.9998705844502673
166.37938584979742,1.0,0.9998705844502673
167.28682782960016,1.0,0.9998705844502673
168.19918947703434,1.0,0.9998705844502673
169.1164974639203,1.0,0.9998705844502673
170.0387786066788,1.0,0.9998705844502673
170.96605986711546,1.0,0.9998705844502673
171.89836835320781,1.0,0.9998705844502673
172.83573131989905,1.0,0.9998788369095001
173.77817616989358,1.0,0.9998788369095001
174.72573045445927,1.0,0.9998788369095001
175.67842187423184,1.0,0.9998788369095001
176.63627828002515,1.0,0.9998788369095001
177.5993276736458,1.0,0.9998788369095001
178.56759820871065,1.0,0.999896219749161
179.54111819147118,1.0,0.999896219749161
180.51991608163962,1.0,0.999896219749161
181.50402049322227,1.0,0.9999779190955661
182.49346019535486,1.0,0.9999779190955661
183.48826411314406,1.0,0.9999779190955661
184.4884613285136,1.0,0.9999779190955661
185.49408108105325,1.0,0.9999779190955661
186.50515276887495,1.0,0.9999779190955661
187.52170594947086,1.0,0.9999779190955661
188.54377034057887,1.0,0.9999779190955661
189.5713758210501,1.0,0.9999779190955661
190.6045524317229,1.0,0.9999779190955661
191.64333037630155,1.0,0.9999779190955661
192.68774002223813,1.0,0.9999779190955661
193.73781190162148,1.0,0.9999779190955661
194.79357671206859,1.0,0.9999779190955661
195.8550653176232,1.0,0.9999779190955661
196.92230874965702,1.0,0.9999779190955661
197.99533820777734,1.0,0.9999779190955661
199.0741850607396,1.0,0.9999779190955661
200.15888084736332,1.0,0.9999779190955661
201.24945727745535,1.0,0.9999779190955661
202.34594623273554,1.0,0.9999779190955661
203.44837976777023,1.0,0.9999779190955661
204.55679011090797,1.0,0.9999779190955661
205.6712096652223,1.0,0.9999779190955661
206.79167100945955,1.0,0.9999779190955661
207.91820689898992,1.0,0.9999779190955661
209.0508502667665,1.0,0.9999779190955661
210.18963422428683,1.0,0.9999779190955661
211.33459206256137,1.0,0.9999779190955661
212.4857572530873,1.0,0.9999779190955661
213.6431634488256,1.0,0.9999779190955661
214.80684448518662,1.0,0.9999779190955661
215.97683438101737,1.0,0.9999779190955661
217.15316733959784,1.0,0.9999779190955661
218.3358777496394,1.0,0.9999779190955661
219.52500018629067,1.0,0.9999779190955661
220.72057041214904,1.0,1.0


==> data/time_cdf_log_necstgen_v3_facebook_audio2a.csv <==
x,real_cdf,synth_cdf
0.0,0.3726057881362303,0.0
0.006500306060212329,0.7808520810467473,5.835853859780372e-05
0.013042866099301092,0.7844397286571251,0.9973869238082553
0.019627954781061246,0.7869096860867065,0.9985995122241511
0.02625584855468648,0.8067196699838713,0.9986000934505389
0.03292682566637485,0.8132379003540099,0.9986138702205644
0.03964116617100988,0.8224952907869324,0.9986396800814522
0.0463991519439175,0.831887127522499,0.99864026130784
0.05320106669269959,0.8328474399880456,0.9986540380778653
0.06004719596914424,0.8365697065137078,0.9986672336215029
0.06693782718121355,0.8436758999840115,0.9986821728443038
0.07387324960510937,0.8437866321340515,0.9986844977498546
0.08085375439741738,0.929165628588032,0.9986994369726553
0.08787963460733016,0.9381624067315736,0.9987000181990431
0.09495118518894974,0.9448709849347042,0.998712632516293
0.10206870301367015,0.9449375438792809,0.9987132137426808
0.10923248688264026,0.9449501581965309,0.998714957421844
0.11644283753930787,0.9449759680574187,0.9987161198746191
0.12370005768204528,0.9449759680574187,0.9987178635537822
0.1310044519768568,0.9450011966919188,0.9987178635537822
0.13835632707016912,0.9456192982371728,0.9987184447801699
0.14575599160170438,0.9456697555061732,0.9992987361514851
0.15320375621743754,0.9456697555061732,0.9992987361514851
0.16069993358263737,0.9456697555061732,0.9993125129215107
0.16824483839499263,0.9456823698234232,0.9993136753742857
0.17583878739782338,0.9457075984579234,0.9993148378270611
0.18348209939337817,0.9457202127751735,0.9995768569619458
0.19117509525621773,0.9457202127751735,0.9995774381883334
0.19891809794668572,0.9457328270924236,0.9995906337319711
0.2067114325244668,0.9457454414096736,0.9995912149583588
0.2145554261622331,0.9457454414096736,0.9998584628514131
0.22245040815937922,0.9524247223935903,0.9998584628514131
0.23039670995584668,0.9524247223935903,0.9998584628514131
0.238394665146038,0.9524373367108404,0.9998596253041884
0.2464446094928214,0.9524373367108404,0.9998602065305761
0.2545468809416266,0.9524373367108404,0.9998734020742138
0.2627018196346319,0.9524373367108404,0.9998734020742138
0.27090976792504406,0.9524499510280905,0.9998734020742138
0.2791710703914702,0.9524499510280905,0.9998745645269893
0.2874860738523842,0.9524625653453406,0.9998751457533769
0.2958551273806858,0.9524625653453406,0.9998757269797646
0.3042785823183557,0.9524751796625907,0.99987688943254
0.3127567922912049,0.9524751796625907,0.9998900849761776
0.3212901132237203,0.9524751796625907,0.9998900849761776
0.3298789033540071,0.9524751796625907,0.9998912474289531
0.3385235232488277,0.9524751796625907,0.9998912474289531
0.3472243358187388,0.9524751796625907,0.9998929911081162
0.3559817063333269,0.9524751796625907,0.9998941535608914
0.3647960024365424,0.9535989050909516,0.9998947347872792
0.37366759416213424,0.9535989050909516,0.9998947347872792
0.3825968539491837,0.9535989050909516,0.9998958972400545
0.39158415665774005,0.9535989050909516,0.9998976409192175
0.40062987958455787,0.9535989050909516,0.9998982221456053
0.40973440247893583,0.9535989050909516,0.9999011282775435
0.41889810755865936,0.9535989050909516,0.9999017095039312
0.42812137952604673,0.9535989050909516,0.9999028719567067
0.43740460558409866,0.9535989050909516,0.9999034531830944
0.44674817545275414,0.9535989050909516,0.9999034531830944
0.4561524813852508,0.9535989050909516,0.9999034531830944
0.4656179181845926,0.9535989050909516,0.999904034409482
0.47514488322012366,0.9535989050909516,0.9999046156358696
0.4847337764442106,0.9536000675437271,0.9999051968622573
0.4943850004090329,0.9536000675437271,0.9999051968622573
0.5040989602834821,0.9536000675437271,0.9999051968622573
0.5138760638701719,0.9536000675437271,0.9999051968622573
0.5237167216225576,0.9536000675437271,0.9999051968622573
0.5336213466621675,0.9536000675437271,0.9999051968622573
0.5435903547959466,0.9536000675437271,0.9999183924058951
0.553624164533712,0.9536000675437271,0.9999195548586703
0.5637231971057228,0.9536000675437271,0.9999201360850581
0.5738878764803638,0.9536000675437271,0.9999207173114458
0.5841186293819438,0.9536000675437271,0.9999207173114458
0.5944158853086106,0.9536000675437271,0.9999207173114458
0.6047800765503809,0.9547111786548382,0.9999207173114458
0.6152116382072893,0.9547111786548382,0.9999212985378335
0.6257110082076536,0.9558222897659493,0.9999224609906088
0.6362786273264597,0.9558222897659493,0.9999224609906088
0.6469149392038658,0.9558222897659493,0.9999230422169965
0.6576203903638269,0.9558349040831994,0.9999236234433843
0.6683954302328405,0.9558349040831994,0.9999236234433843
0.6792405111588136,0.9558349040831994,0.9999242046697717
0.6901560884300533,0.9558349040831994,0.9999247858961595
0.7011426202943798,0.9558349040831994,0.9999247858961595
0.712200567978365,0.9558349040831994,0.9999253671225472
0.7233303957066937,0.9558349040831994,0.9999253671225472
0.7345325707216541,0.9558349040831994,0.9999253671225472
0.7458075633027517,0.9558349040831994,0.9999253671225472
0.757155846786453,0.9558349040831994,0.9999253671225472
0.7685778975860565,0.9558349040831994,0.9999265295753226
0.7800741952116926,0.9558475184004495,0.9999276920280978
0.7916452222904549,0.9558475184004495,0.9999408875717357
0.8032914645866599,0.9558475184004495,0.9999408875717357
0.8150134110222419,0.9558475184004495,0.9999414687981234
0.8268115536972763,0.9558475184004495,0.9999414687981234
0.8386863879106408,0.9558475184004495,0.9999420500245111
0.850638412180806,0.9558475184004495,0.9999420500245111
0.8626681282667668,0.9558475184004495,0.9999420500245111
0.8747760411891035,0.9558475184004495,0.9999432124772863
0.886962659251186,0.9558475184004495,0.999943793703674
0.8992284940605108,0.9558475184004495,0.999943793703674
0.9115740605501803,0.9558475184004495,0.999943793703674
0.9239998770005193,0.9558475184004495,0.9999449561564495
0.9365064650608337,0.9558475184004495,0.9999455373828371
0.9490943497713088,0.9558475184004495,0.9999455373828371
0.961764059585053,0.9558475184004495,0.9999455373828371
0.9745161263902804,0.9558475184004495,0.9999455373828371
0.9873510855326422,0.9558475184004495,0.9999466998356125
1.0002694758376995,0.9617734443263753,0.9999466998356125
1.013271839633545,0.9647364072893384,0.9999466998356125
1.0263587227735698,0.9647364072893384,0.9999466998356125
1.0395306746593789,0.9647364072893384,0.9999466998356125
1.0527882482638562,0.9647364072893384,0.9999472810620001
1.0661320001543784,0.9647364072893384,0.9999472810620001
1.0795624905161805,0.9647364072893384,0.9999472810620001
1.093080283175873,0.9647364072893384,0.9999478622883877
1.1066859456251121,0.9647364072893384,0.9999478622883877
1.1203800490444231,0.9647364072893384,0.9999484435147754
1.13416316832718,0.9647364072893384,0.9999490247411632
1.148035882103739,0.9647364072893384,0.9999490247411632
1.1619987727657317,0.9647364072893384,0.9999507684203263
1.1760524264905123,0.9647364072893384,0.9999513496467138
1.1901974332657683,0.9647364072893384,0.9999525120994893
1.2044343869142873,0.9647364072893384,0.9999525120994893
1.2187638851188867,0.9647364072893384,0.9999525120994893
1.2331865294475053,0.9647364072893384,0.9999536745522645
1.2477029253784575,0.9647364072893384,0.9999542557786523
1.262313682325852,0.9647364072893384,0.9999542557786523
1.277019413665176,0.9647364072893384,0.9999542557786523
1.2918207367590449,0.9647364072893384,0.9999542557786523
1.3067182729831197,0.9647364072893384,0.99995483700504
1.3217126477521945,0.9647364072893384,0.99995483700504
1.3368044905464496,0.9647364072893384,0.99995483700504
1.3519944349378803,0.9647364072893384,0.99995483700504
1.3672831186168926,0.9647364072893384,0.99995483700504
1.3826711834190764,0.9647490216065885,0.99995483700504
1.3981592753521486,0.9647490216065885,0.9999554182314276
1.4137480446230748,0.9647490216065885,0.9999559994578154
1.4294381456653635,0.9647490216065885,0.999969195001453
1.4452302371665433,0.9647616359238386,0.9999697762278408
1.4611249820958112,0.9647616359238386,0.9999697762278408
1.4771230477318689,0.9647616359238386,0.9999703574542285
1.4932251056909318,0.9647616359238386,0.9999703574542285
1.5094318319549282,0.9647616359238386,0.9999715199070037
1.5257439068998746,0.9647616359238386,0.9999721011333914
1.5421620153244402,0.9647616359238386,0.9999721011333914
1.5586868464786952,0.9647616359238386,0.9999721011333914
1.5753190940930462,0.9647616359238386,0.9999721011333914
1.5920594564073598,0.9647616359238386,0.9999726823597791
1.6089086362002754,0.9647616359238386,0.9999726823597791
1.625867340818708,0.9647616359238386,0.9999732635861669
1.6429362822075455,0.9647616359238386,0.9999738448125546
1.6601161769395343,0.9647616359238386,0.9999738448125546
1.6774077462453632,0.9647616359238386,0.9999744260389423
1.6948117160439415,0.9647742502410886,0.9999755884917175
1.7123288169728728,0.9647742502410886,0.9999761697181052
1.7299597844191301,0.9647742502410886,0.9999761697181052
1.7477053585499258,0.9647742502410886,0.9999761697181052
1.765566284343786,0.9647742502410886,0.9999767509444928
1.783543311621825,0.9647868645583387,0.9999767509444928
1.8016371950792234,0.9647868645583387,0.9999773321708805
1.8198486943169132,0.9647868645583387,0.9999773321708805
1.8381785738734635,0.9647868645583387,0.9999773321708805
1.856627603257178,0.9647868645583387,0.9999779133972683
1.8751965569784002,0.9648120931928389,0.9999779133972683
1.8938862145820285,0.964824707510089,0.999978494623656
1.9126973606802413,0.964824707510089,0.999978494623656
1.9316307849854355,0.964824707510089,0.9999790758500436
1.950687282343381,0.964824707510089,0.9999790758500436
1.9698676527665893,0.964824707510089,0.9999790758500436
1.9891727014678966,0.964824707510089,0.9999790758500436
2.0086032388942696,0.964824707510089,0.9999790758500436
2.028160080760828,0.964824707510089,0.9999790758500436
2.047844048085091,0.9648373218273391,0.9999790758500436
2.067655967221441,0.9648373218273391,0.9999802383028189
2.0875966698958166,0.9648373218273391,0.9999802383028189
2.107666993240632,0.9648373218273391,0.9999802383028189
2.127867779829916,0.9648373218273391,0.9999802383028189
2.1481998777146876,0.9648373218273391,0.9999808195292066
2.168664140458555,0.9648373218273391,0.9999808195292066
2.1892614271735558,0.9648499361445891,0.9999808195292066
2.2099926025562135,0.9648499361445891,0.9999808195292066
2.2308585369238467,0.9648499361445891,0.9999808195292066
2.251860106251101,0.9648625504618392,0.9999808195292066
2.272998192206728,0.9648625504618392,0.9999808195292066
2.2942736821905934,0.9648625504618392,0.9999814007555944
2.315687469370935,0.9648751647790893,0.9999814007555944
2.3372404527218564,0.9648751647790893,0.9999814007555944
2.3589335370610707,0.9648751647790893,0.9999814007555944
2.380767633087879,0.9648751647790893,0.9999814007555944
2.4027436574214103,0.9648751647790893,0.9999814007555944
2.424862532639095,0.9648751647790893,0.9999814007555944
2.4471251873154034,0.9649003934135895,0.9999814007555944
2.4695325560608206,0.9649003934135895,0.9999814007555944
2.4920855795610857,0.9649003934135895,0.9999814007555944
2.514785204616687,0.9649003934135895,0.9999814007555944
2.5376323841826016,0.9649003934135895,0.9999814007555944
2.5606280774083077,0.9649003934135895,0.9999819819819818
2.5837732496780466,0.9649003934135895,0.9999819819819818
2.6070688726513556,0.9649003934135895,0.9999819819819818
2.6305159243038547,0.9649003934135895,0.9999819819819818
2.6541153889683047,0.9649003934135895,0.9999819819819818
2.6778682573759296,0.9649003934135895,0.9999819819819818
2.7017755266980132,0.9649003934135895,0.9999819819819818
2.7258382005877544,0.9649003934135895,0.9999825632083695
2.7500572892224056,0.9649003934135895,0.9999825632083695
2.774433809345681,0.9649003934135895,0.9999825632083695
2.7989687843104414,0.9649003934135895,0.9999825632083695
2.823663244121652,0.9649003934135895,0.9999825632083695
2.8485182254796273,0.9649003934135895,0.9999825632083695
2.8735347718235498,0.9649003934135895,0.9999825632083695
2.8987139333752774,0.9649003934135895,0.999983725661145
2.924056767183431,0.9649003934135895,0.999983725661145
2.949564337167771,0.9649003934135895,0.999983725661145
2.975237714163861,0.9649003934135895,0.9999843068875327
3.001077975968025,0.9649130077308395,0.9999843068875327
3.027086207382592,0.9649130077308395,0.9999848881139205
3.0532635002614383,0.9649130077308395,0.9999848881139205
3.079610953555825,0.9649130077308395,0.9999848881139205
3.106129673360533,0.9649130077308395,0.9999848881139205
3.1328207729602964,0.9649130077308395,0.9999848881139205
3.159685372876541,0.9649130077308395,0.9999848881139205
3.186724600914427,0.9649256220480896,0.9999848881139205
3.2139395922101914,0.9649256220480896,0.9999848881139205
3.2413314892788043,0.9649256220480896,0.999985469340308
3.268901442061932,0.9649382363653397,0.999985469340308
3.2966506079762166,0.9649382363653397,0.9999860505666957
3.3245801519618596,0.9649382363653397,0.9999860505666957
3.3526912465315313,0.9649382363653397,0.9999860505666957
3.380985071819593,0.9649382363653397,0.9999860505666957
3.4094628156316418,0.9649382363653397,0.9999860505666957
3.4381256734943735,0.9649382363653397,0.9999860505666957
3.4669748487057728,0.9649382363653397,0.9999860505666957
3.4960115523856303,0.9649382363653397,0.9999860505666957
3.525237003526388,0.9649382363653397,0.9999860505666957
3.5546524290443076,0.9649382363653397,0.9999860505666957
3.5842590638309844,0.9649382363653397,0.9999860505666957
3.6140581508051883,0.9649382363653397,0.9999860505666957
3.6440509409650397,0.9649382363653397,0.9999860505666957
3.67423869344053,0.9649382363653397,0.9999860505666957
3.7046226755463794,0.9649382363653397,0.9999860505666957
3.735204162835246,0.9649382363653397,0.9999866317930834
3.765984439151267,0.9649382363653397,0.9999866317930834
3.79696479668396,0.9649382363653397,0.9999877942458587
3.8281465360224693,0.9649508506825898,0.9999877942458587
3.8595309662101696,0.9649508506825898,0.9999877942458587
3.891119404799615,0.9649508506825898,0.9999877942458587
3.9229131779078568,0.9649508506825898,0.9999877942458587
3.9549136202721096,0.9649508506825898,0.9999877942458587
3.987122075305793,0.9649508506825898,0.9999877942458587
4.019539895154923,0.9649508506825898,0.9999877942458587
4.052168440754876,0.9649508506825898,0.9999877942458587
4.085009081887527,0.9649634649998399,0.9999877942458587
4.118063197238756,0.9649634649998399,0.9999877942458587
4.151332174456317,0.9649634649998399,0.9999883754722464
4.184817410208102,0.9649634649998399,0.9999883754722464
4.218520310240772,0.9649634649998399,0.9999883754722464
4.252442289438771,0.9649634649998399,0.9999883754722464
4.286584771883726,0.9649634649998399,0.9999883754722464
4.320949190914227,0.9655431751447674,0.9999883754722464
4.3555369891860085,0.9655431751447674,0.9999883754722464
4.390349618732506,0.9655431751447674,0.9999883754722464
4.425388541025816,0.9655431751447674,0.9999883754722464
4.460655227038052,0.9655431751447674,0.9999883754722464
4.496151157303098,0.9655431751447674,0.9999883754722464
4.5318778219787585,0.9655431751447674,0.9999889566986341
4.567836720909322,0.9655431751447674,0.9999889566986341
4.604029363688521,0.9655431751447674,0.9999889566986341
4.640457269722914,0.9655431751447674,0.9999889566986341
4.677121968295662,0.9655431751447674,0.9999889566986341
4.714024998630739,0.9655431751447674,0.9999889566986341
4.751167909957543,0.9655431751447674,0.9999889566986341
4.788552261575939,0.9655431751447674,0.9999895379250219
4.826179622921717,0.9655431751447674,0.9999895379250219
4.86405157363248,0.9655431751447674,0.9999901191514096
4.902169703613961,0.9655431751447674,0.9999901191514096
4.940535613106764,0.9655431751447674,0.9999901191514096
4.97915091275355,0.9655431751447674,0.9999901191514096
5.0180172236666465,0.9662839158855081,0.9999901191514096
5.057136177496107,0.9662839158855081,0.9999901191514096
5.096509416498217,0.9662965302027582,0.9999901191514096
5.136138593604422,0.9662965302027582,0.9999907003777972
5.176025372490731,0.9662965302027582,0.9999907003777972
5.2161714276475575,0.9662965302027582,0.9999907003777972
5.256578444450015,0.9662965302027582,0.9999907003777972
5.297248119228668,0.9662965302027582,0.9999907003777972
5.338182159340748,0.9662965302027582,0.9999907003777972
5.379382283241842,0.9662965302027582,0.9999907003777972
5.42085022055801,0.9662965302027582,0.9999907003777972
5.462587712158419,0.9662965302027582,0.9999907003777972
5.504596510228415,0.9662965302027582,0.9999907003777972
5.54687837834309,0.9662965302027582,0.9999907003777972
5.589435091541306,0.9662965302027582,0.9999912816041848
5.632268436400229,0.9662965302027582,0.9999912816041848
5.675380211110315,0.9662965302027582,0.9999912816041848
5.718772225550817,0.9662965302027582,0.9999912816041848
5.762446301365752,0.9662965302027582,0.9999912816041848
5.80640427204038,0.9662965302027582,0.9999912816041848
5.850647982978178,0.9662965302027582,0.9999912816041848
5.895179291578313,0.9662965302027582,0.9999912816041848
5.940000067313611,0.9662965302027582,0.9999912816041848
5.985112191809042,0.9662965302027582,0.9999918628305725
6.030517558920722,0.9662965302027582,0.9999918628305725
6.076218074815404,0.9662965302027582,0.9999918628305725
6.122215658050511,0.9662965302027582,0.9999918628305725
6.1685122396546745,0.9662965302027582,0.9999918628305725
6.215109763208809,0.9662965302027582,0.9999918628305725
6.262010184927693,0.9662965302027582,0.9999924440569602
6.309215473742102,0.9662965302027582,0.9999924440569602
6.356727611381464,0.9662965302027582,0.9999930252833478
6.4045485924570595,0.9662965302027582,0.9999930252833478
6.452680424545743,0.9662965302027582,0.9999930252833478
6.5011251282742455,0.9662965302027582,0.9999930252833478
6.549884737403977,0.9662965302027582,0.9999930252833478
6.59896129891643,0.9662965302027582,0.9999930252833478
6.648356873099094,0.9662965302027582,0.9999930252833478
6.698073533631966,0.9662965302027582,0.9999930252833478
6.748113367674596,0.9662965302027582,0.9999930252833478
6.7984784759537025,0.9662965302027582,0.9999930252833478
6.849170972851378,0.9662965302027582,0.9999930252833478
6.900192986493849,0.9662965302027582,0.9999930252833478
6.9515466588408,0.9662965302027582,0.9999930252833478
7.003234145775323,0.9662965302027582,0.9999930252833478
7.055257617194407,0.9662965302027582,0.9999930252833478
7.107619257100026,0.9662965302027582,0.9999930252833478
7.160321263690849,0.9662965302027582,0.9999930252833478
7.213365849454497,0.9662965302027582,0.9999930252833478
7.266755241260446,0.9662965302027582,0.9999930252833478
7.320491680453506,0.9662965302027582,0.9999930252833478
7.374577422947903,0.9662965302027582,0.9999930252833478
7.429014739322007,0.9662965302027582,0.9999930252833478
7.483805914913643,0.9662965302027582,0.9999930252833478
7.53895324991602,0.9662965302027582,0.9999930252833478
7.594459059474321,0.9662965302027582,0.9999930252833478
7.650325673782867,0.9662965302027582,0.9999930252833478
7.706555438182967,0.9662965302027582,0.9999930252833478
7.763150713261365,0.9662965302027582,0.9999930252833478
7.82011387494933,0.9662965302027582,0.9999930252833478
7.877447314622425,0.9662965302027582,0.9999930252833478
7.935153439200883,0.9662965302027582,0.9999930252833478
7.993234671250646,0.9662965302027582,0.9999930252833478
8.051693449085091,0.9662965302027582,0.9999930252833478
8.110532226867361,0.9662965302027582,0.9999930252833478
8.169753474713426,0.9662965302027582,0.9999930252833478
8.229359678795761,0.9662965302027582,0.9999930252833478
8.289353341447715,0.9662965302027582,0.9999930252833478
8.34973698126858,0.9662965302027582,0.9999930252833478
8.410513133229314,0.9662965302027582,0.9999930252833478
8.47168434877895,0.9662965302027582,0.9999930252833478
8.533253195951735,0.9662965302027582,0.9999930252833478
8.595222259474921,0.9662965302027582,0.9999930252833478
8.657594140877269,0.9662965302027582,0.9999936065097355
8.720371458598287,0.9662965302027582,0.9999936065097355
8.783556848098126,0.9662965302027582,0.9999936065097355
8.847152961968249,0.9662965302027582,0.9999936065097355
8.911162470042772,0.9662965302027582,0.9999936065097355
8.975588059510539,0.9662965302027582,0.9999936065097355
9.040432435027956,0.9662965302027582,0.9999936065097355
9.105698318832523,0.9662965302027582,0.9999936065097355
9.171388450857105,0.9662965302027582,0.9999936065097355
9.23750558884499,0.9662965302027582,0.9999936065097355
9.304052508465613,0.9662965302027582,0.9999936065097355
9.371032003431136,0.9662965302027582,0.9999936065097355
9.438446885613699,0.9662965302027582,0.9999936065097355
9.506299985163457,0.9662965302027582,0.9999936065097355
9.574594150627421,0.9662965302027582,0.9999936065097355
9.643332249069033,0.9662965302027582,0.9999936065097355
9.712517166188508,0.9662965302027582,0.9999941877361231
9.782151806444011,0.9662965302027582,0.9999941877361231
9.852239093173571,0.9662965302027582,0.9999941877361231
9.9227819687178,0.9662965302027582,0.9999941877361231
9.993783394543437,0.9662965302027582,0.9999941877361231
10.065246351367646,0.9668762403476857,0.9999941877361231
10.137173839283182,0.9668762403476857,0.9999941877361231
10.209568877884315,0.9668762403476857,0.9999941877361231
10.282434506393592,0.9668762403476857,0.9999941877361231
10.35577378378945,0.9668762403476857,0.9999941877361231
10.42958978893462,0.9668762403476857,0.9999941877361231
10.503885620705372,0.9668888546649358,0.9999941877361231
10.578664398121635,0.9668888546649358,0.9999941877361231
10.653929260477907,0.9668888546649358,0.9999941877361231
10.729683367475076,0.9668888546649358,0.9999941877361231
10.80592989935305,0.9668888546649358,0.9999941877361231
10.882672057024255,0.9668888546649358,0.9999947689625109
10.959913062208042,0.9668888546649358,0.9999947689625109
11.03765615756593,0.9668888546649358,0.9999953501888986
11.115904606837706,0.9668888546649358,0.9999953501888986
11.194661694978485,0.9668888546649358,0.9999953501888986
11.273930728296596,0.9668888546649358,0.9999953501888986
11.353715034592367,0.9668888546649358,0.9999953501888986
11.434017963297867,0.9668888546649358,0.9999953501888986
11.51484288561748,0.9668888546649358,0.9999953501888986
11.596193194669462,0.9668888546649358,0.9999953501888986
11.67807230562838,0.9668888546649358,0.9999953501888986
11.760483655868466,0.9668888546649358,0.9999953501888986
11.843430705107945,0.9668888546649358,0.9999953501888986
11.926916935554278,0.9668888546649358,0.9999953501888986
12.010945852050321,0.9668888546649358,0.9999953501888986
12.095520982221503,0.9668888546649358,0.9999953501888986
12.180645876623872,0.9668888546649358,0.9999953501888986
12.266324108893201,0.9668888546649358,0.9999953501888986
12.352559275894984,0.9668888546649358,0.9999953501888986
12.439354997875427,0.9668888546649358,0.9999953501888986
12.52671491861346,0.9669014689821859,0.9999959314152863
12.61464270557369,0.9669014689821859,0.9999959314152863
12.703142050060354,0.9669014689821859,0.9999959314152863
12.792216667372315,0.9669897692029364,0.9999959314152863
12.881870296958995,0.9669897692029364,0.9999959314152863
12.972106702577397,0.9669897692029364,0.9999959314152863
13.062929672450098,0.9669897692029364,0.9999959314152863
13.154343019424264,0.9669897692029364,0.9999959314152863
13.246350581131749,0.9669897692029364,0.9999959314152863
13.338956220150193,0.9669897692029364,0.9999959314152863
13.432163824165151,0.9669897692029364,0.9999959314152863
13.525977306133347,0.9669897692029364,0.9999959314152863
13.620400604446917,0.9669897692029364,0.9999959314152863
13.715437683098733,0.9669897692029364,0.9999959314152863
13.81109253184886,0.9669897692029364,0.9999959314152863
13.907369166392,0.9669897692029364,0.9999959314152863
14.004271628526118,0.9669897692029364,0.9999959314152863
14.101803986322103,0.9669897692029364,0.9999959314152863
14.199970334294528,0.9669897692029364,0.9999959314152863
14.298774793573589,0.9669897692029364,0.9999959314152863
14.398221512078083,0.9669897692029364,0.9999959314152863
14.498314664689532,0.9669897692029364,0.9999959314152863
14.599058453427496,0.9670023835201865,0.9999959314152863
14.700457107625915,0.9674064239242269,0.9999959314152863
14.802514884110717,0.9674064239242269,0.9999959314152863
14.905236067378501,0.9674064239242269,0.9999959314152863
15.008624969776388,0.9674064239242269,0.9999959314152863
15.112685931683089,0.9674064239242269,0.9999959314152863
15.217423321691111,0.9674064239242269,0.9999959314152863
15.322841536790126,0.9674316525587271,0.9999959314152863
15.428945002551606,0.9674316525587271,0.9999959314152863
15.535738173314591,0.9674442668759772,0.9999959314152863
15.64322553237267,0.9674442668759772,0.9999959314152863
15.751411592162237,0.9674568811932273,0.9999959314152863
15.860300894451877,0.9674694955104773,0.9999959314152863
15.969898010533083,0.9674694955104773,0.9999965126416739
16.080207541412143,0.9674694955104773,0.9999965126416739
16.191234118003266,0.9674694955104773,0.9999965126416739
16.302982401323046,0.9674694955104773,0.9999965126416739
16.41545708268612,0.9674694955104773,0.9999965126416739
16.52866288390207,0.9674694955104773,0.9999965126416739
16.64260455747372,0.9674694955104773,0.9999965126416739
16.757286886796596,0.9674821098277274,0.9999965126416739
16.872714686359764,0.9674821098277274,0.9999965126416739
16.98889280194796,0.9674821098277274,0.9999965126416739
17.10582611084497,0.9674947241449775,0.9999965126416739
17.223519522038444,0.9674947241449775,0.9999965126416739
17.34197797642595,0.9674947241449775,0.9999965126416739
17.46120644702239,0.9674947241449775,0.9999965126416739
17.5812099391688,0.9674947241449775,0.9999970938680616
17.70199349074246,0.9674947241449775,0.9999970938680616
17.823562172368383,0.9674947241449775,0.9999970938680616
17.945921087632218,0.9674947241449775,0.9999970938680616
18.069075373294453,0.9674947241449775,0.9999970938680616
18.193030199506122,0.9674947241449775,0.9999970938680616
18.317790770025816,0.9674947241449775,0.9999970938680616
18.443362322438126,0.9674947241449775,0.9999970938680616
18.56975012837357,0.9674947241449775,0.9999970938680616
18.696959493729885,0.9674947241449775,0.9999970938680616
18.82499575889473,0.9674947241449775,0.9999970938680616
18.95386429896996,0.9674947241449775,0.9999970938680616
19.08357052399721,0.9674947241449775,0.9999970938680616
19.214119879185045,0.9674947241449775,0.9999970938680616
19.34551784513758,0.9674947241449775,0.9999970938680616
19.477769938084478,0.9674947241449775,0.9999970938680616
19.61088171011264,0.9674947241449775,0.9999970938680616
19.74485874939921,0.9674947241449775,0.9999970938680616
19.879706680446176,0.9675073384622276,0.9999970938680616
20.01543116431653,0.9675073384622276,0.9999970938680616
20.15203789887192,0.9675073384622276,0.9999970938680616
20.289532619011794,0.9675199527794777,0.9999970938680616
20.42792109691425,0.9675325670967276,0.9999970938680616
20.567209142278273,0.9675325670967276,0.9999970938680616
20.707402602567687,0.9675325670967276,0.9999970938680616
20.84850736325663,0.9675325670967276,0.9999970938680616
20.9905293480766,0.9675325670967276,0.9999970938680616
21.133474519265175,0.9675325670967276,0.9999970938680616
21.277348877816316,0.9675325670967276,0.9999970938680616
21.422158463732245,0.9675325670967276,0.9999970938680616
21.56790935627709,0.9675325670967276,0.9999970938680616
21.71460767423202,0.9675325670967276,0.9999970938680616
21.86225957615217,0.9675325670967276,0.9999970938680616
22.010871260625187,0.9675325670967276,0.9999970938680616
22.16044896653139,0.9675325670967276,0.9999976750944494
22.310998973305768,0.9675325670967276,0.9999976750944494
22.462527601201558,0.9675325670967276,0.9999976750944494
22.615041211555543,0.9675325670967276,0.9999976750944494
22.768546207055188,0.9675325670967276,0.9999976750944494
22.92304903200734,0.9675325670967276,0.9999976750944494
23.078556172608852,0.9675325670967276,0.999998256320837
23.235074157218833,0.9675451814139777,0.999998256320837
23.392609556632692,0.9675451814139777,0.999998256320837
23.55116898435806,0.9675451814139777,0.999998256320837
23.71075909689239,0.9675451814139777,0.999998256320837
23.87138659400236,0.9675451814139777,0.999998256320837
24.033058219005234,0.9675451814139777,0.999998256320837
24.195780759051885,0.9675451814139777,0.9999988375472245
24.35956104541173,0.9675451814139777,0.9999988375472245
24.52440595375955,0.9675451814139777,0.9999988375472245
24.69032240446409,0.9675451814139777,0.9999988375472245
24.857317362878632,0.9675451814139777,0.9999988375472245
25.025397839633392,0.9675451814139777,0.9999988375472245
25.194570890929796,0.9675451814139777,0.9999988375472245
25.364843618836762,0.9675451814139777,0.9999988375472245
25.536223171588844,0.9675451814139777,0.9999988375472245
25.708716743886267,0.9675451814139777,0.9999988375472245
25.88233157719705,0.9675451814139777,0.9999988375472245
26.057074960060937,0.9675451814139777,0.9999988375472245
26.23295422839544,0.9675451814139777,0.9999988375472245
26.40997676580377,0.9675451814139777,0.9999988375472245
26.5881500038848,0.9675451814139777,0.9999988375472245
26.767481422545092,0.9675451814139777,0.9999988375472245
26.947978550312904,0.9675451814139777,0.9999988375472245
27.129648964654184,0.9675451814139777,0.9999988375472245
27.312500292290764,0.9675451814139777,0.9999988375472245
27.496540209520514,0.9675451814139777,0.9999988375472245
27.68177644253954,0.9675451814139777,0.9999988375472245
27.868216767766643,0.9675451814139777,0.9999988375472245
28.055869012169673,0.9675451814139777,0.9999988375472245
28.24474105359421,0.9675451814139777,0.9999988375472245
28.434840821094237,0.9675451814139777,0.9999988375472245
28.626176295264976,0.9675451814139777,0.9999988375472245
28.818755508578004,0.9675451814139777,0.9999988375472245
29.01258654571841,0.9675451814139777,0.9999988375472245
29.207677543924188,0.9675451814139777,0.9999988375472245
29.404036693327903,0.9675451814139777,0.9999988375472245
29.601672237300455,0.9675451814139777,0.9999988375472245
29.80059247279721,0.9675451814139777,0.9999988375472245
30.00080575070627,0.9675451814139777,0.9999988375472245
30.202320476199045,0.9675451814139777,0.9999988375472245
30.405145109083165,0.9675451814139777,0.9999988375472245
30.609288164157594,0.9675451814139777,0.9999988375472245
30.814758211570062,0.9675451814139777,0.9999988375472245
31.021563877176916,0.9675451814139777,0.9999988375472245
31.229713842905213,0.9675577957312278,0.9999988375472245
31.439216847117155,0.967583024365728,0.9999988375472245
31.65008168497702,0.967595638682978,0.9999988375472245
31.8623172088203,0.967595638682978,0.9999988375472245
32.07593232852541,0.967595638682978,0.9999988375472245
32.2909360118877,0.9676082530002281,0.9999988375472245
32.50733728499591,0.9676082530002281,0.9999988375472245
32.72514523261115,0.9676208673174782,0.9999988375472245
32.944368998548235,0.9676208673174782,0.9999988375472245
33.16501778605958,0.9676208673174782,0.9999988375472245
33.38710085822157,0.9676208673174782,0.9999994187736123
33.6106275383234,0.9676208673174782,0.9999994187736123
33.83560721025851,0.9676208673174782,0.9999994187736123
34.06204931891854,0.9676208673174782,0.9999994187736123
34.28996337058976,0.9676208673174782,0.9999994187736123
34.51935893335227,0.9676208673174782,0.9999994187736123
34.750245637481605,0.9676208673174782,0.9999994187736123
34.982633175853,0.9676208673174782,0.9999994187736123
35.21653130434841,0.9676208673174782,0.9999994187736123
35.451949842265925,0.9676208673174782,0.9999994187736123
35.68889867273216,0.9676208673174782,0.9999994187736123
35.927387743117045,0.9676208673174782,0.9999994187736123
36.167427065451434,0.9676208673174782,0.9999994187736123
36.40902671684748,0.9676208673174782,0.9999994187736123
36.65219683992166,0.9676208673174782,0.9999994187736123
36.8969476432205,0.9676208673174782,0.9999994187736123
37.14328940164927,0.9676460959519784,0.9999994187736123
37.39123245690325,0.9676460959519784,0.9999994187736123
37.64078721790188,0.9676460959519784,0.9999994187736123
37.89196416122579,0.9676460959519784,0.9999994187736123
38.14477383155656,0.9676460959519784,0.9999994187736123
38.39922684211947,0.9676460959519784,0.9999994187736123
38.65533387512899,0.9676460959519784,0.9999994187736123
38.91310568223722,0.9676460959519784,0.9999994187736123
39.17255308498536,0.9676460959519784,0.9999994187736123
39.4336869752579,0.9676460959519784,0.9999994187736123
39.696518315739894,0.9676460959519784,0.9999994187736123
39.96105814037725,0.9676460959519784,0.9999994187736123
40.22731755483984,0.9720905403964227,0.9999994187736123
40.49530773698786,0.9720905403964227,0.9999994187736123
40.765039937340994,0.9720905403964227,0.9999994187736123
41.03652547955069,0.9720905403964227,0.9999994187736123
41.30977576087568,0.9720905403964227,0.9999994187736123
41.58480225266034,0.9720905403964227,0.9999994187736123
41.86161650081624,0.9720905403964227,0.9999994187736123
42.14023012630699,0.9720905403964227,0.9999994187736123
42.420654825635985,0.9720905403964227,0.9999994187736123
42.70290237133745,0.9720905403964227,0.9999994187736123
42.986984612470735,0.9720905403964227,0.9999994187736123
43.27291347511763,0.9720905403964227,0.9999994187736123
43.56070096288319,0.9720905403964227,0.9999994187736123
43.850359157399545,0.9720905403964227,0.9999994187736123
44.14190021883308,0.9720905403964227,0.9999994187736123
44.43533638639505,0.9720905403964227,0.9999994187736123
44.730679978855335,0.9720905403964227,0.9999994187736123
45.02794339505951,0.9724945808004631,0.9999994187736123
45.32713911444954,0.9741107424166249,0.9999994187736123
45.62827969758749,0.9741107424166249,0.9999994187736123
45.93137778668299,0.9741107424166249,0.9999994187736123
46.23644610612389,0.9741107424166249,0.9999994187736123
46.54349746301041,0.9741107424166249,0.9999994187736123
46.8525447476929,0.9741107424166249,0.9999994187736123
47.163600934312925,0.9741107424166249,0.9999994187736123
47.476679081347875,0.9741107424166249,0.9999994187736123
47.79179233215932,0.9741107424166249,0.9999994187736123
48.10895391554469,0.9741107424166249,0.9999994187736123
48.42817714629259,0.9741107424166249,0.9999994187736123
48.74947542574189,0.9741107424166249,0.9999994187736123
49.07286224234422,0.9741107424166249,0.9999994187736123
49.3983511722303,0.9741107424166249,0.9999994187736123
49.725955879779875,0.9741107424166249,0.9999994187736123
50.05569011819526,0.9741107424166249,0.9999994187736123
50.38756773007888,0.9741107424166249,0.9999994187736123
50.7216026480143,0.9741107424166249,0.9999994187736123
51.05780889515107,0.9741107424166249,0.9999994187736123
51.39620058579361,0.9741107424166249,0.9999994187736123
51.736791925993536,0.9741107424166249,0.9999994187736123
52.07959721414622,0.9741107424166249,0.9999994187736123
52.42463084159098,0.9741107424166249,0.9999994187736123
52.77190729321517,0.9741107424166249,0.9999994187736123
53.121441148062424,0.9741107424166249,0.9999994187736123
53.47324707994461,0.9741107424166249,0.9999994187736123
53.82733985805781,0.9741107424166249,0.9999994187736123
54.18373434760246,0.9741107424166249,0.9999994187736123
54.54244551040732,0.9741107424166249,0.9999994187736123
54.903488405557674,0.9741107424166249,0.9999994187736123
55.26687819002732,0.9741107424166249,0.9999994187736123
55.63263011931517,0.9741107424166249,0.9999994187736123
56.00075954808551,0.9741107424166249,0.9999994187736123
56.37128193081263,0.9741107424166249,0.9999994187736123
56.74421282242968,0.9741107424166249,0.9999994187736123
57.1195678789815,0.9741107424166249,0.9999994187736123
57.49736285828216,0.9741107424166249,0.9999994187736123
57.87761362057628,0.9741107424166249,0.9999994187736123
58.260336129204944,0.9748514831573655,0.9999994187736123
58.64554645127582,0.9748514831573655,0.9999994187736123
59.03326075833777,0.9763817663817663,0.9999994187736123
59.42349532705949,0.9763817663817663,0.9999994187736123
59.81626653991317,0.9763817663817663,0.9999994187736123
60.21159088586205,0.9763817663817663,0.9999994187736123
60.60948496105265,0.9763817663817663,0.9999994187736123
61.009965469511585,0.9763817663817663,0.9999994187736123
61.4130492238466,0.9763817663817663,0.9999994187736123
61.81875314595269,0.9763817663817663,0.9999994187736123
62.22709426772229,0.9763817663817663,0.9999994187736123
62.638089731760374,0.9763817663817663,0.9999994187736123
63.051756792104065,0.9763817663817663,0.9999994187736123
63.46811281494707,0.9763817663817663,0.9999994187736123
63.88717527936851,0.9763817663817663,0.9999994187736123
64.30896177806704,0.9763817663817663,0.9999994187736123
64.73349001809918,0.9763817663817663,0.9999994187736123
65.16077782162272,0.9763817663817663,0.9999994187736123
65.59084312664503,0.9763817663817663,0.9999994187736123
66.02370398777579,0.9763817663817663,0.9999994187736123
66.4593785769854,0.9763817663817663,0.9999994187736123
66.89788518436752,0.9763817663817663,0.9999994187736123
67.33924221890706,0.9763817663817663,0.9999994187736123
67.78346820925299,0.9763817663817663,1.0
68.23058180449601,0.9763817663817663,1.0
68.68060177495178,0.9763817663817663,1.0
69.13354701294874,0.9763817663817663,1.0
69.58943653362118,0.9763817663817663,1.0
70.04828947570763,0.9763817663817663,1.0
70.51012510235435,0.9763817663817663,1.0
70.97496280192371,0.9763817663817663,1.0
71.44282208880861,0.9763817663817663,1.0
71.91372260425136,0.9763817663817663,1.0
72.3876841171684,0.9763817663817663,1.0
72.86472652498024,0.9763817663817663,1.0
73.34486985444647,0.9763817663817663,1.0
73.82813426250702,0.9763817663817663,1.0
74.31454003712797,0.9763817663817663,1.0
74.8041075981534,0.9763817663817663,1.0
75.29685749816265,0.9763817663817663,1.0
75.79281042333317,0.9763817663817663,1.0
76.29198719430869,0.9763817663817663,1.0
76.79440876707369,0.9763817663817663,1.0
77.30009623383293,0.9763817663817663,1.0
77.8090708238969,0.9763817663817663,1.0
78.32135390457324,0.9763817663817663,1.0
78.83696698206337,0.9763817663817663,1.0
79.35593170236584,0.9763817663817663,1.0
79.87826985218473,0.9763817663817663,1.0
80.40400335984435,0.9763817663817663,1.0
80.93315429620995,0.9763817663817663,1.0
81.46574487561391,0.9763817663817663,1.0
82.00179745678876,0.9763817663817663,1.0
82.54133454380563,0.9763817663817663,1.0
83.08437878701895,0.9763817663817663,1.0
83.63095298401738,0.9763817663817663,1.0
84.181080080581,0.9763817663817663,1.0
84.73478317164421,0.9763817663817663,1.0
85.29208550226582,0.9763817663817663,1.0
85.85301046860455,0.9763817663817663,1.0
86.4175816189013,0.9763817663817663,1.0
86.98582265446781,0.9763817663817663,1.0
87.55775743068139,0.9763817663817663,1.0
88.13340995798686,0.9763817663817663,1.0
88.71280440290414,0.9763817663817663,1.0
89.29596508904297,0.9763817663817663,1.0
89.88291649812396,0.9763817663817663,1.0
90.47368327100656,0.9763817663817663,1.0
91.06829020872301,0.9763817663817663,1.0
91.66676227352015,0.9763817663817663,1.0
92.26912458990695,0.9763817663817663,1.0
92.8754024457094,0.9763817663817663,1.0
93.4856212931322,0.9763817663817663,1.0
94.09980674982685,0.9763817663817663,1.0
94.71798459996776,0.9763817663817663,1.0
95.34018079533422,0.9763817663817663,1.0
95.96642145640007,0.9763817663817663,1.0
96.5967328734302,0.9763817663817663,1.0
97.23114150758434,0.9763817663817663,1.0
97.86967399202766,0.9763817663817663,1.0
98.51235713304924,0.9763817663817663,1.0
99.15921791118718,0.9763817663817663,1.0
99.81028348236138,0.9763817663817663,1.0
100.46558117901358,0.9763817663817663,1.0
101.12513851125448,0.9763817663817663,1.0
101.78898316801919,0.9763817663817663,1.0
102.4571430182293,0.9763817663817663,1.0
103.12964611196294,0.9763817663817663,1.0
103.80652068163238,0.9763817663817663,1.0
104.48779514316894,0.9763817663817663,1.0
105.1734980972165,0.9763817663817663,1.0
105.86365833033176,0.9763817663817663,1.0
106.55830481619286,0.9763817663817663,1.0
107.2574667168157,0.9763817663817663,1.0
107.96117338377833,0.9763817663817663,1.0
108.66945435945274,0.9763817663817663,1.0
109.38233937824565,0.9763817663817663,1.0
110.09985836784645,0.9763817663817663,1.0
110.82204145048368,0.9763817663817663,1.0
111.54891894418965,0.9763817663817663,1.0
112.2805213640729,0.9763817663817663,1.0
113.01687942359978,0.9763817663817663,1.0
113.75802403588348,0.9763817663817663,1.0
114.5039863149819,0.9763817663817663,1.0
115.25479757720385,0.9763817663817663,1.0
116.01048934242378,0.9763817663817663,1.0
116.77109333540474,0.9763817663817663,1.0
117.53664148713068,0.9763817663817663,1.0
118.30716593614667,0.98008547008547,1.0
119.08269902990814,0.98008547008547,1.0
119.863273326139,0.98008547008547,1.0
120.64892159419797,0.98008547008547,1.0
121.43967681645502,0.98008547008547,1.0
122.23557218967544,0.98008547008547,1.0
123.0366411264137,0.98008547008547,1.0
123.8429172564162,0.98008547008547,1.0
124.65443442803264,0.98008547008547,1.0
125.47122670963772,0.98008547008547,1.0
126.29332839106084,0.98008547008547,1.0
127.12077398502583,0.98008547008547,1.0
127.95359822859977,0.98008547008547,1.0
128.7918360846514,0.98008547008547,1.0
129.63552274331855,0.98008547008547,1.0
130.48469362348592,0.98008547008547,1.0
131.3393843742718,0.98008547008547,1.0
132.19963087652462,0.98008547008547,1.0
133.06546924432945,0.98008547008547,1.0
133.93693582652355,0.9845299145299146,1.0
134.81406720822315,0.9845299145299146,1.0
135.69690021235883,0.9845299145299146,1.0
136.58547190122144,0.9845299145299146,1.0
137.4798195780181,0.9845299145299146,1.0
138.3799807884383,0.9845299145299146,1.0
139.28599332222964,0.9845299145299146,1.0
140.19789521478504,0.9845299145299146,1.0
141.1157247487389,0.9845299145299146,1.0
142.03952045557457,0.9845299145299146,1.0
142.9693211172419,0.9845299145299146,1.0
143.90516576778495,0.9845299145299146,1.0
144.8470936949813,0.9845299145299146,1.0
145.79514444199114,0.9845299145299146,1.0
146.74935780901714,0.9845299145299146,1.0
147.70977385497554,0.9845299145299146,1.0
148.67643289917794,0.9845299145299146,1.0
149.64937552302342,0.9845299145299146,1.0
150.6286425717029,0.9845299145299146,1.0
151.6142751559135,0.9845299145299146,1.0
152.60631465358438,0.9845299145299146,1.0
153.60480271161404,0.9845299145299146,1.0
154.60978124761826,0.9845299145299146,1.0
155.62129245169044,0.9845299145299146,1.0
156.63937878817242,0.9845299145299146,1.0
157.66408299743728,0.9845299145299146,1.0
158.69544809768365,0.9845299145299146,1.0
159.7335173867413,0.9845299145299146,1.0
160.77833444388958,0.9845299145299146,1.0
161.8299431316862,0.9845299145299146,1.0
162.88838759780913,0.9845299145299146,1.0
163.95371227690956,0.9845299145299146,1.0
165.0259618924778,0.9845299145299146,1.0
166.10518145872004,0.9845299145299146,1.0
167.19141628244898,0.9845299145299146,1.0
168.28471196498546,0.9845299145299146,1.0
169.38511440407274,0.9845299145299146,1.0
170.49266979580364,0.9845299145299146,1.0
171.60742463655924,0.9845299145299146,1.0
172.72942572496189,0.9845299145299146,1.0
173.85872016383905,0.9845299145299146,1.0
174.995355362201,0.9845299145299146,1.0
176.1393790372311,0.9845299145299146,1.0
177.29083921628919,0.9845299145299146,1.0
178.44978423892715,0.9845299145299146,1.0
179.61626275891922,0.9845299145299146,1.0
180.7903237463039,0.9845299145299146,1.0
181.9720164894399,0.9845299145299146,1.0
183.16139059707564,0.9845299145299146,1.0
184.35849600043088,0.9845299145299146,1.0
185.5633829552943,0.9845299145299146,1.0
186.7761020441323,0.9845299145299146,1.0
187.99670417821278,0.9845299145299146,1.0
189.2252405997427,0.9845299145299146,1.0
190.46176288401853,0.9845299145299146,1.0
191.70632294159242,0.9845299145299146,1.0
192.95897302045086,0.9845299145299146,1.0
194.21976570820823,0.9845299145299146,1.0
195.4887539343145,0.9845299145299146,1.0
196.76599097227742,0.9845299145299146,1.0
198.0515304418984,0.9845299145299146,1.0
199.34542631152436,0.9845299145299146,1.0
200.64773290031295,0.9889743589743589,1.0
201.95850488051292,0.9889743589743589,1.0
203.27779727975948,0.9889743589743589,1.0
204.6056654833839,0.9889743589743589,1.0
205.9421652367395,0.9889743589743589,1.0
207.2873526475413,0.9889743589743589,1.0
208.64128418822165,0.9889743589743589,1.0
210.00401669830103,0.9889743589743589,1.0
211.37560738677428,0.9889743589743589,1.0
212.75611383451178,0.9889743589743589,1.0
214.14559399667763,0.9889743589743589,1.0
215.5441062051622,0.9889743589743589,1.0
216.95170917103084,0.9889743589743589,1.0
218.36846198698908,0.9889743589743589,1.0
219.79442412986253,0.9889743589743589,1.0
221.22965546309493,0.9889743589743589,1.0
222.67421623926055,0.9889743589743589,1.0
224.1281671025938,0.9889743589743589,1.0
225.59156909153526,0.9889743589743589,1.0
227.06448364129415,0.9889743589743589,1.0
228.54697258642682,0.9889743589743589,1.0
230.03909816343372,0.9889743589743589,1.0
231.54092301337144,0.9889743589743589,1.0
233.0525101844826,0.9889743589743589,1.0
234.57392313484286,0.9889743589743589,1.0
236.10522573502425,0.9889743589743589,1.0
237.6464822707776,0.9889743589743589,1.0
239.19775744573064,0.9889743589743589,1.0
240.7591163841045,0.9889743589743589,1.0
242.33062463344783,0.9889743589743589,1.0
243.91234816738785,0.9889743589743589,1.0
245.5043533884011,0.9889743589743589,1.0
247.10670713060043,0.9889743589743589,1.0
248.71947666254076,0.9889743589743589,1.0
250.34272969004326,0.9889743589743589,1.0
251.97653435903794,0.9889743589743589,1.0
253.62095925842348,0.9889743589743589,1.0
255.27607342294803,0.9889743589743589,1.0
256.9419463361066,0.9889743589743589,1.0
258.6186479330581,0.9889743589743589,1.0
260.3062486035617,0.9889743589743589,1.0
262.00481919493075,0.9889743589743589,1.0
263.71443101500853,0.9889743589743589,1.0
265.435155835161,0.9889743589743589,1.0
267.1670658932899,0.9889743589743589,1.0
268.91023389686535,0.9889743589743589,1.0
270.6647330259787,0.9889743589743589,1.0
272.43063693641335,0.9889743589743589,1.0
274.2080197627388,0.9889743589743589,1.0
275.99695612142153,0.9889743589743589,1.0
277.79752111395794,0.9889743589743589,1.0
279.60979033002735,0.9889743589743589,1.0
281.4338398506645,0.9889743589743589,1.0
283.26974625145476,0.9934188034188033,1.0
285.1175866057481,0.9934188034188033,1.0
286.9774384878947,0.9934188034188033,1.0
288.84937997650195,0.9934188034188033,1.0
290.7334896577122,0.9934188034188033,1.0
292.62984662850107,0.9934188034188033,1.0
294.53853049999947,0.9934188034188033,1.0
296.4596214008348,0.9934188034188033,1.0
298.39319998049507,0.9934188034188033,1.0
300.33934741271486,0.9934188034188033,1.0
302.2981453988821,0.9934188034188033,1.0
304.2696761714696,0.9934188034188033,1.0
306.254022497486,0.9934188034188033,1.0
308.251267681951,0.9934188034188033,1.0
310.2614955713925,0.9934188034188033,1.0
312.28479055736597,0.9934188034188033,1.0
314.3212375799983,0.9934188034188033,1.0
316.37092213155313,0.9934188034188033,1.0
318.43393026002,0.9934188034188033,1.0
320.5103485727266,0.9934188034188033,1.0
322.6002642399751,0.9934188034188033,1.0
324.7037649987005,0.9934188034188033,1.0
326.8209391561555,0.9934188034188033,1.0
328.95187559361665,0.9934188034188033,1.0
331.0966637701162,0.9934188034188033,1.0
333.25539372619767,0.9934188034188033,1.0
335.4281560876947,0.9934188034188033,1.0
337.6150420695375,0.9934188034188033,1.0
339.8161434795811,0.9934188034188033,1.0
342.03155272245954,0.9934188034188033,1.0
344.2613628034654,0.9934188034188033,1.0
346.50566733245415,0.9934188034188033,1.0
348.76456052777337,0.9934188034188033,1.0
351.0381372202195,0.9934188034188033,1.0
353.3264928570179,0.9934188034188033,1.0
355.6297235058301,0.9934188034188033,1.0
357.94792585878713,0.9934188034188033,1.0
360.2811972365476,0.9934188034188033,1.0
362.62963559238506,0.9934188034188033,1.0
364.993339516299,0.9934188034188033,1.0
367.3724082391541,0.9934188034188033,1.0
369.7669416368463,0.9934188034188033,1.0
372.1770402344946,0.9934188034188033,1.0
374.60280521066295,0.9934188034188033,1.0
377.0443384016065,0.9934188034188033,1.0
379.5017423055474,0.9934188034188033,1.0
381.9751200869774,0.9934188034188033,1.0
384.4645755809896,0.9934188034188033,1.0
386.97021329763584,0.9934188034188033,1.0
389.4921384263163,0.9934188034188033,1.0
392.030456840194,0.9934188034188033,1.0
394.5852751006403,0.9934188034188033,1.0
397.15670046170806,0.9934188034188033,1.0
399.7448408746334,0.9934188034188033,1.0
402.3498049923695,0.9934188034188033,1.0
404.9717021741468,0.9934188034188033,1.0
407.61064249006404,0.9934188034188033,1.0
410.2667367257094,0.9934188034188033,1.0
412.94009638681155,0.9934188034188033,1.0
415.63083370391956,0.9934188034188033,1.0
418.3390616371164,0.9934188034188033,1.0
421.0648938807598,0.9934188034188033,1.0
423.8084448682557,0.9934188034188033,1.0
426.56982977686255,0.9934188034188033,1.0
429.349164532525,0.9934188034188033,1.0
432.146565814743,0.9934188034188033,1.0
434.96215106146866,0.9934188034188033,1.0
437.79603847403666,0.9934188034188033,1.0
440.64834702212653,0.9934188034188033,1.0
443.5191964487575,0.9934188034188033,1.0
446.40870727531404,0.9934188034188033,1.0
449.31700080660744,0.9934188034188033,1.0
452.2441991359672,0.9934188034188033,1.0
455.19042515036676,0.9934188034188033,1.0
458.15580253558284,0.9934188034188033,1.0
461.1404557813865,0.9934188034188033,1.0
464.1445101867714,0.9934188034188033,1.0
467.1680918652129,0.9934188034188033,1.0
470.2113277499623,0.9934188034188033,1.0
473.27434559937643,0.9934188034188033,1.0
476.3572740022792,0.9934188034188033,1.0
479.4602423833626,0.9934188034188033,1.0
482.5833810086182,0.9934188034188033,1.0
485.7268209908064,0.9934188034188033,1.0
488.8906942949607,0.9934188034188033,1.0
492.07513374392823,0.9934188034188033,1.0
495.28027302394383,0.9934188034188033,1.0
498.5062466902451,0.9934188034188033,1.0
501.75319017271954,0.9934188034188033,1.0
505.0212397815903,0.9934188034188033,1.0
508.3105327131391,0.9934188034188033,1.0
511.6212070554642,0.9934188034188033,1.0
514.9534017942801,0.9934188034188033,1.0
518.3072568187505,0.9934188034188033,1.0
521.6829129273616,0.9934188034188033,1.0
525.0805118338327,0.9934188034188033,1.0
528.5001961730661,0.9934188034188033,1.0
531.9421095071334,0.9934188034188033,1.0
535.4063963313049,0.9934188034188033,1.0
538.8932020801138,0.9934188034188033,1.0
542.4026731334626,0.9934188034188033,1.0
545.934956822768,0.9934188034188033,1.0
549.490201437145,0.9934188034188033,1.0
553.0685562296342,0.9934188034188033,1.0
556.6701714234667,0.9934188034188033,1.0
560.2951982183702,0.9934188034188033,1.0
563.9437887969176,0.9934188034188033,1.0
567.6160963309134,0.9934188034188033,1.0
571.3122749878274,0.9934188034188033,1.0
575.0324799372646,0.9934188034188033,1.0
578.7768673574799,0.9934188034188033,1.0
582.5455944419346,0.9934188034188033,1.0
586.3388194058961,0.9934188034188033,1.0
590.156701493078,0.9934188034188033,1.0
593.9994009823286,0.9934188034188033,1.0
597.8670791943566,0.9934188034188033,1.0
601.7598984985052,0.9934188034188033,1.0
605.6780223195684,0.9934188034188033,1.0
609.6216151446499,0.9934188034188033,1.0
613.5908425300712,0.9934188034188033,1.0
617.5858711083202,0.9934188034188033,1.0
621.6068685950473,0.9934188034188033,1.0
625.6540037961054,0.9934188034188033,1.0
629.727446614638,0.9934188034188033,1.0
633.8273680582093,0.9934188034188033,1.0
637.9539402459866,0.9934188034188033,1.0
642.107336415964,0.9934188034188033,1.0
646.2877319322357,1.0,1.0


==> data/time_cdf_log_necstgen_v3_facebook_video1a.csv <==
x,real_cdf,synth_cdf
0.0,0.3606839648645669,0.0
0.005655667777197667,0.6915338159271187,0.9927543029610899
0.011343322132401367,0.695953309477047,0.99859287054409
0.017063143971069627,0.6967894298783849,0.9995309568480301
0.02281531522180216,0.709112558255025,1.0
0.02860001884212638,0.7107847990577005,1.0
0.03441743882431671,0.7107847990577005,1.0
0.04026776020124674,0.7226191185843278,1.0
0.04615116905227452,0.7240984085251561,1.0
0.052067852509161135,0.7433291777559253,1.0
0.058017998762022745,0.7433291777559253,1.0
0.06400179706531628,0.7447028041295518,1.0
0.07001943774385899,0.7447028041295518,1.0
0.0760711121988821,0.7460764305031782,1.0
0.08215701291411859,0.8422302766570244,1.0
0.08827733346192544,0.8437095665978528,1.0
0.09443226850944066,0.862940335828622,1.0
0.10062201382477484,0.8807974786857649,1.0
0.10684676628323803,0.8835447314330177,1.0
0.11310672387360157,0.8835447314330177,1.0
0.11940208570439556,0.8835447314330177,1.0
0.12573305201024176,0.8835447314330177,1.0
0.13209982415822247,0.8835447314330177,1.0
0.1385026046542853,0.8835447314330177,1.0
0.14494159714968413,0.8835447314330177,1.0
0.15141700644745684,0.8931601160484023,1.0
0.1579290385089391,0.8931601160484023,1.0
0.16447790046031563,0.8946394059892306,1.0
0.1710638005992078,0.8946394059892306,1.0
0.1776869484012994,0.8946394059892306,1.0
0.18434755452699886,0.8946394059892306,1.0
0.19104583082814008,0.8946394059892306,1.0
0.1977819903547204,0.8946394059892306,1.0
0.20455624736167727,0.8946394059892306,1.0
0.21136881731570284,0.8946394059892306,1.0
0.21821991690209733,0.8946394059892306,1.0
0.22510976403166094,0.8946394059892306,1.0
0.23203857784762502,0.8946394059892306,1.0
0.23900657873262232,0.8946394059892306,1.0
0.24601398831569632,0.8946394059892306,1.0
0.25306102947935094,0.8946394059892306,1.0
0.26014792636663947,0.8961186959300591,1.0
0.2672749043882937,0.8961186959300591,1.0
0.27444219022989386,0.8961186959300591,1.0
0.2816500118590783,0.8961186959300591,1.0
0.28889859853279465,0.8961186959300591,1.0
0.2961881808045918,0.8961186959300591,1.0
0.3035189905319528,0.9085869968598984,1.0
0.3108912608836696,0.9085869968598984,1.0
0.3183052263472594,0.9085869968598984,1.0
0.3257611227364229,0.9100662868007269,1.0
0.33325918719854464,0.9100662868007269,1.0
0.3407996582222362,0.9100662868007269,1.0
0.3483827756449213,0.9100662868007269,1.0
0.35600878066046476,0.9100662868007269,1.0
0.3636779158268432,0.9100662868007269,1.0
0.37139042507386116,0.9100662868007269,1.0
0.37914655371090883,0.9100662868007269,1.0
0.38694654843476484,0.9100662868007269,1.0
0.39479065733744284,0.9100662868007269,1.0
0.40267912991408256,0.9100662868007269,1.0
0.4106122170708853,0.9100662868007269,1.0
0.4185901711330945,0.9100662868007269,1.0
0.42661324585302124,0.9100662868007269,1.0
0.4346816964181155,0.9100662868007269,1.0
0.4427957794590828,0.9100662868007269,1.0
0.45095575305804625,0.9100662868007269,1.0
0.45916187675675624,0.9100662868007269,1.0
0.4674144115648447,0.9100662868007269,1.0
0.47571361996812744,0.9105353299526968,1.0
0.4840597659369529,0.9105353299526968,1.0
0.49245311493459804,0.9105353299526968,1.0
0.5008939339257119,0.9120146198935252,1.0
0.5093824913848071,0.9120146198935252,1.0
0.5179190573047984,0.9120146198935252,1.0
0.5265039032055915,0.9120146198935252,1.0
0.5351373021427178,0.9120146198935252,1.0
0.5438195287160206,0.9120146198935252,1.0
0.5525508590783882,0.9120146198935252,1.0
0.5613315709445383,0.9134939098343536,1.0
0.5701619435998508,0.9134939098343536,1.0
0.5790422579092506,0.9134939098343536,1.0
0.5879727963261414,0.9149731997751821,1.0
0.5969538429013896,0.9149731997751821,1.0
0.6059856832923589,0.9149731997751821,1.0
0.6150686047719963,0.9149731997751821,1.0
0.6242028962379689,0.9164524897160103,1.0
0.633388848221853,0.9164524897160103,1.0
0.6426267528983755,0.9164524897160103,1.0
0.6519169040947057,0.9164524897160103,1.0
0.6612595972998021,0.9164524897160103,1.0
0.6706551296738111,0.9164524897160103,1.0
0.6801038000575172,0.9164524897160103,1.0
0.6896059089818499,0.9164524897160103,1.0
0.6991617586774412,0.9164524897160103,1.0
0.7087716530842398,0.92892079064585,1.0
0.7184358978611771,0.92892079064585,1.0
0.7281548003958904,0.92892079064585,1.0
0.7379286698144988,0.92892079064585,1.0
0.7477578169914367,0.92892079064585,1.0
0.7576425545593405,0.92892079064585,1.0
0.7675831969189932,0.92892079064585,1.0
0.7775800602493239,0.92892079064585,1.0
0.7876334625174652,0.92892079064585,1.0
0.7977437234888654,0.92892079064585,1.0
0.8079111647374608,0.92892079064585,1.0
0.8181361096559023,0.92892079064585,1.0
0.8284188834658428,0.92892079064585,1.0
0.8387598132282804,0.92892079064585,1.0
0.8491592278539615,0.92892079064585,1.0
0.8596174581138429,0.92892079064585,1.0
0.8701348366496116,0.92892079064585,1.0
0.8807116979842656,0.92892079064585,1.0
0.8913483785327538,0.92892079064585,1.0
0.9020452166126767,0.92892079064585,1.0
0.9128025524550458,0.92892079064585,1.0
0.9236207282151074,0.92892079064585,1.0
0.934500087983223,0.92892079064585,1.0
0.9454409777958159,0.92892079064585,1.0
0.9564437456463755,0.92892079064585,1.0
0.9675087414965277,0.92892079064585,1.0
0.9786363172871643,0.92892079064585,1.0
0.9898268269496384,0.92892079064585,1.0
1.001080626417021,0.92892079064585,1.0
1.0123980736354221,0.92892079064585,1.0
1.0237795285753766,0.92892079064585,1.0
1.0352253532432927,0.92892079064585,1.0
1.0467359116929664,0.92892079064585,1.0
1.0583115700371617,0.92892079064585,1.0
1.0699526964592543,0.92892079064585,1.0
1.081659661224942,0.92892079064585,1.0
1.0934328366940242,0.92892079064585,1.0
1.1052725973322421,0.92892079064585,1.0
1.1171793197231914,0.92892079064585,1.0
1.129153382580299,0.92892079064585,1.0
1.14119516675887,0.92892079064585,1.0
1.1533050552681994,0.92892079064585,1.0
1.1654834332837567,0.92892079064585,1.0
1.177730688159435,0.92892079064585,1.0
1.1900472094398729,0.92892079064585,1.0
1.2024333888728433,0.92892079064585,1.0
1.2148896204217159,0.92892079064585,1.0
1.2274163002779845,0.92892079064585,1.0
1.2400138268738716,0.92892079064585,1.0
1.2526826008949994,0.92892079064585,1.0
1.265423025293135,0.92892079064585,1.0
1.278235505299007,0.92892079064585,1.0
1.2911204484351944,0.92892079064585,1.0
1.3040782645290878,0.92892079064585,1.0
1.3171093657259267,0.92892079064585,1.0
1.3302141665019058,0.92892079064585,1.0
1.34339308367736,0.92892079064585,1.0
1.3566465364300222,0.92892079064585,1.0
1.3699749463083537,0.92892079064585,1.0
1.3833787372449557,0.92892079064585,1.0
1.39685833557005,0.92892079064585,1.0
1.4104141700250412,0.92892079064585,1.0
1.4240466717761524,0.92892079064585,1.0
1.4377562744281402,0.92892079064585,1.0
1.4515434140380847,0.92892079064585,1.0
1.4654085291292611,0.92892079064585,1.0
1.4793520607050858,0.92892079064585,1.0
1.4933744522631442,0.92892079064585,1.0
1.5074761498092966,0.9413890915756894,1.0
1.5216576018718648,0.9413890915756894,1.0
1.535919259515897,0.9413890915756894,1.0
1.5502615763575163,0.9413890915756894,1.0
1.5646850085783464,0.9413890915756894,1.0
1.579190014940025,0.9413890915756894,1.0
1.5937770567987912,0.9413890915756894,1.0
1.608446598120163,0.9413890915756894,1.0
1.623199105493692,0.9413890915756894,1.0
1.6380350481478065,0.9413890915756894,1.0
1.6529548979647342,0.9413890915756894,1.0
1.6679591294955118,0.9413890915756894,1.0
1.6830482199750803,0.9413890915756894,1.0
1.6982226493374606,0.9413890915756894,1.0
1.7134829002310235,0.9413890915756894,1.0
1.7288294580338373,0.9413890915756894,1.0
1.7442628108691067,0.9413890915756894,1.0
1.7597834496207008,0.9413890915756894,1.0
1.775391867948764,0.9413890915756894,1.0
1.7910885623054187,0.9413890915756894,1.0
1.8068740319505543,0.9413890915756894,1.0
1.8227487789677097,0.9413890915756894,1.0
1.8387133082800413,0.9413890915756894,1.0
1.8547681276663834,0.9413890915756894,1.0
1.870913747777397,0.9413890915756894,1.0
1.8871506821518151,0.9413890915756894,1.0
1.9034794472327752,0.9413890915756894,1.0
1.9199005623842458,0.9413890915756894,1.0
1.9364145499075436,0.9413890915756894,1.0
1.9530219350579499,0.9413890915756894,1.0
1.9697232460614156,0.9413890915756894,1.0
1.9865190141313598,0.9413890915756894,1.0
2.0034097734855703,0.9413890915756894,1.0
2.020396061363193,0.9413890915756894,1.0
2.0374784180418204,0.9413890915756894,1.0
2.0546573868546725,0.9413890915756894,1.0
2.071933514207885,0.9413890915756894,1.0
2.0893073495978842,0.9413890915756894,1.0
2.1067794456288653,0.9413890915756894,1.0
2.124350358030368,0.9413890915756894,1.0
2.1420206456749566,0.9413890915756894,1.0
2.15979087059599,0.9413890915756894,1.0
2.1776615980055034,0.9413890915756894,1.0
2.1956333963121817,0.9413890915756894,1.0
2.213706837139441,0.9413890915756894,1.0
2.2318824953436103,0.9413890915756894,1.0
2.2501609490322148,0.9413890915756894,1.0
2.2685427795823623,0.9413890915756894,1.0
2.287028571659238,0.9413890915756894,1.0
2.3056189132346994,0.9413890915756894,1.0
2.324314395605976,0.9413890915756894,1.0
2.3431156134144793,0.9413890915756894,1.0
2.3620231646647136,0.9413890915756894,1.0
2.3810376507433006,0.9413890915756894,1.0
2.4001596764381015,0.9413890915756894,1.0
2.419389849957459,0.9413890915756894,1.0
2.43872878294954,0.9413890915756894,1.0
2.45817709052179,0.9413890915756894,1.0
2.4777353912604974,0.9413890915756894,1.0
2.497404307250469,0.9413890915756894,1.0
2.5171844640948176,0.9413890915756894,1.0
2.5370764909348598,0.9413890915756894,1.0
2.557081020470123,0.9413890915756894,1.0
2.577198688978477,0.9413890915756894,1.0
2.5974301363363663,0.9413890915756894,1.0
2.6177760060391644,0.9413890915756894,1.0
2.6382369452216388,0.9413890915756894,1.0
2.6588136046785387,0.9418581347276593,1.0
2.6795066388852913,0.9418581347276593,1.0
2.7003167060188202,0.9418581347276593,1.0
2.721244467978477,0.9418581347276593,1.0
2.7422905904070976,0.9418581347276593,1.0
2.7634557427121735,0.9418581347276593,1.0
2.78474059808714,0.9418581347276593,1.0
2.8061458335327933,0.9418581347276593,1.0
2.8276721298788194,0.9418581347276593,1.0
2.8493201718054535,0.9418581347276593,1.0
2.87109064786525,0.9418581347276593,1.0
2.892984250504993,0.9418581347276593,1.0
2.9150016760877118,0.9418581347276593,1.0
2.9371436249148366,0.9418581347276593,1.0
2.9594108012484663,0.9418581347276593,1.0
2.9818039133337755,0.9418581347276593,1.0
3.0043236734215366,0.9418581347276593,1.0
3.026970797790777,0.9418581347276593,1.0
3.0497460067715583,0.9418581347276593,1.0
3.0726500247678907,0.9418581347276593,1.0
3.0956835802807734,0.9418581347276593,1.0
3.118847405931366,0.9543264356574986,1.0
3.142142238484286,0.9543264356574986,1.0
3.1655688188710505,0.9543264356574986,1.0
3.1891278922136386,0.9543264356574986,1.0
3.212820207848192,0.9543264356574986,1.0
3.236646519348846,0.9543264356574986,1.0
3.2606075845517037,0.9543264356574986,1.0
3.2847041655789373,0.9543264356574986,1.0
3.3089370288630264,0.9543264356574986,1.0
3.333306945171141,0.9543264356574986,1.0
3.357814689629652,0.9543264356574986,1.0
3.3824610417487895,0.9543264356574986,1.0
3.407246785447432,0.9543264356574986,1.0
3.4321727090780447,0.9543264356574986,1.0
3.4572396054517522,0.9543264356574986,1.0
3.4824482718635554,0.9543264356574986,1.0
3.5077995101176893,0.9543264356574986,1.0
3.5332941265531295,0.9543264356574986,1.0
3.558932932069235,0.9543264356574986,1.0
3.584716742151545,0.9543264356574986,1.0
3.61064637689771,0.9543264356574986,1.0
3.636722661043583,0.9543264356574986,1.0
3.662946423989449,0.9543264356574986,1.0
3.689318499826406,0.9543264356574986,1.0
3.715839727362891,0.9543264356574986,1.0
3.742510950151366,0.9543264356574986,1.0
3.7693330165151435,0.9543264356574986,1.0
3.796306779575374,0.9543264356574986,1.0
3.8234330972781727,0.9543264356574986,1.0
3.8507128324219178,0.9543264356574986,1.0
3.8781468526846865,0.9543264356574986,1.0
3.9057360306518527,0.9543264356574986,1.0
3.933481243843848,0.9543264356574986,1.0
3.9613833747440643,0.9543264356574986,1.0
3.989443310826929,0.9543264356574986,1.0
4.017661944586127,0.9543264356574986,1.0
4.046040173562994,0.9543264356574986,1.0
4.074578900375059,0.9543264356574986,1.0
4.103279032744758,0.9543264356574986,1.0
4.132141483528301,0.9543264356574986,1.0
4.161167170744711,0.9543264356574986,1.0
4.190357017605022,0.9543264356574986,1.0
4.219711952541643,0.9543264356574986,1.0
4.249232909237886,0.9543264356574986,1.0
4.278920826657668,0.9543264356574986,1.0
4.308776649075373,0.9543264356574986,1.0
4.338801326105889,0.9543264356574986,1.0
4.368995812734806,0.9543264356574986,1.0
4.3993610693487994,0.9543264356574986,1.0
4.429898061766171,0.9543264356574986,1.0
4.46060776126757,0.9543264356574986,1.0
4.491491144626886,0.9543264356574986,1.0
4.522549194142319,0.9543264356574986,1.0
4.553782897667619,0.9543264356574986,1.0
4.58519324864351,0.9543264356574986,1.0
4.616781246129284,0.9543264356574986,1.0
4.648547894834586,0.9543264356574986,1.0
4.68049420515136,0.9543264356574986,1.0
4.712621193185992,0.9543264356574986,1.0
4.744929880791631,0.9543264356574986,1.0
4.777421295600684,0.9552879741190371,1.0
4.810096471057509,0.9552879741190371,1.0
4.842956446451279,0.9552879741190371,1.0
4.876002266949042,0.9552879741190371,1.0
4.9092349836289655,0.9552879741190371,1.0
4.942655653513766,0.9552879741190371,1.0
4.976265339604325,0.9552879741190371,1.0
5.010065110913509,0.9552879741190371,1.0
5.044056042500161,0.9565931376723449,1.0
5.078239215503308,0.9565931376723449,1.0
5.112615717176528,0.9565931376723449,1.0
5.1471866409225555,0.9565931376723449,1.0
5.181953086328042,0.9565931376723449,1.0
5.216916159198535,0.9584358071979413,1.0
5.252076971593652,0.9584358071979413,1.0
5.287436641862454,0.9584358071979413,1.0
5.322996294679008,0.9584358071979413,1.0
5.3587570610781645,0.9589048503499111,1.0
5.394720078491532,0.9589048503499111,1.0
5.430886490783655,0.9589048503499111,1.0
5.467257448288397,0.9589048503499111,1.0
5.503834107845523,0.9589048503499111,1.0
5.540617632837504,0.9589048503499111,1.0
5.577609193226513,0.9589048503499111,1.0
5.614809965591645,0.9593738935018812,1.0
5.652221133166327,0.9593738935018812,1.0
5.689843885875969,0.9593738935018812,1.0
5.7276794203758,0.9593738935018812,1.0
5.765728940088937,0.9593738935018812,1.0
5.803993655244651,0.9593738935018812,1.0
5.842474782916875,0.9593738935018812,1.0
5.8811735470629065,0.9593738935018812,1.0
5.920091178562335,0.9593738935018812,1.0
5.959228915256199,0.9593738935018812,1.0
5.998588001986356,0.9593738935018812,1.0
6.0381696906350735,0.9593738935018812,1.0
6.077975240164847,0.9593738935018812,1.0
6.11800591665845,0.9593738935018812,1.0
6.158262993359196,0.9593738935018812,1.0
6.198747750711446,0.9593738935018812,1.0
6.239461476401319,0.9593738935018812,1.0
6.280405465397665,0.9593738935018812,1.0
6.321581019993248,0.9723112375836904,1.0
6.362989449846167,0.9723112375836904,1.0
6.404632072021508,0.9723112375836904,1.0
6.446510211033246,0.9723112375836904,1.0
6.488625198886357,0.9723112375836904,1.0
6.5309783751192105,0.9723112375836904,1.0
6.573571086846143,0.9723112375836904,1.0
6.616404688800336,0.9723112375836904,1.0
6.6594805433768824,0.9723112375836904,1.0
6.702800020676129,0.9727802807356606,1.0
6.746364498547266,0.9727802807356606,1.0
6.790175362632129,0.9727802807356606,1.0
6.834234006409284,0.9727802807356606,1.0
6.878541831238361,0.9727802807356606,1.0
6.9231002464046005,0.9727802807356606,1.0
6.967910669163696,0.9727802807356606,1.0
7.012974524786876,0.9727802807356606,1.0
7.058293246606217,0.9727802807356606,1.0
7.1038682760602585,0.9727802807356606,1.0
7.149701062739828,0.9727802807356606,1.0
7.195793064434157,0.9727802807356606,1.0
7.242145747177259,0.9727802807356606,1.0
7.288760585294537,0.9727802807356606,1.0
7.335639061449691,0.9727802807356606,1.0
7.382782666691884,0.9727802807356606,1.0
7.430192900503142,0.9727802807356606,1.0
7.477871270846079,0.9727802807356606,1.0
7.525819294211835,0.9727802807356606,1.0
7.574038495668317,0.9727802807356606,1.0
7.622530408908721,0.9727802807356606,1.0
7.671296576300295,0.9727802807356606,1.0
7.720338548933399,0.9727802807356606,1.0
7.769657886670857,0.9727802807356606,1.0
7.81925615819755,0.9727802807356606,1.0
7.869134941070318,0.9727802807356606,1.0
7.919295821768149,0.9727802807356606,1.0
7.9697403957426145,0.9727802807356606,1.0
8.020470267468646,0.9727802807356606,1.0
8.07148705049554,0.9727802807356606,1.0
8.12279236749829,0.9727802807356606,1.0
8.174387850329216,0.9727802807356606,1.0
8.22627514006984,0.9727802807356606,1.0
8.278455887083089,0.9727802807356606,1.0
8.330931751065817,0.9727802807356606,1.0
8.383704401101546,0.9727802807356606,1.0
8.436775515713606,0.9727802807356606,1.0
8.490146782918478,0.9727802807356606,1.0
8.543819900279503,0.9727802807356606,1.0
8.597796574960894,0.9727802807356606,1.0
8.652078523781999,0.9727802807356606,1.0
8.706667473271931,0.9727802807356606,1.0
8.76156515972449,0.9727802807356606,1.0
8.816773329253357,0.9727802807356606,1.0
8.87229373784767,0.9727802807356606,1.0
8.928128151427847,0.9727802807356606,1.0
8.984278345901764,0.9727802807356606,1.0
9.040746107221254,0.9727802807356606,1.0
9.097533231438891,0.9727802807356606,1.0
9.154641524765118,0.9727802807356606,1.0
9.212072803625729,0.9727802807356606,1.0
9.269828894719593,0.9727802807356606,1.0
9.32791163507679,0.9727802807356606,1.0
9.38632287211704,0.9727802807356606,1.0
9.44506446370844,0.9727802807356606,1.0
9.50413827822659,0.9727802807356606,1.0
9.563546194613986,0.9727802807356606,1.0
9.623290102439801,0.9727802807356606,1.0
9.683371901959994,0.9727802807356606,1.0
9.74379350417773,0.9727802807356606,1.0
9.80455683090417,0.9727802807356606,1.0
9.865663814819618,0.9727802807356606,1.0
9.927116399534953,0.9727802807356606,1.0
9.988916539653493,0.9727802807356606,1.0
10.051066200833127,0.9785495115048912,1.0
10.113567359848854,0.9785495115048912,1.0
10.17642200465567,0.9785495115048912,1.0
10.239632134451766,0.9785495115048912,1.0
10.303199759742135,0.9785495115048912,1.0
10.36712690240254,0.9785495115048912,1.0
10.431415595743776,0.9785495115048912,1.0
10.496067884576377,0.9785495115048912,1.0
10.561085825275654,0.9785495115048912,1.0
10.626471485847079,0.9785495115048912,1.0
10.692226945992093,0.9785495115048912,1.0
10.758354297174225,0.9785495115048912,1.0
10.824855642685623,0.9790185546568613,1.0
10.891733097713978,0.9790185546568613,1.0
10.958988789409755,0.9790185546568613,1.0
11.026624856953884,0.9790185546568613,1.0
11.094643451625805,0.9790185546568613,1.0
11.163046736871856,0.9790185546568613,1.0
11.231836888374133,0.9790185546568613,1.0
11.301016094119651,0.9790185546568613,1.0
11.37058655446995,0.9790185546568613,1.0
11.440550482231103,0.9790185546568613,1.0
11.51091010272406,0.9790185546568613,1.0
11.58166765385545,0.9790185546568613,1.0
11.652825386188772,0.9790185546568613,1.0
11.72438556301595,0.9790185546568613,1.0
11.796350460429336,0.9790185546568613,1.0
11.868722367394117,0.9790185546568613,1.0
11.941503585821087,0.9790185546568613,1.0
12.014696430639905,0.9790185546568613,1.0
12.088303229872686,0.9790185546568613,1.0
12.162326324708067,0.9794875978088312,1.0
12.23676806957568,0.9794875978088312,1.0
12.31163083222102,0.9794875978088312,1.0
12.38691699378076,0.9794875978088312,1.0
12.462628948858509,0.9794875978088312,1.0
12.538769105600933,0.9794875978088312,1.0
12.6153398857744,0.9794875978088312,1.0
12.692343724841972,0.9794875978088312,1.0
12.769783072040871,0.9794875978088312,1.0
12.847660390460417,0.9794875978088312,1.0
12.925978157120323,0.9794875978088312,1.0
13.004738863049504,0.9794875978088312,1.0
13.083945013365321,0.9794875978088312,1.0
13.163599127353239,0.9794875978088312,1.0
13.243703738546952,0.9794875978088312,1.0
13.324261394809003,0.9794875978088312,1.0
13.405274658411777,0.9794875978088312,1.0
13.48674610611904,0.9794875978088312,1.0
13.568678329267865,0.9794875978088312,1.0
13.651073933851059,0.9794875978088312,1.0
13.733935540600083,0.9794875978088312,1.0
13.817265785068365,0.9794875978088312,1.0
13.901067317715146,0.9794875978088312,1.0
13.985342803989802,0.9794875978088312,1.0
14.070094924416585,0.9794875978088312,1.0
14.15532637467992,0.9794875978088312,1.0
14.241039865710114,0.9794875978088312,1.0
14.327238123769591,0.9794875978088312,1.0
14.413923890539634,0.9794875978088312,1.0
14.501099923207539,0.9794875978088312,1.0
14.58876899455434,0.9794875978088312,1.0
14.67693389304302,0.9794875978088312,1.0
14.765597422907158,0.9794875978088312,1.0
14.854762404240168,0.9794875978088312,1.0
14.944431673084956,0.9794875978088312,1.0
15.034608081524148,0.9794875978088312,1.0
15.12529449777082,0.9794875978088312,1.0
15.216493806259688,0.9794875978088312,1.0
15.308208907738873,0.9794875978088312,1.0
15.400442719362182,0.9794875978088312,1.0
15.493198174781856,0.9794875978088312,1.0
15.586478224241901,0.9794875978088312,1.0
15.68028583467194,0.9794875978088312,1.0
15.774623989781537,0.9794875978088312,1.0
15.869495690155153,0.9794875978088312,1.0
15.964903953347541,0.9794875978088312,1.0
16.06085181397974,0.9794875978088312,1.0
16.15734232383561,0.9794875978088312,1.0
16.25437855195888,0.9799566409608013,1.0
16.35196358475076,0.9799566409608013,1.0
16.450100526068145,0.9799566409608013,1.0
16.54879249732228,0.9799566409608013,1.0
16.64804263757812,0.9804256841127711,1.0
16.747854103654085,0.9804256841127711,1.0
16.84823007022252,0.9804256841127711,1.0
16.94917372991069,0.9804256841127711,1.0
17.050688293402274,0.9804256841127711,1.0
17.152776989539504,0.9804256841127711,1.0
17.2554430654259,0.9804256841127711,1.0
17.3586897865295,0.9808947272647413,1.0
17.462520436786736,0.9808947272647413,1.0
17.566938318706928,0.9813637704167112,1.0
17.67194675347725,0.9813637704167112,1.0
17.777549081068443,0.9813637704167112,1.0
17.883748660340995,0.9813637704167112,1.0
17.99054886915198,0.9813637704167112,1.0
18.09795310446254,0.9813637704167112,1.0
18.205964782445886,0.9813637704167112,1.0
18.314587338595953,0.9813637704167112,1.0
18.423824227836725,0.9813637704167112,1.0
18.533678924632046,0.9813637704167112,1.0
18.644154923096217,0.9813637704167112,1.0
18.755255737105053,0.9813637704167112,1.0
18.86698490040769,0.9813637704167112,1.0
18.979345966739004,0.9813637704167112,1.0
19.09234250993258,0.9813637704167112,1.0
19.205978124034417,0.9813637704167112,1.0
19.32025642341728,0.9813637704167112,1.0
19.4351810428956,0.9813637704167112,1.0
19.5507556378411,0.9813637704167112,1.0
19.666983884299103,0.9813637704167112,1.0
19.78386947910539,0.9813637704167112,1.0
19.901416140003853,0.9818328135686811,1.0
20.019627605764676,0.9818328135686811,1.0
20.138507636303288,0.9818328135686811,1.0
20.25806001279998,0.9818328135686811,1.0
20.37828853782011,0.9818328135686811,1.0
20.49919703543509,0.9818328135686811,1.0
20.620789351344023,0.9818328135686811,1.0
20.74306935299599,0.9818328135686811,1.0
20.866040929713108,0.9818328135686811,1.0
20.98970799281418,0.9818328135686811,1.0
21.114074475739116,0.9818328135686811,1.0
21.239144334174107,0.9818328135686811,1.0
21.36492154617735,0.9818328135686811,1.0
21.49141011230561,0.9818328135686811,1.0
21.618614055741517,0.9818328135686811,1.0
21.74653742242144,0.9818328135686811,1.0
21.875184281164252,0.9818328135686811,1.0
22.004558723800695,0.9818328135686811,1.0
22.13466486530354,0.9818328135686811,1.0
22.26550684391851,0.9818328135686811,1.0
22.397088821295835,0.9818328135686811,1.0
22.52941498262266,0.9818328135686811,1.0
22.662489536756198,0.9818328135686811,1.0
22.79631671635751,0.9823018567206512,1.0
22.9309007780262,0.983708986176561,1.0
23.066246002435797,0.983708986176561,1.0
23.20235669446988,0.983708986176561,1.0
23.33923718335904,0.983708986176561,1.0
23.47689182281854,0.983708986176561,1.0
23.615324991186803,0.983708986176561,1.0
23.75454109156471,0.983708986176561,1.0
23.89454455195559,0.983708986176561,1.0
24.03533982540609,0.983708986176561,1.0
24.17693139014784,0.983708986176561,1.0
24.319323749739805,0.983708986176561,1.0
24.46252143321165,0.983708986176561,1.0
24.606528995207675,0.983708986176561,1.0
24.75135101613174,0.983708986176561,1.0
24.896992102292987,0.983708986176561,1.0
25.043456886052272,0.983708986176561,1.0
25.19075002596955,0.983708986176561,1.0
25.338876206952065,0.983708986176561,1.0
25.48784014040333,0.983708986176561,1.0
25.637646564372965,0.983708986176561,1.0
25.78830024370747,0.983708986176561,1.0
25.939805970201697,0.983708986176561,1.0
26.09216856275133,0.983708986176561,1.0
26.245392867506094,0.983708986176561,1.0
26.39948375802393,0.983708986176561,1.0
26.55444613542604,0.983708986176561,1.0
26.710284928552703,0.983708986176561,1.0
26.867005094120078,0.983708986176561,1.0
27.024611616877902,0.983708986176561,1.0
27.18310950976795,0.983708986176561,1.0
27.34250381408358,0.983708986176561,1.0
27.502799599630002,0.983708986176561,1.0
27.664001964885543,0.983708986176561,1.0
27.82611603716388,0.983708986176561,1.0
27.989146972777036,0.983708986176561,1.0
28.15309995719941,0.983708986176561,1.0
28.317980205232768,0.983708986176561,1.0
28.48379296117203,0.983708986176561,1.0
28.650543498972088,0.983708986176561,1.0
28.818237122415628,0.983708986176561,1.0
28.986879165281703,0.983708986176561,1.0
29.156474991515513,0.983708986176561,1.0
29.3270299953989,0.983708986176561,1.0
29.498549601721976,0.983708986176561,1.0
29.671039265955702,0.983708986176561,1.0
29.84450447442534,0.983708986176561,1.0
30.018950744484968,0.983708986176561,1.0
30.19438362469304,0.983708986176561,1.0
30.370808694988746,0.983708986176561,1.0
30.54823156686963,0.983708986176561,1.0
30.726657883569953,0.983708986176561,1.0
30.906093320240224,0.983708986176561,1.0
31.086543584127774,0.983708986176561,1.0
31.26801441475818,0.983708986176561,1.0
31.45051158411787,0.983708986176561,1.0
31.63404089683775,0.983708986176561,1.0
31.818608190377752,0.983708986176561,1.0
32.00421933521254,0.983708986176561,1.0
32.19088023501827,0.983708986176561,1.0
32.378596826860274,0.983708986176561,1.0
32.56737508138203,0.983708986176561,1.0
32.75722100299492,0.983708986176561,1.0
32.94814063006928,0.983708986176561,1.0
33.14014003512655,0.983708986176561,1.0
33.33322532503223,0.983708986176561,1.0
33.52740264119028,0.983708986176561,1.0
33.72267815973839,0.983708986176561,1.0
33.91905809174442,0.983708986176561,1.0
34.116548683404,0.983708986176561,1.0
34.315156216239124,0.983708986176561,1.0
34.514887007298,0.9841780293285312,1.0
34.715747409356,0.9841780293285312,1.0
34.91774381111763,0.9841780293285312,1.0
35.1208826374198,0.9841780293285312,1.0
35.3251703494362,0.9841780293285312,1.0
35.53061344488271,0.9841780293285312,1.0
35.737218458224206,0.9841780293285312,1.0
35.944991960882255,0.9841780293285312,1.0
36.15394056144424,0.9841780293285312,1.0
36.36407090587352,0.9841780293285312,1.0
36.57538967772081,0.9841780293285312,1.0
36.787903598336726,0.9841780293285312,1.0
37.0016194270857,0.9841780293285312,1.0
37.2165439615608,0.9841780293285312,1.0
37.432684037800044,0.9841780293285312,1.0
37.65004653050386,0.9841780293285312,1.0
37.86863835325361,0.9841780293285312,1.0
38.08846645873166,0.9841780293285312,1.0
38.30953783894239,0.9841780293285312,1.0
38.53185952543461,0.9841780293285312,1.0
38.755438589525326,0.9841780293285312,1.0
38.98028214252447,0.9841780293285312,1.0
39.206397335961206,0.9841780293285312,1.0
39.433791361811416,0.9841780293285312,1.0
39.66247145272634,0.9841780293285312,1.0
39.892444882262744,0.9841780293285312,1.0
40.1237189651142,0.9841780293285312,1.0
40.356301057343714,0.9841780293285312,1.0
40.59019855661783,0.9841780293285312,1.0
40.825418902441754,0.9841780293285312,1.0
41.06196957639607,0.9841780293285312,1.0
41.29985810237477,0.9841780293285312,1.0
41.539092046824415,0.9841780293285312,1.0
41.77967901898487,0.9841780293285312,1.0
42.02162667113141,0.9841780293285312,1.0
42.26494269881795,0.9841780293285312,1.0
42.50963484112196,0.9841780293285312,1.0
42.75571088089053,0.9841780293285312,1.0
43.003178644987955,0.9841780293285312,1.0
43.252046004544695,0.9841780293285312,1.0
43.50232087520767,0.9841780293285312,1.0
43.75401121739208,0.9841780293285312,1.0
44.00712503653464,0.9841780293285312,1.0
44.26167038334806,0.9841780293285312,1.0
44.517655354077306,0.9841780293285312,1.0
44.77508809075697,0.9841780293285312,1.0
45.03397678147023,0.9841780293285312,1.0
45.29432966060946,0.9841780293285312,1.0
45.556155009137946,0.9841780293285312,1.0
45.81946115485333,0.9841780293285312,1.0
46.084256472652605,0.9841780293285312,1.0
46.3505493847983,0.9841780293285312,1.0
46.6183483611865,0.9841780293285312,1.0
46.88766191961624,0.9841780293285312,1.0
47.158498626060336,0.9841780293285312,1.0
47.43086709493797,0.9841780293285312,1.0
47.704775989388565,0.9841780293285312,1.0
47.98023402154737,0.9841780293285312,1.0
48.25724995282265,0.9841780293285312,1.0
48.5358325941742,0.9841780293285312,1.0
48.815990806393714,0.9841780293285312,1.0
49.097733500386624,0.9841780293285312,1.0
49.38106963745538,0.9841780293285312,1.0
49.6660082295847,0.9841780293285312,1.0
49.952558339728,0.9841780293285312,1.0
50.24072908209577,0.9841780293285312,1.0
50.5305296224455,0.9841780293285312,1.0
50.8219691783731,0.9841780293285312,1.0
51.11505701960614,0.9841780293285312,1.0
51.40980246829876,0.9841780293285312,1.0
51.706214899327996,0.9841780293285312,1.0
52.00430374059219,0.9841780293285312,1.0
52.30407847331067,0.9841780293285312,1.0
52.605548632325366,0.9841780293285312,1.0
52.908723806404225,0.9841780293285312,1.0
53.21361363854596,0.9841780293285312,1.0
53.52022782628691,0.9841780293285312,1.0
53.82857612200953,0.9841780293285312,1.0
54.13866833325239,0.9841780293285312,1.0
54.45051432302239,0.9841780293285312,1.0
54.764124010108134,0.9841780293285312,1.0
55.079507369395735,0.9841780293285312,1.0
55.39667443218598,0.9841780293285312,1.0
55.71563528651319,0.9841780293285312,1.0
56.036400077466396,0.9841780293285312,1.0
56.35897900751186,0.9841780293285312,1.0
56.683382336817644,0.9841780293285312,1.0
57.00962038357974,0.9841780293285312,1.0
57.3377035243506,0.9841780293285312,1.0
57.66764219436902,0.9841780293285312,1.0
57.99944688789186,0.9841780293285312,1.0
58.333128158528176,0.9850141497298689,1.0
58.66869661957474,0.9858502701312066,1.0
59.006162944353434,0.9866863905325444,1.0
59.34553786655107,0.9866863905325444,1.0
59.68683218056062,0.9866863905325444,1.0
60.0300567418244,0.9866863905325444,1.0
60.37522246717967,0.9866863905325444,1.0
60.72234033520567,0.9866863905325444,1.0
61.07142138657271,0.9866863905325444,1.0
61.42247672439358,0.9866863905325444,1.0
61.77551751457665,0.9866863905325444,1.0
62.13055498618073,0.9866863905325444,1.0
62.48760043177266,0.9866863905325444,1.0
62.84666520778622,0.9866863905325444,1.0
63.207760734883465,0.9866863905325444,1.0
63.57089849831774,0.9866863905325444,1.0
63.93609004829936,0.9866863905325444,1.0
64.30334700036278,0.9866863905325444,1.0
64.67268103573586,0.9866863905325444,1.0
65.04410390171184,0.9866863905325444,1.0
65.41762741202268,0.9866863905325444,1.0
65.79326344721477,0.9866863905325444,1.0
66.17102395502702,0.9866863905325444,1.0
66.55092095077089,0.9866863905325444,1.0
66.93296651771217,0.9866863905325444,1.0
67.31717280745583,0.9866863905325444,1.0
67.70355204033224,0.9866863905325444,1.0
68.09211650578575,0.9866863905325444,1.0
68.48287856276589,0.9866863905325444,1.0
68.8758506401203,0.9866863905325444,1.0
69.27104523698989,0.9866863905325444,1.0
69.66847492320672,0.9866863905325444,1.0
70.06815233969358,0.9866863905325444,1.0
70.4700901988662,0.9866863905325444,1.0
70.87430128503732,0.9866863905325444,1.0
71.28079845482368,0.9866863905325444,1.0
71.68959463755479,0.9866863905325444,1.0
72.10070283568395,0.9866863905325444,1.0
72.51413612520221,0.9866863905325444,1.0
72.92990765605408,0.9866863905325444,1.0
73.34803065255561,0.9866863905325444,1.0
73.76851841381534,0.9866863905325444,1.0
74.19138431415722,0.9866863905325444,1.0
74.61664180354566,0.9866863905325444,1.0
75.04430440801386,0.9866863905325444,1.0
75.47438573009372,0.9866863905325444,1.0
75.90689944924837,0.9866863905325444,1.0
76.34185932230764,0.9866863905325444,1.0
76.77927918390543,0.9866863905325444,1.0
77.21917294691947,0.9866863905325444,1.0
77.66155460291439,0.9866863905325444,1.0
78.10643822258635,0.9866863905325444,1.0
78.55383795621076,0.9866863905325444,1.0
79.00376803409209,0.9866863905325444,1.0
79.45624276701687,0.9866863905325444,1.0
79.91127654670873,0.9866863905325444,1.0
80.36888384628585,0.9866863905325444,1.0
80.82907922072181,0.9866863905325444,1.0
81.29187730730825,0.9866863905325444,1.0
81.75729282612028,0.9866863905325444,1.0
82.22534058048507,0.9866863905325444,1.0
82.69603545745247,0.9866863905325444,1.0
83.16939242826834,0.9866863905325444,1.0
83.64542654885119,0.9866863905325444,1.0
84.12415296027072,0.9866863905325444,1.0
84.60558688922936,0.9866863905325444,1.0
85.08974364854683,0.9866863905325444,1.0
85.57663863764718,0.9866863905325444,1.0
86.06628734304819,0.9866863905325444,1.0
86.55870533885447,0.9866863905325444,1.0
87.05390828725255,0.9866863905325444,1.0
87.55191193900913,0.9866863905325444,1.0
88.05273213397182,0.9866863905325444,1.0
88.5563848015733,0.9866863905325444,1.0
89.06288596133794,0.9866863905325444,1.0
89.57225172339088,0.9866863905325444,1.0
90.08449828897108,0.9866863905325444,1.0
90.59964195094628,0.9866863905325444,1.0
91.11769909433106,0.9866863905325444,1.0
91.63868619680844,0.9866863905325444,1.0
92.1626198292537,0.9866863905325444,1.0
92.6895166562613,0.9866863905325444,1.0
93.21939343667532,0.9866863905325444,1.0
93.75226702412229,0.9866863905325444,1.0
94.28815436754702,0.9866863905325444,1.0
94.82707251175216,0.9866863905325444,1.0
95.36903859794003,0.9866863905325444,1.0
95.91406986425798,0.9866863905325444,1.0
96.46218364634633,0.9866863905325444,1.0
97.01339737789027,0.9866863905325444,1.0
97.56772859117413,0.9866863905325444,1.0
98.12519491763877,0.9866863905325444,1.0
98.68581408844287,0.9866863905325444,1.0
99.24960393502666,0.9866863905325444,1.0
99.81658238967879,0.9866863905325444,1.0
100.38676748610726,0.9866863905325444,1.0
100.96017736001272,0.9866863905325444,1.0
101.53683024966509,0.9866863905325444,1.0
102.11674449648407,0.9866863905325444,1.0
102.69993854562242,0.9866863905325444,1.0
103.28643094655224,0.9866863905325444,1.0
103.87624035365559,0.9866863905325444,1.0
104.46938552681746,0.9866863905325444,1.0
105.06588533202228,0.9866863905325444,1.0
105.66575874195452,0.9866863905325444,1.0
106.2690248366017,0.9866863905325444,1.0
106.87570280386154,0.9866863905325444,1.0
107.48581194015188,0.9866863905325444,1.0
108.09937165102488,0.9866863905325444,1.0
108.71640145178417,0.9866863905325444,1.0
109.33692096810506,0.9866863905325444,1.0
109.96094993665956,0.9866863905325444,1.0
110.58850820574364,0.9866863905325444,1.0
111.21961573590838,0.9866863905325444,1.0
111.85429260059543,0.9866863905325444,1.0
112.49255898677512,0.9866863905325444,1.0
113.13443519558831,0.9866863905325444,1.0
113.77994164299261,0.9866863905325444,1.0
114.42909886041159,0.9866863905325444,1.0
115.08192749538735,0.9866863905325444,1.0
115.73844831223798,0.9866863905325444,1.0
116.39868219271763,0.9866863905325444,1.0
117.06265013668042,0.9866863905325444,1.0
117.73037326274897,0.9866863905325444,1.0
118.40187280898571,0.9866863905325444,1.0
119.07717013356863,0.9866863905325444,1.0
119.7562867154701,0.9866863905325444,1.0
120.43924415514078,0.9866863905325444,1.0
121.12606417519633,0.9866863905325444,1.0
121.81676862110793,0.9866863905325444,1.0
122.51137946189783,0.9866863905325444,1.0
123.2099187908378,0.9866863905325444,1.0
123.91240882615145,0.9866863905325444,1.0
124.61887191172161,0.9866863905325444,1.0
125.32933051780074,0.9866863905325444,1.0
126.04380724172519,0.9866863905325444,1.0
126.76232480863469,0.9866863905325444,1.0
127.48490607219482,0.9866863905325444,1.0
128.21157401532358,0.9866863905325444,1.0
128.942351750923,0.9866863905325444,1.0
129.67726252261406,0.9866863905325444,1.0
130.41632970547556,0.9866863905325444,1.0
131.15957680678835,0.9866863905325444,1.0
131.90702746678255,0.9866863905325444,1.0
132.65870545938964,0.9866863905325444,1.0
133.41463469299822,0.9866863905325444,1.0
134.1748392112152,0.9866863905325444,1.0
134.93934319363,0.9866863905325444,1.0
135.70817095658361,0.9866863905325444,1.0
136.48134695394234,0.9866863905325444,1.0
137.25889577787558,0.9866863905325444,1.0
138.0408421596374,0.9866863905325444,1.0
138.82721097035403,0.9866863905325444,1.0
139.61802722181457,0.9866863905325444,1.0
140.41331606726607,0.9866863905325444,1.0
141.21310280221434,0.9866863905325444,1.0
142.0174128652282,0.9866863905325444,1.0
142.8262718387482,0.9866863905325444,1.0
143.63970544990104,0.9866863905325444,1.0
144.4577395713175,0.9866863905325444,1.0
145.28040022195498,0.9866863905325444,1.0
146.10771356792583,0.9866863905325444,1.0
146.93970592332911,0.9866863905325444,1.0
147.77640375108788,0.9866863905325444,1.0
148.6178336637902,0.9866863905325444,1.0
149.46402242453658,0.9866863905325444,1.0
150.3149969477907,0.9866863905325444,1.0
151.17078430023503,0.9866863905325444,1.0
152.03141170163272,0.9866863905325444,1.0
152.8969065256928,0.9866863905325444,1.0
153.76729630094053,0.9866863905325444,1.0
154.6426087115937,0.9866863905325444,1.0
155.52287159844295,0.9866863905325444,1.0
156.40811295973668,0.9866863905325444,1.0
157.2983609520725,0.9866863905325444,1.0
158.19364389129242,0.9866863905325444,1.0
159.09399025338305,0.9866863905325444,1.0
159.99942867538206,0.9866863905325444,1.0
160.90998795628875,0.9866863905325444,1.0
161.82569705797954,0.9866863905325444,1.0
162.74658510613006,0.9866863905325444,1.0
163.6726813911409,0.9866863905325444,1.0
164.60401536906963,0.9866863905325444,1.0
165.54061666256698,0.9866863905325444,1.0
166.48251506182004,0.9866863905325444,1.0
167.4297405254993,0.9866863905325444,1.0
168.3823231817111,0.9866863905325444,1.0
169.34029332895673,0.9866863905325444,1.0
170.3036814370958,0.9866863905325444,1.0
171.27251814831487,0.9866863905325444,1.0
172.24683427810294,0.9866863905325444,1.0
173.22666081623123,0.9866863905325444,1.0
174.2120289277383,0.9866863905325444,1.0
175.20296995392226,0.9866863905325444,1.0
176.1995154133373,0.9866863905325444,1.0
177.20169700279553,0.9866863905325444,1.0
178.2095465983761,0.9866863905325444,1.0
179.22309625643885,0.9866863905325444,1.0
180.24237821464317,0.9866863905325444,1.0
181.26742489297433,0.9866863905325444,1.0
182.29826889477425,0.9866863905325444,1.0
183.33494300777866,0.9866863905325444,1.0
184.37748020515926,0.9866863905325444,1.0
185.42591364657363,0.9866863905325444,1.0
186.48027667921932,0.9866863905325444,1.0
187.54060283889402,0.9866863905325444,1.0
188.60692585106335,0.9866863905325444,1.0
189.67927963193281,0.9866863905325444,1.0
190.75769828952633,0.9866863905325444,1.0
191.84221612477197,0.9866863905325444,1.0
192.93286763259232,0.9866863905325444,1.0
194.02968750300147,0.9866863905325444,1.0
195.13271062220906,0.9866863905325444,1.0
196.24197207372967,0.9866863905325444,1.0
197.35750713949793,0.9866863905325444,1.0
198.479351300992,0.9866863905325444,1.0
199.6075402403614,0.9866863905325444,1.0
200.74210984156167,0.9866863905325444,1.0
201.8830961914964,0.9866863905325444,1.0
203.03053558116466,0.9866863905325444,1.0
204.18446450681557,0.9866863905325444,1.0
205.34491967110827,0.9866863905325444,1.0
206.51193798428054,0.9866863905325444,1.0
207.6855565653222,0.9866863905325444,1.0
208.8658127431552,0.9866863905325444,1.0
210.052744057822,0.9866863905325444,1.0
211.2463882616791,0.9866863905325444,1.0
212.4467833205972,0.9866863905325444,1.0
213.65396741516994,0.9866863905325444,1.0
214.86797894192767,0.9866863905325444,1.0
216.08885651455827,0.9866863905325444,1.0
217.3166389651363,0.9866863905325444,1.0
218.55136534535762,0.9866863905325444,1.0
219.79307492778105,0.9866863905325444,1.0
221.04180720707845,0.9866863905325444,1.0
222.2976019012902,0.9866863905325444,1.0
223.56049895308897,0.9866863905325444,1.0
224.8305385310493,0.9866863905325444,1.0
226.1077610309265,0.9866863905325444,1.0
227.39220707694076,0.9866863905325444,1.0
228.68391752306883,0.9866863905325444,1.0
229.9829334543445,0.9866863905325444,1.0
231.28929618816497,0.9866863905325444,1.0
232.60304727560424,0.9866863905325444,1.0
233.92422850273599,0.9866863905325444,1.0
235.25288189196206,0.9866863905325444,1.0
236.58904970334845,0.9866863905325444,1.0
237.93277443597063,0.9866863905325444,1.0
239.28409882926474,0.9866863905325444,1.0
240.64306586438633,0.9866863905325444,1.0
242.00971876557873,0.9866863905325444,1.0
243.3841010015472,0.9866863905325444,1.0
244.766256286841,0.9866863905325444,1.0
246.15622858324494,0.9866863905325444,1.0
247.55406210117684,0.9866863905325444,1.0
248.9598013010942,0.9866863905325444,1.0
250.37349089490746,0.9866863905325444,1.0
251.7951758474034,0.9866863905325444,1.0
253.22490137767474,0.9866863905325444,1.0
254.66271296055763,0.9866863905325444,1.0
256.1086563280795,0.9866863905325444,1.0
257.562777470913,0.9866863905325444,1.0
259.0251226398379,0.9866863905325444,1.0
260.49573834721383,0.9866863905325444,1.0
261.9746713684588,0.9866863905325444,1.0
263.4619687435365,0.9866863905325444,1.0
264.9576777784535,0.9866863905325444,1.0
266.4618460467636,0.9866863905325444,1.0
267.97452139108,0.9866863905325444,1.0
269.4957519245986,0.9866863905325444,1.0
271.0255860326276,0.9866863905325444,1.0
272.56407237412554,0.9866863905325444,1.0
274.1112598832508,0.9866863905325444,1.0
275.6671977709167,0.9866863905325444,1.0
277.23193552635735,0.9866863905325444,1.0
278.80552391870117,1.0,1.0


==> data/time_cdf_log_necstgen_v3_ftps_down_1a.csv <==
x,real_cdf,synth_cdf
0.0,0.5142066321280265,0.0
0.006013562740823257,0.729596302223719,0.9974387914087448
0.01206328841848433,0.7299523869393133,0.9978833984474836
0.01814939450107279,0.7327997914621676,0.9980765288815941
0.0242720997644362,0.7356442405449275,0.9986584234522283
0.030431624300044414,0.7357451881014747,0.9995035726114494
0.03662818952290115,0.7386860112708212,0.9995036001692615
0.042862018179503136,0.7386891787596639,0.9996897785775913
0.049133334355847144,0.7401291754555476,0.9996897952913283
0.05544236348548514,0.7458180403740591,0.9996900206416154
0.06178933235762788,0.7595785906455759,0.9996900481994274
0.06817446912529732,0.7622833813400363,0.999992210068666
0.07459800331352787,0.7681594697314815,0.999992424574878
0.08106016582761716,0.7755211192560837,0.9999924354189531
0.08756118896142633,0.7783629297481413,0.9999924905345772
0.09410130640573021,0.7783764805882175,0.9999924905345772
0.10068075325661775,0.7783772107728318,0.9999924905345772
0.10729976602394302,0.7783775779913434,0.9999925289364643
0.11395858263982693,0.7793249365949748,0.9999925564942764
0.12065744246721007,0.7812195989403826,0.9999925673383515
0.12739658630845715,0.7812203517950181,0.9999925781824266
0.13417625641401304,0.7812204168594685,0.9999925781824266
0.14099669649111074,0.7876194143135493,0.9999926224539756
0.14785815171253214,0.7884718130905584,0.9999926834392615
0.15476086872542086,0.7921517571849492,0.9999926834392615
0.16170509566014873,0.7981179800464363,0.9999927051274117
0.16869108213923512,0.8038003021673326,0.9999927268155617
0.17571907928632002,0.8053972509959437,0.999992770191862
0.18278933973519126,0.8101117712711321,0.999992770191862
0.18990211763886578,0.8156970460519187,0.999992770191862
0.19705766867872554,0.8165089548261034,0.9999928135681622
0.20425625007370868,0.818403152997804,0.9999928302818991
0.21149812058955547,0.8212441998777734,0.9999928628141241
0.2187835405481102,0.8242883764903436,0.9999929552269567
0.22611277183667897,0.8281826320779928,0.9999929660710318
0.23348607791744355,0.8310235737011271,0.9999929660710318
0.24090372383693212,0.8315648153431628,0.9999930103425808
0.2483659762355467,0.8315649364184861,0.9999930211866558
0.25587310335714825,0.8321061927743312,0.9999931579938448
0.2634253750586989,0.8323772905660912,0.9999931688379199
0.2710230628199625,0.8352184751484983,0.999993179681995
0.27866643975326366,0.836841911861912,0.9999932072398071
0.286355780613305,0.8379242072157123,0.999993392065472
0.29409136180704387,0.8407651271506964,0.9999934196232843
0.30187346140362786,0.8407652089288837,0.9999935623001351
0.30970235914439137,0.8414971058914424,0.99999357314421
0.31757833645291045,0.8448244433044123,0.9999935839882852
0.3255016764451195,0.8455347699643128,0.9999936223901723
0.33347266393948866,0.8467184820855248,0.9999938624542689
0.34149158546726144,0.8500329035827309,0.9999939234395548
0.34955872928275533,0.8502698487738614,0.9999939785551789
0.35767438537372287,0.8531108071107328,0.9999940336708032
0.3658388454717764,0.8557150564508356,0.9999940503845401
0.37405240306287457,0.8557150948527227,0.999994209775128
0.3823153533978721,0.8559518648347771,0.9999944162889431
0.3906279935031335,0.8559519258200633,0.9999944438467552
0.39899062219120973,0.8559519533778751,0.99999445469083
0.4074035400715799,0.8576091503475722,0.9999946249254933
0.41586704956145715,0.8774955415417479,0.9999946416392302
0.42438145489665924,0.880336478190469,0.9999946583529674
0.43294706214254547,0.8860183239300992,0.9999947026245163
0.441564179205018,0.8860183239300992,0.9999947134685915
0.45023311584159076,0.8860183347741742,0.9999947460008165
0.4589541836725237,0.8860183456182493,0.9999947735586286
0.46772769619202503,0.8860183564623244,0.9999948011164406
0.47655396877951983,0.8860183731760614,0.9999948119605157
0.485433318710987,0.8860183840201366,0.9999949369055734
0.49436606517036485,0.8860184282916854,0.9999954226808083
0.503352529261024,0.8860184450054226,0.9999954393945454
0.5123930340173105,0.8860184617191595,0.9999954610826953
0.5214879044161576,0.8860184784328965,0.9999954777964324
0.5306374673887679,0.8860184951466337,0.999995570209265
0.5398420518323651,0.8860184951466337,0.9999955810533401
0.549101988622017,0.8860185118603706,0.999995608611152
0.5584176106225296,0.8860185118603706,0.9999956194552272
0.567789252700412,0.8860185118603706,0.999995630299302
0.5772172517359144,0.8860185118603706,0.9999956745708513
0.5867019466351371,0.8860185227044455,0.9999957296864753
0.5962436783422139,0.8860185335485206,0.9999958073854984
0.6058427898515674,0.8860185443925956,0.9999958182295733
0.6154996262202383,0.8860185552366705,0.9999958182295733
0.6252145345802903,0.8860185719504075,0.9999958182295733
0.6349878641512867,0.8860185719504075,0.9999958625011225
0.6448199662528451,0.8867287992231347,0.9999958733451974
0.6547111943172653,0.8867287992231347,0.9999958733451974
0.6646619039022349,0.8867287992231347,0.9999958733451974
0.6746724527036092,0.8867287992231347,0.9999958841892727
0.6847432005682708,0.8867287992231347,0.9999958950333475
0.6948745095070634,0.8867287992231347,0.9999959058774227
0.7050667437078062,0.8867287992231347,0.9999959058774227
0.7153202695483842,0.8867287992231347,0.9999959167214976
0.7256354556099194,0.8867287992231347,0.9999959167214976
0.7360126726900188,0.8867287992231347,0.9999959275655727
0.7464522938161045,0.8867287992231347,0.9999959275655727
0.7569546942588222,0.8867287992231347,0.9999959275655727
0.7675202515455315,0.8867287992231347,0.9999960199784051
0.7781493454738765,0.8867287992231347,0.999996145941519
0.7888423581254373,0.8867287992231347,0.999996145941519
0.7995996738794668,0.8867287992231347,0.999996145941519
0.8104216794267063,0.8867287992231347,0.999996145941519
0.8213087637832852,0.887439026495862,0.999996145941519
0.8322613183047073,0.8874520881468548,0.999996145941519
0.8432797366999161,0.8874520881468548,0.999996145941519
0.8543644150454494,0.8874520881468548,0.999996145941519
0.8655157517996751,0.8874520881468548,0.999996145941519
0.8767341478171164,0.8874520881468548,0.999996145941519
0.8880200063628603,0.8874521048605918,0.999996145941519
0.8993737331270528,0.8874521048605918,0.999996145941519
0.910795736239484,0.8874521048605918,0.999996145941519
0.9222864262842578,0.8874521048605918,0.999996145941519
0.9338462163145511,0.8874521048605918,0.9999961567855942
0.9454755218674622,0.8874521048605918,0.9999961567855942
0.957174760978948,0.8874521048605918,0.9999961676296691
0.9689443541988508,0.8874521048605918,0.9999961676296691
0.9807847246060153,0.8893460442545315,0.9999961843434062
0.9926962978234979,0.8921869533454405,0.9999961843434062
1.004679502033866,0.8921869533454405,0.9999961843434062
1.0167347679945888,0.8922253440088311,0.9999961843434062
1.0288625290535238,0.8922253440088311,0.9999961843434062
1.0410632211644923,0.8922253440088311,0.9999961843434062
1.0533372829029521,0.8922253440088311,0.9999961843434062
1.0656851554817603,0.8922253440088311,0.9999961843434062
1.0781072827670373,0.8922253440088311,0.9999961843434062
1.0906041112941187,0.8922253440088311,0.9999962010571433
1.1031760902836087,0.8924620864330735,0.9999962010571433
1.1158236716575285,0.8924620864330735,0.9999962010571433
1.12854731005556,0.8924620864330735,0.9999962010571433
1.14134746285139,0.8953413861873734,0.9999962010571433
1.1542245901691495,0.8953413861873734,0.9999962010571433
1.1671791548999557,0.8953413861873734,0.9999962010571433
1.1802116227185513,0.8953413861873734,0.9999962010571433
1.1933224621000411,0.8953413861873734,0.9999962010571433
1.2065121443367366,0.8953413861873734,0.9999962010571433
1.219781143555094,0.8953413861873734,0.9999962119012182
1.233129936732759,0.8953413861873734,0.9999962119012182
1.2465590037157122,0.8953413861873734,0.9999962227452933
1.2600688272355178,0.8956570594667668,0.9999962394590303
1.2736598929266778,0.8956570594667668,0.9999962394590303
1.2873326893440857,0.8956570594667668,0.9999962394590303
1.3010877079805923,0.8956570594667668,0.9999962561727674
1.3149254432846706,0.8956570594667668,0.9999962561727674
1.3288463926781913,0.8956570594667668,0.9999962561727674
1.3428510565743015,0.8985942705607575,0.9999962561727674
1.356939938395415,0.8985942705607575,0.9999962561727674
1.3711135445913083,0.8985942705607575,0.9999962561727674
1.3853723846573238,0.8985942705607575,0.9999962561727674
1.3997169711526878,0.8986326612241483,0.9999962561727674
1.4141478197189326,0.8986326612241483,0.9999962561727674
1.4286654490984343,0.8986326612241483,0.9999962561727674
1.4432703811530574,0.8991491901497679,0.9999962561727674
1.4579631408829163,0.8991491901497679,0.9999962728865044
1.4727442564452469,0.8991491901497679,0.9999962728865044
1.4876142591733907,0.8991491901497679,0.9999962728865044
1.5025736835958963,0.8991491901497679,0.9999962728865044
1.5176230674557336,0.8991491901497679,0.9999962728865044
1.5327629517296226,0.8991491901497679,0.9999962728865044
1.5479938806474811,0.8991491901497679,0.9999962896002415
1.5633164017119885,0.8991491901497679,0.9999962896002415
1.578731065718265,0.8991491901497679,0.9999962896002415
1.5942384267736718,0.8991875808131587,0.9999962896002415
1.6098390423177298,0.8991875808131587,0.9999962896002415
1.6255334731421578,0.8995032373788152,0.9999962896002415
1.6413222834110297,0.8998572846078624,0.9999962896002415
1.6572060406810563,0.8998572846078624,0.9999962896002415
1.6731853159219863,0.8998572846078624,0.9999962896002415
1.6892606835371309,0.8998572846078624,0.9999962896002415
1.7054327213840106,0.8998572846078624,0.9999962896002415
1.7217020107951297,0.900172941173519,0.9999962896002415
1.7380691365988707,0.900172941173519,0.9999962896002415
1.75453468714052,0.900172941173519,0.9999962896002415
1.7710992543034136,0.900172941173519,0.9999962896002415
1.7877634335302153,0.900172941173519,0.9999962896002415
1.8045278238443223,0.900172941173519,0.9999962896002415
1.821393027871395,0.900172941173519,0.9999962896002415
1.8383596518610203,0.900172941173519,0.9999963820130738
1.8554283057085081,0.9004885977391756,0.9999963820130738
1.8725996029768086,0.9004885977391756,0.9999963928571489
1.8898741609185739,0.9014355674361453,0.9999963928571489
1.9072526004983419,0.9014355674361453,0.9999963928571489
1.9247355464148597,0.9014355674361453,0.9999963928571489
1.9423236271235418,0.9014355674361453,0.9999963928571489
1.960017474859056,0.9014355674361453,0.9999963928571489
1.9778177256580538,0.9017512240018019,0.9999963928571489
1.9957250193820344,0.9018280053285832,0.9999963928571489
2.0137399997403422,0.902127229409587,0.9999963928571489
2.031863314313309,0.902127229409587,0.9999963928571489
2.050095614575533,0.902127229409587,0.9999964037012238
2.068437555919293,0.902127229409587,0.999996414545299
2.0868897976781113,0.902127229409587,0.999996414545299
2.1054530031504566,0.902127229409587,0.999996414545299
2.124127839623579,0.902127229409587,0.999996414545299
2.142914978397508,0.902127229409587,0.999996414545299
2.1618150948091754,0.9024812766386341,0.999996414545299
2.180828868256692,0.9024812766386341,0.999996414545299
2.1999569822237754,0.9024812766386341,0.999996414545299
2.219200124304314,0.9024812766386341,0.999996414545299
2.2385589862270834,0.9024812766386341,0.999996414545299
2.2580342638806172,0.9024812766386341,0.999996414545299
2.2776266573382156,0.9024812766386341,0.999996414545299
2.2973368708831132,0.9024812766386341,0.999996414545299
2.317165613033799,0.9024812766386341,0.999996414545299
2.337113596569479,0.9024812766386341,0.9999964253893739
2.357181538555704,0.9024812766386341,0.9999964253893739
2.377370160370142,0.9024812766386341,0.9999964253893739
2.397680187728512,0.9024812766386341,0.9999964253893739
2.4181123507106697,0.9024812766386341,0.9999964253893739
2.4386673837868518,0.9024812766386341,0.9999964362334491
2.459346025844076,0.9024812766386341,0.9999964362334491
2.480149020212707,0.9024812766386341,0.9999964362334491
2.501077114693171,0.9024812766386341,0.9999964362334491
2.5221310615828383,0.9024812766386341,0.9999964362334491
2.5433116177030692,0.9024812766386341,0.9999964362334491
2.564619544426415,0.9024812766386341,0.9999964362334491
2.5860556077039876,0.9024812766386341,0.9999964529471861
2.607620578092997,0.9024812766386341,0.9999964529471861
2.6293152307844445,0.9024812766386341,0.9999964529471861
2.6511403456309917,0.9024812766386341,0.9999964529471861
2.673096707174995,0.9025196673020247,0.9999964529471861
2.6951851046767032,0.9025196673020247,0.9999964529471861
2.717406332142632,0.9025196673020247,0.9999964529471861
2.7397611883541053,0.9025196673020247,0.9999965453600187
2.762250476895968,0.9025196673020247,0.9999965453600187
2.784875006185475,0.9025196673020247,0.9999965453600187
2.807635589501345,0.9025196673020247,0.9999965453600187
2.830533045013002,0.9025196673020247,0.9999965453600187
2.853568195809985,0.9025196673020247,0.9999965453600187
2.87674186993153,0.9025196673020247,0.9999965562040937
2.900054900396339,0.9025196673020247,0.9999965562040937
2.923508125232528,0.9025196673020247,0.9999965562040937
2.947102387507744,0.9025196673020247,0.9999965562040937
2.970838535359474,0.9027225893799469,0.9999965562040937
2.9947174220255377,0.9027609800433375,0.9999965562040937
3.018739905874748,0.907495828528186,0.9999965562040937
3.0429068504377756,0.9075921305312676,0.9999965562040937
3.0672191244381874,0.9076884325343495,0.9999965562040937
3.0916776018236725,0.9076884325343495,0.9999965562040937
3.1162831617974605,0.9076884325343495,0.9999965562040937
3.1410366888499244,0.9076884325343495,0.9999965562040937
3.1659390727903736,0.90772682319774,0.9999965562040937
3.190991208779046,0.90772682319774,0.9999965562040937
3.216193997359278,0.90772682319774,0.9999965562040937
3.2415483444898796,0.90772682319774,0.9999965562040937
3.267055161577705,0.90772682319774,0.9999965562040937
3.2927153655104062,0.9078231252008216,0.9999965562040937
3.318529878689399,0.9078231252008216,0.9999965729178306
3.3444996290630176,0.9078231252008216,0.9999965729178306
3.370625550159872,0.9078231252008216,0.9999965896315676
3.3969085811224025,0.9078231252008216,0.9999965896315676
3.4233496667406467,0.9078231252008216,0.9999965896315676
3.4499497574861904,0.9079194272039035,0.9999965896315676
3.4767098095463456,0.9079194272039035,0.9999965896315676
3.5036307848585118,0.9079194272039035,0.9999965896315676
3.5307136511447608,0.9079194272039035,0.9999966004756426
3.5579593819466244,0.9079194272039035,0.9999966004756426
3.585368956660085,0.9079194272039035,0.9999966113197177
3.612943360570783,0.9079194272039035,0.9999966113197177
3.6406835848894397,0.9079194272039035,0.9999966113197177
3.6685906267874815,0.9081223492818254,0.9999966113197177
3.6966654894328865,0.9081223492818254,0.9999966113197177
3.724909182026251,0.9081223492818254,0.9999966113197177
3.7533227198370582,0.9081223492818254,0.9999966113197177
3.7819071242401785,0.9081223492818254,0.9999966113197177
3.8106634227525866,0.9081223492818254,0.9999966113197177
3.839592649070293,0.9081223492818254,0.9999966113197177
3.868695843105504,0.9081223492818254,0.9999966113197177
3.8979740510240046,0.9083590917060679,0.9999966113197177
3.927428325282761,0.9083590917060679,0.9999966113197177
3.957059724667759,0.9083590917060679,0.9999966113197177
3.986869314332057,0.9083974823694585,0.9999966113197177
4.016858165834078,0.9086387951107713,0.9999966113197177
4.047027357176134,0.9086387951107713,0.9999966113197177
4.077377972843164,0.9087350971138529,0.9999966113197177
4.1079111038417295,0.9087734877772436,0.9999966113197177
4.1386278477392295,0.9087734877772436,0.9999966221637927
4.169529308703352,0.9087734877772436,0.9999966221637927
4.200616597541764,0.9087734877772436,0.9999966221637927
4.231890831742048,0.9087734877772436,0.9999966221637927
4.263353135511867,0.9087734877772436,0.9999966221637927
4.295004639819376,0.9087734877772436,0.9999966221637927
4.32684648243388,0.9087734877772436,0.9999966221637927
4.358879807966729,0.9087734877772436,0.9999966221637927
4.391105767912468,0.9087734877772436,0.9999966221637927
4.423525520690225,0.9087734877772436,0.9999966330078678
4.4561402316853505,0.9087734877772436,0.9999966330078678
4.488951073291321,0.9087734877772436,0.9999966330078678
4.521959224951868,0.9087734877772436,0.9999966330078678
4.555165873203383,0.9087734877772436,0.9999966330078678
4.5885722117175725,0.9087734877772436,0.9999966330078678
4.6221794413443575,0.9087734877772436,0.9999966330078678
4.655988770155048,0.9087734877772436,0.9999966330078678
4.690001413485767,0.9088118784406342,0.9999966330078678
4.724218593981138,0.9088118784406342,0.9999966330078678
4.758641541638229,0.9088118784406342,0.9999966330078678
4.793271493850782,0.9088118784406342,0.9999966330078678
4.828109695453676,0.9088118784406342,0.9999966330078678
4.8631573987676875,0.9088118784406342,0.9999966330078678
4.8984158636445,0.9088118784406342,0.9999966330078678
4.933886357511993,0.9088118784406342,0.9999966330078678
4.969570155419806,0.9088118784406342,0.9999966438519429
5.00546854008517,0.908850269104025,0.9999966438519429
5.041582801939011,0.9089270504308063,0.9999966438519429
5.077914239172351,0.9089270504308063,0.9999966438519429
5.114464157782957,0.9089270504308063,0.9999966438519429
5.151233871622299,0.9089270504308063,0.9999966438519429
5.188224702442778,0.9089270504308063,0.9999966438519429
5.22543797994523,0.9089270504308063,0.9999966438519429
5.262875041826733,0.9091637928550487,0.9999966438519429
5.300537233828695,0.9091637928550487,0.9999966438519429
5.338425909785218,0.9091637928550487,0.9999966438519429
5.37654243167177,0.9091637928550487,0.9999966438519429
5.41488816965415,0.9091637928550487,0.9999966438519429
5.453464502137729,0.9091637928550487,0.9999966438519429
5.492272815817011,0.9091637928550487,0.9999966438519429
5.531314505725469,0.9091637928550487,0.9999966438519429
5.570590975285697,0.9091637928550487,0.9999966438519429
5.610103636359865,0.9091637928550487,0.9999966438519429
5.649853909300459,0.9091637928550487,0.9999966438519429
5.689843223001345,0.9091637928550487,0.9999966438519429
5.730073014949136,0.9091637928550487,0.9999966438519429
5.770544731274854,0.9091637928550487,0.9999966438519429
5.811259826805925,0.9091637928550487,0.9999966438519429
5.8522197651184715,0.9091637928550487,0.9999966605656799
5.893426018589921,0.9091637928550487,0.9999966605656799
5.9348800684519345,0.9091637928550487,0.9999966605656799
5.976583404843655,0.9091637928550487,0.9999966714097549
6.018537526865268,0.9117408629638984,0.9999966714097549
6.060743942631896,0.9118560349540704,0.9999966714097549
6.1032041693278005,0.9120486389602338,0.9999966714097549
6.14591973326093,0.9120486389602338,0.9999966822538301
6.188892169917782,0.9120486389602338,0.9999966822538301
6.2321230240185965,0.9120486389602338,0.9999966822538301
6.275613849572883,0.9120870296236244,0.999996693097905
6.319366209935293,0.9120870296236244,0.999996693097905
6.363381677861801,0.9120870296236244,0.999996693097905
6.407661835566252,0.9120870296236244,0.999996693097905
6.452208274777229,0.9120870296236244,0.999996693097905
6.497022596795285,0.9130339993205943,0.999996693097905
6.542106412550484,0.9130339993205943,0.999996693097905
6.587461342660322,0.9150047200413148,0.9999967098116419
6.633089017487982,0.9150431107047056,0.9999967098116419
6.678991077200935,0.9152798531289478,0.9999967098116419
6.725169171829902,0.9152798531289478,0.9999967098116419
6.771624961328175,0.9152798531289478,0.9999967098116419
6.818360115631271,0.9152798531289478,0.9999967098116419
6.86537631471697,0.9152798531289478,0.9999967098116419
6.912675248665707,0.9152798531289478,0.9999967098116419
6.960258617721318,0.9153182437923385,0.9999967098116419
7.008128132352161,0.9158557130798077,0.9999967098116419
7.056285513312614,0.9159708850699797,0.9999967206557172
7.104732491704905,0.9159708850699797,0.9999967206557172
7.1534708090413615,0.9159708850699797,0.9999967373694542
7.2025022173070035,0.9160092757333704,0.9999967373694542
7.251828479022518,0.9160092757333704,0.9999967373694542
7.3014513673076324,0.9160092757333704,0.9999967373694542
7.351372665944831,0.9160092757333704,0.9999967373694542
7.401594169443487,0.9160092757333704,0.9999967373694542
7.452117683104371,0.9160092757333704,0.9999967373694542
7.502945023084542,0.9160092757333704,0.9999967373694542
7.554078016462628,0.9160092757333704,0.9999967373694542
7.605518501304524,0.9160092757333704,0.9999967373694542
7.657268326729435,0.9160476663967612,0.9999967373694542
7.709329352976365,0.9162844088210036,0.9999967373694542
7.761703451470982,0.9162844088210036,0.9999967373694542
7.814392504892888,0.9162844088210036,0.9999967373694542
7.867398407243304,0.9162844088210036,0.9999967373694542
7.9207230639131385,0.9162844088210036,0.9999967373694542
7.97436839175149,0.9163227994843943,0.9999967373694542
8.02833631913455,0.9166683154549102,0.9999967373694542
8.082628786034919,0.9166683154549102,0.9999967373694542
8.137247744091344,0.9166683154549102,0.9999967373694542
8.192195156678883,0.9167067061183009,0.9999967373694542
8.247472998979465,0.9167067061183009,0.9999967373694542
8.303083258052897,0.9167067061183009,0.999996748213529
8.359027932908301,0.9167067061183009,0.999996748213529
8.415309034575964,0.9167067061183009,0.9999967590576042
8.471928586179622,0.9167067061183009,0.9999967590576042
8.528888623009212,0.9167067061183009,0.9999967699016792
8.586191192593995,0.9167067061183009,0.9999967699016792
8.643838354776188,0.9167067061183009,0.9999967699016792
8.701832181784994,0.9167067061183009,0.9999967699016792
8.760174758311091,0.9167067061183009,0.9999967699016792
8.818868181581596,0.9167067061183009,0.9999967699016792
8.87791456143541,0.9167067061183009,0.9999967699016792
8.937316020399095,0.9186006455122403,0.9999967699016792
8.997074693763153,0.9186006455122403,0.9999967699016792
9.057192729658796,0.9186006455122403,0.9999967699016792
9.117672289135147,0.9186006455122403,0.9999967699016792
9.178515546236952,0.9186006455122403,0.9999967699016792
9.239724688082692,0.9186006455122403,0.9999967699016792
9.301301914943235,0.9186006455122403,0.9999967699016792
9.36324944032091,0.9186006455122403,0.9999967699016792
9.425569491029082,0.9186006455122403,0.9999967699016792
9.488264307272194,0.9186006455122403,0.9999967699016792
9.551336142726313,0.9186006455122403,0.9999967699016792
9.614787264620116,0.9186006455122403,0.9999967699016792
9.678619953816401,0.9186006455122403,0.9999967699016792
9.742836504894083,0.9186006455122403,0.9999967699016792
9.807439226230667,0.9186006455122403,0.9999967699016792
9.872430440085239,0.9186006455122403,0.9999967807457542
9.937812482681931,0.9186006455122403,0.9999967807457542
10.0035877042939,0.9186390361756309,0.9999967807457542
10.069758469327823,0.9186390361756309,0.9999967807457542
10.136327156408885,0.9188419582535531,0.9999967807457542
10.20329615846628,0.9188419582535531,0.9999967807457542
10.270667882819243,0.9188419582535531,0.9999967807457542
10.338444751263559,0.9188419582535531,0.9999967807457542
10.40662920015864,0.9214461249202196,0.9999967807457542
10.475223680515102,0.9214461249202196,0.9999967807457542
10.544230658082856,0.9228665794656744,0.9999967807457542
10.613652613439774,0.9228665794656744,0.9999967807457542
10.683492042080822,0.9228665794656744,0.9999967807457542
10.753751454507784,0.9228665794656744,0.9999967807457542
10.82443337631951,0.9228665794656744,0.9999967807457542
10.895540348302692,0.9228665794656744,0.9999967807457542
10.967074926523201,0.9228665794656744,0.9999967807457542
11.039039682417982,0.9229433607924555,0.9999967807457542
11.111437202887466,0.9229433607924555,0.9999967807457542
11.18427009038857,0.9229433607924555,0.9999967807457542
11.257540963028259,0.9229433607924555,0.9999967807457542
11.331252454657642,0.9229433607924555,0.9999967807457542
11.405407214966651,0.9243638153379101,0.9999967807457542
11.480007909579317,0.9243638153379101,0.9999967807457542
11.555057220149543,0.9243638153379101,0.9999967807457542
11.630557844457538,0.9243638153379101,0.9999967807457542
11.706512496506782,0.9243638153379101,0.9999967807457542
11.782923906621576,0.9243638153379101,0.9999967807457542
11.859794821545217,0.9243638153379101,0.9999967807457542
11.937128004538692,0.9243638153379101,0.9999967807457542
12.014926235480049,0.9243638153379101,0.9999967807457542
12.093192310964296,0.9243638153379101,0.9999967807457542
12.171929044403946,0.9243638153379101,0.9999967807457542
12.251139266130135,0.9257842698833646,0.9999967807457542
12.330825823494397,0.9257842698833646,0.9999967974594913
12.410991580970968,0.9258805718864465,0.9999967974594913
12.49163942025979,0.9258805718864465,0.9999967974594913
12.572772240390089,0.9258805718864465,0.9999967974594913
12.65439295782458,0.9258805718864465,0.9999967974594913
12.736504506564309,0.926117314310689,0.9999967974594913
12.819109838254136,0.926117314310689,0.9999968083035662
12.902211922288807,0.926117314310689,0.9999968083035662
12.985813745919712,0.926117314310689,0.9999968083035662
13.069918314362269,0.926117314310689,0.9999968083035662
13.15452865090394,0.926117314310689,0.9999969342666802
13.239647797012932,0.926117314310689,0.9999969342666802
13.325278812447497,0.926117314310689,0.9999969342666802
13.411424775365937,0.926117314310689,0.9999969342666802
13.498088782437256,0.926117314310689,0.9999969342666802
13.58527394895247,0.926117314310689,0.9999969342666802
13.672983408936584,0.926117314310689,0.9999969342666802
13.761220315261284,0.926117314310689,0.9999969342666802
13.849987839758224,0.926117314310689,0.9999969342666802
13.939289173333073,0.926117314310689,0.9999969342666802
14.029127526080215,0.9261557049740794,0.9999969342666802
14.119506127398127,0.9261557049740794,0.9999969342666802
14.210428226105497,0.9261557049740794,0.9999969342666802
14.301897090557974,0.9261557049740794,0.9999969451107553
14.393916008765666,0.9261557049740794,0.9999969451107553
14.486488288511342,0.9261557049740794,0.9999969451107553
14.579617257469332,0.9261557049740794,0.9999969451107553
14.67330626332513,0.9261557049740794,0.9999969451107553
14.767558673895776,0.9261557049740794,0.9999969451107553
14.86237787725086,0.9261557049740794,0.9999969451107553
14.957767281834357,0.9261557049740794,0.9999969451107553
15.053730316587126,0.9261940956374701,0.9999969451107553
15.15027043107018,0.9261940956374701,0.9999969559548304
15.247391095588677,0.9261940956374701,0.9999969559548304
15.345095801316695,0.9261940956374701,0.9999969559548304
15.44338806042268,0.9261940956374701,0.9999969559548304
15.542271406195738,0.9261940956374701,0.9999969559548304
15.641749393172624,0.9261940956374701,0.9999969559548304
15.74182559726552,0.9295084895768642,0.9999969667989054
15.842503615890596,0.9295084895768642,0.9999969667989054
15.943787068097299,0.9295084895768642,0.9999969667989054
16.045679594698452,0.9295084895768642,0.9999969667989054
16.148184858401144,0.9309289441223186,0.9999969667989054
16.251306543938377,0.9309289441223186,0.9999969667989054
16.35504835820152,0.9309289441223186,0.9999969667989054
16.459414030373587,0.9309289441223186,0.9999969884870555
16.56440731206325,0.9309289441223186,0.9999969884870555
16.670031977439717,0.9309289441223186,0.9999969993311304
16.776291823368407,0.9309289441223186,0.9999969993311304
16.883190669547417,0.9309289441223186,0.9999969993311304
16.990732358644838,0.9309289441223186,0.9999969993311304
17.09892075643691,0.9309289441223186,0.999997091743963
17.20775975194693,0.9309289441223186,0.999997091743963
17.317253257585104,0.9309289441223186,0.999997091743963
17.42740520928914,0.9309289441223186,0.9999971025880381
17.53821956666577,0.9309289441223186,0.9999971025880381
17.649700313133074,0.9309289441223186,0.9999971025880381
17.761851456063653,0.9309289441223186,0.9999971025880381
17.874677026928698,0.9309289441223186,0.9999971025880381
17.98818108144291,0.9309289441223186,0.9999971025880381
18.102367699710282,0.9309289441223186,0.9999971025880381
18.217240986370758,0.9309289441223186,0.9999971025880381
18.33280507074782,0.9309289441223186,0.9999971025880381
18.449064106996868,0.9309289441223186,0.9999971025880381
18.56602227425459,0.9309289441223186,0.9999971134321132
18.683683776789167,0.9309289441223186,0.9999971134321132
18.802052844151408,0.9309289441223186,0.9999971134321132
18.92113373132681,0.9309289441223186,0.9999971134321132
19.040930718888475,0.9309289441223186,0.9999971134321132
19.161448113151007,0.9309289441223186,0.9999971134321132
19.282690246325295,0.9309289441223186,0.9999971134321132
19.404661476674256,0.9309289441223186,0.9999971134321132
19.52736618866949,0.9314454730479386,0.9999971134321132
19.650808793148908,0.9314454730479386,0.9999971134321132
19.774993727475255,0.932865927593393,0.9999971134321132
19.899925455695637,0.932865927593393,0.9999971301458501
20.025608468701996,0.932865927593393,0.9999971301458501
20.152047284392523,0.932865927593393,0.9999971301458501
20.27924644783407,0.932865927593393,0.9999971301458501
20.407210531425562,0.932865927593393,0.9999971301458501
20.5359441350623,0.932865927593393,0.9999971301458501
20.665451886301366,0.932865927593393,0.9999971301458501
20.795738440527927,0.932865927593393,0.9999971301458501
20.92680848112261,0.932865927593393,0.9999971409899252
21.058666719629855,0.932865927593393,0.9999971409899252
21.191317895927263,0.932865927593393,0.9999971518340002
21.324766778395976,0.932865927593393,0.9999971518340002
21.459018164092107,0.932865927593393,0.9999971518340002
21.594076878919168,0.932865927593393,0.9999971518340002
21.729947777801524,0.9331026700176355,0.9999971518340002
21.86663574485897,0.9331026700176355,0.9999971518340002
22.004145693582235,0.9331026700176355,0.9999971518340002
22.142482567009633,0.9331026700176355,0.9999971518340002
22.281651337904755,0.9331026700176355,0.9999971685477372
22.42165700893522,0.9331026700176355,0.9999971685477372
22.562504612852486,0.9331026700176355,0.9999971852614742
22.704199212672812,0.9331026700176355,0.9999971852614742
22.846745901859194,0.9331026700176355,0.9999971852614742
22.990149804504497,0.9331026700176355,0.9999971961055493
23.134416075515638,0.9331026700176355,0.9999972295330232
23.279549900798873,0.9331026700176355,0.9999972295330232
23.42555649744628,0.9331026700176355,0.9999972295330232
23.572441113923198,0.9331989720207171,0.9999972462467603
23.72020903025696,0.9331989720207171,0.9999972462467603
23.86886555822668,0.9331989720207171,0.9999972462467603
24.018416041554175,0.9331989720207171,0.9999972679349103
24.168865856096073,0.9331989720207171,0.9999972679349103
24.320220410037074,0.9331989720207171,0.9999972679349103
24.472485144084306,0.9332952740237986,0.9999972679349103
24.625665531662946,0.9332952740237986,0.9999972679349103
24.779767079112958,0.9332952740237986,0.9999972679349103
24.934795325887002,0.9332952740237986,0.9999972679349103
25.090755844749637,0.9332952740237986,0.9999972679349103
25.24765424197754,0.9332952740237986,0.9999972679349103
25.40549615756111,0.9332952740237986,0.9999972679349103
25.564287265407174,0.9332952740237986,0.9999972787789854
25.724033273542954,0.9332952740237986,0.9999972787789854
25.884739924321245,0.9332952740237986,0.9999972787789854
26.046412994626866,0.9332952740237986,0.9999972896230603
26.209058296084276,0.9332952740237986,0.9999973063367974
26.3726816752665,0.9332952740237986,0.9999973063367974
26.537289013905298,0.9332952740237986,0.9999973063367974
26.702886229102603,0.9333915760268805,0.9999973063367974
26.869479273543188,0.9333915760268805,0.9999973063367974
27.037074135708718,0.9333915760268805,0.9999973230505343
27.205676840092917,0.9333915760268805,0.9999973230505343
27.3752934474182,0.9333915760268805,0.9999973230505343
27.545930054853525,0.9333915760268805,0.9999973230505343
27.71759279623353,0.9333915760268805,0.9999973338946094
27.890287842279097,0.9333915760268805,0.9999973338946094
28.064021400819087,0.9333915760268805,0.9999973338946094
28.238799717013546,0.9333915760268805,0.9999973338946094
28.414629073578173,0.9333915760268805,0.9999973338946094
28.59151579101018,0.9333915760268805,0.9999973338946094
28.76946622781547,0.9333915760268805,0.9999973338946094
28.948486780737262,0.9333915760268805,0.9999973338946094
29.128583884985943,0.9333915760268805,0.9999973338946094
29.309764014470467,0.9333915760268805,0.9999973338946094
29.492033682031032,0.9334878780299619,0.9999973338946094
29.675399439673225,0.9334878780299619,0.9999973447386844
29.859867878803502,0.9334878780299619,0.9999973447386844
30.045445630466208,0.9334878780299619,0.9999973447386844
30.232139365581837,0.9334878780299619,0.9999973555827595
30.4199557951869,0.9334878780299619,0.9999973555827595
30.608901670675152,0.9334878780299619,0.9999973555827595
30.79898378404026,0.9334878780299619,0.9999973555827595
30.990208968120008,0.9334878780299619,0.9999973555827595
31.182584096841847,0.9334878780299619,0.9999973555827595
31.37611608547003,0.9334878780299619,0.999997447995592
31.570811890854184,0.9334878780299619,0.9999974588396671
31.76667851167939,0.9334878780299619,0.9999974588396671
31.96372298871775,0.9334878780299619,0.999997475553404
32.16195240508152,0.9334878780299619,0.999997475553404
32.36137388647768,0.9334878780299619,0.999997492267141
32.56199460146407,0.9334878780299619,0.9999975031112162
32.763821761707156,0.9334878780299619,0.9999975031112162
32.96686262224114,0.9334878780299619,0.9999975031112162
33.17112448172892,0.9334878780299619,0.9999975031112162
33.376614682724274,0.9349083325754165,0.9999975031112162
33.583340611935945,0.9349083325754165,0.9999975031112162
33.79130970049309,0.9349083325754165,0.9999975031112162
34.00052942421242,0.9349083325754165,0.9999975031112162
34.211007303866936,0.9349083325754165,0.9999975031112162
34.42275090545633,0.9349083325754165,0.9999975031112162
34.63576784047885,0.9349083325754165,0.9999975139552911
34.850065766204985,0.9349083325754165,0.9999975139552911
35.0656523859527,0.9349083325754165,0.9999975247993663
35.28253544936435,0.9349083325754165,0.9999975247993663
35.500722752685235,0.9349083325754165,0.9999975415131033
35.720222139043905,0.9349083325754165,0.9999975415131033
35.941041498734016,0.9349083325754165,0.9999975415131033
36.16318876949801,0.9349083325754165,0.9999976339259358
36.38667193681245,0.9349083325754165,0.9999977263387682
36.61149903417503,0.9349083325754165,0.9999977263387682
36.83767814339346,0.9351112546533389,0.9999977263387682
37.06521739487584,0.9351112546533389,0.9999977263387682
37.294124967923004,0.9351112546533389,0.9999977371828433
37.524409091022534,0.9351112546533389,0.9999977371828433
37.756078042144544,0.9351496453167293,0.9999977371828433
37.98914014903921,0.9351496453167293,0.9999977371828433
38.22360378953621,0.9351496453167293,0.9999977371828433
38.45947739184578,0.9351496453167293,0.9999977371828433
38.69676943486175,0.9351496453167293,0.9999977588709935
38.93548844846629,0.9351496453167293,0.9999977588709935
39.17564301383656,0.9351496453167293,0.9999977755847305
39.417241763753175,0.9351496453167293,0.9999977755847305
39.660293382910524,0.9354079097795392,0.9999977922984674
39.904806608228945,0.9354079097795392,0.9999977922984674
40.15079022916878,0.9354079097795392,0.9999978090122045
40.39825308804634,0.9354079097795392,0.9999978090122045
40.64720408035177,0.9354079097795392,0.9999978257259414
40.89765215506884,0.9354079097795392,0.9999978257259414
41.14960631499654,0.9354079097795392,0.9999978532837536
41.40307561707277,0.9354079097795392,0.9999978532837536
41.65806917269992,0.9354079097795392,0.9999978532837536
41.914596148072334,0.9354079097795392,0.9999979624103229
42.17266576450584,0.9356446522037818,0.9999979624103229
42.432287298769296,0.9356446522037818,0.999997989968135
42.69347008341791,0.9356446522037818,0.9999980008122101
42.956223507128826,0.9356446522037818,0.9999980450837591
43.2205570150386,0.9356446522037818,0.9999980559278342
43.48648010908267,0.9370651067492364,0.9999980726415714
43.754002348337025,0.9370651067492364,0.9999980726415714
44.02313334936171,0.9373018491734787,0.9999980726415714
44.29388278654655,0.9373018491734787,0.9999980726415714
44.56626039245894,0.9378183780990986,0.9999980834856462
44.840275958193686,0.9380551205233411,0.9999983521256113
45.115939333724924,0.9380551205233411,0.9999984889328001
45.39326042826028,0.9380551205233411,0.9999985164906122
45.67224921059698,0.9380551205233411,0.9999985164906122
45.95291570948025,0.9380551205233411,0.9999985273346872
46.2352700139638,0.9380551205233411,0.9999985273346872
46.5193222737725,0.9380551205233411,0.9999985273346872
46.80508269966721,0.9380551205233411,0.9999985273346872
47.09256156381191,0.9380551205233411,0.9999985381787624
47.3817692001428,0.9380551205233411,0.9999985548924993
47.6727160047399,0.9380551205233411,0.9999985716062363
47.96541243620067,0.9380551205233411,0.9999985716062363
48.25986901601604,0.9380551205233411,0.9999985716062363
48.556096328948584,0.9380551205233411,0.9999985716062363
48.854105023413005,0.9380551205233411,0.9999985716062363
49.15390581185889,0.9380551205233411,0.9999986640190689
49.45550947115585,0.9380551205233411,0.9999986640190689
49.758926842980856,0.9380551205233411,0.9999987564319014
50.06416883420796,0.9380551205233411,0.9999987564319014
50.37124641730046,0.9380551205233411,0.9999987564319014
50.6801706307052,0.9380551205233411,0.9999987564319014
50.990952579249395,0.9380551205233411,0.9999987564319014
51.30360343453988,0.9380551205233411,0.9999987672759765
51.61813443536463,0.9380551205233411,0.9999987839897134
51.93455688809675,0.9380551205233411,0.9999987839897134
52.252882167101006,0.9380551205233411,0.9999987839897134
52.573121715142534,0.9380551205233411,0.9999987839897134
52.89528704379831,0.9380551205233411,0.9999988115475257
53.21938973387088,0.9382918629475833,0.9999988282612626
53.545441435804634,0.9382918629475833,0.9999988282612626
53.87345387010478,0.9382918629475833,0.9999988282612626
54.203438827758326,0.9382918629475833,0.9999988282612626
54.53540817065821,0.9382918629475833,0.9999988282612626
54.869373832029694,0.9382918629475833,0.9999988282612626
55.20534781685912,0.9382918629475833,0.9999988391053375
55.5433422023256,0.9384947850255053,0.9999988391053375
55.883369138235125,0.9384947850255053,0.9999988391053375
56.225440847457314,0.9384947850255053,0.9999988391053375
56.569569626364775,0.9384947850255053,0.9999988391053375
56.91576784527512,0.9384947850255053,0.9999988391053375
57.26404794889564,0.9384947850255053,0.9999988391053375
57.61442245677066,0.9384947850255053,0.9999988391053375
57.966903963731575,0.9387530494883154,0.9999988391053375
58.32150514034953,0.9387530494883154,0.9999988391053375
58.6782387333911,0.9387530494883154,0.9999988558190744
59.03711756627617,0.9392265343368001,0.9999993366198965
59.39815453953916,0.9392265343368001,0.9999993366198965
59.76136263129263,0.9392265343368001,0.9999993366198965
60.12675489769382,0.9392265343368001,0.9999993366198965
60.49434447341403,0.9392265343368001,0.9999993366198965
60.86414457211071,0.9392265343368001,0.9999993366198965
61.236168486902464,0.9394847987996101,0.9999993533336334
61.610429590846906,0.9394847987996101,0.9999993533336334
61.986941337421364,0.9411419957693071,0.9999993533336334
62.36571726100651,0.9420889654662766,0.9999993533336334
62.74677097737278,0.9431937634460749,0.9999993533336334
63.13011618417011,0.9435094200117313,0.9999993533336334
63.51576666141991,0.9456401018299132,0.9999993533336334
63.903736272010676,0.9661895270668382,0.9999993533336334
64.29403896219627,0.98115410794051,0.9999993533336334
64.68668876209719,0.9826233457733843,0.9999993533336334
65.08169978620501,0.9826233457733843,0.9999993533336334
65.4790862338896,0.9826233457733843,0.9999993533336334
65.8788623899097,0.9826233457733843,0.9999993533336334
66.28104262492631,0.9837597094097479,0.9999993533336334
66.68564139601932,0.9837597094097479,0.9999993533336334
67.09267324720709,0.9842547162968001,0.9999993533336334
67.50215280996954,0.9842547162968001,0.9999993533336334
67.91409480377376,0.9842547162968001,0.9999993533336334
68.32851403660331,0.9842547162968001,0.9999993533336334
68.74542540549048,0.9846943807989647,0.9999993533336334
69.16484389705181,0.9846943807989647,0.9999993700473705
69.5867845880268,0.9846943807989647,0.9999993700473705
70.01126264581988,0.9846943807989647,0.9999993700473705
70.4382933290456,0.9846943807989647,0.9999993700473705
70.86789198807716,0.9846943807989647,0.9999993700473705
71.30007406559818,0.9846943807989647,0.9999993700473705
71.73485509715776,0.9846943807989647,0.9999993700473705
72.17225071172922,0.9846943807989647,0.9999994624602031
72.61227663227146,0.9846943807989647,0.9999994624602031
73.05494867629446,0.9846943807989647,0.9999994624602031
73.50028275642781,0.9846943807989647,0.9999994624602031
73.94829488099266,0.9846943807989647,0.9999994624602031
74.39900115457725,0.9846943807989647,0.9999994624602031
74.8524177786157,0.9846943807989647,0.9999994624602031
75.30856105197056,0.9846943807989647,0.9999994624602031
75.76744737151853,0.9861148353444192,0.9999994624602031
76.22909323274001,0.9861148353444192,0.9999994624602031
76.69351523031192,0.9861148353444192,0.9999994624602031
77.1607300587045,0.9861148353444192,0.9999994624602031
77.63075451278108,0.9861148353444192,0.99999947917394
78.10360548840197,0.9861148353444192,0.99999947917394
78.57929998303182,0.9861148353444192,0.99999947917394
79.05785509635058,0.9861148353444192,0.99999947917394
79.53928803086822,0.9861148353444192,0.99999947917394
80.0236160925431,0.9861148353444192,0.9999994900180152
80.51085669140399,0.9861148353444192,0.9999994900180152
81.001027342176,0.9861148353444192,0.9999994900180152
81.49414566491015,0.9861148353444192,0.9999994900180152
81.9902293856167,0.9861148353444192,0.9999994900180152
82.48929633690236,0.9861148353444192,0.9999994900180152
82.99136445861151,0.9861148353444192,0.9999994900180152
83.49645179847073,0.9861148353444192,0.9999995008620902
84.00457651273778,0.9861148353444192,0.9999995008620902
84.51575686685425,0.9861148353444192,0.9999995008620902
85.03001123610207,0.9861148353444192,0.9999995008620902
85.54735810626411,0.9861148353444192,0.9999995008620902
86.06781607428863,0.9861148353444192,0.9999995008620902
86.59140384895784,0.9861148353444192,0.9999995008620902
87.11814025156033,0.9861148353444192,0.9999995008620902
87.64804421656777,0.9861148353444192,0.9999995008620902
88.1811347923153,0.9861148353444192,0.9999995008620902
88.71743114168672,0.9861148353444192,0.9999995008620902
89.25695254280274,0.9861148353444192,0.9999995008620902
89.7997183897144,0.9861148353444192,0.9999995008620902
90.34574819310004,0.9861148353444192,0.9999995008620902
90.8950615809667,0.9861148353444192,0.9999995008620902
91.44767829935566,0.9861148353444192,0.9999995008620902
92.00361821305229,0.9861148353444192,0.9999995008620902
92.56290130630006,0.9863730998072292,0.9999995008620902
93.12554768351896,0.9863730998072292,0.9999995008620902
93.69157757002816,0.9863730998072292,0.9999995008620902
94.26101131277298,0.9863730998072292,0.9999995008620902
94.83386938105662,0.9863730998072292,0.9999995008620902
95.41017236727546,0.9863730998072292,0.9999995008620902
95.98994098765968,0.9863730998072292,0.9999995008620902
96.57319608301772,0.9863730998072292,0.9999995008620902
97.15995861948561,0.9863730998072292,0.9999995008620902
97.75024968928051,0.9863730998072292,0.9999995008620902
98.34409051145896,0.9863730998072292,0.9999995008620902
98.94150243267966,0.9863730998072292,0.9999995008620902
99.54250692797072,0.9863730998072292,0.9999995008620902
100.14712560150174,0.9863730998072292,0.9999995008620902
100.75538018736022,0.9863730998072292,0.9999995117061654
101.36729255033325,0.9863730998072292,0.9999995117061654
101.98288468669288,0.9863730998072292,0.9999995392639772
102.60217872498728,0.9863730998072292,0.9999995392639772
103.22519692683599,0.9863730998072292,0.9999995392639772
103.85196168773018,0.9863730998072292,0.9999995392639772
104.48249553783776,0.9863730998072292,0.9999995392639772
105.11682114281317,0.9863730998072292,0.9999995392639772
105.7549613046122,0.9863730998072292,0.9999995392639772
106.39693896231165,0.9863730998072292,0.9999995501080523
107.04277719293388,0.9863730998072292,0.9999995501080523
107.69249921227639,0.9863730998072292,0.9999995501080523
108.3461283757462,0.9863730998072292,0.9999995501080523
109.00368817919988,0.9863730998072292,0.9999995501080523
109.66520225978746,0.9863730998072292,0.9999995501080523
110.3306943968026,0.9863730998072292,0.9999995501080523
111.0001885125372,0.9863730998072292,0.9999995501080523
111.67370867314139,0.9863730998072292,0.9999995501080523
112.35127908948857,0.9863730998072292,0.9999995501080523
113.03292411804578,0.9863730998072292,0.9999995501080523
113.7186682617492,0.9863730998072292,0.9999995501080523
114.40853617088493,0.9863730998072292,0.9999995501080523
115.10255264397513,0.9863730998072292,0.9999995501080523
115.80074262866931,0.9863730998072292,0.9999995501080523
116.50313122264157,0.9863730998072292,0.9999995501080523
117.20974367449213,0.9863730998072292,0.9999995501080523
117.92060538465533,0.9863730998072292,0.9999995501080523
118.63574190631265,0.9863730998072292,0.9999995501080523
119.35517894631121,0.9863730998072292,0.9999995501080523
120.07894236608787,0.9863730998072292,0.9999995501080523
120.80705818259887,0.9863730998072292,0.9999995501080523
121.53955256925505,0.9866098422314716,0.9999995501080523
122.27645185686268,0.9866098422314716,0.9999995668217893
123.01778253457002,0.9866098422314716,0.9999995668217893
123.76357125081933,0.9866098422314716,0.9999995668217893
124.51384481430532,0.9877462058678351,0.9999996927849033
125.2686301949381,0.9877462058678351,0.9999996927849033
126.02795452481318,0.9877462058678351,0.9999996927849033
126.79184509918659,0.9879491279457574,0.9999996927849033
127.56032937745613,0.9879491279457574,0.9999997094986403
128.33343498414837,0.9919737491578786,0.9999997262123773
129.11118970991174,0.9926839764306059,0.9999997262123773
129.89362151251547,0.9938203400669695,0.9999997262123773
130.68075851785457,0.9940232621448915,0.9999997262123773
131.47262902096088,0.9940232621448915,0.9999997262123773
132.26926148702015,0.9942261842228135,0.9999997370564523
133.07068455239553,0.9942261842228135,0.9999997370564523
133.8769270256565,0.9942261842228135,0.9999997370564523
134.68801788861472,0.9942261842228135,0.9999997370564523
135.50398629736586,0.9942261842228135,0.9999997479005274
136.32486158333757,0.9942261842228135,0.9999997479005274
137.15067325434384,0.9942261842228135,0.9999997479005274
137.98145099564582,0.9942261842228135,0.9999997479005274
138.8172246710188,0.9942261842228135,0.9999997479005274
139.65802432382577,0.9942261842228135,0.9999997479005274
140.50388017809735,0.9942261842228135,0.9999997479005274
141.35482263961828,0.9942261842228135,0.9999997479005274
142.21088229702028,0.9942261842228135,0.9999997479005274
143.07208992288207,0.9942261842228135,0.9999997479005274
143.93847647483489,0.9942261842228135,0.9999997479005274
144.81007309667564,0.9942261842228135,0.9999997479005274
145.68691111948652,0.9942261842228135,0.9999997479005274
146.56902206276115,0.9942261842228135,0.9999997479005274
147.4564376355375,0.9942261842228135,0.9999997587446025
148.34918973753793,0.9942261842228135,0.9999997587446025
149.24731046031576,0.9942261842228135,0.9999997587446025
150.1508320884088,0.9942261842228135,0.9999997587446025
151.0597871005001,0.9942261842228135,0.9999997587446025
151.9742081705851,0.9942261842228135,0.9999997587446025
152.89412816914665,0.9942261842228135,0.9999997587446025
153.81958016433612,0.9942261842228135,0.9999997587446025
154.7505974231623,0.9942261842228135,0.9999997695886775
155.68721341268719,0.9942261842228135,0.9999997804327525
156.62946180122918,0.9942261842228135,0.9999997804327525
157.5773764595731,0.9942261842228135,0.9999997804327525
158.53099146218787,0.9942261842228135,0.9999997804327525
159.4903410884515,0.9942261842228135,0.9999997804327525
160.45545982388305,0.9942261842228135,0.9999997804327525
161.42638236138245,0.9942261842228135,0.9999997912768276
162.40314360247743,0.9942261842228135,0.9999998079905645
163.3857786585787,0.9942261842228135,0.9999998079905645
164.37432285224116,0.9942261842228135,0.9999998188346395
165.36881171843427,0.9942261842228135,0.9999998296787147
166.36928100581932,0.9942261842228135,0.9999998463924517
167.3757666780343,0.9942261842228135,0.9999998572365267
168.3883049149869,0.9942261842228135,0.9999998572365267
169.40693211415487,0.9942261842228135,0.9999998572365267
170.43168489189458,0.9942261842228135,0.9999998572365267
171.462600084757,0.9942261842228135,0.9999998572365267
172.49971475081225,0.9942261842228135,0.9999998572365267
173.54306617098104,0.9942261842228135,0.9999998739502637
174.59269185037593,0.9942261842228135,0.9999998739502637
175.6486295196482,0.9942261842228135,0.9999998739502637
176.71091713634507,0.9942261842228135,0.9999998739502637
177.77959288627375,0.9942261842228135,0.9999998739502637
178.8546951848742,0.9942261842228135,0.9999998739502637
179.9362626786001,0.9942261842228135,0.9999998739502637
181.02433424630794,0.9942261842228135,0.9999998739502637
182.1189490006547,0.9942261842228135,0.9999998739502637
183.2201462895038,0.9942261842228135,0.9999998739502637
184.32796569733938,0.9942261842228135,0.9999998847943388
185.4424470466895,0.9942261842228135,0.9999998847943388
186.5636303995572,0.9942261842228135,0.9999998847943388
187.69155605886155,0.9942261842228135,0.9999998847943388
188.8262645698851,0.9942261842228135,0.9999998847943388
189.96779672173224,0.9953625478591772,0.9999998847943388
191.11619354879517,0.9958790767847971,0.9999998847943388
192.271496332229,0.9965893040575243,0.9999998847943388
193.43374660143567,0.9972995313302516,0.9999998847943388
194.60298613555676,0.9972995313302516,0.9999998847943388
195.77925696497533,0.9972995313302516,0.9999998847943388
196.96260137282678,0.9972995313302516,0.9999998847943388
198.1530618965189,0.9972995313302516,0.9999998847943388
199.3506813292605,0.9972995313302516,0.9999998847943388
200.5555027216007,0.9972995313302516,0.9999998847943388
201.76756938297524,0.9972995313302516,0.9999998847943388
202.986924883264,0.9972995313302516,0.9999998847943388
204.21361305435715,0.9972995313302516,0.9999998847943388
205.44767799173056,0.9972995313302516,0.9999998956384138
206.68916405603113,0.9972995313302516,0.9999998956384138
207.9381158746712,0.9972995313302516,0.9999998956384138
209.19457834343297,0.9972995313302516,0.9999998956384138
210.45859662808212,0.9972995313302516,0.9999998956384138
211.73021616599155,0.9972995313302516,0.9999998956384138
213.00948266777445,0.9972995313302516,0.9999998956384138
214.29644211892827,0.9972995313302516,0.9999998956384138
215.59114078148647,0.9972995313302516,0.9999998956384138
216.89362519568243,0.9972995313302516,0.9999998956384138
218.20394218162212,0.9972995313302516,0.9999998956384138
219.5221388409671,0.9972995313302516,0.9999998956384138
220.84826255862782,0.9972995313302516,0.9999998956384138
222.18236100446677,0.9972995313302516,0.9999998956384138
223.52448213501222,0.9972995313302516,0.9999998956384138
224.874674195182,0.9972995313302516,0.9999998956384138
226.23298572001775,0.9972995313302516,0.9999998956384138
227.59946553642948,0.9972995313302516,0.9999998956384138
228.97416276495147,0.9972995313302516,0.9999998956384138
230.35712682150685,0.9972995313302516,0.9999998956384138
231.7484074191846,0.9972995313302516,0.9999998956384138
233.14805457002657,0.9972995313302516,0.9999998956384138
234.55611858682516,0.9972995313302516,0.9999998956384138
235.97265008493184,0.9972995313302516,0.9999998956384138
237.39769998407675,0.9972995313302516,0.9999998956384138
238.831319510199,0.9972995313302516,0.9999998956384138
240.27356019728802,0.9972995313302516,0.9999998956384138
241.7244738892362,0.9972995313302516,0.9999998956384138
243.18411274170248,0.9972995313302516,0.9999998956384138
244.65252922398676,0.9972995313302516,0.9999998956384138
246.12977612091714,0.9972995313302516,0.9999998956384138
247.6159065347459,0.9972995313302516,0.9999998956384138
249.1109738870593,0.9972995313302516,0.9999998956384138
250.61503192069753,0.9972995313302516,0.9999998956384138
252.12813470168692,0.9972995313302516,0.9999998956384138
253.6503366211831,0.9972995313302516,0.9999998956384138
255.18169239742636,0.9972995313302516,0.9999999123521508
256.7222570777086,0.9972995313302516,0.9999999123521508
258.272086040352,0.9973958333333333,0.9999999123521508
259.8312349966998,0.9973958333333333,0.9999999123521508
261.39975999311866,0.9973958333333333,0.9999999123521508
262.97771741301426,0.9973958333333333,0.9999999123521508
264.56516397885673,0.9973958333333333,0.9999999123521508
266.16215675422063,0.9973958333333333,0.9999999123521508
267.76875314583583,0.9973958333333333,0.9999999123521508
269.38501090565114,0.9973958333333333,0.9999999123521508
271.0109881329105,0.9973958333333333,0.9999999123521508
272.6467432762411,0.9973958333333333,0.9999999123521508
274.29233513575474,0.9973958333333333,0.9999999123521508
275.94782286516136,0.9973958333333333,0.9999999123521508
277.61326597389547,0.9973958333333333,0.9999999231962259
279.28872432925493,0.9973958333333333,0.9999999231962259
280.9742581585542,0.9973958333333333,0.9999999231962259
282.6699280512878,0.9973958333333333,0.9999999231962259
284.3757949613091,0.9973958333333333,0.9999999231962259
286.0919202090213,0.9973958333333333,0.9999999231962259
287.81836548358166,0.9973958333333333,0.9999999231962259
289.5551928451192,0.9973958333333333,0.9999999231962259
291.30246472696535,0.9973958333333333,0.9999999231962259
293.0602439378983,0.9973958333333333,0.9999999231962259
294.8285936644006,0.9973958333333333,0.9999999231962259
296.60757747293104,0.9973958333333333,0.9999999231962259
298.3972593122087,0.9992897727272727,0.9999999231962259
300.19770351551324,0.9992897727272727,0.9999999231962259
302.0089748029957,0.9992897727272727,0.9999999231962259
303.83113828400604,0.9992897727272727,0.9999999231962259
305.6642594594335,0.9992897727272727,0.9999999231962259
307.50840422406094,0.9992897727272727,0.9999999231962259
309.3636388689336,0.9992897727272727,0.9999999231962259
311.2300300837422,0.9992897727272727,0.9999999231962259
313.1076449592199,0.9992897727272727,0.9999999231962259
314.9965509895544,0.9992897727272727,0.9999999231962259
316.8968160748139,0.9992897727272727,0.9999999231962259
318.8085085233878,0.9992897727272727,0.9999999231962259
320.731697054442,0.9992897727272727,0.9999999231962259
322.66645080039046,0.9992897727272727,0.9999999231962259
324.6128393093782,0.9992897727272727,0.9999999399099628
326.57093254778283,0.9992897727272727,0.9999999507540379
328.5408009027289,0.9992897727272727,0.9999999507540379
330.5225151846186,0.9992897727272727,0.9999999507540379
332.5161466296769,0.9992897727272727,0.9999999507540379
334.52176690251207,0.9992897727272727,0.9999999507540379
336.5394480986922,0.9992897727272727,0.9999999507540379
338.5692627473366,0.9992897727272727,0.9999999615981129
340.6112838137228,0.9992897727272727,0.9999999615981129
342.66558470190955,0.9992897727272727,0.999999972442188
344.73223925737625,0.9992897727272727,0.999999972442188
346.8113217696758,0.9992897727272727,0.999999972442188
348.9029069751065,0.9992897727272727,0.999999972442188
351.00707005939773,0.9992897727272727,0.999999972442188
353.1238866604133,0.9992897727272727,0.999999972442188
355.2534328708699,0.9992897727272727,0.999999972442188
357.3957852410726,0.9992897727272727,0.999999972442188
359.55102078166647,0.9992897727272727,0.999999972442188
361.7192169664049,0.9992897727272727,0.999999972442188
363.9004517349347,0.9992897727272727,0.999999983286263
366.09480349559715,0.9992897727272727,0.999999983286263
368.3023511282481,0.9992897727272727,0.999999983286263
370.5231739870914,0.9992897727272727,0.999999983286263
372.7573519035326,0.9992897727272727,0.999999983286263
375.0049651890485,0.9992897727272727,0.999999983286263
377.2660946380739,0.9992897727272727,0.999999983286263
379.5408215309062,0.9992897727272727,0.999999983286263
381.8292276366268,0.9992897727272727,0.999999983286263
384.1313952160406,0.9992897727272727,1.0
386.4474070246331,0.9992897727272727,1.0
388.777346315545,0.9992897727272727,1.0
391.1212968425648,0.9992897727272727,1.0
393.4793428631406,0.9992897727272727,1.0
395.85156914140686,0.9992897727272727,1.0
398.2380619512329,1.0,1.0


==> data/time_cdf_log_timegan_v2_UDP.csv <==
x,real_cdf,synth_cdf
0.0,0.0012750038173766987,0.11728802897045605
0.0027795205629776694,0.2560765193144853,0.11958023064825093
0.005566766860515354,0.3220117002301468,0.12134262863946249
0.00836176036645113,0.5326676192677519,0.12241823407810784
0.011164522614310042,0.5481758501645484,0.12375335153276143
0.013975075197470014,0.5584794683869415,0.12617562661783754
0.016793439769328213,0.5636250331383075,0.1292157127087711
0.019619638043467856,0.5749459758747493,0.13093074438142993
0.022453691793825524,0.5995752094746912,0.13331999198254196
0.025295622854858892,0.6099911193433112,0.13594368655538908
0.02814545312171497,0.6128181803148056,0.13677032943377146
0.03100320455039877,0.6245866805174964,0.13956359037909996
0.03386889915794248,0.6333613244759528,0.14004381636780053
0.03674255902257506,0.6455731120083932,0.1413203014692133
0.039624206283892405,0.6531361938842444,0.14566986963637626
0.04251386314302782,0.6582545021175951,0.14732369017533858
0.045411551862823155,0.6698930538813482,0.1493205745861104
0.04831729476800027,0.676291536537854,0.1503862958750644
0.05123111424533304,0.6809627586959128,0.15187274504884635
0.05415303274381988,0.685326819623179,0.15471728958557238
0.057083072774856594,0.689452645360149,0.15682176131776807
0.06002125691240993,0.6936737624584992,0.15784341856823886
0.06296760779319141,0.6947435469322386,0.15906211760138927
0.06592214811683177,0.6959272972685313,0.1633056003604543
0.06888490064605583,0.7025474819859173,0.16722184105635599
0.07185588820685788,0.7026007812077486,0.17070964484076995
0.07483513368867754,0.7026007812077486,0.17163371606145134
0.07782266004457607,0.7041755919229952,0.1732106192646661
0.08081849029141326,0.7049826944250129,0.1753604905126003
0.08382264751002473,0.7050354955232757,0.17736059940738233
0.08683515484539973,0.7051732935114251,0.18150320612924511
0.08985603550685954,0.7051732935114251,0.18328030693508068
0.09288531276823618,0.7080955611911445,0.18548782700942648
0.09592300996805178,0.7090115135762876,0.1876542246419258
0.09896915050969836,0.7091964134222043,0.18934577696907134
0.10202375786161816,0.7091964134222043,0.19202746478159474
0.10508685555748445,0.7091964134222043,0.19379591604157143
0.10815846719638282,0.7091964134222043,0.19784460993861494
0.11123861644299299,0.7094351812457179,0.1988817720529403
0.11432732702777114,0.7094884804675493,0.20358886110324972
0.11742462274713275,0.7103460268759431,0.2065148672674361
0.12053052746363598,0.7131708856330052,0.20931376306269997
0.12364506510616538,0.7133231262513475,0.21243853377221641
0.12676825967011635,0.7134240221074556,0.2170820635004919
0.12990013521758,0.7194441160512784,0.21955413082425415
0.13304071587752853,0.7195454583136376,0.2207984846466633
0.13619002584600104,0.7198010761718425,0.22294095745499568
0.13934808938629015,0.720090295945088,0.2257787583860169
0.14251493082912867,0.721257213883125,0.2287267002746368
0.1456905745728772,0.7214955353003877,0.23351102455048656
0.14887504508371222,0.7218118734239554,0.238761522303963
0.1520683668958143,0.7219136701359216,0.240237049971666
0.1552705646115573,0.7222112923264632,0.24438660110939728
0.15848166290169796,0.7251898480378962,0.2475147755087581
0.1617016865055658,0.7253948897545015,0.25024250305017554
0.16493066023125386,0.7265594273393476,0.25433020061850264
0.1681686089558098,0.7274543833200398,0.2559453591679513
0.17141555762542748,0.7279178096490431,0.2575396462038083
0.1746715312556393,0.7283410451801667,0.2612009770261561
0.1779365549315088,0.7284484407112912,0.26385123144396494
0.181210653807824,0.7285971174879786,0.2673545046930009
0.18449385310929114,0.7293566313990756,0.26905742982812947
0.1877861781307291,0.7293566313990756,0.2729133974307518
0.1910876542372641,0.7294696257493581,0.27787754122629627
0.19439830686452542,0.7295224268476209,0.28279989300970954
0.19771816151884108,0.7295224268476209,0.2873768265908803
0.20104724377743452,0.729573325203604,0.2903633300434855
0.20438557928862155,0.7296242235595871,0.2951585714579763
0.20773319377200805,0.7312384285636228,0.29639601653016706
0.21109011301868805,0.7312384285636228,0.29941933166001977
0.2144563628914424,0.7340632873206848,0.30195904230803605
0.21783196932493826,0.7341137312270609,0.3053066120327244
0.2212169583259285,0.7341137312270609,0.31328799439635474
0.22461135597345247,0.7341137312270609,0.3147408142992193
0.22801518841903665,0.736938589984123,0.3188635387185539
0.23142848188689627,0.7425883074982473,0.32072428167764644
0.23485126267413728,0.7426990862730339,0.3228917541595703
0.23828355715095897,0.7426990862730339,0.32415583715425095
0.2417253917608572,0.7427999740857864,0.3270927454392222
0.245176793020828,0.7428743124741299,0.32928133839052703
0.24863778752157195,0.7429770346107505,0.33253875059998544
0.2521084019276991,0.7430279329667336,0.33641505881616884
0.25558866297793426,0.7430279329667336,0.3396037251404284
0.2590785974853231,0.7430788313227167,0.34660745655667413
0.2625782323374386,0.7430788313227167,0.3494848410321216
0.26608759449658853,0.7431965337709276,0.3512768487956789
0.26960671100002276,0.7432474321269108,0.35517800727310855
0.2731356089601418,0.7433651345751215,0.35860164803299244
0.27667431556470556,0.7490148520892459,0.3621454360120315
0.2802228580770431,0.7492894911350713,0.36666016563269327
0.2837812638362623,0.7499957058243367,0.36831338059099294
0.2873495602574606,0.7499957058243367,0.37095465892807866
0.29092777483193655,0.7499957058243367,0.3762057928834945
0.2945159351274009,0.7528710084877751,0.3809521034406244
0.2981140687881898,0.7529219068437583,0.38293011601185734
0.30172220353547713,0.7585716243578825,0.38464370351842303
0.30534036716748864,0.7585716243578825,0.3896852436749753
0.30896858755971546,0.7585716243578825,0.39372067416245216
0.3126068926651295,0.7585716243578825,0.3964920929508201
0.3162553105143985,0.7586281215330237,0.3980175166796336
0.31991386921610176,0.7586281215330237,0.3994322588080242
0.3235825969569474,0.7588742266520103,0.40206770274720943
0.32726152200198855,0.7589919291002212,0.40557149955429594
0.3309506726948422,0.7591831695381993,0.40609000176771337
0.3346500774579064,0.7593008719864103,0.40781077026145246
0.33835976479258045,0.759418574434621,0.4103565157242363
0.34207976327948336,0.7597404097002232,0.41772191323289454
0.34581010157867487,0.7625652684572853,0.4222156806080179
0.3495508084298759,0.7625652684572853,0.4240962648369518
0.35330191265268984,0.7626726639884097,0.42588370086369376
0.35706344314682503,0.7626726639884097,0.4352153140088663
0.3608354288923169,0.7626726639884097,0.44014547525630376
0.36461789894975166,0.7713149402079321,0.4499349560203609
0.3684108824604898,0.7714191377857467,0.4576244649689498
0.3722144086468912,0.7714191377857467,0.4592515976804912
0.37602850681253946,0.7714191377857467,0.4651568156309759
0.37985320634246844,0.7714191377857467,0.4759898461042084
0.38368853670338793,0.7742439965428088,0.48086794459537
0.3875345274439115,0.7742439965428088,0.49167733272316
0.39139120819478335,0.7744360373793634,0.49652931648992327
0.39525860866910706,0.7745103757677072,0.5035702866354821
0.3991367586625745,0.7745103757677072,0.5170701595915698
0.403025688053695,0.7773352345247694,0.525994610099959
0.4069254268040262,0.7773861328807525,0.5307957490112674
0.4108360049584041,0.7773861328807525,0.5342433398431079
0.4147574526451753,0.7773861328807525,0.5375867008135875
0.4186898000764284,0.7773861328807525,0.5429552091878145
0.42263307754822754,0.7775145355515279,0.5533974850538192
0.42658731544084505,0.7775145355515279,0.5623619277047026
0.4305525442189959,0.7775145355515279,0.5727649694213036
0.4345287944320727,0.7775145355515279,0.5750451020427693
0.4385160967143802,0.7775145355515279,0.5808017389421071
0.4425144817853722,0.7775145355515279,0.5864940535327269
0.4465239804498877,0.7831642530656523,0.5941981065088584
0.45054462359838854,0.7859891118227144,0.6029805633535309
0.4545764422071969,0.7859891118227144,0.6118229827044249
0.45861946733873477,0.7867962143247321,0.6166586297003506
0.4626737301417623,0.7867962143247321,0.6290491103747295
0.46673926185161857,0.7867962143247321,0.6323884149542159
0.4708160937904618,0.7867962143247321,0.6391289636129127
0.47490425736751085,0.7867962143247321,0.6488316342346233
0.47900378407928723,0.7867962143247321,0.6565047128822783
0.48311470550985736,0.7867962143247321,0.6635571582398083
0.4872370533310766,0.7867962143247321,0.6677576526276354
0.49137085930283264,0.7883095315160153,0.6734719166456173
0.49551615527329057,0.7883095315160153,0.6822592451363356
0.49967297317913795,0.7883095315160153,0.6909425546431825
0.5038413450458312,0.7883095315160153,0.6962169831967973
0.5080213029878421,0.788458208292703,0.7029966442137464
0.5122128792089052,0.788458208292703,0.7111369455320138
0.5164161060022661,0.788458208292703,0.7227452997661199
0.5206310157509297,0.788458208292703,0.7286290100010736
0.5248576409279112,0.788458208292703,0.7346855596706867
0.5290960140964839,0.7885866109634784,0.7481363218885124
0.5333461679104323,0.7885866109634784,0.7560952493389653
0.5376081351143023,0.7887043134116893,0.7625011100536965
0.5418819485436543,0.7887043134116893,0.7753855422587959
0.5461676411253155,0.791717496085889,0.7887405555158998
0.550465245877634,0.7917702971841518,0.8021849008424934
0.5547747959107331,0.7917702971841518,0.8139588932069723
0.5590963244267663,0.792039331351491,0.8294272368532821
0.5634298647201734,0.792039331351491,0.844002870853537
0.5677754501779365,0.792039331351491,0.855863928409035
0.5721331142798377,0.792039331351491,0.8714230710868217
0.5765028905987166,0.7923648626939716,0.8735148117378845
0.5808848128007296,0.7924148601940966,0.8777308013352301
0.5852789146456082,0.7924148601940966,0.8798839714545019
0.5896852299869206,0.7924148601940966,0.8811587016248034
0.5941037927723312,0.7924148601940966,0.8825711310033344
0.5985346370438626,0.7924148601940966,0.8860739558620915
0.602977796938158,0.7924148601940966,0.8975751665158443
0.6074333066867442,0.7924148601940966,0.8983159072565852
0.6119012006162953,0.7924148601940966,0.9022193484481619
0.6163815131488966,0.7924148601940966,0.9026148286741505
0.6208742788023109,0.7924148601940966,0.9063364679890104
0.6253795321902436,0.7924148601940966,0.9100581073038699
0.6298973080226093,0.7924148601940966,0.9103271414712093
0.6344276411058002,0.7924148601940966,0.9145644296068025
0.6389705663429528,0.7924148601940966,0.9216489960134027
0.6435261187342183,0.7924148601940966,0.9254154743561523
0.6480943333770309,0.7927679675387292,0.928805304864627
0.6526752454663793,0.7927679675387292,0.9373919787055381
0.6572688902950772,0.7928188658947125,0.9433241820953687
0.6618753032540355,0.7928188658947125,0.9508571387808676
0.666494519832535,0.7928188658947125,0.9526226755040315
0.6711265756184991,0.7928188658947125,0.9535329077701961
0.6757715062987691,0.7928188658947125,0.9643415592568134
0.6804293476593786,0.7929497014581974,0.9709015090371024
0.685100135585829,0.7929497014581974,0.9709015090371024
0.6897839060633664,0.7929497014581974,0.9737263677941644
0.6944806951772582,0.7929497014581974,0.9814072932717001
0.6991905391130719,0.7929497014581974,0.9842321520287622
0.703913474156954,0.7943621308367285,0.9876219825372368
0.708649536695908,0.7951692333387462,0.9876219825372368
0.7133987632180765,0.7951692333387462,0.9960965588084232
0.7181611903130216,0.7952869357869574,0.9994863893168978
0.7229368546720067,0.7952869357869574,0.9994863893168978
0.7277257930882799,0.7952869357869574,1.0
0.7325280424573556,0.7952869357869574,1.0
0.7373436397773012,0.7952869357869574,1.0
0.7421726221490206,0.7952869357869574,1.0
0.7470150267765407,0.7952869357869574,1.0
0.7518708909672971,0.7952869357869574,1.0
0.7567402521324226,0.7954153384577328,1.0
0.7616231477870352,0.7954153384577328,1.0
0.7665196155505267,0.7954153384577328,1.0
0.771429693146853,0.7954153384577328,1.0
0.7763534184048237,0.7954153384577328,1.0
0.7812908292583957,0.795465782364109,1.0
0.7862419637469629,0.7962728848661267,1.0
0.7912068600156512,0.7970799873681444,1.0
0.7961855563156114,0.7970799873681444,1.0
0.801178091004314,0.7970799873681444,1.0
0.8061845025458454,0.7970799873681444,1.0
0.8112048295112031,0.7972869835443468,1.0
0.8162391105785941,0.797393478219613,1.0
0.8212873845337316,0.7974976757974274,1.0
0.8263496902701348,0.797705512735053,1.0
0.8314260667894285,0.797705512735053,1.0
0.8365165532016432,0.7978597078129923,1.0
0.8416211887255161,0.7979106061689754,1.0
0.846740012688794,0.7979106061689754,1.0
0.851873064528536,0.7979634072672382,1.0
0.8570203837914177,0.7980727055406422,1.0
0.8621820101340346,0.7981231494470183,1.0
0.8673579833232092,0.7981735933533944,1.0
0.8725483432362965,0.7983657346472308,1.0
0.8777531298614916,0.7983657346472308,1.0
0.8829723832981373,0.7998314632475932,1.0
0.8882061437570336,0.7999412596445657,1.0
0.893454451560747,0.8001094059991529,1.0
0.8987173471439216,0.8029342647562151,1.0
0.9039948710535908,0.8029342647562151,1.0
0.9092870639494881,0.8029342647562151,1.0
0.914593966604363,0.8029907619313563,1.0
0.9199156199042927,0.8029907619313563,1.0
0.9252520648489987,0.8029907619313563,1.0
0.9306033425521618,0.8030440611531877,1.0
0.9359694942417389,0.8030440611531877,1.0
0.9413505612602813,0.8030440611531877,1.0
0.9467465850652524,0.8038511636552053,1.0
0.9521576072293481,0.8038511636552053,1.0
0.9575836694408153,0.8039924065930584,1.0
0.9630248135037752,0.8068172653501205,1.0
0.9684810813385443,0.8068172653501205,1.0
0.9739525149819575,0.8068677092564968,1.0
0.9794391565876913,0.8069686051126049,1.0
0.9849410484265899,0.8070219043344362,1.0
0.99045823288699,0.8079976076406481,1.0
0.9959907524750475,0.8079976076406481,1.0
1.0015386498150654,0.8079976076406481,1.0
1.007101967649821,0.8108224663977103,1.0
1.0126807488408964,0.8108224663977103,1.0
1.018275036369009,0.8109929699441839,1.0
1.0238848733343413,0.8110673083325277,1.0
1.0295103029568735,0.8119487492228891,1.0
1.035151368576717,0.8119487492228891,1.0
1.0408081136544483,0.8120015503211518,1.0
1.0464805817714424,0.8121192527693628,1.0
1.0521688166302108,0.8121192527693628,1.0
1.057872862054736,0.8121192527693628,1.0
1.0635927619908108,0.8121192527693628,1.0
1.069328560506376,0.8121192527693628,1.0
1.0750803017918606,0.8121192527693628,1.0
1.080848030160521,0.8129263552713806,1.0
1.0866317900487836,0.8129263552713806,1.0
1.0924316260165872,0.8129263552713806,1.0
1.098247582747725,0.8129263552713806,1.0
1.1040797050501907,0.8157512140284426,1.0
1.1099280378565215,0.8157512140284426,1.0
1.1157926262241469,0.8157512140284426,1.0
1.1216735153357333,0.8157512140284426,1.0
1.1275707504995343,0.8157512140284426,1.0
1.1334843771497376,0.8165583165304604,1.0
1.1394144408468168,0.8167466404475979,1.0
1.1453609872778818,0.8168750431183734,1.0
1.1513240622570309,0.8168750431183734,1.0
1.157303711725703,0.8168750431183734,1.0
1.1632999817530325,0.8168750431183734,1.0
1.1693129185362043,0.8176821456203912,1.0
1.1753425684008088,0.8176821456203912,1.0
1.1813889778011997,0.8176821456203912,1.0
1.1874521933208508,0.8205070043774534,1.0
1.1935322616727166,0.8205070043774534,1.0
1.1996292296995907,0.8205070043774534,1.0
1.2057431443744677,0.8205070043774534,1.0
1.2118740528009035,0.8205070043774534,1.0
1.2180220022133803,0.8205070043774534,1.0
1.2241870399776693,0.8219194337559844,1.0
1.2303692135911957,0.8219194337559844,1.0
1.2365685706834049,0.8219194337559844,1.0
1.242785159016129,0.8220572317441338,1.0
1.2490190264839554,0.8220572317441338,1.0
1.2552702211145954,0.8221950297322833,1.0
1.2615387910692548,0.8221950297322833,1.0
1.2678247846430035,0.8222459280882662,1.0
1.274128250265149,0.8252591107624658,1.0
1.2804492364996094,0.8252591107624658,1.0
1.286787792045287,0.8252591107624658,1.0
1.293143965736443,0.8252591107624658,1.0
1.2995178065430757,0.8252591107624658,1.0
1.3059093635712955,0.8253875134332413,1.0
1.3123186860637044,0.826194615935259,1.0
1.3187458233997762,0.826194615935259,1.0
1.3251908250962345,0.826194615935259,1.0
1.3316537408074365,0.826194615935259,1.0
1.3381346203257545,0.826194615935259,1.0
1.34463351358196,0.826194615935259,1.0
1.3511504706456077,0.8262479151570904,1.0
1.3576855417254217,0.8262479151570904,1.0
1.3642387771696827,0.826436239074228,1.0
1.3708102274666147,0.826436239074228,1.0
1.377399943244776,0.826436239074228,1.0
1.3840079752734469,0.8265931756718425,1.0
1.3906343744630223,0.8265931756718425,1.0
1.3972791918654033,0.8265931756718425,1.0
1.403942478674392,0.8265931756718425,1.0
1.410624286226083,0.8265931756718425,1.0
1.4173246659992615,0.8280056050503737,1.0
1.4240436696157996,0.8280056050503737,1.0
1.4307813488410526,0.8281939289675113,1.0
1.437537755584259,0.8281939289675113,1.0
1.4443129418989398,0.8281939289675113,1.0
1.4511069599833002,0.8281939289675113,1.0
1.4579198621806315,0.8281939289675113,1.0
1.464751700979714,0.8281939289675113,1.0
1.4716025290152213,0.8281939289675113,1.0
1.4784723990681266,0.8281939289675113,1.0
1.485361364066109,0.8281939289675113,1.0
1.4922694770839613,0.8281939289675113,1.0
1.4991967913439976,0.8281939289675113,1.0
1.506143360216466,0.8281939289675113,1.0
1.5131092372199575,0.8310187877245733,1.0
1.5200944760218196,0.8312071116417109,1.0
1.5270991304385688,0.8312071116417109,1.0
1.5341232544363057,0.8313557884183983,1.0
1.5411669021311312,0.8315441123355357,1.0
1.548230127789563,0.8315441123355357,1.0
1.5553129858289534,0.8315441123355357,1.0
1.5624155308179088,0.831826598211242,1.0
1.5695378174767105,0.831826598211242,1.0
1.5766799006777357,0.8319752749879294,1.0
1.5838418354458805,0.8319752749879294,1.0
1.5910236769589847,0.8319752749879294,1.0
1.598225480548254,0.8319752749879294,1.0
1.6054473016986905,0.8319752749879294,1.0
1.6126891960495167,0.8319752749879294,1.0
1.619951219394606,0.8319752749879294,1.0
1.6272334276829117,0.8348001337449916,1.0
1.6345358770188985,0.8348001337449916,1.0
1.641858623662975,0.8348001337449916,1.0
1.6492017240319263,0.8348001337449916,1.0
1.656565234699349,0.8348001337449916,1.0
1.6639492123960873,0.834937931733141,1.0
1.6713537140106705,0.834937931733141,1.0
1.6787787965897496,0.834937931733141,1.0
1.6862245173385397,0.834937931733141,1.0
1.6936909336212569,0.834937931733141,1.0
1.7011781029615636,0.834937931733141,1.0
1.7086860830430102,0.834937931733141,1.0
1.71621493170948,0.834937931733141,1.0
1.723764706965633,0.8350948683307555,1.0
1.731335466977357,0.8356362995925257,1.0
1.7389272700722112,0.8356362995925257,1.0
1.7465401747398768,0.8356362995925257,1.0
1.7541742396326108,0.8357932361901403,1.0
1.7618295235656927,0.8357932361901403,1.0
1.7695060855178824,0.8357932361901403,1.0
1.7772039846318715,0.8386180949472024,1.0
1.784923280214739,0.8386180949472024,1.0
1.7926640317384113,0.8388198705727068,1.0
1.8004262988401165,0.8388198705727068,1.0
1.8082101413228457,0.8388198705727068,1.0
1.8160156191558152,0.8388198705727068,1.0
1.8238427924749248,0.8388198705727068,1.0
1.8316917215832254,0.8416447293297692,1.0
1.8395624669513797,0.8416447293297692,1.0
1.8474550892181303,0.8416447293297692,1.0
1.8553696491907679,0.8419137634971083,1.0
1.8633062078455955,0.8427208659991261,1.0
1.8712648263284042,0.8427208659991261,1.0
1.8792455659549387,0.8429301147959455,1.0
1.8872484882113723,0.8429301147959455,1.0
1.8952736547547822,0.8429301147959455,1.0
1.903321127413621,0.8429301147959455,1.0
1.9113909681881942,0.8429301147959455,1.0
1.919483239251141,0.8429301147959455,1.0
1.9275980029479078,0.8429301147959455,1.0
1.9357353217972342,0.8437372172979632,1.0
1.9438952584916296,0.8446788368836505,1.0
1.9520778758978592,0.8446788368836505,1.0
1.960283237057429,0.8446788368836505,1.0
1.9685114051870678,0.8448200798215036,1.0
1.9767624436792193,0.8448200798215036,1.0
1.9850364161025256,0.8448700773216287,1.0
1.9933333862023193,0.8477453799850668,1.0
2.0016534179011165,0.8477453799850668,1.0
2.0099965752991045,0.8477453799850668,1.0
2.018362922674641,0.8479219336573832,1.0
2.0267525244847446,0.8479219336573832,1.0
2.0351654453655943,0.8479219336573832,1.0
2.0436017501330275,0.8479219336573832,1.0
2.052061503783037,0.8479219336573832,1.0
2.060544771492274,0.8480706104340706,1.0
2.069051618618551,0.8480706104340706,1.0
2.077582110701341,0.8480706104340706,1.0
2.086136313462288,0.8488777129360885,1.0
2.0947142928057083,0.8488777129360885,1.0
2.1033161148191026,0.8488777129360885,1.0
2.1119418457736625,0.8488777129360885,1.0
2.1205915521247807,0.8488777129360885,1.0
2.129265300512566,0.8517025716931507,1.0
2.1379631577623535,0.8517025716931507,1.0
2.14668519088522,0.8517025716931507,1.0
2.155431467078503,0.8517025716931507,1.0
2.1642020537263145,0.8518512484698383,1.0
2.172997018400063,0.8518512484698383,1.0
2.1818164288589728,0.8548644311440378,1.0
2.190660353050606,0.8548644311440378,1.0
2.199528859111388,0.8548644311440378,1.0
2.208422015367129,0.8548644311440378,1.0
2.2173398903335517,0.8556715336460556,1.0
2.2262825527168224,0.855859857563193,1.0
2.2352500714140744,0.855859857563193,1.0
2.244242515513945,0.855859857563193,1.0
2.2532599542971026,0.855859857563193,1.0
2.262302457236783,0.855859857563193,1.0
2.2713700939993258,0.855859857563193,1.0
2.2804629344447065,0.855859857563193,1.0
2.289581048627082,0.855859857563193,1.0
2.2987245067953226,0.8560481814803306,1.0
2.3078933793935583,0.8569898010660181,1.0
2.3170877370617204,0.8569898010660181,1.0
2.326307650636085,0.8569898010660181,1.0
2.3355531911498173,0.8569898010660181,1.0
2.3448244298335243,0.8569898010660181,1.0
2.354121438115796,0.8569898010660181,1.0
2.363444287623764,0.8599524578112294,1.0
2.372793050183644,0.8599524578112294,1.0
2.382167797821297,0.8599524578112294,1.0
2.3915686027627827,0.8599524578112294,1.0
2.400995537434911,0.8600808604820052,1.0
2.4104486744658065,0.8600808604820052,1.0
2.4199280866854647,0.8600808604820052,1.0
2.4294338471263113,0.8608879629840227,1.0
2.4389660290237707,0.8623003923625538,1.0
2.4485247058168245,0.862351290718537,1.0
2.458109951148578,0.8624021890745202,1.0
2.467721838866834,0.8624021890745202,1.0
2.4773604430246503,0.8624021890745202,1.0
2.487025837880923,0.8624021890745202,1.0
2.4967180979009473,0.8624021890745202,1.0
2.506437297756999,0.8624021890745202,1.0
2.5161835123289067,0.8624021890745202,1.0
2.5259568167046274,0.8624021890745202,1.0
2.5357572861808295,0.8624021890745202,1.0
2.5455849962634676,0.8624021890745202,1.0
2.5554400226683667,0.8625305917452956,1.0
2.565322441321807,0.8625305917452956,1.0
2.5752323283611065,0.8625814901012787,1.0
2.585169760135209,0.8654063488583409,1.0
2.595134813205271,0.8654591499566039,1.0
2.6051275643452514,0.8654591499566039,1.0
2.615148090542507,0.868284008713666,1.0
2.6251964689983796,0.868284008713666,1.0
2.6352727771287943,0.8684723326308033,1.0
2.645377092564857,0.8684723326308033,1.0
2.655509493153448,0.8684723326308033,1.0
2.6656700569578287,0.8684723326308033,1.0
2.6758588622582344,0.8686210094074908,1.0
2.6860759875524844,0.868762252345344,1.0
2.6963215115565853,0.868762252345344,1.0
2.706595513205333,0.8715871111024062,1.0
2.7168980716529285,0.8715871111024062,1.0
2.72722926627358,0.8715871111024062,1.0
2.737589176662119,0.8715871111024062,1.0
2.7479778826346144,0.8715871111024062,1.0
2.7583954642289834,0.8718497734078874,1.0
2.7688420017056092,0.8718497734078874,1.0
2.779317575547964,0.8718497734078874,1.0
2.789822266463222,0.8718497734078874,1.0
2.8003561553828877,0.8718497734078874,1.0
2.8109193234634136,0.8718497734078874,1.0
2.8215118520868283,0.8718497734078874,1.0
2.832133822861367,0.8718497734078874,1.0
2.842785317622092,0.8718497734078874,1.0
2.8534664184315313,0.8718497734078874,1.0
2.864177207580306,0.8718497734078874,1.0
2.874917767587765,0.8718497734078874,1.0
2.8856881812026227,0.8718497734078874,1.0
2.896488531403595,0.8718497734078874,1.0
2.9073189014000373,0.8718497734078874,1.0
2.9181793746325906,0.8718497734078874,1.0
2.929070034773816,0.8732622027864185,1.0
2.9399909657288497,0.8740693052884361,1.0
2.95094225163604,0.8740693052884361,1.0
2.961923976867599,0.8742576292055737,1.0
2.972936226030257,0.8746927807470981,1.0
2.9839790839659064,0.8746927807470981,1.0
2.995052635752263,0.8746927807470981,1.0
3.006156966703515,0.8746927807470981,1.0
3.017292162370983,0.8748104831953089,1.0
3.0284583085437826,0.8748104831953089,1.0
3.0396554912494778,0.877635341952371,1.0
3.0508837967547517,0.877635341952371,1.0
3.062143311566065,0.877635341952371,1.0
3.0734341224303243,0.877635341952371,1.0
3.0847563163355547,0.8777840187290584,1.0
3.096109980511563,0.8777840187290584,1.0
3.107495202430612,0.8777840187290584,1.0
3.1189120698081005,0.8814159799881385,1.0
3.1303606706032285,0.8814159799881385,1.0
3.1418410930196847,0.8815537779762878,1.0
3.153353425506319,0.8815537779762878,1.0
3.164897756757827,0.8815537779762878,1.0
3.1764741757154353,0.8815537779762878,1.0
3.188082771567581,0.8816950209141409,1.0
3.199723633750606,0.8816950209141409,1.0
3.2113968519494396,0.8816950209141409,1.0
3.223102516098292,0.8816950209141409,1.0
3.23484071638135,0.8819071572906338,1.0
3.2466115432334677,0.8819071572906338,1.0
3.258415087340863,0.8819071572906338,1.0
3.270251439641821,0.8819071572906338,1.0
3.2821206913273904,0.8819071572906338,1.0
3.294022933842087,0.8819071572906338,1.0
3.3059582588845995,0.8819071572906338,1.0
3.317926758408492,0.8819071572906338,1.0
3.3299285246229204,0.8819071572906338,1.0
3.3419636499933327,0.8819071572906338,1.0
3.354032227242191,0.8819071572906338,1.0
3.3661343493496787,0.8819071572906338,1.0
3.3782701095544185,0.8819071572906338,1.0
3.390439601354196,0.8819071572906338,1.0
3.402642918506671,0.8819071572906338,1.0
3.4148801550301084,0.8827142597926518,1.0
3.4271514052040972,0.8827142597926518,1.0
3.4394567635702766,0.8827142597926518,1.0
3.451796324933071,0.8827142597926518,1.0
3.4641701843604116,0.8827142597926518,1.0
3.476578437184472,0.8827142597926518,1.0
3.4890211790024095,0.8829025837097892,1.0
3.5014985056770884,0.8857274424668514,1.0
3.514010513337831,0.8857274424668514,1.0
3.5265572983811517,0.8857274424668514,1.0
3.539138957471498,0.8857274424668514,1.0
3.5517555875420035,0.8857274424668514,1.0
3.5644072857952245,0.8857274424668514,1.0
3.577094149703898,0.8867228688860067,1.0
3.5898162770116846,0.8867228688860067,1.0
3.602573765733928,0.8881352982645379,1.0
3.6153667141584074,0.8882922348621524,1.0
3.6281952208460937,0.8882922348621524,1.0
3.6410593846319097,0.8882922348621524,1.0
3.653959304625495,0.8882922348621524,1.0
3.666895080211962,0.8882922348621524,1.0
3.679866811052671,0.8884409116388398,1.0
3.692874597085989,0.8885895884155272,1.0
3.7059185385280644,0.8885895884155272,1.0
3.718998735873601,0.8896791767932514,1.0
3.732115289896627,0.8896791767932514,1.0
3.745268301651276,0.8896791767932514,1.0
3.7584578724725626,0.8896791767932514,1.0
3.7716841039771625,0.8896791767932514,1.0
3.784947098064201,0.8896791767932514,1.0
3.798246956916031,0.8896791767932514,1.0
3.8115837829990236,0.8896791767932514,1.0
3.82495767906436,0.8897968792414623,1.0
3.8383687481488153,0.8897968792414623,1.0
3.851817093575564,0.8897968792414623,1.0
3.865302818954964,0.8926217379985245,1.0
3.878826028185362,0.8926217379985245,1.0
3.8923868254538943,0.8926217379985245,1.0
3.9059853152372837,0.8926217379985245,1.0
3.919621602302653,0.8926217379985245,1.0
3.9332957917083227,0.8926217379985245,1.0
3.9470079888046263,0.8926217379985245,1.0
3.9607582992347243,0.8926217379985245,1.0
3.9745468289354084,0.8926217379985245,1.0
3.98837368413793,0.8926217379985245,1.0
4.002238971368809,0.8926217379985245,1.0
4.016142797450656,0.8926217379985245,1.0
4.030085269503003,0.8926217379985245,1.0
4.0440664949431175,0.8954465967555866,1.0
4.0580865814868385,0.8954465967555866,1.0
4.0721456371494025,0.8954465967555866,1.0
4.086243770246276,0.8968590261341177,1.0
4.100381089393993,0.8968590261341177,1.0
4.114557703510987,0.8968590261341177,1.0
4.128773721818431,0.8968590261341177,1.0
4.143029253841085,0.8982714555126488,1.0
4.157324409408131,0.9012375572075639,1.0
4.171659298654029,0.9012375572075639,1.0
4.186034032019352,0.9012375572075639,1.0
4.200448720251652,0.9012375572075639,1.0
4.214903474406302,0.902649986586095,1.0
4.229398405847359,0.902649986586095,1.0
4.243933626248413,0.902649986586095,1.0
4.258509247593461,0.902649986586095,1.0
4.273125382177755,0.902649986586095,1.0
4.287782142608678,0.902649986586095,1.0
4.302479641806605,0.902649986586095,1.0
4.317217993005777,0.902649986586095,1.0
4.331997309755171,0.902649986586095,1.0
4.346817705919377,0.9027912295239483,1.0
4.361679295679473,0.9027912295239483,1.0
4.376582193533906,0.9027912295239483,1.0
4.391526514299373,0.9027912295239483,1.0
4.406512373111708,0.9042036589024793,1.0
4.421539885426764,0.9042036589024793,1.0
4.436609167021311,0.9042036589024793,1.0
4.45172033399392,0.9042036589024793,1.0
4.46687350276586,0.9042036589024793,1.0
4.482068790081996,0.9042036589024793,1.0
4.497306313011688,0.9042036589024793,1.0
4.512586188949689,0.9042036589024793,1.0
4.527908535617062,0.9042036589024793,1.0
4.543273471062069,0.9042036589024793,1.0
4.558681113661095,0.9056160882810104,1.0
4.574131582119552,0.9084409470380725,1.0
4.589624995472796,0.908569349708848,1.0
4.605161473087047,0.9092755643981135,1.0
4.620741134660301,0.9092755643981135,1.0
4.636364100223265,0.9100826669001313,1.0
4.652030490140265,0.9100826669001313,1.0
4.6677404251101855,0.9100826669001313,1.0
4.6834940261674,0.9101354679983941,1.0
4.699291414682694,0.9103237919155315,1.0
4.7151327123642055,0.9103237919155315,1.0
4.731018041258368,0.9103237919155315,1.0
4.746947523750841,0.9103237919155315,1.0
4.762921282567461,0.9103237919155315,1.0
4.778939440775179,0.910512115832669,1.0
4.795002121783016,0.9106499138208184,1.0
4.811109449343012,0.9106499138208184,1.0
4.827261547551173,0.9106499138208184,1.0
4.843458540848442,0.9106499138208184,1.0
4.859700554021638,0.9108382377379559,1.0
4.875987712204432,0.9108382377379559,1.0
4.892320140878309,0.9108382377379559,1.0
4.908697965873527,0.9108382377379559,1.0
4.925121313370097,0.9108382377379559,1.0
4.941590309898746,0.910979480675809,1.0
4.958105082341898,0.910979480675809,1.0
4.97466575793465,0.9112485148431482,1.0
4.991272464265748,0.9112485148431482,1.0
5.007925329278576,0.9112485148431482,1.0
5.0246244812721415,0.9112485148431482,1.0
5.0413700489020545,0.912055617345166,1.0
5.058162161181536,0.912055617345166,1.0
5.075000947482394,0.9123381032208722,1.0
5.091886537536029,0.9151629619779343,1.0
5.1088190614344375,0.9151629619779343,1.0
5.125798649631204,0.9151629619779343,1.0
5.142825432942515,0.9151629619779343,1.0
5.159899542548162,0.9159700644799519,1.0
5.17702110999255,0.9159700644799519,1.0
5.194190267185722,0.9159700644799519,1.0
5.211407146404362,0.9159700644799519,1.0
5.2286718802928185,0.9159700644799519,1.0
5.245984601864134,0.9159700644799519,1.0
5.263345444501056,0.9159700644799519,1.0
5.280754541957079,0.9189832471541517,1.0
5.298212028357465,0.9189832471541517,1.0
5.315718038200277,0.9189832471541517,1.0
5.333272706357424,0.9189832471541517,1.0
5.350876168075689,0.9197903496561695,1.0
5.368528558977781,0.9197903496561695,1.0
5.38623001506337,0.9197903496561695,1.0
5.403980672710143,0.9197903496561695,1.0
5.421780668674853,0.9197903496561695,1.0
5.439630140094368,0.9212027790347005,1.0
5.457529224486731,0.9212027790347005,1.0
5.475478059752222,0.9213514558113881,1.0
5.493476784174412,0.9217045631560208,1.0
5.511525536421244,0.9217045631560208,1.0
5.529624455546081,0.9217045631560208,1.0
5.547773680988793,0.9217045631560208,1.0
5.565973352576826,0.9218928870731583,1.0
5.5842236105262755,0.9218928870731583,1.0
5.6025245954429765,0.9218928870731583,1.0
5.6208764483235765,0.9218928870731583,1.0
5.639279310556626,0.9221989134385068,1.0
5.6577333239236705,0.9221989134385068,1.0
5.676238630600338,0.9221989134385068,1.0
5.6947953731574374,0.9221989134385068,1.0
5.713403694562057,0.9221989134385068,1.0
5.732063738178661,0.9221989134385068,1.0
5.750775647770206,0.9230060159405243,1.0
5.769539567499233,0.9230060159405243,1.0
5.788355641928987,0.9230060159405243,1.0
5.807224016024534,0.9230060159405243,1.0
5.826144835153869,0.9230060159405243,1.0
5.8451182450890435,0.9230060159405243,1.0
5.864144392007283,0.9230060159405243,1.0
5.883223422492114,0.9230060159405243,1.0
5.902355483534501,0.9247771575421746,1.0
5.921540722533966,0.9247771575421746,1.0
5.940779287299737,0.9249149555303239,1.0
5.960071326051877,0.9249149555303239,1.0
5.979416987422429,0.9249149555303239,1.0
5.998816420456565,0.9249149555303239,1.0
6.018269774613731,0.9251032794474614,1.0
6.037777199768794,0.9260481799376284,1.0
6.057338846213207,0.9260481799376284,1.0
6.076954864656156,0.9268552824396462,1.0
6.0966254062257335,0.9268552824396462,1.0
6.1163506224700885,0.927662384941664,1.0
6.136130665358602,0.9292317509178097,1.0
6.155965687283063,0.9292317509178097,1.0
6.175855841058827,0.930173370503497,1.0
6.195801279926014,0.9304194562028419,1.0
6.21580215755067,0.9305203440155941,1.0
6.2358586280259605,0.9305203440155941,1.0
6.2559708458733585,0.9305203440155941,1.0
6.2761389660438285,0.9306269424592569,1.0
6.296363143919031,0.9306269424592569,1.0
6.316643535312507,0.9306773863656331,1.0
6.336980296470885,0.9306773863656331,1.0
6.357373584075089,0.9306773863656331,1.0
6.377823555241535,0.932089815744164,1.0
6.398330367523348,0.9328969182461819,1.0
6.4188941789115805,0.9328969182461819,1.0
6.439515147836423,0.9330852421633196,1.0
6.460193433168417,0.9330852421633196,1.0
6.480929194219699,0.9330852421633196,1.0
6.5017225907452145,0.9330852421633196,1.0
6.522573782943944,0.9330852421633196,1.0
6.543482931460153,0.9330852421633196,1.0
6.56445019738462,0.9338923446653371,1.0
6.58547574225587,0.934699447167355,1.0
6.606559728061437,0.9355065496693727,1.0
6.6277023172391,0.9357378246553308,1.0
6.648903672678141,0.9357378246553308,1.0
6.670163957720584,0.9360203105310372,1.0
6.691483336162478,0.9360203105310372,1.0
6.712861972255144,0.9360203105310372,1.0
6.734300030706435,0.9360203105310372,1.0
6.755797676682021,0.9360203105310372,1.0
6.777355075806655,0.9360203105310372,1.0
6.798972394165438,0.9360203105310372,1.0
6.820649798305115,0.9360203105310372,1.0
6.842387455235354,0.9360203105310372,1.0
6.864185532430017,0.9360203105310372,1.0
6.886044197828477,0.9360203105310372,1.0
6.907963619836891,0.9360203105310372,1.0
6.929943967329509,0.9361772471286517,1.0
6.951985409649961,0.9361772471286517,1.0
6.97408811661258,0.9361772471286517,1.0
6.996252258503704,0.9361772471286517,1.0
7.01847800608297,0.9361772471286517,1.0
7.040765530584661,0.9378721623828891,1.0
7.063115003719005,0.9380604863000267,1.0
7.085526597673495,0.938248810217164,1.0
7.10800048511423,0.938248810217164,1.0
7.130536839187241,0.9384371341343016,1.0
7.153135833519808,0.9412619928913637,1.0
7.175797642221825,0.9412619928913637,1.0
7.198522439887124,0.9412619928913637,1.0
7.221310401594827,0.941450316808501,1.0
7.244161702910681,0.941450316808501,1.0
7.267076519888433,0.941450316808501,1.0
7.290055029071175,0.941450316808501,1.0
7.313097407492694,0.9416072534061156,1.0
7.336203832678855,0.9416072534061156,1.0
7.3593744826489615,0.9416072534061156,1.0
7.382609535917114,0.9416072534061156,1.0
7.405909171493607,0.9416072534061156,1.0
7.429273568886299,0.942548872991803,1.0
7.4527029081019815,0.942548872991803,1.0
7.476197369647791,0.9433559754938207,1.0
7.499757134532583,0.9433559754938207,1.0
7.523382384268335,0.9433559754938207,1.0
7.54707330087153,0.9433559754938207,1.0
7.570830066864578,0.9433559754938207,1.0
7.594652865277218,0.9471291796907536,1.0
7.61854187964791,0.9471291796907536,1.0
7.642497294025274,0.9485416090692848,1.0
7.6665192929694985,0.9496715525721097,1.0
7.690608061553749,0.9496715525721097,1.0
7.714763785365616,0.9496715525721097,1.0
7.738986650508532,0.9498127955099628,1.0
7.763276843603211,0.9512252248884939,1.0
7.78763455178907,0.9512252248884939,1.0
7.8120599627257,0.9512252248884939,1.0
7.836553264594291,0.9512252248884939,1.0
7.861114646099077,0.9512252248884939,1.0
7.885744296468811,0.9512252248884939,1.0
7.91044240545821,0.9513739016651813,1.0
7.935209163349408,0.9527863310437124,1.0
7.960044760953443,0.9527863310437124,1.0
7.9849493896117165,0.9529746549608499,1.0
8.009923241197455,0.9529746549608499,1.0
8.034966508117211,0.9529746549608499,1.0
8.060079383312337,0.9529746549608499,1.0
8.085262060260467,0.9529746549608499,1.0
8.110514732977,0.9529746549608499,1.0
8.13583759601662,0.9531233317375373,1.0
8.161230844474774,0.9531233317375373,1.0
8.186694673989177,0.9531233317375373,1.0
8.212229280741326,0.9539304342395551,1.0
8.237834861458014,0.9539304342395551,1.0
8.263511613412827,0.9539304342395551,1.0
8.28925973442769,0.9539304342395551,1.0
8.315079422874375,0.9547375367415729,1.0
8.340970877676023,0.9547375367415729,1.0
8.366934298308697,0.9547375367415729,1.0
8.392969884802906,0.957613293854618,1.0
8.41907783774515,0.957613293854618,1.0
8.445258358279448,0.957613293854618,1.0
8.47151164810892,0.957613293854618,1.0
8.497837909497324,0.957613293854618,1.0
8.5242373452706,0.957613293854618,1.0
8.550710158818458,0.957613293854618,1.0
8.577256554095937,0.959025723233149,1.0
8.603876735624958,0.959025723233149,1.0
8.63057090849593,0.959025723233149,1.0
8.65733927836931,0.9592140471502866,1.0
8.684182051477189,0.9592140471502866,1.0
8.711099434624888,0.9593424498210622,1.0
8.738091635192546,0.9593424498210622,1.0
8.76515886113673,0.9593424498210622,1.0
8.792301320992001,0.9594836927589153,1.0
8.81951922387257,0.960290795260933,1.0
8.846812779473881,0.960290795260933,1.0
8.87418219807422,0.960290795260933,1.0
8.901627690536353,0.960290795260933,1.0
8.92914946830915,0.9631156540179951,1.0
8.956747743429194,0.9631156540179951,1.0
8.984422728522436,0.9647298590220308,1.0
9.012174636805828,0.9647298590220308,1.0
9.040003682088951,0.9647298590220308,1.0
9.067910078775688,0.9647298590220308,1.0
9.095894041865854,0.9648582616928062,1.0
9.123955786956866,0.9648582616928062,1.0
9.15209553024539,0.9648582616928062,1.0
9.180313488529018,0.9649995046306594,1.0
9.208609879207946,0.9649995046306594,1.0
9.23698492028662,0.9649995046306594,1.0
9.265438830375448,0.9649995046306594,1.0
9.29397182869247,0.9649995046306594,1.0
9.322584135065032,0.9659444051208264,1.0
9.35127596993151,0.9659444051208264,1.0
9.38004755434299,0.9659444051208264,1.0
9.408899109964976,0.966093081897514,1.0
9.437830859079082,0.967048861176219,1.0
9.466843024584774,0.9672057977738338,1.0
9.49593583000107,0.9672057977738338,1.0
9.52510949946825,0.9672057977738338,1.0
9.554364257749613,0.9673941216909712,1.0
9.583700330233189,0.9673941216909712,1.0
9.613117942933464,0.9673941216909712,1.0
9.642617322493152,0.9673941216909712,1.0
9.672198696184928,0.9673941216909712,1.0
9.701862291913155,0.9673941216909712,1.0
9.731608338215683,0.9673941216909712,1.0
9.761437064265573,0.9673941216909712,1.0
9.791348699872893,0.9673941216909712,1.0
9.82134347548645,0.9675824456081087,1.0
9.851421622195609,0.9675824456081087,1.0
9.881583371732045,0.9675824456081087,1.0
9.911828956471528,0.9675824456081087,1.0
9.942158609435735,0.9675824456081087,1.0
9.972572564294028,0.9675824456081087,1.0
10.003071055365247,0.9675824456081087,1.0
10.033654317619536,0.9675824456081087,1.0
10.06432258668015,0.9675824456081087,1.0
10.095076098825245,0.9677202435962581,1.0
10.12591509098973,0.9680655041110101,1.0
10.156839800767079,0.9688726066130278,1.0
10.187850466411161,0.9696797091150455,1.0
10.21894732683807,0.9696797091150455,1.0
10.250130621627978,0.9696797091150455,1.0
10.28140059102698,0.9696797091150455,1.0
10.312757475948928,0.9696797091150455,1.0
10.344201517977305,0.969868033032183,1.0
10.375732959367088,0.969868033032183,1.0
10.407352043046592,0.969868033032183,1.0
10.439059012619364,0.969868033032183,1.0
10.470854112366057,0.969868033032183,1.0
10.502737587246294,0.969868033032183,1.0
10.53470968290058,0.969868033032183,1.0
10.566770645652177,0.969985735480394,1.0
10.598920722509018,0.969985735480394,1.0
10.631160161165578,0.9707928379824117,1.0
10.663489210004823,0.9707928379824117,1.0
10.695908118100103,0.9707928379824117,1.0
10.728417135217057,0.9707928379824117,1.0
10.761016511815573,0.9709811618995492,1.0
10.793706499051687,0.9709811618995492,1.0
10.826487348779523,0.9709811618995492,1.0
10.859359313553249,0.9709811618995492,1.0
10.892322646629015,0.9709811618995492,1.0
10.925377601966883,0.9709811618995492,1.0
10.958524434232821,0.9709811618995492,1.0
10.991763398800641,0.9709811618995492,1.0
11.025094751753976,0.9709811618995492,1.0
11.05851874988823,0.9738060206566114,1.0
11.092035650712592,0.9739943445737488,1.0
11.12564571245201,0.9739943445737488,1.0
11.159349194049152,0.974540458188551,1.0
11.193146355166435,0.9747287821056885,1.0
11.227037456188022,0.9747287821056885,1.0
11.261022758221792,0.9757242085248439,1.0
11.295102523101406,0.9758728853015314,1.0
11.329277013388287,0.9759237836575145,1.0
11.363546492373647,0.9759237836575145,1.0
11.397911224080527,0.9787486424145767,1.0
11.43237147326583,0.9817618250887762,1.0
11.466927505422353,0.9817618250887762,1.0
11.501579586780824,0.9817618250887762,1.0
11.536327984311981,0.9817618250887762,1.0
11.571172965728614,0.9817618250887762,1.0
11.606114799487603,0.9817618250887762,1.0
11.641153754792034,0.9817618250887762,1.0
11.676290101593246,0.9825689275907938,1.0
11.711524110592892,0.985393786347856,1.0
11.74685605324507,0.985393786347856,1.0
11.782286201758378,0.985393786347856,1.0
11.817814829098037,0.9855350292857094,1.0
11.853442208987953,0.9857233532028468,1.0
11.889168615912878,0.9859116771199843,1.0
11.924994325120498,0.9861000010371219,1.0
11.960919612623538,0.9861000010371219,1.0
11.996944755201925,0.9862883249542592,1.0
12.033070030404897,0.9862883249542592,1.0
12.069295716553134,0.9862883249542592,1.0
12.105622092740926,0.9862883249542592,1.0
12.142049438838319,0.9870954274562769,1.0
12.178578035493238,0.9870954274562769,1.0
12.215208164133696,0.9870954274562769,1.0
12.251940106969933,0.9872441042329645,1.0
12.288774146996609,0.9874324281501021,1.0
12.32571056799495,0.9874324281501021,1.0
12.36274965453498,0.9874324281501021,1.0
12.399891691977686,0.9874324281501021,1.0
12.43713696647721,0.9874324281501021,1.0
12.47448576498308,0.9874324281501021,1.0
12.511938375242403,0.9874324281501021,1.0
12.549495085802075,0.9884278545692573,1.0
12.587156186011025,0.9884278545692573,1.0
12.624921966022436,0.9884278545692573,1.0
12.662792716795959,0.9884278545692573,1.0
12.700768730099993,0.9885656525574066,1.0
12.738850298513906,0.9885656525574066,1.0
12.777037715430302,0.9893727550594243,1.0
12.815331275057257,0.9901798575614422,1.0
12.853731272420625,0.9903285343381296,1.0
12.89223800336629,0.990477211114817,1.0
12.930851764562425,0.990477211114817,1.0
12.969572853501816,0.990477211114817,1.0
13.008401568504144,0.990477211114817,1.0
13.047338208718248,0.990477211114817,1.0
13.08638307412448,0.9906655350319544,1.0
13.125536465536994,0.990814211808642,1.0
13.164798684606044,0.990814211808642,1.0
13.204170033820343,0.990814211808642,1.0
13.243650816509376,0.990814211808642,1.0
13.283241336845743,0.990814211808642,1.0
13.322941899847475,0.990814211808642,1.0
13.362752811380433,0.9917558313943292,1.0
13.402674378160636,0.9917558313943292,1.0
13.442706907756603,0.9917558313943292,1.0
13.48285070859177,0.9917558313943292,1.0
13.523106089946841,0.9917558313943292,1.0
13.563473361962153,0.9917558313943292,1.0
13.603952835640102,0.9917558313943292,1.0
13.644544822847525,0.9917558313943292,1.0
13.685249636318074,0.9917558313943292,1.0
13.72606758965468,0.9917558313943292,1.0
13.766998997331921,0.9919441553114668,1.0
13.80804417469848,0.9919441553114668,1.0
13.849203437979535,0.9933565846899979,1.0
13.890477104279235,0.9933565846899979,1.0
13.931865491583132,0.99618144344706,1.0
13.973368918760602,0.99618144344706,1.0
14.014987705567346,0.99618144344706,1.0
14.056722172647833,0.99618144344706,1.0
14.098572641537746,0.99618144344706,1.0
14.140539434666511,0.99618144344706,1.0
14.182622875359746,0.99618144344706,1.0
14.22482328784174,0.99618144344706,1.0
14.267140997237997,0.99618144344706,1.0
14.309576329577697,0.9963697673641974,1.0
14.352129611796238,0.9963697673641974,1.0
14.394801171737722,0.9963697673641974,1.0
14.437591338157517,0.9963697673641974,1.0
14.480500440724779,0.9963697673641974,1.0
14.523528810024954,0.9963697673641974,1.0
14.566676777562394,0.9963697673641974,1.0
14.60994467576286,0.9963697673641974,1.0
14.653332837976084,0.9963697673641974,1.0
14.69684159847837,0.9965580912813348,1.0
14.740471292475142,0.9965580912813348,1.0
14.784222256103542,0.9973651937833528,1.0
14.828094826434988,0.9976342279506919,1.0
14.872089341477823,0.9977626306214675,1.0
14.916206140179884,0.9977626306214675,1.0
14.960445562431104,0.9988837227463453,1.0
15.004808949066161,1.0,1.0


==> data/time_cdf_log_timegan_v2_facebook_audio2a.csv <==
x,real_cdf,synth_cdf
0.0,0.3726057881362303,0.8560968255576952
0.006500306060212329,0.7808520810467473,0.8560968255576952
0.013042866099301092,0.7844397286571251,0.8632914023174892
0.019627954781061246,0.7869096860867065,0.8670543652804523
0.02625584855468648,0.8067196699838713,0.8670543652804523
0.03292682566637485,0.8132379003540099,0.8670543652804523
0.03964116617100988,0.8224952907869324,0.8670543652804523
0.0463991519439175,0.831887127522499,0.8670543652804523
0.05320106669269959,0.8328474399880456,0.8675876986137856
0.06004719596914424,0.8365697065137078,0.8747822753735799
0.06693782718121355,0.8436758999840115,0.8782785716698758
0.07387324960510937,0.8437866321340515,0.8782785716698758
0.08085375439741738,0.929165628588032,0.8782785716698758
0.08787963460733016,0.9381624067315736,0.8785452383365426
0.09495118518894974,0.9448709849347042,0.8788119050032092
0.10206870301367015,0.9449375438792809,0.8883916669481887
0.10923248688264026,0.9449501581965309,0.8895027780592998
0.11644283753930787,0.9449759680574187,0.8895027780592998
0.12370005768204528,0.9449759680574187,0.8895027780592998
0.1310044519768568,0.9450011966919188,0.9004603177820566
0.13835632707016912,0.9456192982371728,0.9004603177820566
0.14575599160170438,0.9456697555061732,0.9097734130603695
0.15320375621743754,0.9456697555061732,0.9114178575048141
0.16069993358263737,0.9456697555061732,0.9217976194497934
0.16824483839499263,0.9456823698234232,0.9279753972275713
0.17583878739782338,0.9457075984579234,0.9434662702836617
0.18348209939337817,0.9457202127751735,0.9588278504104589
0.19117509525621773,0.9457202127751735,0.968872258820085
0.19891809794668572,0.9457328270924236,0.9856719074806032
0.2067114325244668,0.9457454414096736,0.9989333333333333
0.2145554261622331,0.9457454414096736,0.9997333333333334
0.22245040815937922,0.9524247223935903,0.9997333333333334
0.23039670995584668,0.9524247223935903,0.9997333333333334
0.238394665146038,0.9524373367108404,0.9997333333333334
0.2464446094928214,0.9524373367108404,0.9997333333333334
0.2545468809416266,0.9524373367108404,0.9997333333333334
0.2627018196346319,0.9524373367108404,0.9997333333333334
0.27090976792504406,0.9524499510280905,0.9997333333333334
0.2791710703914702,0.9524499510280905,0.9997333333333334
0.2874860738523842,0.9524625653453406,0.9997333333333334
0.2958551273806858,0.9524625653453406,0.9997333333333334
0.3042785823183557,0.9524751796625907,0.9997333333333334
0.3127567922912049,0.9524751796625907,0.9997333333333334
0.3212901132237203,0.9524751796625907,0.9997333333333334
0.3298789033540071,0.9524751796625907,0.9997333333333334
0.3385235232488277,0.9524751796625907,0.9997333333333334
0.3472243358187388,0.9524751796625907,0.9997333333333334
0.3559817063333269,0.9524751796625907,1.0
0.3647960024365424,0.9535989050909516,1.0
0.37366759416213424,0.9535989050909516,1.0
0.3825968539491837,0.9535989050909516,1.0
0.39158415665774005,0.9535989050909516,1.0
0.40062987958455787,0.9535989050909516,1.0
0.40973440247893583,0.9535989050909516,1.0
0.41889810755865936,0.9535989050909516,1.0
0.42812137952604673,0.9535989050909516,1.0
0.43740460558409866,0.9535989050909516,1.0
0.44674817545275414,0.9535989050909516,1.0
0.4561524813852508,0.9535989050909516,1.0
0.4656179181845926,0.9535989050909516,1.0
0.47514488322012366,0.9535989050909516,1.0
0.4847337764442106,0.9536000675437271,1.0
0.4943850004090329,0.9536000675437271,1.0
0.5040989602834821,0.9536000675437271,1.0
0.5138760638701719,0.9536000675437271,1.0
0.5237167216225576,0.9536000675437271,1.0
0.5336213466621675,0.9536000675437271,1.0
0.5435903547959466,0.9536000675437271,1.0
0.553624164533712,0.9536000675437271,1.0
0.5637231971057228,0.9536000675437271,1.0
0.5738878764803638,0.9536000675437271,1.0
0.5841186293819438,0.9536000675437271,1.0
0.5944158853086106,0.9536000675437271,1.0
0.6047800765503809,0.9547111786548382,1.0
0.6152116382072893,0.9547111786548382,1.0
0.6257110082076536,0.9558222897659493,1.0
0.6362786273264597,0.9558222897659493,1.0
0.6469149392038658,0.9558222897659493,1.0
0.6576203903638269,0.9558349040831994,1.0
0.6683954302328405,0.9558349040831994,1.0
0.6792405111588136,0.9558349040831994,1.0
0.6901560884300533,0.9558349040831994,1.0
0.7011426202943798,0.9558349040831994,1.0
0.712200567978365,0.9558349040831994,1.0
0.7233303957066937,0.9558349040831994,1.0
0.7345325707216541,0.9558349040831994,1.0
0.7458075633027517,0.9558349040831994,1.0
0.757155846786453,0.9558349040831994,1.0
0.7685778975860565,0.9558349040831994,1.0
0.7800741952116926,0.9558475184004495,1.0
0.7916452222904549,0.9558475184004495,1.0
0.8032914645866599,0.9558475184004495,1.0
0.8150134110222419,0.9558475184004495,1.0
0.8268115536972763,0.9558475184004495,1.0
0.8386863879106408,0.9558475184004495,1.0
0.850638412180806,0.9558475184004495,1.0
0.8626681282667668,0.9558475184004495,1.0
0.8747760411891035,0.9558475184004495,1.0
0.886962659251186,0.9558475184004495,1.0
0.8992284940605108,0.9558475184004495,1.0
0.9115740605501803,0.9558475184004495,1.0
0.9239998770005193,0.9558475184004495,1.0
0.9365064650608337,0.9558475184004495,1.0
0.9490943497713088,0.9558475184004495,1.0
0.961764059585053,0.9558475184004495,1.0
0.9745161263902804,0.9558475184004495,1.0
0.9873510855326422,0.9558475184004495,1.0
1.0002694758376995,0.9617734443263753,1.0
1.013271839633545,0.9647364072893384,1.0
1.0263587227735698,0.9647364072893384,1.0
1.0395306746593789,0.9647364072893384,1.0
1.0527882482638562,0.9647364072893384,1.0
1.0661320001543784,0.9647364072893384,1.0
1.0795624905161805,0.9647364072893384,1.0
1.093080283175873,0.9647364072893384,1.0
1.1066859456251121,0.9647364072893384,1.0
1.1203800490444231,0.9647364072893384,1.0
1.13416316832718,0.9647364072893384,1.0
1.148035882103739,0.9647364072893384,1.0
1.1619987727657317,0.9647364072893384,1.0
1.1760524264905123,0.9647364072893384,1.0
1.1901974332657683,0.9647364072893384,1.0
1.2044343869142873,0.9647364072893384,1.0
1.2187638851188867,0.9647364072893384,1.0
1.2331865294475053,0.9647364072893384,1.0
1.2477029253784575,0.9647364072893384,1.0
1.262313682325852,0.9647364072893384,1.0
1.277019413665176,0.9647364072893384,1.0
1.2918207367590449,0.9647364072893384,1.0
1.3067182729831197,0.9647364072893384,1.0
1.3217126477521945,0.9647364072893384,1.0
1.3368044905464496,0.9647364072893384,1.0
1.3519944349378803,0.9647364072893384,1.0
1.3672831186168926,0.9647364072893384,1.0
1.3826711834190764,0.9647490216065885,1.0
1.3981592753521486,0.9647490216065885,1.0
1.4137480446230748,0.9647490216065885,1.0
1.4294381456653635,0.9647490216065885,1.0
1.4452302371665433,0.9647616359238386,1.0
1.4611249820958112,0.9647616359238386,1.0
1.4771230477318689,0.9647616359238386,1.0
1.4932251056909318,0.9647616359238386,1.0
1.5094318319549282,0.9647616359238386,1.0
1.5257439068998746,0.9647616359238386,1.0
1.5421620153244402,0.9647616359238386,1.0
1.5586868464786952,0.9647616359238386,1.0
1.5753190940930462,0.9647616359238386,1.0
1.5920594564073598,0.9647616359238386,1.0
1.6089086362002754,0.9647616359238386,1.0
1.625867340818708,0.9647616359238386,1.0
1.6429362822075455,0.9647616359238386,1.0
1.6601161769395343,0.9647616359238386,1.0
1.6774077462453632,0.9647616359238386,1.0
1.6948117160439415,0.9647742502410886,1.0
1.7123288169728728,0.9647742502410886,1.0
1.7299597844191301,0.9647742502410886,1.0
1.7477053585499258,0.9647742502410886,1.0
1.765566284343786,0.9647742502410886,1.0
1.783543311621825,0.9647868645583387,1.0
1.8016371950792234,0.9647868645583387,1.0
1.8198486943169132,0.9647868645583387,1.0
1.8381785738734635,0.9647868645583387,1.0
1.856627603257178,0.9647868645583387,1.0
1.8751965569784002,0.9648120931928389,1.0
1.8938862145820285,0.964824707510089,1.0
1.9126973606802413,0.964824707510089,1.0
1.9316307849854355,0.964824707510089,1.0
1.950687282343381,0.964824707510089,1.0
1.9698676527665893,0.964824707510089,1.0
1.9891727014678966,0.964824707510089,1.0
2.0086032388942696,0.964824707510089,1.0
2.028160080760828,0.964824707510089,1.0
2.047844048085091,0.9648373218273391,1.0
2.067655967221441,0.9648373218273391,1.0
2.0875966698958166,0.9648373218273391,1.0
2.107666993240632,0.9648373218273391,1.0
2.127867779829916,0.9648373218273391,1.0
2.1481998777146876,0.9648373218273391,1.0
2.168664140458555,0.9648373218273391,1.0
2.1892614271735558,0.9648499361445891,1.0
2.2099926025562135,0.9648499361445891,1.0
2.2308585369238467,0.9648499361445891,1.0
2.251860106251101,0.9648625504618392,1.0
2.272998192206728,0.9648625504618392,1.0
2.2942736821905934,0.9648625504618392,1.0
2.315687469370935,0.9648751647790893,1.0
2.3372404527218564,0.9648751647790893,1.0
2.3589335370610707,0.9648751647790893,1.0
2.380767633087879,0.9648751647790893,1.0
2.4027436574214103,0.9648751647790893,1.0
2.424862532639095,0.9648751647790893,1.0
2.4471251873154034,0.9649003934135895,1.0
2.4695325560608206,0.9649003934135895,1.0
2.4920855795610857,0.9649003934135895,1.0
2.514785204616687,0.9649003934135895,1.0
2.5376323841826016,0.9649003934135895,1.0
2.5606280774083077,0.9649003934135895,1.0
2.5837732496780466,0.9649003934135895,1.0
2.6070688726513556,0.9649003934135895,1.0
2.6305159243038547,0.9649003934135895,1.0
2.6541153889683047,0.9649003934135895,1.0
2.6778682573759296,0.9649003934135895,1.0
2.7017755266980132,0.9649003934135895,1.0
2.7258382005877544,0.9649003934135895,1.0
2.7500572892224056,0.9649003934135895,1.0
2.774433809345681,0.9649003934135895,1.0
2.7989687843104414,0.9649003934135895,1.0
2.823663244121652,0.9649003934135895,1.0
2.8485182254796273,0.9649003934135895,1.0
2.8735347718235498,0.9649003934135895,1.0
2.8987139333752774,0.9649003934135895,1.0
2.924056767183431,0.9649003934135895,1.0
2.949564337167771,0.9649003934135895,1.0
2.975237714163861,0.9649003934135895,1.0
3.001077975968025,0.9649130077308395,1.0
3.027086207382592,0.9649130077308395,1.0
3.0532635002614383,0.9649130077308395,1.0
3.079610953555825,0.9649130077308395,1.0
3.106129673360533,0.9649130077308395,1.0
3.1328207729602964,0.9649130077308395,1.0
3.159685372876541,0.9649130077308395,1.0
3.186724600914427,0.9649256220480896,1.0
3.2139395922101914,0.9649256220480896,1.0
3.2413314892788043,0.9649256220480896,1.0
3.268901442061932,0.9649382363653397,1.0
3.2966506079762166,0.9649382363653397,1.0
3.3245801519618596,0.9649382363653397,1.0
3.3526912465315313,0.9649382363653397,1.0
3.380985071819593,0.9649382363653397,1.0
3.4094628156316418,0.9649382363653397,1.0
3.4381256734943735,0.9649382363653397,1.0
3.4669748487057728,0.9649382363653397,1.0
3.4960115523856303,0.9649382363653397,1.0
3.525237003526388,0.9649382363653397,1.0
3.5546524290443076,0.9649382363653397,1.0
3.5842590638309844,0.9649382363653397,1.0
3.6140581508051883,0.9649382363653397,1.0
3.6440509409650397,0.9649382363653397,1.0
3.67423869344053,0.9649382363653397,1.0
3.7046226755463794,0.9649382363653397,1.0
3.735204162835246,0.9649382363653397,1.0
3.765984439151267,0.9649382363653397,1.0
3.79696479668396,0.9649382363653397,1.0
3.8281465360224693,0.9649508506825898,1.0
3.8595309662101696,0.9649508506825898,1.0
3.891119404799615,0.9649508506825898,1.0
3.9229131779078568,0.9649508506825898,1.0
3.9549136202721096,0.9649508506825898,1.0
3.987122075305793,0.9649508506825898,1.0
4.019539895154923,0.9649508506825898,1.0
4.052168440754876,0.9649508506825898,1.0
4.085009081887527,0.9649634649998399,1.0
4.118063197238756,0.9649634649998399,1.0
4.151332174456317,0.9649634649998399,1.0
4.184817410208102,0.9649634649998399,1.0
4.218520310240772,0.9649634649998399,1.0
4.252442289438771,0.9649634649998399,1.0
4.286584771883726,0.9649634649998399,1.0
4.320949190914227,0.9655431751447674,1.0
4.3555369891860085,0.9655431751447674,1.0
4.390349618732506,0.9655431751447674,1.0
4.425388541025816,0.9655431751447674,1.0
4.460655227038052,0.9655431751447674,1.0
4.496151157303098,0.9655431751447674,1.0
4.5318778219787585,0.9655431751447674,1.0
4.567836720909322,0.9655431751447674,1.0
4.604029363688521,0.9655431751447674,1.0
4.640457269722914,0.9655431751447674,1.0
4.677121968295662,0.9655431751447674,1.0
4.714024998630739,0.9655431751447674,1.0
4.751167909957543,0.9655431751447674,1.0
4.788552261575939,0.9655431751447674,1.0
4.826179622921717,0.9655431751447674,1.0
4.86405157363248,0.9655431751447674,1.0
4.902169703613961,0.9655431751447674,1.0
4.940535613106764,0.9655431751447674,1.0
4.97915091275355,0.9655431751447674,1.0
5.0180172236666465,0.9662839158855081,1.0
5.057136177496107,0.9662839158855081,1.0
5.096509416498217,0.9662965302027582,1.0
5.136138593604422,0.9662965302027582,1.0
5.176025372490731,0.9662965302027582,1.0
5.2161714276475575,0.9662965302027582,1.0
5.256578444450015,0.9662965302027582,1.0
5.297248119228668,0.9662965302027582,1.0
5.338182159340748,0.9662965302027582,1.0
5.379382283241842,0.9662965302027582,1.0
5.42085022055801,0.9662965302027582,1.0
5.462587712158419,0.9662965302027582,1.0
5.504596510228415,0.9662965302027582,1.0
5.54687837834309,0.9662965302027582,1.0
5.589435091541306,0.9662965302027582,1.0
5.632268436400229,0.9662965302027582,1.0
5.675380211110315,0.9662965302027582,1.0
5.718772225550817,0.9662965302027582,1.0
5.762446301365752,0.9662965302027582,1.0
5.80640427204038,0.9662965302027582,1.0
5.850647982978178,0.9662965302027582,1.0
5.895179291578313,0.9662965302027582,1.0
5.940000067313611,0.9662965302027582,1.0
5.985112191809042,0.9662965302027582,1.0
6.030517558920722,0.9662965302027582,1.0
6.076218074815404,0.9662965302027582,1.0
6.122215658050511,0.9662965302027582,1.0
6.1685122396546745,0.9662965302027582,1.0
6.215109763208809,0.9662965302027582,1.0
6.262010184927693,0.9662965302027582,1.0
6.309215473742102,0.9662965302027582,1.0
6.356727611381464,0.9662965302027582,1.0
6.4045485924570595,0.9662965302027582,1.0
6.452680424545743,0.9662965302027582,1.0
6.5011251282742455,0.9662965302027582,1.0
6.549884737403977,0.9662965302027582,1.0
6.59896129891643,0.9662965302027582,1.0
6.648356873099094,0.9662965302027582,1.0
6.698073533631966,0.9662965302027582,1.0
6.748113367674596,0.9662965302027582,1.0
6.7984784759537025,0.9662965302027582,1.0
6.849170972851378,0.9662965302027582,1.0
6.900192986493849,0.9662965302027582,1.0
6.9515466588408,0.9662965302027582,1.0
7.003234145775323,0.9662965302027582,1.0
7.055257617194407,0.9662965302027582,1.0
7.107619257100026,0.9662965302027582,1.0
7.160321263690849,0.9662965302027582,1.0
7.213365849454497,0.9662965302027582,1.0
7.266755241260446,0.9662965302027582,1.0
7.320491680453506,0.9662965302027582,1.0
7.374577422947903,0.9662965302027582,1.0
7.429014739322007,0.9662965302027582,1.0
7.483805914913643,0.9662965302027582,1.0
7.53895324991602,0.9662965302027582,1.0
7.594459059474321,0.9662965302027582,1.0
7.650325673782867,0.9662965302027582,1.0
7.706555438182967,0.9662965302027582,1.0
7.763150713261365,0.9662965302027582,1.0
7.82011387494933,0.9662965302027582,1.0
7.877447314622425,0.9662965302027582,1.0
7.935153439200883,0.9662965302027582,1.0
7.993234671250646,0.9662965302027582,1.0
8.051693449085091,0.9662965302027582,1.0
8.110532226867361,0.9662965302027582,1.0
8.169753474713426,0.9662965302027582,1.0
8.229359678795761,0.9662965302027582,1.0
8.289353341447715,0.9662965302027582,1.0
8.34973698126858,0.9662965302027582,1.0
8.410513133229314,0.9662965302027582,1.0
8.47168434877895,0.9662965302027582,1.0
8.533253195951735,0.9662965302027582,1.0
8.595222259474921,0.9662965302027582,1.0
8.657594140877269,0.9662965302027582,1.0
8.720371458598287,0.9662965302027582,1.0
8.783556848098126,0.9662965302027582,1.0
8.847152961968249,0.9662965302027582,1.0
8.911162470042772,0.9662965302027582,1.0
8.975588059510539,0.9662965302027582,1.0
9.040432435027956,0.9662965302027582,1.0
9.105698318832523,0.9662965302027582,1.0
9.171388450857105,0.9662965302027582,1.0
9.23750558884499,0.9662965302027582,1.0
9.304052508465613,0.9662965302027582,1.0
9.371032003431136,0.9662965302027582,1.0
9.438446885613699,0.9662965302027582,1.0
9.506299985163457,0.9662965302027582,1.0
9.574594150627421,0.9662965302027582,1.0
9.643332249069033,0.9662965302027582,1.0
9.712517166188508,0.9662965302027582,1.0
9.782151806444011,0.9662965302027582,1.0
9.852239093173571,0.9662965302027582,1.0
9.9227819687178,0.9662965302027582,1.0
9.993783394543437,0.9662965302027582,1.0
10.065246351367646,0.9668762403476857,1.0
10.137173839283182,0.9668762403476857,1.0
10.209568877884315,0.9668762403476857,1.0
10.282434506393592,0.9668762403476857,1.0
10.35577378378945,0.9668762403476857,1.0
10.42958978893462,0.9668762403476857,1.0
10.503885620705372,0.9668888546649358,1.0
10.578664398121635,0.9668888546649358,1.0
10.653929260477907,0.9668888546649358,1.0
10.729683367475076,0.9668888546649358,1.0
10.80592989935305,0.9668888546649358,1.0
10.882672057024255,0.9668888546649358,1.0
10.959913062208042,0.9668888546649358,1.0
11.03765615756593,0.9668888546649358,1.0
11.115904606837706,0.9668888546649358,1.0
11.194661694978485,0.9668888546649358,1.0
11.273930728296596,0.9668888546649358,1.0
11.353715034592367,0.9668888546649358,1.0
11.434017963297867,0.9668888546649358,1.0
11.51484288561748,0.9668888546649358,1.0
11.596193194669462,0.9668888546649358,1.0
11.67807230562838,0.9668888546649358,1.0
11.760483655868466,0.9668888546649358,1.0
11.843430705107945,0.9668888546649358,1.0
11.926916935554278,0.9668888546649358,1.0
12.010945852050321,0.9668888546649358,1.0
12.095520982221503,0.9668888546649358,1.0
12.180645876623872,0.9668888546649358,1.0
12.266324108893201,0.9668888546649358,1.0
12.352559275894984,0.9668888546649358,1.0
12.439354997875427,0.9668888546649358,1.0
12.52671491861346,0.9669014689821859,1.0
12.61464270557369,0.9669014689821859,1.0
12.703142050060354,0.9669014689821859,1.0
12.792216667372315,0.9669897692029364,1.0
12.881870296958995,0.9669897692029364,1.0
12.972106702577397,0.9669897692029364,1.0
13.062929672450098,0.9669897692029364,1.0
13.154343019424264,0.9669897692029364,1.0
13.246350581131749,0.9669897692029364,1.0
13.338956220150193,0.9669897692029364,1.0
13.432163824165151,0.9669897692029364,1.0
13.525977306133347,0.9669897692029364,1.0
13.620400604446917,0.9669897692029364,1.0
13.715437683098733,0.9669897692029364,1.0
13.81109253184886,0.9669897692029364,1.0
13.907369166392,0.9669897692029364,1.0
14.004271628526118,0.9669897692029364,1.0
14.101803986322103,0.9669897692029364,1.0
14.199970334294528,0.9669897692029364,1.0
14.298774793573589,0.9669897692029364,1.0
14.398221512078083,0.9669897692029364,1.0
14.498314664689532,0.9669897692029364,1.0
14.599058453427496,0.9670023835201865,1.0
14.700457107625915,0.9674064239242269,1.0
14.802514884110717,0.9674064239242269,1.0
14.905236067378501,0.9674064239242269,1.0
15.008624969776388,0.9674064239242269,1.0
15.112685931683089,0.9674064239242269,1.0
15.217423321691111,0.9674064239242269,1.0
15.322841536790126,0.9674316525587271,1.0
15.428945002551606,0.9674316525587271,1.0
15.535738173314591,0.9674442668759772,1.0
15.64322553237267,0.9674442668759772,1.0
15.751411592162237,0.9674568811932273,1.0
15.860300894451877,0.9674694955104773,1.0
15.969898010533083,0.9674694955104773,1.0
16.080207541412143,0.9674694955104773,1.0
16.191234118003266,0.9674694955104773,1.0
16.302982401323046,0.9674694955104773,1.0
16.41545708268612,0.9674694955104773,1.0
16.52866288390207,0.9674694955104773,1.0
16.64260455747372,0.9674694955104773,1.0
16.757286886796596,0.9674821098277274,1.0
16.872714686359764,0.9674821098277274,1.0
16.98889280194796,0.9674821098277274,1.0
17.10582611084497,0.9674947241449775,1.0
17.223519522038444,0.9674947241449775,1.0
17.34197797642595,0.9674947241449775,1.0
17.46120644702239,0.9674947241449775,1.0
17.5812099391688,0.9674947241449775,1.0
17.70199349074246,0.9674947241449775,1.0
17.823562172368383,0.9674947241449775,1.0
17.945921087632218,0.9674947241449775,1.0
18.069075373294453,0.9674947241449775,1.0
18.193030199506122,0.9674947241449775,1.0
18.317790770025816,0.9674947241449775,1.0
18.443362322438126,0.9674947241449775,1.0
18.56975012837357,0.9674947241449775,1.0
18.696959493729885,0.9674947241449775,1.0
18.82499575889473,0.9674947241449775,1.0
18.95386429896996,0.9674947241449775,1.0
19.08357052399721,0.9674947241449775,1.0
19.214119879185045,0.9674947241449775,1.0
19.34551784513758,0.9674947241449775,1.0
19.477769938084478,0.9674947241449775,1.0
19.61088171011264,0.9674947241449775,1.0
19.74485874939921,0.9674947241449775,1.0
19.879706680446176,0.9675073384622276,1.0
20.01543116431653,0.9675073384622276,1.0
20.15203789887192,0.9675073384622276,1.0
20.289532619011794,0.9675199527794777,1.0
20.42792109691425,0.9675325670967276,1.0
20.567209142278273,0.9675325670967276,1.0
20.707402602567687,0.9675325670967276,1.0
20.84850736325663,0.9675325670967276,1.0
20.9905293480766,0.9675325670967276,1.0
21.133474519265175,0.9675325670967276,1.0
21.277348877816316,0.9675325670967276,1.0
21.422158463732245,0.9675325670967276,1.0
21.56790935627709,0.9675325670967276,1.0
21.71460767423202,0.9675325670967276,1.0
21.86225957615217,0.9675325670967276,1.0
22.010871260625187,0.9675325670967276,1.0
22.16044896653139,0.9675325670967276,1.0
22.310998973305768,0.9675325670967276,1.0
22.462527601201558,0.9675325670967276,1.0
22.615041211555543,0.9675325670967276,1.0
22.768546207055188,0.9675325670967276,1.0
22.92304903200734,0.9675325670967276,1.0
23.078556172608852,0.9675325670967276,1.0
23.235074157218833,0.9675451814139777,1.0
23.392609556632692,0.9675451814139777,1.0
23.55116898435806,0.9675451814139777,1.0
23.71075909689239,0.9675451814139777,1.0
23.87138659400236,0.9675451814139777,1.0
24.033058219005234,0.9675451814139777,1.0
24.195780759051885,0.9675451814139777,1.0
24.35956104541173,0.9675451814139777,1.0
24.52440595375955,0.9675451814139777,1.0
24.69032240446409,0.9675451814139777,1.0
24.857317362878632,0.9675451814139777,1.0
25.025397839633392,0.9675451814139777,1.0
25.194570890929796,0.9675451814139777,1.0
25.364843618836762,0.9675451814139777,1.0
25.536223171588844,0.9675451814139777,1.0
25.708716743886267,0.9675451814139777,1.0
25.88233157719705,0.9675451814139777,1.0
26.057074960060937,0.9675451814139777,1.0
26.23295422839544,0.9675451814139777,1.0
26.40997676580377,0.9675451814139777,1.0
26.5881500038848,0.9675451814139777,1.0
26.767481422545092,0.9675451814139777,1.0
26.947978550312904,0.9675451814139777,1.0
27.129648964654184,0.9675451814139777,1.0
27.312500292290764,0.9675451814139777,1.0
27.496540209520514,0.9675451814139777,1.0
27.68177644253954,0.9675451814139777,1.0
27.868216767766643,0.9675451814139777,1.0
28.055869012169673,0.9675451814139777,1.0
28.24474105359421,0.9675451814139777,1.0
28.434840821094237,0.9675451814139777,1.0
28.626176295264976,0.9675451814139777,1.0
28.818755508578004,0.9675451814139777,1.0
29.01258654571841,0.9675451814139777,1.0
29.207677543924188,0.9675451814139777,1.0
29.404036693327903,0.9675451814139777,1.0
29.601672237300455,0.9675451814139777,1.0
29.80059247279721,0.9675451814139777,1.0
30.00080575070627,0.9675451814139777,1.0
30.202320476199045,0.9675451814139777,1.0
30.405145109083165,0.9675451814139777,1.0
30.609288164157594,0.9675451814139777,1.0
30.814758211570062,0.9675451814139777,1.0
31.021563877176916,0.9675451814139777,1.0
31.229713842905213,0.9675577957312278,1.0
31.439216847117155,0.967583024365728,1.0
31.65008168497702,0.967595638682978,1.0
31.8623172088203,0.967595638682978,1.0
32.07593232852541,0.967595638682978,1.0
32.2909360118877,0.9676082530002281,1.0
32.50733728499591,0.9676082530002281,1.0
32.72514523261115,0.9676208673174782,1.0
32.944368998548235,0.9676208673174782,1.0
33.16501778605958,0.9676208673174782,1.0
33.38710085822157,0.9676208673174782,1.0
33.6106275383234,0.9676208673174782,1.0
33.83560721025851,0.9676208673174782,1.0
34.06204931891854,0.9676208673174782,1.0
34.28996337058976,0.9676208673174782,1.0
34.51935893335227,0.9676208673174782,1.0
34.750245637481605,0.9676208673174782,1.0
34.982633175853,0.9676208673174782,1.0
35.21653130434841,0.9676208673174782,1.0
35.451949842265925,0.9676208673174782,1.0
35.68889867273216,0.9676208673174782,1.0
35.927387743117045,0.9676208673174782,1.0
36.167427065451434,0.9676208673174782,1.0
36.40902671684748,0.9676208673174782,1.0
36.65219683992166,0.9676208673174782,1.0
36.8969476432205,0.9676208673174782,1.0
37.14328940164927,0.9676460959519784,1.0
37.39123245690325,0.9676460959519784,1.0
37.64078721790188,0.9676460959519784,1.0
37.89196416122579,0.9676460959519784,1.0
38.14477383155656,0.9676460959519784,1.0
38.39922684211947,0.9676460959519784,1.0
38.65533387512899,0.9676460959519784,1.0
38.91310568223722,0.9676460959519784,1.0
39.17255308498536,0.9676460959519784,1.0
39.4336869752579,0.9676460959519784,1.0
39.696518315739894,0.9676460959519784,1.0
39.96105814037725,0.9676460959519784,1.0
40.22731755483984,0.9720905403964227,1.0
40.49530773698786,0.9720905403964227,1.0
40.765039937340994,0.9720905403964227,1.0
41.03652547955069,0.9720905403964227,1.0
41.30977576087568,0.9720905403964227,1.0
41.58480225266034,0.9720905403964227,1.0
41.86161650081624,0.9720905403964227,1.0
42.14023012630699,0.9720905403964227,1.0
42.420654825635985,0.9720905403964227,1.0
42.70290237133745,0.9720905403964227,1.0
42.986984612470735,0.9720905403964227,1.0
43.27291347511763,0.9720905403964227,1.0
43.56070096288319,0.9720905403964227,1.0
43.850359157399545,0.9720905403964227,1.0
44.14190021883308,0.9720905403964227,1.0
44.43533638639505,0.9720905403964227,1.0
44.730679978855335,0.9720905403964227,1.0
45.02794339505951,0.9724945808004631,1.0
45.32713911444954,0.9741107424166249,1.0
45.62827969758749,0.9741107424166249,1.0
45.93137778668299,0.9741107424166249,1.0
46.23644610612389,0.9741107424166249,1.0
46.54349746301041,0.9741107424166249,1.0
46.8525447476929,0.9741107424166249,1.0
47.163600934312925,0.9741107424166249,1.0
47.476679081347875,0.9741107424166249,1.0
47.79179233215932,0.9741107424166249,1.0
48.10895391554469,0.9741107424166249,1.0
48.42817714629259,0.9741107424166249,1.0
48.74947542574189,0.9741107424166249,1.0
49.07286224234422,0.9741107424166249,1.0
49.3983511722303,0.9741107424166249,1.0
49.725955879779875,0.9741107424166249,1.0
50.05569011819526,0.9741107424166249,1.0
50.38756773007888,0.9741107424166249,1.0
50.7216026480143,0.9741107424166249,1.0
51.05780889515107,0.9741107424166249,1.0
51.39620058579361,0.9741107424166249,1.0
51.736791925993536,0.9741107424166249,1.0
52.07959721414622,0.9741107424166249,1.0
52.42463084159098,0.9741107424166249,1.0
52.77190729321517,0.9741107424166249,1.0
53.121441148062424,0.9741107424166249,1.0
53.47324707994461,0.9741107424166249,1.0
53.82733985805781,0.9741107424166249,1.0
54.18373434760246,0.9741107424166249,1.0
54.54244551040732,0.9741107424166249,1.0
54.903488405557674,0.9741107424166249,1.0
55.26687819002732,0.9741107424166249,1.0
55.63263011931517,0.9741107424166249,1.0
56.00075954808551,0.9741107424166249,1.0
56.37128193081263,0.9741107424166249,1.0
56.74421282242968,0.9741107424166249,1.0
57.1195678789815,0.9741107424166249,1.0
57.49736285828216,0.9741107424166249,1.0
57.87761362057628,0.9741107424166249,1.0
58.260336129204944,0.9748514831573655,1.0
58.64554645127582,0.9748514831573655,1.0
59.03326075833777,0.9763817663817663,1.0
59.42349532705949,0.9763817663817663,1.0
59.81626653991317,0.9763817663817663,1.0
60.21159088586205,0.9763817663817663,1.0
60.60948496105265,0.9763817663817663,1.0
61.009965469511585,0.9763817663817663,1.0
61.4130492238466,0.9763817663817663,1.0
61.81875314595269,0.9763817663817663,1.0
62.22709426772229,0.9763817663817663,1.0
62.638089731760374,0.9763817663817663,1.0
63.051756792104065,0.9763817663817663,1.0
63.46811281494707,0.9763817663817663,1.0
63.88717527936851,0.9763817663817663,1.0
64.30896177806704,0.9763817663817663,1.0
64.73349001809918,0.9763817663817663,1.0
65.16077782162272,0.9763817663817663,1.0
65.59084312664503,0.9763817663817663,1.0
66.02370398777579,0.9763817663817663,1.0
66.4593785769854,0.9763817663817663,1.0
66.89788518436752,0.9763817663817663,1.0
67.33924221890706,0.9763817663817663,1.0
67.78346820925299,0.9763817663817663,1.0
68.23058180449601,0.9763817663817663,1.0
68.68060177495178,0.9763817663817663,1.0
69.13354701294874,0.9763817663817663,1.0
69.58943653362118,0.9763817663817663,1.0
70.04828947570763,0.9763817663817663,1.0
70.51012510235435,0.9763817663817663,1.0
70.97496280192371,0.9763817663817663,1.0
71.44282208880861,0.9763817663817663,1.0
71.91372260425136,0.9763817663817663,1.0
72.3876841171684,0.9763817663817663,1.0
72.86472652498024,0.9763817663817663,1.0
73.34486985444647,0.9763817663817663,1.0
73.82813426250702,0.9763817663817663,1.0
74.31454003712797,0.9763817663817663,1.0
74.8041075981534,0.9763817663817663,1.0
75.29685749816265,0.9763817663817663,1.0
75.79281042333317,0.9763817663817663,1.0
76.29198719430869,0.9763817663817663,1.0
76.79440876707369,0.9763817663817663,1.0
77.30009623383293,0.9763817663817663,1.0
77.8090708238969,0.9763817663817663,1.0
78.32135390457324,0.9763817663817663,1.0
78.83696698206337,0.9763817663817663,1.0
79.35593170236584,0.9763817663817663,1.0
79.87826985218473,0.9763817663817663,1.0
80.40400335984435,0.9763817663817663,1.0
80.93315429620995,0.9763817663817663,1.0
81.46574487561391,0.9763817663817663,1.0
82.00179745678876,0.9763817663817663,1.0
82.54133454380563,0.9763817663817663,1.0
83.08437878701895,0.9763817663817663,1.0
83.63095298401738,0.9763817663817663,1.0
84.181080080581,0.9763817663817663,1.0
84.73478317164421,0.9763817663817663,1.0
85.29208550226582,0.9763817663817663,1.0
85.85301046860455,0.9763817663817663,1.0
86.4175816189013,0.9763817663817663,1.0
86.98582265446781,0.9763817663817663,1.0
87.55775743068139,0.9763817663817663,1.0
88.13340995798686,0.9763817663817663,1.0
88.71280440290414,0.9763817663817663,1.0
89.29596508904297,0.9763817663817663,1.0
89.88291649812396,0.9763817663817663,1.0
90.47368327100656,0.9763817663817663,1.0
91.06829020872301,0.9763817663817663,1.0
91.66676227352015,0.9763817663817663,1.0
92.26912458990695,0.9763817663817663,1.0
92.8754024457094,0.9763817663817663,1.0
93.4856212931322,0.9763817663817663,1.0
94.09980674982685,0.9763817663817663,1.0
94.71798459996776,0.9763817663817663,1.0
95.34018079533422,0.9763817663817663,1.0
95.96642145640007,0.9763817663817663,1.0
96.5967328734302,0.9763817663817663,1.0
97.23114150758434,0.9763817663817663,1.0
97.86967399202766,0.9763817663817663,1.0
98.51235713304924,0.9763817663817663,1.0
99.15921791118718,0.9763817663817663,1.0
99.81028348236138,0.9763817663817663,1.0
100.46558117901358,0.9763817663817663,1.0
101.12513851125448,0.9763817663817663,1.0
101.78898316801919,0.9763817663817663,1.0
102.4571430182293,0.9763817663817663,1.0
103.12964611196294,0.9763817663817663,1.0
103.80652068163238,0.9763817663817663,1.0
104.48779514316894,0.9763817663817663,1.0
105.1734980972165,0.9763817663817663,1.0
105.86365833033176,0.9763817663817663,1.0
106.55830481619286,0.9763817663817663,1.0
107.2574667168157,0.9763817663817663,1.0
107.96117338377833,0.9763817663817663,1.0
108.66945435945274,0.9763817663817663,1.0
109.38233937824565,0.9763817663817663,1.0
110.09985836784645,0.9763817663817663,1.0
110.82204145048368,0.9763817663817663,1.0
111.54891894418965,0.9763817663817663,1.0
112.2805213640729,0.9763817663817663,1.0
113.01687942359978,0.9763817663817663,1.0
113.75802403588348,0.9763817663817663,1.0
114.5039863149819,0.9763817663817663,1.0
115.25479757720385,0.9763817663817663,1.0
116.01048934242378,0.9763817663817663,1.0
116.77109333540474,0.9763817663817663,1.0
117.53664148713068,0.9763817663817663,1.0
118.30716593614667,0.98008547008547,1.0
119.08269902990814,0.98008547008547,1.0
119.863273326139,0.98008547008547,1.0
120.64892159419797,0.98008547008547,1.0
121.43967681645502,0.98008547008547,1.0
122.23557218967544,0.98008547008547,1.0
123.0366411264137,0.98008547008547,1.0
123.8429172564162,0.98008547008547,1.0
124.65443442803264,0.98008547008547,1.0
125.47122670963772,0.98008547008547,1.0
126.29332839106084,0.98008547008547,1.0
127.12077398502583,0.98008547008547,1.0
127.95359822859977,0.98008547008547,1.0
128.7918360846514,0.98008547008547,1.0
129.63552274331855,0.98008547008547,1.0
130.48469362348592,0.98008547008547,1.0
131.3393843742718,0.98008547008547,1.0
132.19963087652462,0.98008547008547,1.0
133.06546924432945,0.98008547008547,1.0
133.93693582652355,0.9845299145299146,1.0
134.81406720822315,0.9845299145299146,1.0
135.69690021235883,0.9845299145299146,1.0
136.58547190122144,0.9845299145299146,1.0
137.4798195780181,0.9845299145299146,1.0
138.3799807884383,0.9845299145299146,1.0
139.28599332222964,0.9845299145299146,1.0
140.19789521478504,0.9845299145299146,1.0
141.1157247487389,0.9845299145299146,1.0
142.03952045557457,0.9845299145299146,1.0
142.9693211172419,0.9845299145299146,1.0
143.90516576778495,0.9845299145299146,1.0
144.8470936949813,0.9845299145299146,1.0
145.79514444199114,0.9845299145299146,1.0
146.74935780901714,0.9845299145299146,1.0
147.70977385497554,0.9845299145299146,1.0
148.67643289917794,0.9845299145299146,1.0
149.64937552302342,0.9845299145299146,1.0
150.6286425717029,0.9845299145299146,1.0
151.6142751559135,0.9845299145299146,1.0
152.60631465358438,0.9845299145299146,1.0
153.60480271161404,0.9845299145299146,1.0
154.60978124761826,0.9845299145299146,1.0
155.62129245169044,0.9845299145299146,1.0
156.63937878817242,0.9845299145299146,1.0
157.66408299743728,0.9845299145299146,1.0
158.69544809768365,0.9845299145299146,1.0
159.7335173867413,0.9845299145299146,1.0
160.77833444388958,0.9845299145299146,1.0
161.8299431316862,0.9845299145299146,1.0
162.88838759780913,0.9845299145299146,1.0
163.95371227690956,0.9845299145299146,1.0
165.0259618924778,0.9845299145299146,1.0
166.10518145872004,0.9845299145299146,1.0
167.19141628244898,0.9845299145299146,1.0
168.28471196498546,0.9845299145299146,1.0
169.38511440407274,0.9845299145299146,1.0
170.49266979580364,0.9845299145299146,1.0
171.60742463655924,0.9845299145299146,1.0
172.72942572496189,0.9845299145299146,1.0
173.85872016383905,0.9845299145299146,1.0
174.995355362201,0.9845299145299146,1.0
176.1393790372311,0.9845299145299146,1.0
177.29083921628919,0.9845299145299146,1.0
178.44978423892715,0.9845299145299146,1.0
179.61626275891922,0.9845299145299146,1.0
180.7903237463039,0.9845299145299146,1.0
181.9720164894399,0.9845299145299146,1.0
183.16139059707564,0.9845299145299146,1.0
184.35849600043088,0.9845299145299146,1.0
185.5633829552943,0.9845299145299146,1.0
186.7761020441323,0.9845299145299146,1.0
187.99670417821278,0.9845299145299146,1.0
189.2252405997427,0.9845299145299146,1.0
190.46176288401853,0.9845299145299146,1.0
191.70632294159242,0.9845299145299146,1.0
192.95897302045086,0.9845299145299146,1.0
194.21976570820823,0.9845299145299146,1.0
195.4887539343145,0.9845299145299146,1.0
196.76599097227742,0.9845299145299146,1.0
198.0515304418984,0.9845299145299146,1.0
199.34542631152436,0.9845299145299146,1.0
200.64773290031295,0.9889743589743589,1.0
201.95850488051292,0.9889743589743589,1.0
203.27779727975948,0.9889743589743589,1.0
204.6056654833839,0.9889743589743589,1.0
205.9421652367395,0.9889743589743589,1.0
207.2873526475413,0.9889743589743589,1.0
208.64128418822165,0.9889743589743589,1.0
210.00401669830103,0.9889743589743589,1.0
211.37560738677428,0.9889743589743589,1.0
212.75611383451178,0.9889743589743589,1.0
214.14559399667763,0.9889743589743589,1.0
215.5441062051622,0.9889743589743589,1.0
216.95170917103084,0.9889743589743589,1.0
218.36846198698908,0.9889743589743589,1.0
219.79442412986253,0.9889743589743589,1.0
221.22965546309493,0.9889743589743589,1.0
222.67421623926055,0.9889743589743589,1.0
224.1281671025938,0.9889743589743589,1.0
225.59156909153526,0.9889743589743589,1.0
227.06448364129415,0.9889743589743589,1.0
228.54697258642682,0.9889743589743589,1.0
230.03909816343372,0.9889743589743589,1.0
231.54092301337144,0.9889743589743589,1.0
233.0525101844826,0.9889743589743589,1.0
234.57392313484286,0.9889743589743589,1.0
236.10522573502425,0.9889743589743589,1.0
237.6464822707776,0.9889743589743589,1.0
239.19775744573064,0.9889743589743589,1.0
240.7591163841045,0.9889743589743589,1.0
242.33062463344783,0.9889743589743589,1.0
243.91234816738785,0.9889743589743589,1.0
245.5043533884011,0.9889743589743589,1.0
247.10670713060043,0.9889743589743589,1.0
248.71947666254076,0.9889743589743589,1.0
250.34272969004326,0.9889743589743589,1.0
251.97653435903794,0.9889743589743589,1.0
253.62095925842348,0.9889743589743589,1.0
255.27607342294803,0.9889743589743589,1.0
256.9419463361066,0.9889743589743589,1.0
258.6186479330581,0.9889743589743589,1.0
260.3062486035617,0.9889743589743589,1.0
262.00481919493075,0.9889743589743589,1.0
263.71443101500853,0.9889743589743589,1.0
265.435155835161,0.9889743589743589,1.0
267.1670658932899,0.9889743589743589,1.0
268.91023389686535,0.9889743589743589,1.0
270.6647330259787,0.9889743589743589,1.0
272.43063693641335,0.9889743589743589,1.0
274.2080197627388,0.9889743589743589,1.0
275.99695612142153,0.9889743589743589,1.0
277.79752111395794,0.9889743589743589,1.0
279.60979033002735,0.9889743589743589,1.0
281.4338398506645,0.9889743589743589,1.0
283.26974625145476,0.9934188034188033,1.0
285.1175866057481,0.9934188034188033,1.0
286.9774384878947,0.9934188034188033,1.0
288.84937997650195,0.9934188034188033,1.0
290.7334896577122,0.9934188034188033,1.0
292.62984662850107,0.9934188034188033,1.0
294.53853049999947,0.9934188034188033,1.0
296.4596214008348,0.9934188034188033,1.0
298.39319998049507,0.9934188034188033,1.0
300.33934741271486,0.9934188034188033,1.0
302.2981453988821,0.9934188034188033,1.0
304.2696761714696,0.9934188034188033,1.0
306.254022497486,0.9934188034188033,1.0
308.251267681951,0.9934188034188033,1.0
310.2614955713925,0.9934188034188033,1.0
312.28479055736597,0.9934188034188033,1.0
314.3212375799983,0.9934188034188033,1.0
316.37092213155313,0.9934188034188033,1.0
318.43393026002,0.9934188034188033,1.0
320.5103485727266,0.9934188034188033,1.0
322.6002642399751,0.9934188034188033,1.0
324.7037649987005,0.9934188034188033,1.0
326.8209391561555,0.9934188034188033,1.0
328.95187559361665,0.9934188034188033,1.0
331.0966637701162,0.9934188034188033,1.0
333.25539372619767,0.9934188034188033,1.0
335.4281560876947,0.9934188034188033,1.0
337.6150420695375,0.9934188034188033,1.0
339.8161434795811,0.9934188034188033,1.0
342.03155272245954,0.9934188034188033,1.0
344.2613628034654,0.9934188034188033,1.0
346.50566733245415,0.9934188034188033,1.0
348.76456052777337,0.9934188034188033,1.0
351.0381372202195,0.9934188034188033,1.0
353.3264928570179,0.9934188034188033,1.0
355.6297235058301,0.9934188034188033,1.0
357.94792585878713,0.9934188034188033,1.0
360.2811972365476,0.9934188034188033,1.0
362.62963559238506,0.9934188034188033,1.0
364.993339516299,0.9934188034188033,1.0
367.3724082391541,0.9934188034188033,1.0
369.7669416368463,0.9934188034188033,1.0
372.1770402344946,0.9934188034188033,1.0
374.60280521066295,0.9934188034188033,1.0
377.0443384016065,0.9934188034188033,1.0
379.5017423055474,0.9934188034188033,1.0
381.9751200869774,0.9934188034188033,1.0
384.4645755809896,0.9934188034188033,1.0
386.97021329763584,0.9934188034188033,1.0
389.4921384263163,0.9934188034188033,1.0
392.030456840194,0.9934188034188033,1.0
394.5852751006403,0.9934188034188033,1.0
397.15670046170806,0.9934188034188033,1.0
399.7448408746334,0.9934188034188033,1.0
402.3498049923695,0.9934188034188033,1.0
404.9717021741468,0.9934188034188033,1.0
407.61064249006404,0.9934188034188033,1.0
410.2667367257094,0.9934188034188033,1.0
412.94009638681155,0.9934188034188033,1.0
415.63083370391956,0.9934188034188033,1.0
418.3390616371164,0.9934188034188033,1.0
421.0648938807598,0.9934188034188033,1.0
423.8084448682557,0.9934188034188033,1.0
426.56982977686255,0.9934188034188033,1.0
429.349164532525,0.9934188034188033,1.0
432.146565814743,0.9934188034188033,1.0
434.96215106146866,0.9934188034188033,1.0
437.79603847403666,0.9934188034188033,1.0
440.64834702212653,0.9934188034188033,1.0
443.5191964487575,0.9934188034188033,1.0
446.40870727531404,0.9934188034188033,1.0
449.31700080660744,0.9934188034188033,1.0
452.2441991359672,0.9934188034188033,1.0
455.19042515036676,0.9934188034188033,1.0
458.15580253558284,0.9934188034188033,1.0
461.1404557813865,0.9934188034188033,1.0
464.1445101867714,0.9934188034188033,1.0
467.1680918652129,0.9934188034188033,1.0
470.2113277499623,0.9934188034188033,1.0
473.27434559937643,0.9934188034188033,1.0
476.3572740022792,0.9934188034188033,1.0
479.4602423833626,0.9934188034188033,1.0
482.5833810086182,0.9934188034188033,1.0
485.7268209908064,0.9934188034188033,1.0
488.8906942949607,0.9934188034188033,1.0
492.07513374392823,0.9934188034188033,1.0
495.28027302394383,0.9934188034188033,1.0
498.5062466902451,0.9934188034188033,1.0
501.75319017271954,0.9934188034188033,1.0
505.0212397815903,0.9934188034188033,1.0
508.3105327131391,0.9934188034188033,1.0
511.6212070554642,0.9934188034188033,1.0
514.9534017942801,0.9934188034188033,1.0
518.3072568187505,0.9934188034188033,1.0
521.6829129273616,0.9934188034188033,1.0
525.0805118338327,0.9934188034188033,1.0
528.5001961730661,0.9934188034188033,1.0
531.9421095071334,0.9934188034188033,1.0
535.4063963313049,0.9934188034188033,1.0
538.8932020801138,0.9934188034188033,1.0
542.4026731334626,0.9934188034188033,1.0
545.934956822768,0.9934188034188033,1.0
549.490201437145,0.9934188034188033,1.0
553.0685562296342,0.9934188034188033,1.0
556.6701714234667,0.9934188034188033,1.0
560.2951982183702,0.9934188034188033,1.0
563.9437887969176,0.9934188034188033,1.0
567.6160963309134,0.9934188034188033,1.0
571.3122749878274,0.9934188034188033,1.0
575.0324799372646,0.9934188034188033,1.0
578.7768673574799,0.9934188034188033,1.0
582.5455944419346,0.9934188034188033,1.0
586.3388194058961,0.9934188034188033,1.0
590.156701493078,0.9934188034188033,1.0
593.9994009823286,0.9934188034188033,1.0
597.8670791943566,0.9934188034188033,1.0
601.7598984985052,0.9934188034188033,1.0
605.6780223195684,0.9934188034188033,1.0
609.6216151446499,0.9934188034188033,1.0
613.5908425300712,0.9934188034188033,1.0
617.5858711083202,0.9934188034188033,1.0
621.6068685950473,0.9934188034188033,1.0
625.6540037961054,0.9934188034188033,1.0
629.727446614638,0.9934188034188033,1.0
633.8273680582093,0.9934188034188033,1.0
637.9539402459866,0.9934188034188033,1.0
642.107336415964,0.9934188034188033,1.0
646.2877319322357,1.0,1.0


==> data/time_cdf_log_timegan_v2_facebook_video1a.csv <==
x,real_cdf,synth_cdf
0.0,0.3606839648645669,0.4091850436862266
0.005655667777197667,0.6915338159271187,0.4644847270764964
0.011343322132401367,0.695953309477047,0.5013511826700096
0.017063143971069627,0.6967894298783849,0.5307734214557772
0.02281531522180216,0.709112558255025,0.5601956602415449
0.02860001884212638,0.7107847990577005,0.5896178990273127
0.03441743882431671,0.7107847990577005,0.6223685401799443
0.04026776020124674,0.7226191185843278,0.6238478301207725
0.04615116905227452,0.7240984085251561,0.6238478301207725
0.052067852509161135,0.7433291777559253,0.6238478301207725
0.058017998762022745,0.7433291777559253,0.6238478301207725
0.06400179706531628,0.7447028041295518,0.6238478301207725
0.07001943774385899,0.7447028041295518,0.6238478301207725
0.0760711121988821,0.7460764305031782,0.6356228749633596
0.08215701291411859,0.8422302766570244,0.7956517257112738
0.08827733346192544,0.8437095665978528,0.9590976331360946
0.09443226850944066,0.862940335828622,0.988905325443787
0.10062201382477484,0.8807974786857649,1.0
0.10684676628323803,0.8835447314330177,1.0
0.11310672387360157,0.8835447314330177,1.0
0.11940208570439556,0.8835447314330177,1.0
0.12573305201024176,0.8835447314330177,1.0
0.13209982415822247,0.8835447314330177,1.0
0.1385026046542853,0.8835447314330177,1.0
0.14494159714968413,0.8835447314330177,1.0
0.15141700644745684,0.8931601160484023,1.0
0.1579290385089391,0.8931601160484023,1.0
0.16447790046031563,0.8946394059892306,1.0
0.1710638005992078,0.8946394059892306,1.0
0.1776869484012994,0.8946394059892306,1.0
0.18434755452699886,0.8946394059892306,1.0
0.19104583082814008,0.8946394059892306,1.0
0.1977819903547204,0.8946394059892306,1.0
0.20455624736167727,0.8946394059892306,1.0
0.21136881731570284,0.8946394059892306,1.0
0.21821991690209733,0.8946394059892306,1.0
0.22510976403166094,0.8946394059892306,1.0
0.23203857784762502,0.8946394059892306,1.0
0.23900657873262232,0.8946394059892306,1.0
0.24601398831569632,0.8946394059892306,1.0
0.25306102947935094,0.8946394059892306,1.0
0.26014792636663947,0.8961186959300591,1.0
0.2672749043882937,0.8961186959300591,1.0
0.27444219022989386,0.8961186959300591,1.0
0.2816500118590783,0.8961186959300591,1.0
0.28889859853279465,0.8961186959300591,1.0
0.2961881808045918,0.8961186959300591,1.0
0.3035189905319528,0.9085869968598984,1.0
0.3108912608836696,0.9085869968598984,1.0
0.3183052263472594,0.9085869968598984,1.0
0.3257611227364229,0.9100662868007269,1.0
0.33325918719854464,0.9100662868007269,1.0
0.3407996582222362,0.9100662868007269,1.0
0.3483827756449213,0.9100662868007269,1.0
0.35600878066046476,0.9100662868007269,1.0
0.3636779158268432,0.9100662868007269,1.0
0.37139042507386116,0.9100662868007269,1.0
0.37914655371090883,0.9100662868007269,1.0
0.38694654843476484,0.9100662868007269,1.0
0.39479065733744284,0.9100662868007269,1.0
0.40267912991408256,0.9100662868007269,1.0
0.4106122170708853,0.9100662868007269,1.0
0.4185901711330945,0.9100662868007269,1.0
0.42661324585302124,0.9100662868007269,1.0
0.4346816964181155,0.9100662868007269,1.0
0.4427957794590828,0.9100662868007269,1.0
0.45095575305804625,0.9100662868007269,1.0
0.45916187675675624,0.9100662868007269,1.0
0.4674144115648447,0.9100662868007269,1.0
0.47571361996812744,0.9105353299526968,1.0
0.4840597659369529,0.9105353299526968,1.0
0.49245311493459804,0.9105353299526968,1.0
0.5008939339257119,0.9120146198935252,1.0
0.5093824913848071,0.9120146198935252,1.0
0.5179190573047984,0.9120146198935252,1.0
0.5265039032055915,0.9120146198935252,1.0
0.5351373021427178,0.9120146198935252,1.0
0.5438195287160206,0.9120146198935252,1.0
0.5525508590783882,0.9120146198935252,1.0
0.5613315709445383,0.9134939098343536,1.0
0.5701619435998508,0.9134939098343536,1.0
0.5790422579092506,0.9134939098343536,1.0
0.5879727963261414,0.9149731997751821,1.0
0.5969538429013896,0.9149731997751821,1.0
0.6059856832923589,0.9149731997751821,1.0
0.6150686047719963,0.9149731997751821,1.0
0.6242028962379689,0.9164524897160103,1.0
0.633388848221853,0.9164524897160103,1.0
0.6426267528983755,0.9164524897160103,1.0
0.6519169040947057,0.9164524897160103,1.0
0.6612595972998021,0.9164524897160103,1.0
0.6706551296738111,0.9164524897160103,1.0
0.6801038000575172,0.9164524897160103,1.0
0.6896059089818499,0.9164524897160103,1.0
0.6991617586774412,0.9164524897160103,1.0
0.7087716530842398,0.92892079064585,1.0
0.7184358978611771,0.92892079064585,1.0
0.7281548003958904,0.92892079064585,1.0
0.7379286698144988,0.92892079064585,1.0
0.7477578169914367,0.92892079064585,1.0
0.7576425545593405,0.92892079064585,1.0
0.7675831969189932,0.92892079064585,1.0
0.7775800602493239,0.92892079064585,1.0
0.7876334625174652,0.92892079064585,1.0
0.7977437234888654,0.92892079064585,1.0
0.8079111647374608,0.92892079064585,1.0
0.8181361096559023,0.92892079064585,1.0
0.8284188834658428,0.92892079064585,1.0
0.8387598132282804,0.92892079064585,1.0
0.8491592278539615,0.92892079064585,1.0
0.8596174581138429,0.92892079064585,1.0
0.8701348366496116,0.92892079064585,1.0
0.8807116979842656,0.92892079064585,1.0
0.8913483785327538,0.92892079064585,1.0
0.9020452166126767,0.92892079064585,1.0
0.9128025524550458,0.92892079064585,1.0
0.9236207282151074,0.92892079064585,1.0
0.934500087983223,0.92892079064585,1.0
0.9454409777958159,0.92892079064585,1.0
0.9564437456463755,0.92892079064585,1.0
0.9675087414965277,0.92892079064585,1.0
0.9786363172871643,0.92892079064585,1.0
0.9898268269496384,0.92892079064585,1.0
1.001080626417021,0.92892079064585,1.0
1.0123980736354221,0.92892079064585,1.0
1.0237795285753766,0.92892079064585,1.0
1.0352253532432927,0.92892079064585,1.0
1.0467359116929664,0.92892079064585,1.0
1.0583115700371617,0.92892079064585,1.0
1.0699526964592543,0.92892079064585,1.0
1.081659661224942,0.92892079064585,1.0
1.0934328366940242,0.92892079064585,1.0
1.1052725973322421,0.92892079064585,1.0
1.1171793197231914,0.92892079064585,1.0
1.129153382580299,0.92892079064585,1.0
1.14119516675887,0.92892079064585,1.0
1.1533050552681994,0.92892079064585,1.0
1.1654834332837567,0.92892079064585,1.0
1.177730688159435,0.92892079064585,1.0
1.1900472094398729,0.92892079064585,1.0
1.2024333888728433,0.92892079064585,1.0
1.2148896204217159,0.92892079064585,1.0
1.2274163002779845,0.92892079064585,1.0
1.2400138268738716,0.92892079064585,1.0
1.2526826008949994,0.92892079064585,1.0
1.265423025293135,0.92892079064585,1.0
1.278235505299007,0.92892079064585,1.0
1.2911204484351944,0.92892079064585,1.0
1.3040782645290878,0.92892079064585,1.0
1.3171093657259267,0.92892079064585,1.0
1.3302141665019058,0.92892079064585,1.0
1.34339308367736,0.92892079064585,1.0
1.3566465364300222,0.92892079064585,1.0
1.3699749463083537,0.92892079064585,1.0
1.3833787372449557,0.92892079064585,1.0
1.39685833557005,0.92892079064585,1.0
1.4104141700250412,0.92892079064585,1.0
1.4240466717761524,0.92892079064585,1.0
1.4377562744281402,0.92892079064585,1.0
1.4515434140380847,0.92892079064585,1.0
1.4654085291292611,0.92892079064585,1.0
1.4793520607050858,0.92892079064585,1.0
1.4933744522631442,0.92892079064585,1.0
1.5074761498092966,0.9413890915756894,1.0
1.5216576018718648,0.9413890915756894,1.0
1.535919259515897,0.9413890915756894,1.0
1.5502615763575163,0.9413890915756894,1.0
1.5646850085783464,0.9413890915756894,1.0
1.579190014940025,0.9413890915756894,1.0
1.5937770567987912,0.9413890915756894,1.0
1.608446598120163,0.9413890915756894,1.0
1.623199105493692,0.9413890915756894,1.0
1.6380350481478065,0.9413890915756894,1.0
1.6529548979647342,0.9413890915756894,1.0
1.6679591294955118,0.9413890915756894,1.0
1.6830482199750803,0.9413890915756894,1.0
1.6982226493374606,0.9413890915756894,1.0
1.7134829002310235,0.9413890915756894,1.0
1.7288294580338373,0.9413890915756894,1.0
1.7442628108691067,0.9413890915756894,1.0
1.7597834496207008,0.9413890915756894,1.0
1.775391867948764,0.9413890915756894,1.0
1.7910885623054187,0.9413890915756894,1.0
1.8068740319505543,0.9413890915756894,1.0
1.8227487789677097,0.9413890915756894,1.0
1.8387133082800413,0.9413890915756894,1.0
1.8547681276663834,0.9413890915756894,1.0
1.870913747777397,0.9413890915756894,1.0
1.8871506821518151,0.9413890915756894,1.0
1.9034794472327752,0.9413890915756894,1.0
1.9199005623842458,0.9413890915756894,1.0
1.9364145499075436,0.9413890915756894,1.0
1.9530219350579499,0.9413890915756894,1.0
1.9697232460614156,0.9413890915756894,1.0
1.9865190141313598,0.9413890915756894,1.0
2.0034097734855703,0.9413890915756894,1.0
2.020396061363193,0.9413890915756894,1.0
2.0374784180418204,0.9413890915756894,1.0
2.0546573868546725,0.9413890915756894,1.0
2.071933514207885,0.9413890915756894,1.0
2.0893073495978842,0.9413890915756894,1.0
2.1067794456288653,0.9413890915756894,1.0
2.124350358030368,0.9413890915756894,1.0
2.1420206456749566,0.9413890915756894,1.0
2.15979087059599,0.9413890915756894,1.0
2.1776615980055034,0.9413890915756894,1.0
2.1956333963121817,0.9413890915756894,1.0
2.213706837139441,0.9413890915756894,1.0
2.2318824953436103,0.9413890915756894,1.0
2.2501609490322148,0.9413890915756894,1.0
2.2685427795823623,0.9413890915756894,1.0
2.287028571659238,0.9413890915756894,1.0
2.3056189132346994,0.9413890915756894,1.0
2.324314395605976,0.9413890915756894,1.0
2.3431156134144793,0.9413890915756894,1.0
2.3620231646647136,0.9413890915756894,1.0
2.3810376507433006,0.9413890915756894,1.0
2.4001596764381015,0.9413890915756894,1.0
2.419389849957459,0.9413890915756894,1.0
2.43872878294954,0.9413890915756894,1.0
2.45817709052179,0.9413890915756894,1.0
2.4777353912604974,0.9413890915756894,1.0
2.497404307250469,0.9413890915756894,1.0
2.5171844640948176,0.9413890915756894,1.0
2.5370764909348598,0.9413890915756894,1.0
2.557081020470123,0.9413890915756894,1.0
2.577198688978477,0.9413890915756894,1.0
2.5974301363363663,0.9413890915756894,1.0
2.6177760060391644,0.9413890915756894,1.0
2.6382369452216388,0.9413890915756894,1.0
2.6588136046785387,0.9418581347276593,1.0
2.6795066388852913,0.9418581347276593,1.0
2.7003167060188202,0.9418581347276593,1.0
2.721244467978477,0.9418581347276593,1.0
2.7422905904070976,0.9418581347276593,1.0
2.7634557427121735,0.9418581347276593,1.0
2.78474059808714,0.9418581347276593,1.0
2.8061458335327933,0.9418581347276593,1.0
2.8276721298788194,0.9418581347276593,1.0
2.8493201718054535,0.9418581347276593,1.0
2.87109064786525,0.9418581347276593,1.0
2.892984250504993,0.9418581347276593,1.0
2.9150016760877118,0.9418581347276593,1.0
2.9371436249148366,0.9418581347276593,1.0
2.9594108012484663,0.9418581347276593,1.0
2.9818039133337755,0.9418581347276593,1.0
3.0043236734215366,0.9418581347276593,1.0
3.026970797790777,0.9418581347276593,1.0
3.0497460067715583,0.9418581347276593,1.0
3.0726500247678907,0.9418581347276593,1.0
3.0956835802807734,0.9418581347276593,1.0
3.118847405931366,0.9543264356574986,1.0
3.142142238484286,0.9543264356574986,1.0
3.1655688188710505,0.9543264356574986,1.0
3.1891278922136386,0.9543264356574986,1.0
3.212820207848192,0.9543264356574986,1.0
3.236646519348846,0.9543264356574986,1.0
3.2606075845517037,0.9543264356574986,1.0
3.2847041655789373,0.9543264356574986,1.0
3.3089370288630264,0.9543264356574986,1.0
3.333306945171141,0.9543264356574986,1.0
3.357814689629652,0.9543264356574986,1.0
3.3824610417487895,0.9543264356574986,1.0
3.407246785447432,0.9543264356574986,1.0
3.4321727090780447,0.9543264356574986,1.0
3.4572396054517522,0.9543264356574986,1.0
3.4824482718635554,0.9543264356574986,1.0
3.5077995101176893,0.9543264356574986,1.0
3.5332941265531295,0.9543264356574986,1.0
3.558932932069235,0.9543264356574986,1.0
3.584716742151545,0.9543264356574986,1.0
3.61064637689771,0.9543264356574986,1.0
3.636722661043583,0.9543264356574986,1.0
3.662946423989449,0.9543264356574986,1.0
3.689318499826406,0.9543264356574986,1.0
3.715839727362891,0.9543264356574986,1.0
3.742510950151366,0.9543264356574986,1.0
3.7693330165151435,0.9543264356574986,1.0
3.796306779575374,0.9543264356574986,1.0
3.8234330972781727,0.9543264356574986,1.0
3.8507128324219178,0.9543264356574986,1.0
3.8781468526846865,0.9543264356574986,1.0
3.9057360306518527,0.9543264356574986,1.0
3.933481243843848,0.9543264356574986,1.0
3.9613833747440643,0.9543264356574986,1.0
3.989443310826929,0.9543264356574986,1.0
4.017661944586127,0.9543264356574986,1.0
4.046040173562994,0.9543264356574986,1.0
4.074578900375059,0.9543264356574986,1.0
4.103279032744758,0.9543264356574986,1.0
4.132141483528301,0.9543264356574986,1.0
4.161167170744711,0.9543264356574986,1.0
4.190357017605022,0.9543264356574986,1.0
4.219711952541643,0.9543264356574986,1.0
4.249232909237886,0.9543264356574986,1.0
4.278920826657668,0.9543264356574986,1.0
4.308776649075373,0.9543264356574986,1.0
4.338801326105889,0.9543264356574986,1.0
4.368995812734806,0.9543264356574986,1.0
4.3993610693487994,0.9543264356574986,1.0
4.429898061766171,0.9543264356574986,1.0
4.46060776126757,0.9543264356574986,1.0
4.491491144626886,0.9543264356574986,1.0
4.522549194142319,0.9543264356574986,1.0
4.553782897667619,0.9543264356574986,1.0
4.58519324864351,0.9543264356574986,1.0
4.616781246129284,0.9543264356574986,1.0
4.648547894834586,0.9543264356574986,1.0
4.68049420515136,0.9543264356574986,1.0
4.712621193185992,0.9543264356574986,1.0
4.744929880791631,0.9543264356574986,1.0
4.777421295600684,0.9552879741190371,1.0
4.810096471057509,0.9552879741190371,1.0
4.842956446451279,0.9552879741190371,1.0
4.876002266949042,0.9552879741190371,1.0
4.9092349836289655,0.9552879741190371,1.0
4.942655653513766,0.9552879741190371,1.0
4.976265339604325,0.9552879741190371,1.0
5.010065110913509,0.9552879741190371,1.0
5.044056042500161,0.9565931376723449,1.0
5.078239215503308,0.9565931376723449,1.0
5.112615717176528,0.9565931376723449,1.0
5.1471866409225555,0.9565931376723449,1.0
5.181953086328042,0.9565931376723449,1.0
5.216916159198535,0.9584358071979413,1.0
5.252076971593652,0.9584358071979413,1.0
5.287436641862454,0.9584358071979413,1.0
5.322996294679008,0.9584358071979413,1.0
5.3587570610781645,0.9589048503499111,1.0
5.394720078491532,0.9589048503499111,1.0
5.430886490783655,0.9589048503499111,1.0
5.467257448288397,0.9589048503499111,1.0
5.503834107845523,0.9589048503499111,1.0
5.540617632837504,0.9589048503499111,1.0
5.577609193226513,0.9589048503499111,1.0
5.614809965591645,0.9593738935018812,1.0
5.652221133166327,0.9593738935018812,1.0
5.689843885875969,0.9593738935018812,1.0
5.7276794203758,0.9593738935018812,1.0
5.765728940088937,0.9593738935018812,1.0
5.803993655244651,0.9593738935018812,1.0
5.842474782916875,0.9593738935018812,1.0
5.8811735470629065,0.9593738935018812,1.0
5.920091178562335,0.9593738935018812,1.0
5.959228915256199,0.9593738935018812,1.0
5.998588001986356,0.9593738935018812,1.0
6.0381696906350735,0.9593738935018812,1.0
6.077975240164847,0.9593738935018812,1.0
6.11800591665845,0.9593738935018812,1.0
6.158262993359196,0.9593738935018812,1.0
6.198747750711446,0.9593738935018812,1.0
6.239461476401319,0.9593738935018812,1.0
6.280405465397665,0.9593738935018812,1.0
6.321581019993248,0.9723112375836904,1.0
6.362989449846167,0.9723112375836904,1.0
6.404632072021508,0.9723112375836904,1.0
6.446510211033246,0.9723112375836904,1.0
6.488625198886357,0.9723112375836904,1.0
6.5309783751192105,0.9723112375836904,1.0
6.573571086846143,0.9723112375836904,1.0
6.616404688800336,0.9723112375836904,1.0
6.6594805433768824,0.9723112375836904,1.0
6.702800020676129,0.9727802807356606,1.0
6.746364498547266,0.9727802807356606,1.0
6.790175362632129,0.9727802807356606,1.0
6.834234006409284,0.9727802807356606,1.0
6.878541831238361,0.9727802807356606,1.0
6.9231002464046005,0.9727802807356606,1.0
6.967910669163696,0.9727802807356606,1.0
7.012974524786876,0.9727802807356606,1.0
7.058293246606217,0.9727802807356606,1.0
7.1038682760602585,0.9727802807356606,1.0
7.149701062739828,0.9727802807356606,1.0
7.195793064434157,0.9727802807356606,1.0
7.242145747177259,0.9727802807356606,1.0
7.288760585294537,0.9727802807356606,1.0
7.335639061449691,0.9727802807356606,1.0
7.382782666691884,0.9727802807356606,1.0
7.430192900503142,0.9727802807356606,1.0
7.477871270846079,0.9727802807356606,1.0
7.525819294211835,0.9727802807356606,1.0
7.574038495668317,0.9727802807356606,1.0
7.622530408908721,0.9727802807356606,1.0
7.671296576300295,0.9727802807356606,1.0
7.720338548933399,0.9727802807356606,1.0
7.769657886670857,0.9727802807356606,1.0
7.81925615819755,0.9727802807356606,1.0
7.869134941070318,0.9727802807356606,1.0
7.919295821768149,0.9727802807356606,1.0
7.9697403957426145,0.9727802807356606,1.0
8.020470267468646,0.9727802807356606,1.0
8.07148705049554,0.9727802807356606,1.0
8.12279236749829,0.9727802807356606,1.0
8.174387850329216,0.9727802807356606,1.0
8.22627514006984,0.9727802807356606,1.0
8.278455887083089,0.9727802807356606,1.0
8.330931751065817,0.9727802807356606,1.0
8.383704401101546,0.9727802807356606,1.0
8.436775515713606,0.9727802807356606,1.0
8.490146782918478,0.9727802807356606,1.0
8.543819900279503,0.9727802807356606,1.0
8.597796574960894,0.9727802807356606,1.0
8.652078523781999,0.9727802807356606,1.0
8.706667473271931,0.9727802807356606,1.0
8.76156515972449,0.9727802807356606,1.0
8.816773329253357,0.9727802807356606,1.0
8.87229373784767,0.9727802807356606,1.0
8.928128151427847,0.9727802807356606,1.0
8.984278345901764,0.9727802807356606,1.0
9.040746107221254,0.9727802807356606,1.0
9.097533231438891,0.9727802807356606,1.0
9.154641524765118,0.9727802807356606,1.0
9.212072803625729,0.9727802807356606,1.0
9.269828894719593,0.9727802807356606,1.0
9.32791163507679,0.9727802807356606,1.0
9.38632287211704,0.9727802807356606,1.0
9.44506446370844,0.9727802807356606,1.0
9.50413827822659,0.9727802807356606,1.0
9.563546194613986,0.9727802807356606,1.0
9.623290102439801,0.9727802807356606,1.0
9.683371901959994,0.9727802807356606,1.0
9.74379350417773,0.9727802807356606,1.0
9.80455683090417,0.9727802807356606,1.0
9.865663814819618,0.9727802807356606,1.0
9.927116399534953,0.9727802807356606,1.0
9.988916539653493,0.9727802807356606,1.0
10.051066200833127,0.9785495115048912,1.0
10.113567359848854,0.9785495115048912,1.0
10.17642200465567,0.9785495115048912,1.0
10.239632134451766,0.9785495115048912,1.0
10.303199759742135,0.9785495115048912,1.0
10.36712690240254,0.9785495115048912,1.0
10.431415595743776,0.9785495115048912,1.0
10.496067884576377,0.9785495115048912,1.0
10.561085825275654,0.9785495115048912,1.0
10.626471485847079,0.9785495115048912,1.0
10.692226945992093,0.9785495115048912,1.0
10.758354297174225,0.9785495115048912,1.0
10.824855642685623,0.9790185546568613,1.0
10.891733097713978,0.9790185546568613,1.0
10.958988789409755,0.9790185546568613,1.0
11.026624856953884,0.9790185546568613,1.0
11.094643451625805,0.9790185546568613,1.0
11.163046736871856,0.9790185546568613,1.0
11.231836888374133,0.9790185546568613,1.0
11.301016094119651,0.9790185546568613,1.0
11.37058655446995,0.9790185546568613,1.0
11.440550482231103,0.9790185546568613,1.0
11.51091010272406,0.9790185546568613,1.0
11.58166765385545,0.9790185546568613,1.0
11.652825386188772,0.9790185546568613,1.0
11.72438556301595,0.9790185546568613,1.0
11.796350460429336,0.9790185546568613,1.0
11.868722367394117,0.9790185546568613,1.0
11.941503585821087,0.9790185546568613,1.0
12.014696430639905,0.9790185546568613,1.0
12.088303229872686,0.9790185546568613,1.0
12.162326324708067,0.9794875978088312,1.0
12.23676806957568,0.9794875978088312,1.0
12.31163083222102,0.9794875978088312,1.0
12.38691699378076,0.9794875978088312,1.0
12.462628948858509,0.9794875978088312,1.0
12.538769105600933,0.9794875978088312,1.0
12.6153398857744,0.9794875978088312,1.0
12.692343724841972,0.9794875978088312,1.0
12.769783072040871,0.9794875978088312,1.0
12.847660390460417,0.9794875978088312,1.0
12.925978157120323,0.9794875978088312,1.0
13.004738863049504,0.9794875978088312,1.0
13.083945013365321,0.9794875978088312,1.0
13.163599127353239,0.9794875978088312,1.0
13.243703738546952,0.9794875978088312,1.0
13.324261394809003,0.9794875978088312,1.0
13.405274658411777,0.9794875978088312,1.0
13.48674610611904,0.9794875978088312,1.0
13.568678329267865,0.9794875978088312,1.0
13.651073933851059,0.9794875978088312,1.0
13.733935540600083,0.9794875978088312,1.0
13.817265785068365,0.9794875978088312,1.0
13.901067317715146,0.9794875978088312,1.0
13.985342803989802,0.9794875978088312,1.0
14.070094924416585,0.9794875978088312,1.0
14.15532637467992,0.9794875978088312,1.0
14.241039865710114,0.9794875978088312,1.0
14.327238123769591,0.9794875978088312,1.0
14.413923890539634,0.9794875978088312,1.0
14.501099923207539,0.9794875978088312,1.0
14.58876899455434,0.9794875978088312,1.0
14.67693389304302,0.9794875978088312,1.0
14.765597422907158,0.9794875978088312,1.0
14.854762404240168,0.9794875978088312,1.0
14.944431673084956,0.9794875978088312,1.0
15.034608081524148,0.9794875978088312,1.0
15.12529449777082,0.9794875978088312,1.0
15.216493806259688,0.9794875978088312,1.0
15.308208907738873,0.9794875978088312,1.0
15.400442719362182,0.9794875978088312,1.0
15.493198174781856,0.9794875978088312,1.0
15.586478224241901,0.9794875978088312,1.0
15.68028583467194,0.9794875978088312,1.0
15.774623989781537,0.9794875978088312,1.0
15.869495690155153,0.9794875978088312,1.0
15.964903953347541,0.9794875978088312,1.0
16.06085181397974,0.9794875978088312,1.0
16.15734232383561,0.9794875978088312,1.0
16.25437855195888,0.9799566409608013,1.0
16.35196358475076,0.9799566409608013,1.0
16.450100526068145,0.9799566409608013,1.0
16.54879249732228,0.9799566409608013,1.0
16.64804263757812,0.9804256841127711,1.0
16.747854103654085,0.9804256841127711,1.0
16.84823007022252,0.9804256841127711,1.0
16.94917372991069,0.9804256841127711,1.0
17.050688293402274,0.9804256841127711,1.0
17.152776989539504,0.9804256841127711,1.0
17.2554430654259,0.9804256841127711,1.0
17.3586897865295,0.9808947272647413,1.0
17.462520436786736,0.9808947272647413,1.0
17.566938318706928,0.9813637704167112,1.0
17.67194675347725,0.9813637704167112,1.0
17.777549081068443,0.9813637704167112,1.0
17.883748660340995,0.9813637704167112,1.0
17.99054886915198,0.9813637704167112,1.0
18.09795310446254,0.9813637704167112,1.0
18.205964782445886,0.9813637704167112,1.0
18.314587338595953,0.9813637704167112,1.0
18.423824227836725,0.9813637704167112,1.0
18.533678924632046,0.9813637704167112,1.0
18.644154923096217,0.9813637704167112,1.0
18.755255737105053,0.9813637704167112,1.0
18.86698490040769,0.9813637704167112,1.0
18.979345966739004,0.9813637704167112,1.0
19.09234250993258,0.9813637704167112,1.0
19.205978124034417,0.9813637704167112,1.0
19.32025642341728,0.9813637704167112,1.0
19.4351810428956,0.9813637704167112,1.0
19.5507556378411,0.9813637704167112,1.0
19.666983884299103,0.9813637704167112,1.0
19.78386947910539,0.9813637704167112,1.0
19.901416140003853,0.9818328135686811,1.0
20.019627605764676,0.9818328135686811,1.0
20.138507636303288,0.9818328135686811,1.0
20.25806001279998,0.9818328135686811,1.0
20.37828853782011,0.9818328135686811,1.0
20.49919703543509,0.9818328135686811,1.0
20.620789351344023,0.9818328135686811,1.0
20.74306935299599,0.9818328135686811,1.0
20.866040929713108,0.9818328135686811,1.0
20.98970799281418,0.9818328135686811,1.0
21.114074475739116,0.9818328135686811,1.0
21.239144334174107,0.9818328135686811,1.0
21.36492154617735,0.9818328135686811,1.0
21.49141011230561,0.9818328135686811,1.0
21.618614055741517,0.9818328135686811,1.0
21.74653742242144,0.9818328135686811,1.0
21.875184281164252,0.9818328135686811,1.0
22.004558723800695,0.9818328135686811,1.0
22.13466486530354,0.9818328135686811,1.0
22.26550684391851,0.9818328135686811,1.0
22.397088821295835,0.9818328135686811,1.0
22.52941498262266,0.9818328135686811,1.0
22.662489536756198,0.9818328135686811,1.0
22.79631671635751,0.9823018567206512,1.0
22.9309007780262,0.983708986176561,1.0
23.066246002435797,0.983708986176561,1.0
23.20235669446988,0.983708986176561,1.0
23.33923718335904,0.983708986176561,1.0
23.47689182281854,0.983708986176561,1.0
23.615324991186803,0.983708986176561,1.0
23.75454109156471,0.983708986176561,1.0
23.89454455195559,0.983708986176561,1.0
24.03533982540609,0.983708986176561,1.0
24.17693139014784,0.983708986176561,1.0
24.319323749739805,0.983708986176561,1.0
24.46252143321165,0.983708986176561,1.0
24.606528995207675,0.983708986176561,1.0
24.75135101613174,0.983708986176561,1.0
24.896992102292987,0.983708986176561,1.0
25.043456886052272,0.983708986176561,1.0
25.19075002596955,0.983708986176561,1.0
25.338876206952065,0.983708986176561,1.0
25.48784014040333,0.983708986176561,1.0
25.637646564372965,0.983708986176561,1.0
25.78830024370747,0.983708986176561,1.0
25.939805970201697,0.983708986176561,1.0
26.09216856275133,0.983708986176561,1.0
26.245392867506094,0.983708986176561,1.0
26.39948375802393,0.983708986176561,1.0
26.55444613542604,0.983708986176561,1.0
26.710284928552703,0.983708986176561,1.0
26.867005094120078,0.983708986176561,1.0
27.024611616877902,0.983708986176561,1.0
27.18310950976795,0.983708986176561,1.0
27.34250381408358,0.983708986176561,1.0
27.502799599630002,0.983708986176561,1.0
27.664001964885543,0.983708986176561,1.0
27.82611603716388,0.983708986176561,1.0
27.989146972777036,0.983708986176561,1.0
28.15309995719941,0.983708986176561,1.0
28.317980205232768,0.983708986176561,1.0
28.48379296117203,0.983708986176561,1.0
28.650543498972088,0.983708986176561,1.0
28.818237122415628,0.983708986176561,1.0
28.986879165281703,0.983708986176561,1.0
29.156474991515513,0.983708986176561,1.0
29.3270299953989,0.983708986176561,1.0
29.498549601721976,0.983708986176561,1.0
29.671039265955702,0.983708986176561,1.0
29.84450447442534,0.983708986176561,1.0
30.018950744484968,0.983708986176561,1.0
30.19438362469304,0.983708986176561,1.0
30.370808694988746,0.983708986176561,1.0
30.54823156686963,0.983708986176561,1.0
30.726657883569953,0.983708986176561,1.0
30.906093320240224,0.983708986176561,1.0
31.086543584127774,0.983708986176561,1.0
31.26801441475818,0.983708986176561,1.0
31.45051158411787,0.983708986176561,1.0
31.63404089683775,0.983708986176561,1.0
31.818608190377752,0.983708986176561,1.0
32.00421933521254,0.983708986176561,1.0
32.19088023501827,0.983708986176561,1.0
32.378596826860274,0.983708986176561,1.0
32.56737508138203,0.983708986176561,1.0
32.75722100299492,0.983708986176561,1.0
32.94814063006928,0.983708986176561,1.0
33.14014003512655,0.983708986176561,1.0
33.33322532503223,0.983708986176561,1.0
33.52740264119028,0.983708986176561,1.0
33.72267815973839,0.983708986176561,1.0
33.91905809174442,0.983708986176561,1.0
34.116548683404,0.983708986176561,1.0
34.315156216239124,0.983708986176561,1.0
34.514887007298,0.9841780293285312,1.0
34.715747409356,0.9841780293285312,1.0
34.91774381111763,0.9841780293285312,1.0
35.1208826374198,0.9841780293285312,1.0
35.3251703494362,0.9841780293285312,1.0
35.53061344488271,0.9841780293285312,1.0
35.737218458224206,0.9841780293285312,1.0
35.944991960882255,0.9841780293285312,1.0
36.15394056144424,0.9841780293285312,1.0
36.36407090587352,0.9841780293285312,1.0
36.57538967772081,0.9841780293285312,1.0
36.787903598336726,0.9841780293285312,1.0
37.0016194270857,0.9841780293285312,1.0
37.2165439615608,0.9841780293285312,1.0
37.432684037800044,0.9841780293285312,1.0
37.65004653050386,0.9841780293285312,1.0
37.86863835325361,0.9841780293285312,1.0
38.08846645873166,0.9841780293285312,1.0
38.30953783894239,0.9841780293285312,1.0
38.53185952543461,0.9841780293285312,1.0
38.755438589525326,0.9841780293285312,1.0
38.98028214252447,0.9841780293285312,1.0
39.206397335961206,0.9841780293285312,1.0
39.433791361811416,0.9841780293285312,1.0
39.66247145272634,0.9841780293285312,1.0
39.892444882262744,0.9841780293285312,1.0
40.1237189651142,0.9841780293285312,1.0
40.356301057343714,0.9841780293285312,1.0
40.59019855661783,0.9841780293285312,1.0
40.825418902441754,0.9841780293285312,1.0
41.06196957639607,0.9841780293285312,1.0
41.29985810237477,0.9841780293285312,1.0
41.539092046824415,0.9841780293285312,1.0
41.77967901898487,0.9841780293285312,1.0
42.02162667113141,0.9841780293285312,1.0
42.26494269881795,0.9841780293285312,1.0
42.50963484112196,0.9841780293285312,1.0
42.75571088089053,0.9841780293285312,1.0
43.003178644987955,0.9841780293285312,1.0
43.252046004544695,0.9841780293285312,1.0
43.50232087520767,0.9841780293285312,1.0
43.75401121739208,0.9841780293285312,1.0
44.00712503653464,0.9841780293285312,1.0
44.26167038334806,0.9841780293285312,1.0
44.517655354077306,0.9841780293285312,1.0
44.77508809075697,0.9841780293285312,1.0
45.03397678147023,0.9841780293285312,1.0
45.29432966060946,0.9841780293285312,1.0
45.556155009137946,0.9841780293285312,1.0
45.81946115485333,0.9841780293285312,1.0
46.084256472652605,0.9841780293285312,1.0
46.3505493847983,0.9841780293285312,1.0
46.6183483611865,0.9841780293285312,1.0
46.88766191961624,0.9841780293285312,1.0
47.158498626060336,0.9841780293285312,1.0
47.43086709493797,0.9841780293285312,1.0
47.704775989388565,0.9841780293285312,1.0
47.98023402154737,0.9841780293285312,1.0
48.25724995282265,0.9841780293285312,1.0
48.5358325941742,0.9841780293285312,1.0
48.815990806393714,0.9841780293285312,1.0
49.097733500386624,0.9841780293285312,1.0
49.38106963745538,0.9841780293285312,1.0
49.6660082295847,0.9841780293285312,1.0
49.952558339728,0.9841780293285312,1.0
50.24072908209577,0.9841780293285312,1.0
50.5305296224455,0.9841780293285312,1.0
50.8219691783731,0.9841780293285312,1.0
51.11505701960614,0.9841780293285312,1.0
51.40980246829876,0.9841780293285312,1.0
51.706214899327996,0.9841780293285312,1.0
52.00430374059219,0.9841780293285312,1.0
52.30407847331067,0.9841780293285312,1.0
52.605548632325366,0.9841780293285312,1.0
52.908723806404225,0.9841780293285312,1.0
53.21361363854596,0.9841780293285312,1.0
53.52022782628691,0.9841780293285312,1.0
53.82857612200953,0.9841780293285312,1.0
54.13866833325239,0.9841780293285312,1.0
54.45051432302239,0.9841780293285312,1.0
54.764124010108134,0.9841780293285312,1.0
55.079507369395735,0.9841780293285312,1.0
55.39667443218598,0.9841780293285312,1.0
55.71563528651319,0.9841780293285312,1.0
56.036400077466396,0.9841780293285312,1.0
56.35897900751186,0.9841780293285312,1.0
56.683382336817644,0.9841780293285312,1.0
57.00962038357974,0.9841780293285312,1.0
57.3377035243506,0.9841780293285312,1.0
57.66764219436902,0.9841780293285312,1.0
57.99944688789186,0.9841780293285312,1.0
58.333128158528176,0.9850141497298689,1.0
58.66869661957474,0.9858502701312066,1.0
59.006162944353434,0.9866863905325444,1.0
59.34553786655107,0.9866863905325444,1.0
59.68683218056062,0.9866863905325444,1.0
60.0300567418244,0.9866863905325444,1.0
60.37522246717967,0.9866863905325444,1.0
60.72234033520567,0.9866863905325444,1.0
61.07142138657271,0.9866863905325444,1.0
61.42247672439358,0.9866863905325444,1.0
61.77551751457665,0.9866863905325444,1.0
62.13055498618073,0.9866863905325444,1.0
62.48760043177266,0.9866863905325444,1.0
62.84666520778622,0.9866863905325444,1.0
63.207760734883465,0.9866863905325444,1.0
63.57089849831774,0.9866863905325444,1.0
63.93609004829936,0.9866863905325444,1.0
64.30334700036278,0.9866863905325444,1.0
64.67268103573586,0.9866863905325444,1.0
65.04410390171184,0.9866863905325444,1.0
65.41762741202268,0.9866863905325444,1.0
65.79326344721477,0.9866863905325444,1.0
66.17102395502702,0.9866863905325444,1.0
66.55092095077089,0.9866863905325444,1.0
66.93296651771217,0.9866863905325444,1.0
67.31717280745583,0.9866863905325444,1.0
67.70355204033224,0.9866863905325444,1.0
68.09211650578575,0.9866863905325444,1.0
68.48287856276589,0.9866863905325444,1.0
68.8758506401203,0.9866863905325444,1.0
69.27104523698989,0.9866863905325444,1.0
69.66847492320672,0.9866863905325444,1.0
70.06815233969358,0.9866863905325444,1.0
70.4700901988662,0.9866863905325444,1.0
70.87430128503732,0.9866863905325444,1.0
71.28079845482368,0.9866863905325444,1.0
71.68959463755479,0.9866863905325444,1.0
72.10070283568395,0.9866863905325444,1.0
72.51413612520221,0.9866863905325444,1.0
72.92990765605408,0.9866863905325444,1.0
73.34803065255561,0.9866863905325444,1.0
73.76851841381534,0.9866863905325444,1.0
74.19138431415722,0.9866863905325444,1.0
74.61664180354566,0.9866863905325444,1.0
75.04430440801386,0.9866863905325444,1.0
75.47438573009372,0.9866863905325444,1.0
75.90689944924837,0.9866863905325444,1.0
76.34185932230764,0.9866863905325444,1.0
76.77927918390543,0.9866863905325444,1.0
77.21917294691947,0.9866863905325444,1.0
77.66155460291439,0.9866863905325444,1.0
78.10643822258635,0.9866863905325444,1.0
78.55383795621076,0.9866863905325444,1.0
79.00376803409209,0.9866863905325444,1.0
79.45624276701687,0.9866863905325444,1.0
79.91127654670873,0.9866863905325444,1.0
80.36888384628585,0.9866863905325444,1.0
80.82907922072181,0.9866863905325444,1.0
81.29187730730825,0.9866863905325444,1.0
81.75729282612028,0.9866863905325444,1.0
82.22534058048507,0.9866863905325444,1.0
82.69603545745247,0.9866863905325444,1.0
83.16939242826834,0.9866863905325444,1.0
83.64542654885119,0.9866863905325444,1.0
84.12415296027072,0.9866863905325444,1.0
84.60558688922936,0.9866863905325444,1.0
85.08974364854683,0.9866863905325444,1.0
85.57663863764718,0.9866863905325444,1.0
86.06628734304819,0.9866863905325444,1.0
86.55870533885447,0.9866863905325444,1.0
87.05390828725255,0.9866863905325444,1.0
87.55191193900913,0.9866863905325444,1.0
88.05273213397182,0.9866863905325444,1.0
88.5563848015733,0.9866863905325444,1.0
89.06288596133794,0.9866863905325444,1.0
89.57225172339088,0.9866863905325444,1.0
90.08449828897108,0.9866863905325444,1.0
90.59964195094628,0.9866863905325444,1.0
91.11769909433106,0.9866863905325444,1.0
91.63868619680844,0.9866863905325444,1.0
92.1626198292537,0.9866863905325444,1.0
92.6895166562613,0.9866863905325444,1.0
93.21939343667532,0.9866863905325444,1.0
93.75226702412229,0.9866863905325444,1.0
94.28815436754702,0.9866863905325444,1.0
94.82707251175216,0.9866863905325444,1.0
95.36903859794003,0.9866863905325444,1.0
95.91406986425798,0.9866863905325444,1.0
96.46218364634633,0.9866863905325444,1.0
97.01339737789027,0.9866863905325444,1.0
97.56772859117413,0.9866863905325444,1.0
98.12519491763877,0.9866863905325444,1.0
98.68581408844287,0.9866863905325444,1.0
99.24960393502666,0.9866863905325444,1.0
99.81658238967879,0.9866863905325444,1.0
100.38676748610726,0.9866863905325444,1.0
100.96017736001272,0.9866863905325444,1.0
101.53683024966509,0.9866863905325444,1.0
102.11674449648407,0.9866863905325444,1.0
102.69993854562242,0.9866863905325444,1.0
103.28643094655224,0.9866863905325444,1.0
103.87624035365559,0.9866863905325444,1.0
104.46938552681746,0.9866863905325444,1.0
105.06588533202228,0.9866863905325444,1.0
105.66575874195452,0.9866863905325444,1.0
106.2690248366017,0.9866863905325444,1.0
106.87570280386154,0.9866863905325444,1.0
107.48581194015188,0.9866863905325444,1.0
108.09937165102488,0.9866863905325444,1.0
108.71640145178417,0.9866863905325444,1.0
109.33692096810506,0.9866863905325444,1.0
109.96094993665956,0.9866863905325444,1.0
110.58850820574364,0.9866863905325444,1.0
111.21961573590838,0.9866863905325444,1.0
111.85429260059543,0.9866863905325444,1.0
112.49255898677512,0.9866863905325444,1.0
113.13443519558831,0.9866863905325444,1.0
113.77994164299261,0.9866863905325444,1.0
114.42909886041159,0.9866863905325444,1.0
115.08192749538735,0.9866863905325444,1.0
115.73844831223798,0.9866863905325444,1.0
116.39868219271763,0.9866863905325444,1.0
117.06265013668042,0.9866863905325444,1.0
117.73037326274897,0.9866863905325444,1.0
118.40187280898571,0.9866863905325444,1.0
119.07717013356863,0.9866863905325444,1.0
119.7562867154701,0.9866863905325444,1.0
120.43924415514078,0.9866863905325444,1.0
121.12606417519633,0.9866863905325444,1.0
121.81676862110793,0.9866863905325444,1.0
122.51137946189783,0.9866863905325444,1.0
123.2099187908378,0.9866863905325444,1.0
123.91240882615145,0.9866863905325444,1.0
124.61887191172161,0.9866863905325444,1.0
125.32933051780074,0.9866863905325444,1.0
126.04380724172519,0.9866863905325444,1.0
126.76232480863469,0.9866863905325444,1.0
127.48490607219482,0.9866863905325444,1.0
128.21157401532358,0.9866863905325444,1.0
128.942351750923,0.9866863905325444,1.0
129.67726252261406,0.9866863905325444,1.0
130.41632970547556,0.9866863905325444,1.0
131.15957680678835,0.9866863905325444,1.0
131.90702746678255,0.9866863905325444,1.0
132.65870545938964,0.9866863905325444,1.0
133.41463469299822,0.9866863905325444,1.0
134.1748392112152,0.9866863905325444,1.0
134.93934319363,0.9866863905325444,1.0
135.70817095658361,0.9866863905325444,1.0
136.48134695394234,0.9866863905325444,1.0
137.25889577787558,0.9866863905325444,1.0
138.0408421596374,0.9866863905325444,1.0
138.82721097035403,0.9866863905325444,1.0
139.61802722181457,0.9866863905325444,1.0
140.41331606726607,0.9866863905325444,1.0
141.21310280221434,0.9866863905325444,1.0
142.0174128652282,0.9866863905325444,1.0
142.8262718387482,0.9866863905325444,1.0
143.63970544990104,0.9866863905325444,1.0
144.4577395713175,0.9866863905325444,1.0
145.28040022195498,0.9866863905325444,1.0
146.10771356792583,0.9866863905325444,1.0
146.93970592332911,0.9866863905325444,1.0
147.77640375108788,0.9866863905325444,1.0
148.6178336637902,0.9866863905325444,1.0
149.46402242453658,0.9866863905325444,1.0
150.3149969477907,0.9866863905325444,1.0
151.17078430023503,0.9866863905325444,1.0
152.03141170163272,0.9866863905325444,1.0
152.8969065256928,0.9866863905325444,1.0
153.76729630094053,0.9866863905325444,1.0
154.6426087115937,0.9866863905325444,1.0
155.52287159844295,0.9866863905325444,1.0
156.40811295973668,0.9866863905325444,1.0
157.2983609520725,0.9866863905325444,1.0
158.19364389129242,0.9866863905325444,1.0
159.09399025338305,0.9866863905325444,1.0
159.99942867538206,0.9866863905325444,1.0
160.90998795628875,0.9866863905325444,1.0
161.82569705797954,0.9866863905325444,1.0
162.74658510613006,0.9866863905325444,1.0
163.6726813911409,0.9866863905325444,1.0
164.60401536906963,0.9866863905325444,1.0
165.54061666256698,0.9866863905325444,1.0
166.48251506182004,0.9866863905325444,1.0
167.4297405254993,0.9866863905325444,1.0
168.3823231817111,0.9866863905325444,1.0
169.34029332895673,0.9866863905325444,1.0
170.3036814370958,0.9866863905325444,1.0
171.27251814831487,0.9866863905325444,1.0
172.24683427810294,0.9866863905325444,1.0
173.22666081623123,0.9866863905325444,1.0
174.2120289277383,0.9866863905325444,1.0
175.20296995392226,0.9866863905325444,1.0
176.1995154133373,0.9866863905325444,1.0
177.20169700279553,0.9866863905325444,1.0
178.2095465983761,0.9866863905325444,1.0
179.22309625643885,0.9866863905325444,1.0
180.24237821464317,0.9866863905325444,1.0
181.26742489297433,0.9866863905325444,1.0
182.29826889477425,0.9866863905325444,1.0
183.33494300777866,0.9866863905325444,1.0
184.37748020515926,0.9866863905325444,1.0
185.42591364657363,0.9866863905325444,1.0
186.48027667921932,0.9866863905325444,1.0
187.54060283889402,0.9866863905325444,1.0
188.60692585106335,0.9866863905325444,1.0
189.67927963193281,0.9866863905325444,1.0
190.75769828952633,0.9866863905325444,1.0
191.84221612477197,0.9866863905325444,1.0
192.93286763259232,0.9866863905325444,1.0
194.02968750300147,0.9866863905325444,1.0
195.13271062220906,0.9866863905325444,1.0
196.24197207372967,0.9866863905325444,1.0
197.35750713949793,0.9866863905325444,1.0
198.479351300992,0.9866863905325444,1.0
199.6075402403614,0.9866863905325444,1.0
200.74210984156167,0.9866863905325444,1.0
201.8830961914964,0.9866863905325444,1.0
203.03053558116466,0.9866863905325444,1.0
204.18446450681557,0.9866863905325444,1.0
205.34491967110827,0.9866863905325444,1.0
206.51193798428054,0.9866863905325444,1.0
207.6855565653222,0.9866863905325444,1.0
208.8658127431552,0.9866863905325444,1.0
210.052744057822,0.9866863905325444,1.0
211.2463882616791,0.9866863905325444,1.0
212.4467833205972,0.9866863905325444,1.0
213.65396741516994,0.9866863905325444,1.0
214.86797894192767,0.9866863905325444,1.0
216.08885651455827,0.9866863905325444,1.0
217.3166389651363,0.9866863905325444,1.0
218.55136534535762,0.9866863905325444,1.0
219.79307492778105,0.9866863905325444,1.0
221.04180720707845,0.9866863905325444,1.0
222.2976019012902,0.9866863905325444,1.0
223.56049895308897,0.9866863905325444,1.0
224.8305385310493,0.9866863905325444,1.0
226.1077610309265,0.9866863905325444,1.0
227.39220707694076,0.9866863905325444,1.0
228.68391752306883,0.9866863905325444,1.0
229.9829334543445,0.9866863905325444,1.0
231.28929618816497,0.9866863905325444,1.0
232.60304727560424,0.9866863905325444,1.0
233.92422850273599,0.9866863905325444,1.0
235.25288189196206,0.9866863905325444,1.0
236.58904970334845,0.9866863905325444,1.0
237.93277443597063,0.9866863905325444,1.0
239.28409882926474,0.9866863905325444,1.0
240.64306586438633,0.9866863905325444,1.0
242.00971876557873,0.9866863905325444,1.0
243.3841010015472,0.9866863905325444,1.0
244.766256286841,0.9866863905325444,1.0
246.15622858324494,0.9866863905325444,1.0
247.55406210117684,0.9866863905325444,1.0
248.9598013010942,0.9866863905325444,1.0
250.37349089490746,0.9866863905325444,1.0
251.7951758474034,0.9866863905325444,1.0
253.22490137767474,0.9866863905325444,1.0
254.66271296055763,0.9866863905325444,1.0
256.1086563280795,0.9866863905325444,1.0
257.562777470913,0.9866863905325444,1.0
259.0251226398379,0.9866863905325444,1.0
260.49573834721383,0.9866863905325444,1.0
261.9746713684588,0.9866863905325444,1.0
263.4619687435365,0.9866863905325444,1.0
264.9576777784535,0.9866863905325444,1.0
266.4618460467636,0.9866863905325444,1.0
267.97452139108,0.9866863905325444,1.0
269.4957519245986,0.9866863905325444,1.0
271.0255860326276,0.9866863905325444,1.0
272.56407237412554,0.9866863905325444,1.0
274.1112598832508,0.9866863905325444,1.0
275.6671977709167,0.9866863905325444,1.0
277.23193552635735,0.9866863905325444,1.0
278.80552391870117,1.0,1.0


==> data/time_cdf_log_timegan_v2_ftps_down_1a.csv <==
x,real_cdf,synth_cdf
0.0,0.5142066321280265,1.0
0.006013562740823257,0.729596302223719,1.0
0.01206328841848433,0.7299523869393133,1.0
0.01814939450107279,0.7327997914621676,1.0
0.0242720997644362,0.7356442405449275,1.0
0.030431624300044414,0.7357451881014747,1.0
0.03662818952290115,0.7386860112708212,1.0
0.042862018179503136,0.7386891787596639,1.0
0.049133334355847144,0.7401291754555476,1.0
0.05544236348548514,0.7458180403740591,1.0
0.06178933235762788,0.7595785906455759,1.0
0.06817446912529732,0.7622833813400363,1.0
0.07459800331352787,0.7681594697314815,1.0
0.08106016582761716,0.7755211192560837,1.0
0.08756118896142633,0.7783629297481413,1.0
0.09410130640573021,0.7783764805882175,1.0
0.10068075325661775,0.7783772107728318,1.0
0.10729976602394302,0.7783775779913434,1.0
0.11395858263982693,0.7793249365949748,1.0
0.12065744246721007,0.7812195989403826,1.0
0.12739658630845715,0.7812203517950181,1.0
0.13417625641401304,0.7812204168594685,1.0
0.14099669649111074,0.7876194143135493,1.0
0.14785815171253214,0.7884718130905584,1.0
0.15476086872542086,0.7921517571849492,1.0
0.16170509566014873,0.7981179800464363,1.0
0.16869108213923512,0.8038003021673326,1.0
0.17571907928632002,0.8053972509959437,1.0
0.18278933973519126,0.8101117712711321,1.0
0.18990211763886578,0.8156970460519187,1.0
0.19705766867872554,0.8165089548261034,1.0
0.20425625007370868,0.818403152997804,1.0
0.21149812058955547,0.8212441998777734,1.0
0.2187835405481102,0.8242883764903436,1.0
0.22611277183667897,0.8281826320779928,1.0
0.23348607791744355,0.8310235737011271,1.0
0.24090372383693212,0.8315648153431628,1.0
0.2483659762355467,0.8315649364184861,1.0
0.25587310335714825,0.8321061927743312,1.0
0.2634253750586989,0.8323772905660912,1.0
0.2710230628199625,0.8352184751484983,1.0
0.27866643975326366,0.836841911861912,1.0
0.286355780613305,0.8379242072157123,1.0
0.29409136180704387,0.8407651271506964,1.0
0.30187346140362786,0.8407652089288837,1.0
0.30970235914439137,0.8414971058914424,1.0
0.31757833645291045,0.8448244433044123,1.0
0.3255016764451195,0.8455347699643128,1.0
0.33347266393948866,0.8467184820855248,1.0
0.34149158546726144,0.8500329035827309,1.0
0.34955872928275533,0.8502698487738614,1.0
0.35767438537372287,0.8531108071107328,1.0
0.3658388454717764,0.8557150564508356,1.0
0.37405240306287457,0.8557150948527227,1.0
0.3823153533978721,0.8559518648347771,1.0
0.3906279935031335,0.8559519258200633,1.0
0.39899062219120973,0.8559519533778751,1.0
0.4074035400715799,0.8576091503475722,1.0
0.41586704956145715,0.8774955415417479,1.0
0.42438145489665924,0.880336478190469,1.0
0.43294706214254547,0.8860183239300992,1.0
0.441564179205018,0.8860183239300992,1.0
0.45023311584159076,0.8860183347741742,1.0
0.4589541836725237,0.8860183456182493,1.0
0.46772769619202503,0.8860183564623244,1.0
0.47655396877951983,0.8860183731760614,1.0
0.485433318710987,0.8860183840201366,1.0
0.49436606517036485,0.8860184282916854,1.0
0.503352529261024,0.8860184450054226,1.0
0.5123930340173105,0.8860184617191595,1.0
0.5214879044161576,0.8860184784328965,1.0
0.5306374673887679,0.8860184951466337,1.0
0.5398420518323651,0.8860184951466337,1.0
0.549101988622017,0.8860185118603706,1.0
0.5584176106225296,0.8860185118603706,1.0
0.567789252700412,0.8860185118603706,1.0
0.5772172517359144,0.8860185118603706,1.0
0.5867019466351371,0.8860185227044455,1.0
0.5962436783422139,0.8860185335485206,1.0
0.6058427898515674,0.8860185443925956,1.0
0.6154996262202383,0.8860185552366705,1.0
0.6252145345802903,0.8860185719504075,1.0
0.6349878641512867,0.8860185719504075,1.0
0.6448199662528451,0.8867287992231347,1.0
0.6547111943172653,0.8867287992231347,1.0
0.6646619039022349,0.8867287992231347,1.0
0.6746724527036092,0.8867287992231347,1.0
0.6847432005682708,0.8867287992231347,1.0
0.6948745095070634,0.8867287992231347,1.0
0.7050667437078062,0.8867287992231347,1.0
0.7153202695483842,0.8867287992231347,1.0
0.7256354556099194,0.8867287992231347,1.0
0.7360126726900188,0.8867287992231347,1.0
0.7464522938161045,0.8867287992231347,1.0
0.7569546942588222,0.8867287992231347,1.0
0.7675202515455315,0.8867287992231347,1.0
0.7781493454738765,0.8867287992231347,1.0
0.7888423581254373,0.8867287992231347,1.0
0.7995996738794668,0.8867287992231347,1.0
0.8104216794267063,0.8867287992231347,1.0
0.8213087637832852,0.887439026495862,1.0
0.8322613183047073,0.8874520881468548,1.0
0.8432797366999161,0.8874520881468548,1.0
0.8543644150454494,0.8874520881468548,1.0
0.8655157517996751,0.8874520881468548,1.0
0.8767341478171164,0.8874520881468548,1.0
0.8880200063628603,0.8874521048605918,1.0
0.8993737331270528,0.8874521048605918,1.0
0.910795736239484,0.8874521048605918,1.0
0.9222864262842578,0.8874521048605918,1.0
0.9338462163145511,0.8874521048605918,1.0
0.9454755218674622,0.8874521048605918,1.0
0.957174760978948,0.8874521048605918,1.0
0.9689443541988508,0.8874521048605918,1.0
0.9807847246060153,0.8893460442545315,1.0
0.9926962978234979,0.8921869533454405,1.0
1.004679502033866,0.8921869533454405,1.0
1.0167347679945888,0.8922253440088311,1.0
1.0288625290535238,0.8922253440088311,1.0
1.0410632211644923,0.8922253440088311,1.0
1.0533372829029521,0.8922253440088311,1.0
1.0656851554817603,0.8922253440088311,1.0
1.0781072827670373,0.8922253440088311,1.0
1.0906041112941187,0.8922253440088311,1.0
1.1031760902836087,0.8924620864330735,1.0
1.1158236716575285,0.8924620864330735,1.0
1.12854731005556,0.8924620864330735,1.0
1.14134746285139,0.8953413861873734,1.0
1.1542245901691495,0.8953413861873734,1.0
1.1671791548999557,0.8953413861873734,1.0
1.1802116227185513,0.8953413861873734,1.0
1.1933224621000411,0.8953413861873734,1.0
1.2065121443367366,0.8953413861873734,1.0
1.219781143555094,0.8953413861873734,1.0
1.233129936732759,0.8953413861873734,1.0
1.2465590037157122,0.8953413861873734,1.0
1.2600688272355178,0.8956570594667668,1.0
1.2736598929266778,0.8956570594667668,1.0
1.2873326893440857,0.8956570594667668,1.0
1.3010877079805923,0.8956570594667668,1.0
1.3149254432846706,0.8956570594667668,1.0
1.3288463926781913,0.8956570594667668,1.0
1.3428510565743015,0.8985942705607575,1.0
1.356939938395415,0.8985942705607575,1.0
1.3711135445913083,0.8985942705607575,1.0
1.3853723846573238,0.8985942705607575,1.0
1.3997169711526878,0.8986326612241483,1.0
1.4141478197189326,0.8986326612241483,1.0
1.4286654490984343,0.8986326612241483,1.0
1.4432703811530574,0.8991491901497679,1.0
1.4579631408829163,0.8991491901497679,1.0
1.4727442564452469,0.8991491901497679,1.0
1.4876142591733907,0.8991491901497679,1.0
1.5025736835958963,0.8991491901497679,1.0
1.5176230674557336,0.8991491901497679,1.0
1.5327629517296226,0.8991491901497679,1.0
1.5479938806474811,0.8991491901497679,1.0
1.5633164017119885,0.8991491901497679,1.0
1.578731065718265,0.8991491901497679,1.0
1.5942384267736718,0.8991875808131587,1.0
1.6098390423177298,0.8991875808131587,1.0
1.6255334731421578,0.8995032373788152,1.0
1.6413222834110297,0.8998572846078624,1.0
1.6572060406810563,0.8998572846078624,1.0
1.6731853159219863,0.8998572846078624,1.0
1.6892606835371309,0.8998572846078624,1.0
1.7054327213840106,0.8998572846078624,1.0
1.7217020107951297,0.900172941173519,1.0
1.7380691365988707,0.900172941173519,1.0
1.75453468714052,0.900172941173519,1.0
1.7710992543034136,0.900172941173519,1.0
1.7877634335302153,0.900172941173519,1.0
1.8045278238443223,0.900172941173519,1.0
1.821393027871395,0.900172941173519,1.0
1.8383596518610203,0.900172941173519,1.0
1.8554283057085081,0.9004885977391756,1.0
1.8725996029768086,0.9004885977391756,1.0
1.8898741609185739,0.9014355674361453,1.0
1.9072526004983419,0.9014355674361453,1.0
1.9247355464148597,0.9014355674361453,1.0
1.9423236271235418,0.9014355674361453,1.0
1.960017474859056,0.9014355674361453,1.0
1.9778177256580538,0.9017512240018019,1.0
1.9957250193820344,0.9018280053285832,1.0
2.0137399997403422,0.902127229409587,1.0
2.031863314313309,0.902127229409587,1.0
2.050095614575533,0.902127229409587,1.0
2.068437555919293,0.902127229409587,1.0
2.0868897976781113,0.902127229409587,1.0
2.1054530031504566,0.902127229409587,1.0
2.124127839623579,0.902127229409587,1.0
2.142914978397508,0.902127229409587,1.0
2.1618150948091754,0.9024812766386341,1.0
2.180828868256692,0.9024812766386341,1.0
2.1999569822237754,0.9024812766386341,1.0
2.219200124304314,0.9024812766386341,1.0
2.2385589862270834,0.9024812766386341,1.0
2.2580342638806172,0.9024812766386341,1.0
2.2776266573382156,0.9024812766386341,1.0
2.2973368708831132,0.9024812766386341,1.0
2.317165613033799,0.9024812766386341,1.0
2.337113596569479,0.9024812766386341,1.0
2.357181538555704,0.9024812766386341,1.0
2.377370160370142,0.9024812766386341,1.0
2.397680187728512,0.9024812766386341,1.0
2.4181123507106697,0.9024812766386341,1.0
2.4386673837868518,0.9024812766386341,1.0
2.459346025844076,0.9024812766386341,1.0
2.480149020212707,0.9024812766386341,1.0
2.501077114693171,0.9024812766386341,1.0
2.5221310615828383,0.9024812766386341,1.0
2.5433116177030692,0.9024812766386341,1.0
2.564619544426415,0.9024812766386341,1.0
2.5860556077039876,0.9024812766386341,1.0
2.607620578092997,0.9024812766386341,1.0
2.6293152307844445,0.9024812766386341,1.0
2.6511403456309917,0.9024812766386341,1.0
2.673096707174995,0.9025196673020247,1.0
2.6951851046767032,0.9025196673020247,1.0
2.717406332142632,0.9025196673020247,1.0
2.7397611883541053,0.9025196673020247,1.0
2.762250476895968,0.9025196673020247,1.0
2.784875006185475,0.9025196673020247,1.0
2.807635589501345,0.9025196673020247,1.0
2.830533045013002,0.9025196673020247,1.0
2.853568195809985,0.9025196673020247,1.0
2.87674186993153,0.9025196673020247,1.0
2.900054900396339,0.9025196673020247,1.0
2.923508125232528,0.9025196673020247,1.0
2.947102387507744,0.9025196673020247,1.0
2.970838535359474,0.9027225893799469,1.0
2.9947174220255377,0.9027609800433375,1.0
3.018739905874748,0.907495828528186,1.0
3.0429068504377756,0.9075921305312676,1.0
3.0672191244381874,0.9076884325343495,1.0
3.0916776018236725,0.9076884325343495,1.0
3.1162831617974605,0.9076884325343495,1.0
3.1410366888499244,0.9076884325343495,1.0
3.1659390727903736,0.90772682319774,1.0
3.190991208779046,0.90772682319774,1.0
3.216193997359278,0.90772682319774,1.0
3.2415483444898796,0.90772682319774,1.0
3.267055161577705,0.90772682319774,1.0
3.2927153655104062,0.9078231252008216,1.0
3.318529878689399,0.9078231252008216,1.0
3.3444996290630176,0.9078231252008216,1.0
3.370625550159872,0.9078231252008216,1.0
3.3969085811224025,0.9078231252008216,1.0
3.4233496667406467,0.9078231252008216,1.0
3.4499497574861904,0.9079194272039035,1.0
3.4767098095463456,0.9079194272039035,1.0
3.5036307848585118,0.9079194272039035,1.0
3.5307136511447608,0.9079194272039035,1.0
3.5579593819466244,0.9079194272039035,1.0
3.585368956660085,0.9079194272039035,1.0
3.612943360570783,0.9079194272039035,1.0
3.6406835848894397,0.9079194272039035,1.0
3.6685906267874815,0.9081223492818254,1.0
3.6966654894328865,0.9081223492818254,1.0
3.724909182026251,0.9081223492818254,1.0
3.7533227198370582,0.9081223492818254,1.0
3.7819071242401785,0.9081223492818254,1.0
3.8106634227525866,0.9081223492818254,1.0
3.839592649070293,0.9081223492818254,1.0
3.868695843105504,0.9081223492818254,1.0
3.8979740510240046,0.9083590917060679,1.0
3.927428325282761,0.9083590917060679,1.0
3.957059724667759,0.9083590917060679,1.0
3.986869314332057,0.9083974823694585,1.0
4.016858165834078,0.9086387951107713,1.0
4.047027357176134,0.9086387951107713,1.0
4.077377972843164,0.9087350971138529,1.0
4.1079111038417295,0.9087734877772436,1.0
4.1386278477392295,0.9087734877772436,1.0
4.169529308703352,0.9087734877772436,1.0
4.200616597541764,0.9087734877772436,1.0
4.231890831742048,0.9087734877772436,1.0
4.263353135511867,0.9087734877772436,1.0
4.295004639819376,0.9087734877772436,1.0
4.32684648243388,0.9087734877772436,1.0
4.358879807966729,0.9087734877772436,1.0
4.391105767912468,0.9087734877772436,1.0
4.423525520690225,0.9087734877772436,1.0
4.4561402316853505,0.9087734877772436,1.0
4.488951073291321,0.9087734877772436,1.0
4.521959224951868,0.9087734877772436,1.0
4.555165873203383,0.9087734877772436,1.0
4.5885722117175725,0.9087734877772436,1.0
4.6221794413443575,0.9087734877772436,1.0
4.655988770155048,0.9087734877772436,1.0
4.690001413485767,0.9088118784406342,1.0
4.724218593981138,0.9088118784406342,1.0
4.758641541638229,0.9088118784406342,1.0
4.793271493850782,0.9088118784406342,1.0
4.828109695453676,0.9088118784406342,1.0
4.8631573987676875,0.9088118784406342,1.0
4.8984158636445,0.9088118784406342,1.0
4.933886357511993,0.9088118784406342,1.0
4.969570155419806,0.9088118784406342,1.0
5.00546854008517,0.908850269104025,1.0
5.041582801939011,0.9089270504308063,1.0
5.077914239172351,0.9089270504308063,1.0
5.114464157782957,0.9089270504308063,1.0
5.151233871622299,0.9089270504308063,1.0
5.188224702442778,0.9089270504308063,1.0
5.22543797994523,0.9089270504308063,1.0
5.262875041826733,0.9091637928550487,1.0
5.300537233828695,0.9091637928550487,1.0
5.338425909785218,0.9091637928550487,1.0
5.37654243167177,0.9091637928550487,1.0
5.41488816965415,0.9091637928550487,1.0
5.453464502137729,0.9091637928550487,1.0
5.492272815817011,0.9091637928550487,1.0
5.531314505725469,0.9091637928550487,1.0
5.570590975285697,0.9091637928550487,1.0
5.610103636359865,0.9091637928550487,1.0
5.649853909300459,0.9091637928550487,1.0
5.689843223001345,0.9091637928550487,1.0
5.730073014949136,0.9091637928550487,1.0
5.770544731274854,0.9091637928550487,1.0
5.811259826805925,0.9091637928550487,1.0
5.8522197651184715,0.9091637928550487,1.0
5.893426018589921,0.9091637928550487,1.0
5.9348800684519345,0.9091637928550487,1.0
5.976583404843655,0.9091637928550487,1.0
6.018537526865268,0.9117408629638984,1.0
6.060743942631896,0.9118560349540704,1.0
6.1032041693278005,0.9120486389602338,1.0
6.14591973326093,0.9120486389602338,1.0
6.188892169917782,0.9120486389602338,1.0
6.2321230240185965,0.9120486389602338,1.0
6.275613849572883,0.9120870296236244,1.0
6.319366209935293,0.9120870296236244,1.0
6.363381677861801,0.9120870296236244,1.0
6.407661835566252,0.9120870296236244,1.0
6.452208274777229,0.9120870296236244,1.0
6.497022596795285,0.9130339993205943,1.0
6.542106412550484,0.9130339993205943,1.0
6.587461342660322,0.9150047200413148,1.0
6.633089017487982,0.9150431107047056,1.0
6.678991077200935,0.9152798531289478,1.0
6.725169171829902,0.9152798531289478,1.0
6.771624961328175,0.9152798531289478,1.0
6.818360115631271,0.9152798531289478,1.0
6.86537631471697,0.9152798531289478,1.0
6.912675248665707,0.9152798531289478,1.0
6.960258617721318,0.9153182437923385,1.0
7.008128132352161,0.9158557130798077,1.0
7.056285513312614,0.9159708850699797,1.0
7.104732491704905,0.9159708850699797,1.0
7.1534708090413615,0.9159708850699797,1.0
7.2025022173070035,0.9160092757333704,1.0
7.251828479022518,0.9160092757333704,1.0
7.3014513673076324,0.9160092757333704,1.0
7.351372665944831,0.9160092757333704,1.0
7.401594169443487,0.9160092757333704,1.0
7.452117683104371,0.9160092757333704,1.0
7.502945023084542,0.9160092757333704,1.0
7.554078016462628,0.9160092757333704,1.0
7.605518501304524,0.9160092757333704,1.0
7.657268326729435,0.9160476663967612,1.0
7.709329352976365,0.9162844088210036,1.0
7.761703451470982,0.9162844088210036,1.0
7.814392504892888,0.9162844088210036,1.0
7.867398407243304,0.9162844088210036,1.0
7.9207230639131385,0.9162844088210036,1.0
7.97436839175149,0.9163227994843943,1.0
8.02833631913455,0.9166683154549102,1.0
8.082628786034919,0.9166683154549102,1.0
8.137247744091344,0.9166683154549102,1.0
8.192195156678883,0.9167067061183009,1.0
8.247472998979465,0.9167067061183009,1.0
8.303083258052897,0.9167067061183009,1.0
8.359027932908301,0.9167067061183009,1.0
8.415309034575964,0.9167067061183009,1.0
8.471928586179622,0.9167067061183009,1.0
8.528888623009212,0.9167067061183009,1.0
8.586191192593995,0.9167067061183009,1.0
8.643838354776188,0.9167067061183009,1.0
8.701832181784994,0.9167067061183009,1.0
8.760174758311091,0.9167067061183009,1.0
8.818868181581596,0.9167067061183009,1.0
8.87791456143541,0.9167067061183009,1.0
8.937316020399095,0.9186006455122403,1.0
8.997074693763153,0.9186006455122403,1.0
9.057192729658796,0.9186006455122403,1.0
9.117672289135147,0.9186006455122403,1.0
9.178515546236952,0.9186006455122403,1.0
9.239724688082692,0.9186006455122403,1.0
9.301301914943235,0.9186006455122403,1.0
9.36324944032091,0.9186006455122403,1.0
9.425569491029082,0.9186006455122403,1.0
9.488264307272194,0.9186006455122403,1.0
9.551336142726313,0.9186006455122403,1.0
9.614787264620116,0.9186006455122403,1.0
9.678619953816401,0.9186006455122403,1.0
9.742836504894083,0.9186006455122403,1.0
9.807439226230667,0.9186006455122403,1.0
9.872430440085239,0.9186006455122403,1.0
9.937812482681931,0.9186006455122403,1.0
10.0035877042939,0.9186390361756309,1.0
10.069758469327823,0.9186390361756309,1.0
10.136327156408885,0.9188419582535531,1.0
10.20329615846628,0.9188419582535531,1.0
10.270667882819243,0.9188419582535531,1.0
10.338444751263559,0.9188419582535531,1.0
10.40662920015864,0.9214461249202196,1.0
10.475223680515102,0.9214461249202196,1.0
10.544230658082856,0.9228665794656744,1.0
10.613652613439774,0.9228665794656744,1.0
10.683492042080822,0.9228665794656744,1.0
10.753751454507784,0.9228665794656744,1.0
10.82443337631951,0.9228665794656744,1.0
10.895540348302692,0.9228665794656744,1.0
10.967074926523201,0.9228665794656744,1.0
11.039039682417982,0.9229433607924555,1.0
11.111437202887466,0.9229433607924555,1.0
11.18427009038857,0.9229433607924555,1.0
11.257540963028259,0.9229433607924555,1.0
11.331252454657642,0.9229433607924555,1.0
11.405407214966651,0.9243638153379101,1.0
11.480007909579317,0.9243638153379101,1.0
11.555057220149543,0.9243638153379101,1.0
11.630557844457538,0.9243638153379101,1.0
11.706512496506782,0.9243638153379101,1.0
11.782923906621576,0.9243638153379101,1.0
11.859794821545217,0.9243638153379101,1.0
11.937128004538692,0.9243638153379101,1.0
12.014926235480049,0.9243638153379101,1.0
12.093192310964296,0.9243638153379101,1.0
12.171929044403946,0.9243638153379101,1.0
12.251139266130135,0.9257842698833646,1.0
12.330825823494397,0.9257842698833646,1.0
12.410991580970968,0.9258805718864465,1.0
12.49163942025979,0.9258805718864465,1.0
12.572772240390089,0.9258805718864465,1.0
12.65439295782458,0.9258805718864465,1.0
12.736504506564309,0.926117314310689,1.0
12.819109838254136,0.926117314310689,1.0
12.902211922288807,0.926117314310689,1.0
12.985813745919712,0.926117314310689,1.0
13.069918314362269,0.926117314310689,1.0
13.15452865090394,0.926117314310689,1.0
13.239647797012932,0.926117314310689,1.0
13.325278812447497,0.926117314310689,1.0
13.411424775365937,0.926117314310689,1.0
13.498088782437256,0.926117314310689,1.0
13.58527394895247,0.926117314310689,1.0
13.672983408936584,0.926117314310689,1.0
13.761220315261284,0.926117314310689,1.0
13.849987839758224,0.926117314310689,1.0
13.939289173333073,0.926117314310689,1.0
14.029127526080215,0.9261557049740794,1.0
14.119506127398127,0.9261557049740794,1.0
14.210428226105497,0.9261557049740794,1.0
14.301897090557974,0.9261557049740794,1.0
14.393916008765666,0.9261557049740794,1.0
14.486488288511342,0.9261557049740794,1.0
14.579617257469332,0.9261557049740794,1.0
14.67330626332513,0.9261557049740794,1.0
14.767558673895776,0.9261557049740794,1.0
14.86237787725086,0.9261557049740794,1.0
14.957767281834357,0.9261557049740794,1.0
15.053730316587126,0.9261940956374701,1.0
15.15027043107018,0.9261940956374701,1.0
15.247391095588677,0.9261940956374701,1.0
15.345095801316695,0.9261940956374701,1.0
15.44338806042268,0.9261940956374701,1.0
15.542271406195738,0.9261940956374701,1.0
15.641749393172624,0.9261940956374701,1.0
15.74182559726552,0.9295084895768642,1.0
15.842503615890596,0.9295084895768642,1.0
15.943787068097299,0.9295084895768642,1.0
16.045679594698452,0.9295084895768642,1.0
16.148184858401144,0.9309289441223186,1.0
16.251306543938377,0.9309289441223186,1.0
16.35504835820152,0.9309289441223186,1.0
16.459414030373587,0.9309289441223186,1.0
16.56440731206325,0.9309289441223186,1.0
16.670031977439717,0.9309289441223186,1.0
16.776291823368407,0.9309289441223186,1.0
16.883190669547417,0.9309289441223186,1.0
16.990732358644838,0.9309289441223186,1.0
17.09892075643691,0.9309289441223186,1.0
17.20775975194693,0.9309289441223186,1.0
17.317253257585104,0.9309289441223186,1.0
17.42740520928914,0.9309289441223186,1.0
17.53821956666577,0.9309289441223186,1.0
17.649700313133074,0.9309289441223186,1.0
17.761851456063653,0.9309289441223186,1.0
17.874677026928698,0.9309289441223186,1.0
17.98818108144291,0.9309289441223186,1.0
18.102367699710282,0.9309289441223186,1.0
18.217240986370758,0.9309289441223186,1.0
18.33280507074782,0.9309289441223186,1.0
18.449064106996868,0.9309289441223186,1.0
18.56602227425459,0.9309289441223186,1.0
18.683683776789167,0.9309289441223186,1.0
18.802052844151408,0.9309289441223186,1.0
18.92113373132681,0.9309289441223186,1.0
19.040930718888475,0.9309289441223186,1.0
19.161448113151007,0.9309289441223186,1.0
19.282690246325295,0.9309289441223186,1.0
19.404661476674256,0.9309289441223186,1.0
19.52736618866949,0.9314454730479386,1.0
19.650808793148908,0.9314454730479386,1.0
19.774993727475255,0.932865927593393,1.0
19.899925455695637,0.932865927593393,1.0
20.025608468701996,0.932865927593393,1.0
20.152047284392523,0.932865927593393,1.0
20.27924644783407,0.932865927593393,1.0
20.407210531425562,0.932865927593393,1.0
20.5359441350623,0.932865927593393,1.0
20.665451886301366,0.932865927593393,1.0
20.795738440527927,0.932865927593393,1.0
20.92680848112261,0.932865927593393,1.0
21.058666719629855,0.932865927593393,1.0
21.191317895927263,0.932865927593393,1.0
21.324766778395976,0.932865927593393,1.0
21.459018164092107,0.932865927593393,1.0
21.594076878919168,0.932865927593393,1.0
21.729947777801524,0.9331026700176355,1.0
21.86663574485897,0.9331026700176355,1.0
22.004145693582235,0.9331026700176355,1.0
22.142482567009633,0.9331026700176355,1.0
22.281651337904755,0.9331026700176355,1.0
22.42165700893522,0.9331026700176355,1.0
22.562504612852486,0.9331026700176355,1.0
22.704199212672812,0.9331026700176355,1.0
22.846745901859194,0.9331026700176355,1.0
22.990149804504497,0.9331026700176355,1.0
23.134416075515638,0.9331026700176355,1.0
23.279549900798873,0.9331026700176355,1.0
23.42555649744628,0.9331026700176355,1.0
23.572441113923198,0.9331989720207171,1.0
23.72020903025696,0.9331989720207171,1.0
23.86886555822668,0.9331989720207171,1.0
24.018416041554175,0.9331989720207171,1.0
24.168865856096073,0.9331989720207171,1.0
24.320220410037074,0.9331989720207171,1.0
24.472485144084306,0.9332952740237986,1.0
24.625665531662946,0.9332952740237986,1.0
24.779767079112958,0.9332952740237986,1.0
24.934795325887002,0.9332952740237986,1.0
25.090755844749637,0.9332952740237986,1.0
25.24765424197754,0.9332952740237986,1.0
25.40549615756111,0.9332952740237986,1.0
25.564287265407174,0.9332952740237986,1.0
25.724033273542954,0.9332952740237986,1.0
25.884739924321245,0.9332952740237986,1.0
26.046412994626866,0.9332952740237986,1.0
26.209058296084276,0.9332952740237986,1.0
26.3726816752665,0.9332952740237986,1.0
26.537289013905298,0.9332952740237986,1.0
26.702886229102603,0.9333915760268805,1.0
26.869479273543188,0.9333915760268805,1.0
27.037074135708718,0.9333915760268805,1.0
27.205676840092917,0.9333915760268805,1.0
27.3752934474182,0.9333915760268805,1.0
27.545930054853525,0.9333915760268805,1.0
27.71759279623353,0.9333915760268805,1.0
27.890287842279097,0.9333915760268805,1.0
28.064021400819087,0.9333915760268805,1.0
28.238799717013546,0.9333915760268805,1.0
28.414629073578173,0.9333915760268805,1.0
28.59151579101018,0.9333915760268805,1.0
28.76946622781547,0.9333915760268805,1.0
28.948486780737262,0.9333915760268805,1.0
29.128583884985943,0.9333915760268805,1.0
29.309764014470467,0.9333915760268805,1.0
29.492033682031032,0.9334878780299619,1.0
29.675399439673225,0.9334878780299619,1.0
29.859867878803502,0.9334878780299619,1.0
30.045445630466208,0.9334878780299619,1.0
30.232139365581837,0.9334878780299619,1.0
30.4199557951869,0.9334878780299619,1.0
30.608901670675152,0.9334878780299619,1.0
30.79898378404026,0.9334878780299619,1.0
30.990208968120008,0.9334878780299619,1.0
31.182584096841847,0.9334878780299619,1.0
31.37611608547003,0.9334878780299619,1.0
31.570811890854184,0.9334878780299619,1.0
31.76667851167939,0.9334878780299619,1.0
31.96372298871775,0.9334878780299619,1.0
32.16195240508152,0.9334878780299619,1.0
32.36137388647768,0.9334878780299619,1.0
32.56199460146407,0.9334878780299619,1.0
32.763821761707156,0.9334878780299619,1.0
32.96686262224114,0.9334878780299619,1.0
33.17112448172892,0.9334878780299619,1.0
33.376614682724274,0.9349083325754165,1.0
33.583340611935945,0.9349083325754165,1.0
33.79130970049309,0.9349083325754165,1.0
34.00052942421242,0.9349083325754165,1.0
34.211007303866936,0.9349083325754165,1.0
34.42275090545633,0.9349083325754165,1.0
34.63576784047885,0.9349083325754165,1.0
34.850065766204985,0.9349083325754165,1.0
35.0656523859527,0.9349083325754165,1.0
35.28253544936435,0.9349083325754165,1.0
35.500722752685235,0.9349083325754165,1.0
35.720222139043905,0.9349083325754165,1.0
35.941041498734016,0.9349083325754165,1.0
36.16318876949801,0.9349083325754165,1.0
36.38667193681245,0.9349083325754165,1.0
36.61149903417503,0.9349083325754165,1.0
36.83767814339346,0.9351112546533389,1.0
37.06521739487584,0.9351112546533389,1.0
37.294124967923004,0.9351112546533389,1.0
37.524409091022534,0.9351112546533389,1.0
37.756078042144544,0.9351496453167293,1.0
37.98914014903921,0.9351496453167293,1.0
38.22360378953621,0.9351496453167293,1.0
38.45947739184578,0.9351496453167293,1.0
38.69676943486175,0.9351496453167293,1.0
38.93548844846629,0.9351496453167293,1.0
39.17564301383656,0.9351496453167293,1.0
39.417241763753175,0.9351496453167293,1.0
39.660293382910524,0.9354079097795392,1.0
39.904806608228945,0.9354079097795392,1.0
40.15079022916878,0.9354079097795392,1.0
40.39825308804634,0.9354079097795392,1.0
40.64720408035177,0.9354079097795392,1.0
40.89765215506884,0.9354079097795392,1.0
41.14960631499654,0.9354079097795392,1.0
41.40307561707277,0.9354079097795392,1.0
41.65806917269992,0.9354079097795392,1.0
41.914596148072334,0.9354079097795392,1.0
42.17266576450584,0.9356446522037818,1.0
42.432287298769296,0.9356446522037818,1.0
42.69347008341791,0.9356446522037818,1.0
42.956223507128826,0.9356446522037818,1.0
43.2205570150386,0.9356446522037818,1.0
43.48648010908267,0.9370651067492364,1.0
43.754002348337025,0.9370651067492364,1.0
44.02313334936171,0.9373018491734787,1.0
44.29388278654655,0.9373018491734787,1.0
44.56626039245894,0.9378183780990986,1.0
44.840275958193686,0.9380551205233411,1.0
45.115939333724924,0.9380551205233411,1.0
45.39326042826028,0.9380551205233411,1.0
45.67224921059698,0.9380551205233411,1.0
45.95291570948025,0.9380551205233411,1.0
46.2352700139638,0.9380551205233411,1.0
46.5193222737725,0.9380551205233411,1.0
46.80508269966721,0.9380551205233411,1.0
47.09256156381191,0.9380551205233411,1.0
47.3817692001428,0.9380551205233411,1.0
47.6727160047399,0.9380551205233411,1.0
47.96541243620067,0.9380551205233411,1.0
48.25986901601604,0.9380551205233411,1.0
48.556096328948584,0.9380551205233411,1.0
48.854105023413005,0.9380551205233411,1.0
49.15390581185889,0.9380551205233411,1.0
49.45550947115585,0.9380551205233411,1.0
49.758926842980856,0.9380551205233411,1.0
50.06416883420796,0.9380551205233411,1.0
50.37124641730046,0.9380551205233411,1.0
50.6801706307052,0.9380551205233411,1.0
50.990952579249395,0.9380551205233411,1.0
51.30360343453988,0.9380551205233411,1.0
51.61813443536463,0.9380551205233411,1.0
51.93455688809675,0.9380551205233411,1.0
52.252882167101006,0.9380551205233411,1.0
52.573121715142534,0.9380551205233411,1.0
52.89528704379831,0.9380551205233411,1.0
53.21938973387088,0.9382918629475833,1.0
53.545441435804634,0.9382918629475833,1.0
53.87345387010478,0.9382918629475833,1.0
54.203438827758326,0.9382918629475833,1.0
54.53540817065821,0.9382918629475833,1.0
54.869373832029694,0.9382918629475833,1.0
55.20534781685912,0.9382918629475833,1.0
55.5433422023256,0.9384947850255053,1.0
55.883369138235125,0.9384947850255053,1.0
56.225440847457314,0.9384947850255053,1.0
56.569569626364775,0.9384947850255053,1.0
56.91576784527512,0.9384947850255053,1.0
57.26404794889564,0.9384947850255053,1.0
57.61442245677066,0.9384947850255053,1.0
57.966903963731575,0.9387530494883154,1.0
58.32150514034953,0.9387530494883154,1.0
58.6782387333911,0.9387530494883154,1.0
59.03711756627617,0.9392265343368001,1.0
59.39815453953916,0.9392265343368001,1.0
59.76136263129263,0.9392265343368001,1.0
60.12675489769382,0.9392265343368001,1.0
60.49434447341403,0.9392265343368001,1.0
60.86414457211071,0.9392265343368001,1.0
61.236168486902464,0.9394847987996101,1.0
61.610429590846906,0.9394847987996101,1.0
61.986941337421364,0.9411419957693071,1.0
62.36571726100651,0.9420889654662766,1.0
62.74677097737278,0.9431937634460749,1.0
63.13011618417011,0.9435094200117313,1.0
63.51576666141991,0.9456401018299132,1.0
63.903736272010676,0.9661895270668382,1.0
64.29403896219627,0.98115410794051,1.0
64.68668876209719,0.9826233457733843,1.0
65.08169978620501,0.9826233457733843,1.0
65.4790862338896,0.9826233457733843,1.0
65.8788623899097,0.9826233457733843,1.0
66.28104262492631,0.9837597094097479,1.0
66.68564139601932,0.9837597094097479,1.0
67.09267324720709,0.9842547162968001,1.0
67.50215280996954,0.9842547162968001,1.0
67.91409480377376,0.9842547162968001,1.0
68.32851403660331,0.9842547162968001,1.0
68.74542540549048,0.9846943807989647,1.0
69.16484389705181,0.9846943807989647,1.0
69.5867845880268,0.9846943807989647,1.0
70.01126264581988,0.9846943807989647,1.0
70.4382933290456,0.9846943807989647,1.0
70.86789198807716,0.9846943807989647,1.0
71.30007406559818,0.9846943807989647,1.0
71.73485509715776,0.9846943807989647,1.0
72.17225071172922,0.9846943807989647,1.0
72.61227663227146,0.9846943807989647,1.0
73.05494867629446,0.9846943807989647,1.0
73.50028275642781,0.9846943807989647,1.0
73.94829488099266,0.9846943807989647,1.0
74.39900115457725,0.9846943807989647,1.0
74.8524177786157,0.9846943807989647,1.0
75.30856105197056,0.9846943807989647,1.0
75.76744737151853,0.9861148353444192,1.0
76.22909323274001,0.9861148353444192,1.0
76.69351523031192,0.9861148353444192,1.0
77.1607300587045,0.9861148353444192,1.0
77.63075451278108,0.9861148353444192,1.0
78.10360548840197,0.9861148353444192,1.0
78.57929998303182,0.9861148353444192,1.0
79.05785509635058,0.9861148353444192,1.0
79.53928803086822,0.9861148353444192,1.0
80.0236160925431,0.9861148353444192,1.0
80.51085669140399,0.9861148353444192,1.0
81.001027342176,0.9861148353444192,1.0
81.49414566491015,0.9861148353444192,1.0
81.9902293856167,0.9861148353444192,1.0
82.48929633690236,0.9861148353444192,1.0
82.99136445861151,0.9861148353444192,1.0
83.49645179847073,0.9861148353444192,1.0
84.00457651273778,0.9861148353444192,1.0
84.51575686685425,0.9861148353444192,1.0
85.03001123610207,0.9861148353444192,1.0
85.54735810626411,0.9861148353444192,1.0
86.06781607428863,0.9861148353444192,1.0
86.59140384895784,0.9861148353444192,1.0
87.11814025156033,0.9861148353444192,1.0
87.64804421656777,0.9861148353444192,1.0
88.1811347923153,0.9861148353444192,1.0
88.71743114168672,0.9861148353444192,1.0
89.25695254280274,0.9861148353444192,1.0
89.7997183897144,0.9861148353444192,1.0
90.34574819310004,0.9861148353444192,1.0
90.8950615809667,0.9861148353444192,1.0
91.44767829935566,0.9861148353444192,1.0
92.00361821305229,0.9861148353444192,1.0
92.56290130630006,0.9863730998072292,1.0
93.12554768351896,0.9863730998072292,1.0
93.69157757002816,0.9863730998072292,1.0
94.26101131277298,0.9863730998072292,1.0
94.83386938105662,0.9863730998072292,1.0
95.41017236727546,0.9863730998072292,1.0
95.98994098765968,0.9863730998072292,1.0
96.57319608301772,0.9863730998072292,1.0
97.15995861948561,0.9863730998072292,1.0
97.75024968928051,0.9863730998072292,1.0
98.34409051145896,0.9863730998072292,1.0
98.94150243267966,0.9863730998072292,1.0
99.54250692797072,0.9863730998072292,1.0
100.14712560150174,0.9863730998072292,1.0
100.75538018736022,0.9863730998072292,1.0
101.36729255033325,0.9863730998072292,1.0
101.98288468669288,0.9863730998072292,1.0
102.60217872498728,0.9863730998072292,1.0
103.22519692683599,0.9863730998072292,1.0
103.85196168773018,0.9863730998072292,1.0
104.48249553783776,0.9863730998072292,1.0
105.11682114281317,0.9863730998072292,1.0
105.7549613046122,0.9863730998072292,1.0
106.39693896231165,0.9863730998072292,1.0
107.04277719293388,0.9863730998072292,1.0
107.69249921227639,0.9863730998072292,1.0
108.3461283757462,0.9863730998072292,1.0
109.00368817919988,0.9863730998072292,1.0
109.66520225978746,0.9863730998072292,1.0
110.3306943968026,0.9863730998072292,1.0
111.0001885125372,0.9863730998072292,1.0
111.67370867314139,0.9863730998072292,1.0
112.35127908948857,0.9863730998072292,1.0
113.03292411804578,0.9863730998072292,1.0
113.7186682617492,0.9863730998072292,1.0
114.40853617088493,0.9863730998072292,1.0
115.10255264397513,0.9863730998072292,1.0
115.80074262866931,0.9863730998072292,1.0
116.50313122264157,0.9863730998072292,1.0
117.20974367449213,0.9863730998072292,1.0
117.92060538465533,0.9863730998072292,1.0
118.63574190631265,0.9863730998072292,1.0
119.35517894631121,0.9863730998072292,1.0
120.07894236608787,0.9863730998072292,1.0
120.80705818259887,0.9863730998072292,1.0
121.53955256925505,0.9866098422314716,1.0
122.27645185686268,0.9866098422314716,1.0
123.01778253457002,0.9866098422314716,1.0
123.76357125081933,0.9866098422314716,1.0
124.51384481430532,0.9877462058678351,1.0
125.2686301949381,0.9877462058678351,1.0
126.02795452481318,0.9877462058678351,1.0
126.79184509918659,0.9879491279457574,1.0
127.56032937745613,0.9879491279457574,1.0
128.33343498414837,0.9919737491578786,1.0
129.11118970991174,0.9926839764306059,1.0
129.89362151251547,0.9938203400669695,1.0
130.68075851785457,0.9940232621448915,1.0
131.47262902096088,0.9940232621448915,1.0
132.26926148702015,0.9942261842228135,1.0
133.07068455239553,0.9942261842228135,1.0
133.8769270256565,0.9942261842228135,1.0
134.68801788861472,0.9942261842228135,1.0
135.50398629736586,0.9942261842228135,1.0
136.32486158333757,0.9942261842228135,1.0
137.15067325434384,0.9942261842228135,1.0
137.98145099564582,0.9942261842228135,1.0
138.8172246710188,0.9942261842228135,1.0
139.65802432382577,0.9942261842228135,1.0
140.50388017809735,0.9942261842228135,1.0
141.35482263961828,0.9942261842228135,1.0
142.21088229702028,0.9942261842228135,1.0
143.07208992288207,0.9942261842228135,1.0
143.93847647483489,0.9942261842228135,1.0
144.81007309667564,0.9942261842228135,1.0
145.68691111948652,0.9942261842228135,1.0
146.56902206276115,0.9942261842228135,1.0
147.4564376355375,0.9942261842228135,1.0
148.34918973753793,0.9942261842228135,1.0
149.24731046031576,0.9942261842228135,1.0
150.1508320884088,0.9942261842228135,1.0
151.0597871005001,0.9942261842228135,1.0
151.9742081705851,0.9942261842228135,1.0
152.89412816914665,0.9942261842228135,1.0
153.81958016433612,0.9942261842228135,1.0
154.7505974231623,0.9942261842228135,1.0
155.68721341268719,0.9942261842228135,1.0
156.62946180122918,0.9942261842228135,1.0
157.5773764595731,0.9942261842228135,1.0
158.53099146218787,0.9942261842228135,1.0
159.4903410884515,0.9942261842228135,1.0
160.45545982388305,0.9942261842228135,1.0
161.42638236138245,0.9942261842228135,1.0
162.40314360247743,0.9942261842228135,1.0
163.3857786585787,0.9942261842228135,1.0
164.37432285224116,0.9942261842228135,1.0
165.36881171843427,0.9942261842228135,1.0
166.36928100581932,0.9942261842228135,1.0
167.3757666780343,0.9942261842228135,1.0
168.3883049149869,0.9942261842228135,1.0
169.40693211415487,0.9942261842228135,1.0
170.43168489189458,0.9942261842228135,1.0
171.462600084757,0.9942261842228135,1.0
172.49971475081225,0.9942261842228135,1.0
173.54306617098104,0.9942261842228135,1.0
174.59269185037593,0.9942261842228135,1.0
175.6486295196482,0.9942261842228135,1.0
176.71091713634507,0.9942261842228135,1.0
177.77959288627375,0.9942261842228135,1.0
178.8546951848742,0.9942261842228135,1.0
179.9362626786001,0.9942261842228135,1.0
181.02433424630794,0.9942261842228135,1.0
182.1189490006547,0.9942261842228135,1.0
183.2201462895038,0.9942261842228135,1.0
184.32796569733938,0.9942261842228135,1.0
185.4424470466895,0.9942261842228135,1.0
186.5636303995572,0.9942261842228135,1.0
187.69155605886155,0.9942261842228135,1.0
188.8262645698851,0.9942261842228135,1.0
189.96779672173224,0.9953625478591772,1.0
191.11619354879517,0.9958790767847971,1.0
192.271496332229,0.9965893040575243,1.0
193.43374660143567,0.9972995313302516,1.0
194.60298613555676,0.9972995313302516,1.0
195.77925696497533,0.9972995313302516,1.0
196.96260137282678,0.9972995313302516,1.0
198.1530618965189,0.9972995313302516,1.0
199.3506813292605,0.9972995313302516,1.0
200.5555027216007,0.9972995313302516,1.0
201.76756938297524,0.9972995313302516,1.0
202.986924883264,0.9972995313302516,1.0
204.21361305435715,0.9972995313302516,1.0
205.44767799173056,0.9972995313302516,1.0
206.68916405603113,0.9972995313302516,1.0
207.9381158746712,0.9972995313302516,1.0
209.19457834343297,0.9972995313302516,1.0
210.45859662808212,0.9972995313302516,1.0
211.73021616599155,0.9972995313302516,1.0
213.00948266777445,0.9972995313302516,1.0
214.29644211892827,0.9972995313302516,1.0
215.59114078148647,0.9972995313302516,1.0
216.89362519568243,0.9972995313302516,1.0
218.20394218162212,0.9972995313302516,1.0
219.5221388409671,0.9972995313302516,1.0
220.84826255862782,0.9972995313302516,1.0
222.18236100446677,0.9972995313302516,1.0
223.52448213501222,0.9972995313302516,1.0
224.874674195182,0.9972995313302516,1.0
226.23298572001775,0.9972995313302516,1.0
227.59946553642948,0.9972995313302516,1.0
228.97416276495147,0.9972995313302516,1.0
230.35712682150685,0.9972995313302516,1.0
231.7484074191846,0.9972995313302516,1.0
233.14805457002657,0.9972995313302516,1.0
234.55611858682516,0.9972995313302516,1.0
235.97265008493184,0.9972995313302516,1.0
237.39769998407675,0.9972995313302516,1.0
238.831319510199,0.9972995313302516,1.0
240.27356019728802,0.9972995313302516,1.0
241.7244738892362,0.9972995313302516,1.0
243.18411274170248,0.9972995313302516,1.0
244.65252922398676,0.9972995313302516,1.0
246.12977612091714,0.9972995313302516,1.0
247.6159065347459,0.9972995313302516,1.0
249.1109738870593,0.9972995313302516,1.0
250.61503192069753,0.9972995313302516,1.0
252.12813470168692,0.9972995313302516,1.0
253.6503366211831,0.9972995313302516,1.0
255.18169239742636,0.9972995313302516,1.0
256.7222570777086,0.9972995313302516,1.0
258.272086040352,0.9973958333333333,1.0
259.8312349966998,0.9973958333333333,1.0
261.39975999311866,0.9973958333333333,1.0
262.97771741301426,0.9973958333333333,1.0
264.56516397885673,0.9973958333333333,1.0
266.16215675422063,0.9973958333333333,1.0
267.76875314583583,0.9973958333333333,1.0
269.38501090565114,0.9973958333333333,1.0
271.0109881329105,0.9973958333333333,1.0
272.6467432762411,0.9973958333333333,1.0
274.29233513575474,0.9973958333333333,1.0
275.94782286516136,0.9973958333333333,1.0
277.61326597389547,0.9973958333333333,1.0
279.28872432925493,0.9973958333333333,1.0
280.9742581585542,0.9973958333333333,1.0
282.6699280512878,0.9973958333333333,1.0
284.3757949613091,0.9973958333333333,1.0
286.0919202090213,0.9973958333333333,1.0
287.81836548358166,0.9973958333333333,1.0
289.5551928451192,0.9973958333333333,1.0
291.30246472696535,0.9973958333333333,1.0
293.0602439378983,0.9973958333333333,1.0
294.8285936644006,0.9973958333333333,1.0
296.60757747293104,0.9973958333333333,1.0
298.3972593122087,0.9992897727272727,1.0
300.19770351551324,0.9992897727272727,1.0
302.0089748029957,0.9992897727272727,1.0
303.83113828400604,0.9992897727272727,1.0
305.6642594594335,0.9992897727272727,1.0
307.50840422406094,0.9992897727272727,1.0
309.3636388689336,0.9992897727272727,1.0
311.2300300837422,0.9992897727272727,1.0
313.1076449592199,0.9992897727272727,1.0
314.9965509895544,0.9992897727272727,1.0
316.8968160748139,0.9992897727272727,1.0
318.8085085233878,0.9992897727272727,1.0
320.731697054442,0.9992897727272727,1.0
322.66645080039046,0.9992897727272727,1.0
324.6128393093782,0.9992897727272727,1.0
326.57093254778283,0.9992897727272727,1.0
328.5408009027289,0.9992897727272727,1.0
330.5225151846186,0.9992897727272727,1.0
332.5161466296769,0.9992897727272727,1.0
334.52176690251207,0.9992897727272727,1.0
336.5394480986922,0.9992897727272727,1.0
338.5692627473366,0.9992897727272727,1.0
340.6112838137228,0.9992897727272727,1.0
342.66558470190955,0.9992897727272727,1.0
344.73223925737625,0.9992897727272727,1.0
346.8113217696758,0.9992897727272727,1.0
348.9029069751065,0.9992897727272727,1.0
351.00707005939773,0.9992897727272727,1.0
353.1238866604133,0.9992897727272727,1.0
355.2534328708699,0.9992897727272727,1.0
357.3957852410726,0.9992897727272727,1.0
359.55102078166647,0.9992897727272727,1.0
361.7192169664049,0.9992897727272727,1.0
363.9004517349347,0.9992897727272727,1.0
366.09480349559715,0.9992897727272727,1.0
368.3023511282481,0.9992897727272727,1.0
370.5231739870914,0.9992897727272727,1.0
372.7573519035326,0.9992897727272727,1.0
375.0049651890485,0.9992897727272727,1.0
377.2660946380739,0.9992897727272727,1.0
379.5408215309062,0.9992897727272727,1.0
381.8292276366268,0.9992897727272727,1.0
384.1313952160406,0.9992897727272727,1.0
386.4474070246331,0.9992897727272727,1.0
388.777346315545,0.9992897727272727,1.0
391.1212968425648,0.9992897727272727,1.0
393.4793428631406,0.9992897727272727,1.0
395.85156914140686,0.9992897727272727,1.0
398.2380619512329,1.0,1.0


==> data/time_cdf_log_trafficgpt10_UDP.csv <==
x,real_cdf,synth_cdf
0.0,0.0012750038173766987,0.0
0.0027795205629776694,0.2560765193144853,0.0
0.005566766860515354,0.3220117002301468,0.0
0.00836176036645113,0.5326676192677519,0.0
0.011164522614310042,0.5481758501645484,0.0
0.013975075197470014,0.5584794683869415,0.0
0.016793439769328213,0.5636250331383075,0.0
0.019619638043467856,0.5749459758747493,0.0
0.022453691793825524,0.5995752094746912,0.0
0.025295622854858892,0.6099911193433112,0.0
0.02814545312171497,0.6128181803148056,0.6335683144650301
0.03100320455039877,0.6245866805174964,0.6335683144650301
0.03386889915794248,0.6333613244759528,0.6335683144650301
0.03674255902257506,0.6455731120083932,0.6335683144650301
0.039624206283892405,0.6531361938842444,0.6335683144650301
0.04251386314302782,0.6582545021175951,0.6335683144650301
0.045411551862823155,0.6698930538813482,0.6335683144650301
0.04831729476800027,0.676291536537854,0.6335683144650301
0.05123111424533304,0.6809627586959128,0.6335683144650301
0.05415303274381988,0.685326819623179,0.6335683144650301
0.057083072774856594,0.689452645360149,0.6335683144650301
0.06002125691240993,0.6936737624584992,0.6335683144650301
0.06296760779319141,0.6947435469322386,0.6335683144650301
0.06592214811683177,0.6959272972685313,0.6335683144650301
0.06888490064605583,0.7025474819859173,0.6335683144650301
0.07185588820685788,0.7026007812077486,0.6335683144650301
0.07483513368867754,0.7026007812077486,0.6335683144650301
0.07782266004457607,0.7041755919229952,0.6335683144650301
0.08081849029141326,0.7049826944250129,0.6335683144650301
0.08382264751002473,0.7050354955232757,0.6335683144650301
0.08683515484539973,0.7051732935114251,0.6371621012034749
0.08985603550685954,0.7051732935114251,0.6371621012034749
0.09288531276823618,0.7080955611911445,0.6371621012034749
0.09592300996805178,0.7090115135762876,0.6371621012034749
0.09896915050969836,0.7091964134222043,0.6371621012034749
0.10202375786161816,0.7091964134222043,0.6371621012034749
0.10508685555748445,0.7091964134222043,0.6371621012034749
0.10815846719638282,0.7091964134222043,0.6371621012034749
0.11123861644299299,0.7094351812457179,0.6371621012034749
0.11432732702777114,0.7094884804675493,0.6371621012034749
0.11742462274713275,0.7103460268759431,0.6371621012034749
0.12053052746363598,0.7131708856330052,0.6371621012034749
0.12364506510616538,0.7133231262513475,0.6371621012034749
0.12676825967011635,0.7134240221074556,0.6371621012034749
0.12990013521758,0.7194441160512784,0.6371621012034749
0.13304071587752853,0.7195454583136376,0.6371621012034749
0.13619002584600104,0.7198010761718425,0.6371621012034749
0.13934808938629015,0.720090295945088,0.6371621012034749
0.14251493082912867,0.721257213883125,0.6371621012034749
0.1456905745728772,0.7214955353003877,0.6371621012034749
0.14887504508371222,0.7218118734239554,0.6575614145590029
0.1520683668958143,0.7219136701359216,0.6575614145590029
0.1552705646115573,0.7222112923264632,0.6575614145590029
0.15848166290169796,0.7251898480378962,0.6575614145590029
0.1617016865055658,0.7253948897545015,0.6575614145590029
0.16493066023125386,0.7265594273393476,0.6575614145590029
0.1681686089558098,0.7274543833200398,0.6575614145590029
0.17141555762542748,0.7279178096490431,0.6575614145590029
0.1746715312556393,0.7283410451801667,0.6575614145590029
0.1779365549315088,0.7284484407112912,0.6575614145590029
0.181210653807824,0.7285971174879786,0.6575614145590029
0.18449385310929114,0.7293566313990756,0.6575614145590029
0.1877861781307291,0.7293566313990756,0.6575614145590029
0.1910876542372641,0.7294696257493581,0.6575614145590029
0.19439830686452542,0.7295224268476209,0.6575614145590029
0.19771816151884108,0.7295224268476209,0.6575614145590029
0.20104724377743452,0.729573325203604,0.6575614145590029
0.20438557928862155,0.7296242235595871,0.6575614145590029
0.20773319377200805,0.7312384285636228,0.6575614145590029
0.21109011301868805,0.7312384285636228,0.6575614145590029
0.2144563628914424,0.7340632873206848,0.6599239963233048
0.21783196932493826,0.7341137312270609,0.6599239963233048
0.2212169583259285,0.7341137312270609,0.6599239963233048
0.22461135597345247,0.7341137312270609,0.6599239963233048
0.22801518841903665,0.736938589984123,0.6599239963233048
0.23142848188689627,0.7425883074982473,0.6599239963233048
0.23485126267413728,0.7426990862730339,0.6599239963233048
0.23828355715095897,0.7426990862730339,0.6599239963233048
0.2417253917608572,0.7427999740857864,0.6599239963233048
0.245176793020828,0.7428743124741299,0.6599239963233048
0.24863778752157195,0.7429770346107505,0.6599239963233048
0.2521084019276991,0.7430279329667336,0.6599239963233048
0.25558866297793426,0.7430279329667336,0.6599239963233048
0.2590785974853231,0.7430788313227167,0.6599239963233048
0.2625782323374386,0.7430788313227167,0.6599239963233048
0.26608759449658853,0.7431965337709276,0.6599239963233048
0.26960671100002276,0.7432474321269108,0.6599239963233048
0.2731356089601418,0.7433651345751215,0.6599239963233048
0.27667431556470556,0.7490148520892459,0.6599239963233048
0.2802228580770431,0.7492894911350713,0.6599239963233048
0.2837812638362623,0.7499957058243367,0.6917106356066098
0.2873495602574606,0.7499957058243367,0.6917106356066098
0.29092777483193655,0.7499957058243367,0.6917106356066098
0.2945159351274009,0.7528710084877751,0.6917106356066098
0.2981140687881898,0.7529219068437583,0.6917106356066098
0.30172220353547713,0.7585716243578825,0.6917106356066098
0.30534036716748864,0.7585716243578825,0.6917106356066098
0.30896858755971546,0.7585716243578825,0.6917106356066098
0.3126068926651295,0.7585716243578825,0.6917106356066098
0.3162553105143985,0.7586281215330237,0.6917106356066098
0.31991386921610176,0.7586281215330237,0.6917106356066098
0.3235825969569474,0.7588742266520103,0.6917106356066098
0.32726152200198855,0.7589919291002212,0.6917106356066098
0.3309506726948422,0.7591831695381993,0.6917106356066098
0.3346500774579064,0.7593008719864103,0.6917106356066098
0.33835976479258045,0.759418574434621,0.6917106356066098
0.34207976327948336,0.7597404097002232,0.6917106356066098
0.34581010157867487,0.7625652684572853,0.6917106356066098
0.3495508084298759,0.7625652684572853,0.6917106356066098
0.35330191265268984,0.7626726639884097,0.6917106356066098
0.35706344314682503,0.7626726639884097,0.6966709530669273
0.3608354288923169,0.7626726639884097,0.6966709530669273
0.36461789894975166,0.7713149402079321,0.6966709530669273
0.3684108824604898,0.7714191377857467,0.6966709530669273
0.3722144086468912,0.7714191377857467,0.6966709530669273
0.37602850681253946,0.7714191377857467,0.6966709530669273
0.37985320634246844,0.7714191377857467,0.6966709530669273
0.38368853670338793,0.7742439965428088,0.6966709530669273
0.3875345274439115,0.7742439965428088,0.6966709530669273
0.39139120819478335,0.7744360373793634,0.6966709530669273
0.39525860866910706,0.7745103757677072,0.6966709530669273
0.3991367586625745,0.7745103757677072,0.6966709530669273
0.403025688053695,0.7773352345247694,0.6966709530669273
0.4069254268040262,0.7773861328807525,0.6966709530669273
0.4108360049584041,0.7773861328807525,0.6966709530669273
0.4147574526451753,0.7773861328807525,0.6966709530669273
0.4186898000764284,0.7773861328807525,0.6966709530669273
0.42263307754822754,0.7775145355515279,0.6966709530669273
0.42658731544084505,0.7775145355515279,0.6966709530669273
0.4305525442189959,0.7775145355515279,0.6966709530669273
0.4345287944320727,0.7775145355515279,0.7357213579888414
0.4385160967143802,0.7775145355515279,0.7357213579888414
0.4425144817853722,0.7775145355515279,0.7357213579888414
0.4465239804498877,0.7831642530656523,0.7357213579888414
0.45054462359838854,0.7859891118227144,0.7357213579888414
0.4545764422071969,0.7859891118227144,0.7357213579888414
0.45861946733873477,0.7867962143247321,0.7357213579888414
0.4626737301417623,0.7867962143247321,0.7357213579888414
0.46673926185161857,0.7867962143247321,0.7357213579888414
0.4708160937904618,0.7867962143247321,0.7357213579888414
0.47490425736751085,0.7867962143247321,0.7357213579888414
0.47900378407928723,0.7867962143247321,0.7357213579888414
0.48311470550985736,0.7867962143247321,0.7357213579888414
0.4872370533310766,0.7867962143247321,0.7357213579888414
0.49137085930283264,0.7883095315160153,0.7357213579888414
0.49551615527329057,0.7883095315160153,0.7357213579888414
0.49967297317913795,0.7883095315160153,0.7357213579888414
0.5038413450458312,0.7883095315160153,0.7357213579888414
0.5080213029878421,0.788458208292703,0.7357213579888414
0.5122128792089052,0.788458208292703,0.7357213579888414
0.5164161060022661,0.788458208292703,0.7371096564401493
0.5206310157509297,0.788458208292703,0.7371096564401493
0.5248576409279112,0.788458208292703,0.7371096564401493
0.5290960140964839,0.7885866109634784,0.7371096564401493
0.5333461679104323,0.7885866109634784,0.7371096564401493
0.5376081351143023,0.7887043134116893,0.7371096564401493
0.5418819485436543,0.7887043134116893,0.7371096564401493
0.5461676411253155,0.791717496085889,0.7371096564401493
0.550465245877634,0.7917702971841518,0.7371096564401493
0.5547747959107331,0.7917702971841518,0.7371096564401493
0.5590963244267663,0.792039331351491,0.7371096564401493
0.5634298647201734,0.792039331351491,0.7371096564401493
0.5677754501779365,0.792039331351491,0.7371096564401493
0.5721331142798377,0.792039331351491,0.7371096564401493
0.5765028905987166,0.7923648626939716,0.7371096564401493
0.5808848128007296,0.7924148601940966,0.7371096564401493
0.5852789146456082,0.7924148601940966,0.7371096564401493
0.5896852299869206,0.7924148601940966,0.7371096564401493
0.5941037927723312,0.7924148601940966,0.7371096564401493
0.5985346370438626,0.7924148601940966,0.7371096564401493
0.602977796938158,0.7924148601940966,0.7426533519016866
0.6074333066867442,0.7924148601940966,0.7426533519016866
0.6119012006162953,0.7924148601940966,0.7426533519016866
0.6163815131488966,0.7924148601940966,0.7426533519016866
0.6208742788023109,0.7924148601940966,0.7426533519016866
0.6253795321902436,0.7924148601940966,0.7426533519016866
0.6298973080226093,0.7924148601940966,0.7426533519016866
0.6344276411058002,0.7924148601940966,0.7426533519016866
0.6389705663429528,0.7924148601940966,0.7426533519016866
0.6435261187342183,0.7924148601940966,0.7426533519016866
0.6480943333770309,0.7927679675387292,0.7426533519016866
0.6526752454663793,0.7927679675387292,0.7426533519016866
0.6572688902950772,0.7928188658947125,0.7426533519016866
0.6618753032540355,0.7928188658947125,0.7426533519016866
0.666494519832535,0.7928188658947125,0.7426533519016866
0.6711265756184991,0.7928188658947125,0.7426533519016866
0.6757715062987691,0.7928188658947125,0.7426533519016866
0.6804293476593786,0.7929497014581974,0.7426533519016866
0.685100135585829,0.7929497014581974,0.7426533519016866
0.6897839060633664,0.7929497014581974,0.7426533519016866
0.6944806951772582,0.7929497014581974,0.7434939298242664
0.6991905391130719,0.7929497014581974,0.7434939298242664
0.703913474156954,0.7943621308367285,0.7434939298242664
0.708649536695908,0.7951692333387462,0.7434939298242664
0.7133987632180765,0.7951692333387462,0.7434939298242664
0.7181611903130216,0.7952869357869574,0.7434939298242664
0.7229368546720067,0.7952869357869574,0.7434939298242664
0.7277257930882799,0.7952869357869574,0.7434939298242664
0.7325280424573556,0.7952869357869574,0.7434939298242664
0.7373436397773012,0.7952869357869574,0.7434939298242664
0.7421726221490206,0.7952869357869574,0.7434939298242664
0.7470150267765407,0.7952869357869574,0.7434939298242664
0.7518708909672971,0.7952869357869574,0.7434939298242664
0.7567402521324226,0.7954153384577328,0.7434939298242664
0.7616231477870352,0.7954153384577328,0.7434939298242664
0.7665196155505267,0.7954153384577328,0.7434939298242664
0.771429693146853,0.7954153384577328,0.7434939298242664
0.7763534184048237,0.7954153384577328,0.7434939298242664
0.7812908292583957,0.795465782364109,0.7434939298242664
0.7862419637469629,0.7962728848661267,0.7434939298242664
0.7912068600156512,0.7970799873681444,0.7614706889749913
0.7961855563156114,0.7970799873681444,0.7614706889749913
0.801178091004314,0.7970799873681444,0.7614706889749913
0.8061845025458454,0.7970799873681444,0.7614706889749913
0.8112048295112031,0.7972869835443468,0.7614706889749913
0.8162391105785941,0.797393478219613,0.7614706889749913
0.8212873845337316,0.7974976757974274,0.7614706889749913
0.8263496902701348,0.797705512735053,0.7614706889749913
0.8314260667894285,0.797705512735053,0.7614706889749913
0.8365165532016432,0.7978597078129923,0.7614706889749913
0.8416211887255161,0.7979106061689754,0.7614706889749913
0.846740012688794,0.7979106061689754,0.7614706889749913
0.851873064528536,0.7979634072672382,0.7614706889749913
0.8570203837914177,0.7980727055406422,0.7614706889749913
0.8621820101340346,0.7981231494470183,0.7614706889749913
0.8673579833232092,0.7981735933533944,0.7614706889749913
0.8725483432362965,0.7983657346472308,0.7614706889749913
0.8777531298614916,0.7983657346472308,0.7614706889749913
0.8829723832981373,0.7998314632475932,0.7614706889749913
0.8882061437570336,0.7999412596445657,0.7614706889749913
0.893454451560747,0.8001094059991529,0.7723825189584318
0.8987173471439216,0.8029342647562151,0.7723825189584318
0.9039948710535908,0.8029342647562151,0.7723825189584318
0.9092870639494881,0.8029342647562151,0.7723825189584318
0.914593966604363,0.8029907619313563,0.7723825189584318
0.9199156199042927,0.8029907619313563,0.7723825189584318
0.9252520648489987,0.8029907619313563,0.7723825189584318
0.9306033425521618,0.8030440611531877,0.7723825189584318
0.9359694942417389,0.8030440611531877,0.7723825189584318
0.9413505612602813,0.8030440611531877,0.7723825189584318
0.9467465850652524,0.8038511636552053,0.7723825189584318
0.9521576072293481,0.8038511636552053,0.7723825189584318
0.9575836694408153,0.8039924065930584,0.7723825189584318
0.9630248135037752,0.8068172653501205,0.7723825189584318
0.9684810813385443,0.8068172653501205,0.7723825189584318
0.9739525149819575,0.8068677092564968,0.7723825189584318
0.9794391565876913,0.8069686051126049,0.7723825189584318
0.9849410484265899,0.8070219043344362,0.7723825189584318
0.99045823288699,0.8079976076406481,0.7723825189584318
0.9959907524750475,0.8079976076406481,0.7723825189584318
1.0015386498150654,0.8079976076406481,0.7732064360959082
1.007101967649821,0.8108224663977103,0.7732064360959082
1.0126807488408964,0.8108224663977103,0.7732064360959082
1.018275036369009,0.8109929699441839,0.7732064360959082
1.0238848733343413,0.8110673083325277,0.7732064360959082
1.0295103029568735,0.8119487492228891,0.7732064360959082
1.035151368576717,0.8119487492228891,0.7732064360959082
1.0408081136544483,0.8120015503211518,0.7732064360959082
1.0464805817714424,0.8121192527693628,0.7732064360959082
1.0521688166302108,0.8121192527693628,0.7732064360959082
1.057872862054736,0.8121192527693628,0.7732064360959082
1.0635927619908108,0.8121192527693628,0.7732064360959082
1.069328560506376,0.8121192527693628,0.7732064360959082
1.0750803017918606,0.8121192527693628,0.7732064360959082
1.080848030160521,0.8129263552713806,0.7732064360959082
1.0866317900487836,0.8129263552713806,0.7732064360959082
1.0924316260165872,0.8129263552713806,0.7732064360959082
1.098247582747725,0.8129263552713806,0.7732064360959082
1.1040797050501907,0.8157512140284426,0.7732064360959082
1.1099280378565215,0.8157512140284426,0.7732064360959082
1.1157926262241469,0.8157512140284426,0.7732064360959082
1.1216735153357333,0.8157512140284426,0.7732064360959082
1.1275707504995343,0.8157512140284426,0.7732064360959082
1.1334843771497376,0.8165583165304604,0.7732064360959082
1.1394144408468168,0.8167466404475979,0.7732064360959082
1.1453609872778818,0.8168750431183734,0.7732064360959082
1.1513240622570309,0.8168750431183734,0.7732064360959082
1.157303711725703,0.8168750431183734,0.7732064360959082
1.1632999817530325,0.8168750431183734,0.7732064360959082
1.1693129185362043,0.8176821456203912,0.7732064360959082
1.1753425684008088,0.8176821456203912,0.7732064360959082
1.1813889778011997,0.8176821456203912,0.7732064360959082
1.1874521933208508,0.8205070043774534,0.7732064360959082
1.1935322616727166,0.8205070043774534,0.7732064360959082
1.1996292296995907,0.8205070043774534,0.7732064360959082
1.2057431443744677,0.8205070043774534,0.7732064360959082
1.2118740528009035,0.8205070043774534,0.7732064360959082
1.2180220022133803,0.8205070043774534,0.7732064360959082
1.2241870399776693,0.8219194337559844,0.7732064360959082
1.2303692135911957,0.8219194337559844,0.7732064360959082
1.2365685706834049,0.8219194337559844,0.7732064360959082
1.242785159016129,0.8220572317441338,0.7732064360959082
1.2490190264839554,0.8220572317441338,0.7732064360959082
1.2552702211145954,0.8221950297322833,0.7732064360959082
1.2615387910692548,0.8221950297322833,0.7732064360959082
1.2678247846430035,0.8222459280882662,0.7732064360959082
1.274128250265149,0.8252591107624658,0.7732064360959082
1.2804492364996094,0.8252591107624658,0.7732064360959082
1.286787792045287,0.8252591107624658,0.7732064360959082
1.293143965736443,0.8252591107624658,0.7732064360959082
1.2995178065430757,0.8252591107624658,0.7732064360959082
1.3059093635712955,0.8253875134332413,0.7732064360959082
1.3123186860637044,0.826194615935259,0.7732064360959082
1.3187458233997762,0.826194615935259,0.7732064360959082
1.3251908250962345,0.826194615935259,0.7732064360959082
1.3316537408074365,0.826194615935259,0.7732064360959082
1.3381346203257545,0.826194615935259,0.7732064360959082
1.34463351358196,0.826194615935259,0.7732064360959082
1.3511504706456077,0.8262479151570904,0.7732064360959082
1.3576855417254217,0.8262479151570904,0.7732064360959082
1.3642387771696827,0.826436239074228,0.7736099873469171
1.3708102274666147,0.826436239074228,0.7736099873469171
1.377399943244776,0.826436239074228,0.7736099873469171
1.3840079752734469,0.8265931756718425,0.7736099873469171
1.3906343744630223,0.8265931756718425,0.7736099873469171
1.3972791918654033,0.8265931756718425,0.7736099873469171
1.403942478674392,0.8265931756718425,0.7736099873469171
1.410624286226083,0.8265931756718425,0.7736099873469171
1.4173246659992615,0.8280056050503737,0.7736099873469171
1.4240436696157996,0.8280056050503737,0.7736099873469171
1.4307813488410526,0.8281939289675113,0.7736099873469171
1.437537755584259,0.8281939289675113,0.7736099873469171
1.4443129418989398,0.8281939289675113,0.7736099873469171
1.4511069599833002,0.8281939289675113,0.7736099873469171
1.4579198621806315,0.8281939289675113,0.7736099873469171
1.464751700979714,0.8281939289675113,0.7736099873469171
1.4716025290152213,0.8281939289675113,0.7736099873469171
1.4784723990681266,0.8281939289675113,0.7736099873469171
1.485361364066109,0.8281939289675113,0.7736099873469171
1.4922694770839613,0.8281939289675113,0.7736099873469171
1.4991967913439976,0.8281939289675113,0.7744170898489349
1.506143360216466,0.8281939289675113,0.7744170898489349
1.5131092372199575,0.8310187877245733,0.7744170898489349
1.5200944760218196,0.8312071116417109,0.7744170898489349
1.5270991304385688,0.8312071116417109,0.7744170898489349
1.5341232544363057,0.8313557884183983,0.7744170898489349
1.5411669021311312,0.8315441123355357,0.7744170898489349
1.548230127789563,0.8315441123355357,0.7744170898489349
1.5553129858289534,0.8315441123355357,0.7744170898489349
1.5624155308179088,0.831826598211242,0.7744170898489349
1.5695378174767105,0.831826598211242,0.7744170898489349
1.5766799006777357,0.8319752749879294,0.7744170898489349
1.5838418354458805,0.8319752749879294,0.7744170898489349
1.5910236769589847,0.8319752749879294,0.7744170898489349
1.598225480548254,0.8319752749879294,0.7744170898489349
1.6054473016986905,0.8319752749879294,0.7744170898489349
1.6126891960495167,0.8319752749879294,0.7744170898489349
1.619951219394606,0.8319752749879294,0.7744170898489349
1.6272334276829117,0.8348001337449916,0.7744170898489349
1.6345358770188985,0.8348001337449916,0.7744170898489349
1.641858623662975,0.8348001337449916,0.7860500151471144
1.6492017240319263,0.8348001337449916,0.7860500151471144
1.656565234699349,0.8348001337449916,0.7860500151471144
1.6639492123960873,0.834937931733141,0.7860500151471144
1.6713537140106705,0.834937931733141,0.7860500151471144
1.6787787965897496,0.834937931733141,0.7860500151471144
1.6862245173385397,0.834937931733141,0.7860500151471144
1.6936909336212569,0.834937931733141,0.7860500151471144
1.7011781029615636,0.834937931733141,0.7860500151471144
1.7086860830430102,0.834937931733141,0.7860500151471144
1.71621493170948,0.834937931733141,0.7860500151471144
1.723764706965633,0.8350948683307555,0.7860500151471144
1.731335466977357,0.8356362995925257,0.7860500151471144
1.7389272700722112,0.8356362995925257,0.7860500151471144
1.7465401747398768,0.8356362995925257,0.7860500151471144
1.7541742396326108,0.8357932361901403,0.7860500151471144
1.7618295235656927,0.8357932361901403,0.7860500151471144
1.7695060855178824,0.8357932361901403,0.7860500151471144
1.7772039846318715,0.8386180949472024,0.7860500151471144
1.784923280214739,0.8386180949472024,0.7860500151471144
1.7926640317384113,0.8388198705727068,0.787325250485087
1.8004262988401165,0.8388198705727068,0.787325250485087
1.8082101413228457,0.8388198705727068,0.787325250485087
1.8160156191558152,0.8388198705727068,0.787325250485087
1.8238427924749248,0.8388198705727068,0.787325250485087
1.8316917215832254,0.8416447293297692,0.787325250485087
1.8395624669513797,0.8416447293297692,0.787325250485087
1.8474550892181303,0.8416447293297692,0.787325250485087
1.8553696491907679,0.8419137634971083,0.787325250485087
1.8633062078455955,0.8427208659991261,0.787325250485087
1.8712648263284042,0.8427208659991261,0.787325250485087
1.8792455659549387,0.8429301147959455,0.787325250485087
1.8872484882113723,0.8429301147959455,0.787325250485087
1.8952736547547822,0.8429301147959455,0.787325250485087
1.903321127413621,0.8429301147959455,0.787325250485087
1.9113909681881942,0.8429301147959455,0.787325250485087
1.919483239251141,0.8429301147959455,0.787325250485087
1.9275980029479078,0.8429301147959455,0.787325250485087
1.9357353217972342,0.8437372172979632,0.787325250485087
1.9438952584916296,0.8446788368836505,0.787325250485087
1.9520778758978592,0.8446788368836505,0.846764986831603
1.960283237057429,0.8446788368836505,0.846764986831603
1.9685114051870678,0.8448200798215036,0.846764986831603
1.9767624436792193,0.8448200798215036,0.846764986831603
1.9850364161025256,0.8448700773216287,0.846764986831603
1.9933333862023193,0.8477453799850668,0.846764986831603
2.0016534179011165,0.8477453799850668,0.846764986831603
2.0099965752991045,0.8477453799850668,0.846764986831603
2.018362922674641,0.8479219336573832,0.846764986831603
2.0267525244847446,0.8479219336573832,0.846764986831603
2.0351654453655943,0.8479219336573832,0.846764986831603
2.0436017501330275,0.8479219336573832,0.846764986831603
2.052061503783037,0.8479219336573832,0.846764986831603
2.060544771492274,0.8480706104340706,0.846764986831603
2.069051618618551,0.8480706104340706,0.846764986831603
2.077582110701341,0.8480706104340706,0.846764986831603
2.086136313462288,0.8488777129360885,0.846764986831603
2.0947142928057083,0.8488777129360885,0.846764986831603
2.1033161148191026,0.8488777129360885,0.846764986831603
2.1119418457736625,0.8488777129360885,0.846764986831603
2.1205915521247807,0.8488777129360885,0.8534975668692677
2.129265300512566,0.8517025716931507,0.8534975668692677
2.1379631577623535,0.8517025716931507,0.8534975668692677
2.14668519088522,0.8517025716931507,0.8534975668692677
2.155431467078503,0.8517025716931507,0.8534975668692677
2.1642020537263145,0.8518512484698383,0.8534975668692677
2.172997018400063,0.8518512484698383,0.8534975668692677
2.1818164288589728,0.8548644311440378,0.8534975668692677
2.190660353050606,0.8548644311440378,0.8534975668692677
2.199528859111388,0.8548644311440378,0.8534975668692677
2.208422015367129,0.8548644311440378,0.8534975668692677
2.2173398903335517,0.8556715336460556,0.8534975668692677
2.2262825527168224,0.855859857563193,0.8534975668692677
2.2352500714140744,0.855859857563193,0.8534975668692677
2.244242515513945,0.855859857563193,0.8534975668692677
2.2532599542971026,0.855859857563193,0.8534975668692677
2.262302457236783,0.855859857563193,0.8534975668692677
2.2713700939993258,0.855859857563193,0.8534975668692677
2.2804629344447065,0.855859857563193,0.8534975668692677
2.289581048627082,0.855859857563193,0.8534975668692677
2.2987245067953226,0.8560481814803306,0.8534975668692677
2.3078933793935583,0.8569898010660181,0.8534975668692677
2.3170877370617204,0.8569898010660181,0.8534975668692677
2.326307650636085,0.8569898010660181,0.8534975668692677
2.3355531911498173,0.8569898010660181,0.8534975668692677
2.3448244298335243,0.8569898010660181,0.8534975668692677
2.354121438115796,0.8569898010660181,0.8534975668692677
2.363444287623764,0.8599524578112294,0.8534975668692677
2.372793050183644,0.8599524578112294,0.8534975668692677
2.382167797821297,0.8599524578112294,0.8534975668692677
2.3915686027627827,0.8599524578112294,0.8534975668692677
2.400995537434911,0.8600808604820052,0.8534975668692677
2.4104486744658065,0.8600808604820052,0.8534975668692677
2.4199280866854647,0.8600808604820052,0.8534975668692677
2.4294338471263113,0.8608879629840227,0.8534975668692677
2.4389660290237707,0.8623003923625538,0.8534975668692677
2.4485247058168245,0.862351290718537,0.8534975668692677
2.458109951148578,0.8624021890745202,0.8534975668692677
2.467721838866834,0.8624021890745202,0.8534975668692677
2.4773604430246503,0.8624021890745202,0.8534975668692677
2.487025837880923,0.8624021890745202,0.8534975668692677
2.4967180979009473,0.8624021890745202,0.8534975668692677
2.506437297756999,0.8624021890745202,0.8534975668692677
2.5161835123289067,0.8624021890745202,0.8534975668692677
2.5259568167046274,0.8624021890745202,0.8534975668692677
2.5357572861808295,0.8624021890745202,0.8534975668692677
2.5455849962634676,0.8624021890745202,0.8534975668692677
2.5554400226683667,0.8625305917452956,0.8534975668692677
2.565322441321807,0.8625305917452956,0.8534975668692677
2.5752323283611065,0.8625814901012787,0.8534975668692677
2.585169760135209,0.8654063488583409,0.8534975668692677
2.595134813205271,0.8654591499566039,0.8534975668692677
2.6051275643452514,0.8654591499566039,0.8534975668692677
2.615148090542507,0.868284008713666,0.8534975668692677
2.6251964689983796,0.868284008713666,0.8534975668692677
2.6352727771287943,0.8684723326308033,0.8534975668692677
2.645377092564857,0.8684723326308033,0.8534975668692677
2.655509493153448,0.8684723326308033,0.8534975668692677
2.6656700569578287,0.8684723326308033,0.8534975668692677
2.6758588622582344,0.8686210094074908,0.8534975668692677
2.6860759875524844,0.868762252345344,0.8591472843833919
2.6963215115565853,0.868762252345344,0.8591472843833919
2.706595513205333,0.8715871111024062,0.8591472843833919
2.7168980716529285,0.8715871111024062,0.8591472843833919
2.72722926627358,0.8715871111024062,0.8591472843833919
2.737589176662119,0.8715871111024062,0.8591472843833919
2.7479778826346144,0.8715871111024062,0.8591472843833919
2.7583954642289834,0.8718497734078874,0.8591472843833919
2.7688420017056092,0.8718497734078874,0.8591472843833919
2.779317575547964,0.8718497734078874,0.8591472843833919
2.789822266463222,0.8718497734078874,0.8591472843833919
2.8003561553828877,0.8718497734078874,0.8591472843833919
2.8109193234634136,0.8718497734078874,0.8591472843833919
2.8215118520868283,0.8718497734078874,0.8591472843833919
2.832133822861367,0.8718497734078874,0.8591472843833919
2.842785317622092,0.8718497734078874,0.8591472843833919
2.8534664184315313,0.8718497734078874,0.8591472843833919
2.864177207580306,0.8718497734078874,0.8591472843833919
2.874917767587765,0.8718497734078874,0.8591472843833919
2.8856881812026227,0.8718497734078874,0.8591472843833919
2.896488531403595,0.8718497734078874,0.8619721431404541
2.9073189014000373,0.8718497734078874,0.8619721431404541
2.9181793746325906,0.8718497734078874,0.8619721431404541
2.929070034773816,0.8732622027864185,0.8619721431404541
2.9399909657288497,0.8740693052884361,0.8619721431404541
2.95094225163604,0.8740693052884361,0.8619721431404541
2.961923976867599,0.8742576292055737,0.8619721431404541
2.972936226030257,0.8746927807470981,0.8619721431404541
2.9839790839659064,0.8746927807470981,0.8619721431404541
2.995052635752263,0.8746927807470981,0.8619721431404541
3.006156966703515,0.8746927807470981,0.8619721431404541
3.017292162370983,0.8748104831953089,0.8619721431404541
3.0284583085437826,0.8748104831953089,0.8619721431404541
3.0396554912494778,0.877635341952371,0.8619721431404541
3.0508837967547517,0.877635341952371,0.8619721431404541
3.062143311566065,0.877635341952371,0.8619721431404541
3.0734341224303243,0.877635341952371,0.8619721431404541
3.0847563163355547,0.8777840187290584,0.8619721431404541
3.096109980511563,0.8777840187290584,0.8619721431404541
3.107495202430612,0.8777840187290584,0.8619721431404541
3.1189120698081005,0.8814159799881385,0.8657386214832038
3.1303606706032285,0.8814159799881385,0.8657386214832038
3.1418410930196847,0.8815537779762878,0.8657386214832038
3.153353425506319,0.8815537779762878,0.8657386214832038
3.164897756757827,0.8815537779762878,0.8657386214832038
3.1764741757154353,0.8815537779762878,0.8657386214832038
3.188082771567581,0.8816950209141409,0.8657386214832038
3.199723633750606,0.8816950209141409,0.8657386214832038
3.2113968519494396,0.8816950209141409,0.8657386214832038
3.223102516098292,0.8816950209141409,0.8657386214832038
3.23484071638135,0.8819071572906338,0.8657386214832038
3.2466115432334677,0.8819071572906338,0.8657386214832038
3.258415087340863,0.8819071572906338,0.8657386214832038
3.270251439641821,0.8819071572906338,0.8657386214832038
3.2821206913273904,0.8819071572906338,0.8657386214832038
3.294022933842087,0.8819071572906338,0.8657386214832038
3.3059582588845995,0.8819071572906338,0.8657386214832038
3.317926758408492,0.8819071572906338,0.8657386214832038
3.3299285246229204,0.8819071572906338,0.8657386214832038
3.3419636499933327,0.8819071572906338,0.8657386214832038
3.354032227242191,0.8819071572906338,0.8657386214832038
3.3661343493496787,0.8819071572906338,0.8657386214832038
3.3782701095544185,0.8819071572906338,0.8657386214832038
3.390439601354196,0.8819071572906338,0.8657386214832038
3.402642918506671,0.8819071572906338,0.8657386214832038
3.4148801550301084,0.8827142597926518,0.8657386214832038
3.4271514052040972,0.8827142597926518,0.8657386214832038
3.4394567635702766,0.8827142597926518,0.8657386214832038
3.451796324933071,0.8827142597926518,0.8657386214832038
3.4641701843604116,0.8827142597926518,0.8657386214832038
3.476578437184472,0.8827142597926518,0.8657386214832038
3.4890211790024095,0.8829025837097892,0.8657386214832038
3.5014985056770884,0.8857274424668514,0.8657386214832038
3.514010513337831,0.8857274424668514,0.8657386214832038
3.5265572983811517,0.8857274424668514,0.8657386214832038
3.539138957471498,0.8857274424668514,0.8657386214832038
3.5517555875420035,0.8857274424668514,0.8657386214832038
3.5644072857952245,0.8857274424668514,0.8657386214832038
3.577094149703898,0.8867228688860067,0.8657386214832038
3.5898162770116846,0.8867228688860067,0.8657386214832038
3.602573765733928,0.8881352982645379,0.8968120678108874
3.6153667141584074,0.8882922348621524,0.8968120678108874
3.6281952208460937,0.8882922348621524,0.8968120678108874
3.6410593846319097,0.8882922348621524,0.8968120678108874
3.653959304625495,0.8882922348621524,0.8968120678108874
3.666895080211962,0.8882922348621524,0.8968120678108874
3.679866811052671,0.8884409116388398,0.8968120678108874
3.692874597085989,0.8885895884155272,0.8968120678108874
3.7059185385280644,0.8885895884155272,0.8968120678108874
3.718998735873601,0.8896791767932514,0.8968120678108874
3.732115289896627,0.8896791767932514,0.8968120678108874
3.745268301651276,0.8896791767932514,0.8968120678108874
3.7584578724725626,0.8896791767932514,0.8968120678108874
3.7716841039771625,0.8896791767932514,0.8968120678108874
3.784947098064201,0.8896791767932514,0.8968120678108874
3.798246956916031,0.8896791767932514,0.8968120678108874
3.8115837829990236,0.8896791767932514,0.8968120678108874
3.82495767906436,0.8897968792414623,0.8968120678108874
3.8383687481488153,0.8897968792414623,0.8968120678108874
3.851817093575564,0.8897968792414623,0.8968120678108874
3.865302818954964,0.8926217379985245,0.8988122007664127
3.878826028185362,0.8926217379985245,0.8988122007664127
3.8923868254538943,0.8926217379985245,0.8988122007664127
3.9059853152372837,0.8926217379985245,0.8988122007664127
3.919621602302653,0.8926217379985245,0.8988122007664127
3.9332957917083227,0.8926217379985245,0.8988122007664127
3.9470079888046263,0.8926217379985245,0.8988122007664127
3.9607582992347243,0.8926217379985245,0.8988122007664127
3.9745468289354084,0.8926217379985245,0.8988122007664127
3.98837368413793,0.8926217379985245,0.8988122007664127
4.002238971368809,0.8926217379985245,0.8988122007664127
4.016142797450656,0.8926217379985245,0.8988122007664127
4.030085269503003,0.8926217379985245,0.8988122007664127
4.0440664949431175,0.8954465967555866,0.8988122007664127
4.0580865814868385,0.8954465967555866,0.8988122007664127
4.0721456371494025,0.8954465967555866,0.8988122007664127
4.086243770246276,0.8968590261341177,0.8988122007664127
4.100381089393993,0.8968590261341177,0.8988122007664127
4.114557703510987,0.8968590261341177,0.8988122007664127
4.128773721818431,0.8968590261341177,0.8988122007664127
4.143029253841085,0.8982714555126488,0.9062106403682421
4.157324409408131,0.9012375572075639,0.9062106403682421
4.171659298654029,0.9012375572075639,0.9062106403682421
4.186034032019352,0.9012375572075639,0.9062106403682421
4.200448720251652,0.9012375572075639,0.9062106403682421
4.214903474406302,0.902649986586095,0.9062106403682421
4.229398405847359,0.902649986586095,0.9062106403682421
4.243933626248413,0.902649986586095,0.9062106403682421
4.258509247593461,0.902649986586095,0.9062106403682421
4.273125382177755,0.902649986586095,0.9062106403682421
4.287782142608678,0.902649986586095,0.9062106403682421
4.302479641806605,0.902649986586095,0.9062106403682421
4.317217993005777,0.902649986586095,0.9062106403682421
4.331997309755171,0.902649986586095,0.9062106403682421
4.346817705919377,0.9027912295239483,0.9062106403682421
4.361679295679473,0.9027912295239483,0.9062106403682421
4.376582193533906,0.9027912295239483,0.9062106403682421
4.391526514299373,0.9027912295239483,0.9062106403682421
4.406512373111708,0.9042036589024793,0.9062106403682421
4.421539885426764,0.9042036589024793,0.9062106403682421
4.436609167021311,0.9042036589024793,0.9097417138145697
4.45172033399392,0.9042036589024793,0.9097417138145697
4.46687350276586,0.9042036589024793,0.9097417138145697
4.482068790081996,0.9042036589024793,0.9097417138145697
4.497306313011688,0.9042036589024793,0.9097417138145697
4.512586188949689,0.9042036589024793,0.9097417138145697
4.527908535617062,0.9042036589024793,0.9097417138145697
4.543273471062069,0.9042036589024793,0.9097417138145697
4.558681113661095,0.9056160882810104,0.9097417138145697
4.574131582119552,0.9084409470380725,0.9097417138145697
4.589624995472796,0.908569349708848,0.9097417138145697
4.605161473087047,0.9092755643981135,0.9097417138145697
4.620741134660301,0.9092755643981135,0.9097417138145697
4.636364100223265,0.9100826669001313,0.9097417138145697
4.652030490140265,0.9100826669001313,0.9097417138145697
4.6677404251101855,0.9100826669001313,0.9097417138145697
4.6834940261674,0.9101354679983941,0.9097417138145697
4.699291414682694,0.9103237919155315,0.9097417138145697
4.7151327123642055,0.9103237919155315,0.9097417138145697
4.731018041258368,0.9103237919155315,0.9097417138145697
4.746947523750841,0.9103237919155315,0.9266908663569426
4.762921282567461,0.9103237919155315,0.9266908663569426
4.778939440775179,0.910512115832669,0.9266908663569426
4.795002121783016,0.9106499138208184,0.9266908663569426
4.811109449343012,0.9106499138208184,0.9266908663569426
4.827261547551173,0.9106499138208184,0.9266908663569426
4.843458540848442,0.9106499138208184,0.9266908663569426
4.859700554021638,0.9108382377379559,0.9266908663569426
4.875987712204432,0.9108382377379559,0.9266908663569426
4.892320140878309,0.9108382377379559,0.9266908663569426
4.908697965873527,0.9108382377379559,0.9266908663569426
4.925121313370097,0.9108382377379559,0.9266908663569426
4.941590309898746,0.910979480675809,0.9266908663569426
4.958105082341898,0.910979480675809,0.9266908663569426
4.97466575793465,0.9112485148431482,0.9266908663569426
4.991272464265748,0.9112485148431482,0.9266908663569426
5.007925329278576,0.9112485148431482,0.9266908663569426
5.0246244812721415,0.9112485148431482,0.9266908663569426
5.0413700489020545,0.912055617345166,0.9266908663569426
5.058162161181536,0.912055617345166,0.9266908663569426
5.075000947482394,0.9123381032208722,0.9379903013851912
5.091886537536029,0.9151629619779343,0.9379903013851912
5.1088190614344375,0.9151629619779343,0.9379903013851912
5.125798649631204,0.9151629619779343,0.9379903013851912
5.142825432942515,0.9151629619779343,0.9379903013851912
5.159899542548162,0.9159700644799519,0.9379903013851912
5.17702110999255,0.9159700644799519,0.9379903013851912
5.194190267185722,0.9159700644799519,0.9379903013851912
5.211407146404362,0.9159700644799519,0.9379903013851912
5.2286718802928185,0.9159700644799519,0.9379903013851912
5.245984601864134,0.9159700644799519,0.9379903013851912
5.263345444501056,0.9159700644799519,0.9379903013851912
5.280754541957079,0.9189832471541517,0.9379903013851912
5.298212028357465,0.9189832471541517,0.9379903013851912
5.315718038200277,0.9189832471541517,0.9379903013851912
5.333272706357424,0.9189832471541517,0.9379903013851912
5.350876168075689,0.9197903496561695,0.9379903013851912
5.368528558977781,0.9197903496561695,0.9379903013851912
5.38623001506337,0.9197903496561695,0.9379903013851912
5.403980672710143,0.9197903496561695,0.9379903013851912
5.421780668674853,0.9197903496561695,0.9379903013851912
5.439630140094368,0.9212027790347005,0.9379903013851912
5.457529224486731,0.9212027790347005,0.9379903013851912
5.475478059752222,0.9213514558113881,0.9379903013851912
5.493476784174412,0.9217045631560208,0.9379903013851912
5.511525536421244,0.9217045631560208,0.9379903013851912
5.529624455546081,0.9217045631560208,0.9379903013851912
5.547773680988793,0.9217045631560208,0.9379903013851912
5.565973352576826,0.9218928870731583,0.9379903013851912
5.5842236105262755,0.9218928870731583,0.9379903013851912
5.6025245954429765,0.9218928870731583,0.9379903013851912
5.6208764483235765,0.9218928870731583,0.9379903013851912
5.639279310556626,0.9221989134385068,0.9379903013851912
5.6577333239236705,0.9221989134385068,0.9379903013851912
5.676238630600338,0.9221989134385068,0.9379903013851912
5.6947953731574374,0.9221989134385068,0.9379903013851912
5.713403694562057,0.9221989134385068,0.9379903013851912
5.732063738178661,0.9221989134385068,0.9379903013851912
5.750775647770206,0.9230060159405243,0.9379903013851912
5.769539567499233,0.9230060159405243,0.9379903013851912
5.788355641928987,0.9230060159405243,0.9389319209708787
5.807224016024534,0.9230060159405243,0.9389319209708787
5.826144835153869,0.9230060159405243,0.9389319209708787
5.8451182450890435,0.9230060159405243,0.9389319209708787
5.864144392007283,0.9230060159405243,0.9389319209708787
5.883223422492114,0.9230060159405243,0.9389319209708787
5.902355483534501,0.9247771575421746,0.9389319209708787
5.921540722533966,0.9247771575421746,0.9389319209708787
5.940779287299737,0.9249149555303239,0.9389319209708787
5.960071326051877,0.9249149555303239,0.9389319209708787
5.979416987422429,0.9249149555303239,0.9389319209708787
5.998816420456565,0.9249149555303239,0.9389319209708787
6.018269774613731,0.9251032794474614,0.9389319209708787
6.037777199768794,0.9260481799376284,0.9389319209708787
6.057338846213207,0.9260481799376284,0.9389319209708787
6.076954864656156,0.9268552824396462,0.9389319209708787
6.0966254062257335,0.9268552824396462,0.9389319209708787
6.1163506224700885,0.927662384941664,0.9389319209708787
6.136130665358602,0.9292317509178097,0.9389319209708787
6.155965687283063,0.9292317509178097,0.9389319209708787
6.175855841058827,0.930173370503497,0.9400416869111532
6.195801279926014,0.9304194562028419,0.9400416869111532
6.21580215755067,0.9305203440155941,0.9400416869111532
6.2358586280259605,0.9305203440155941,0.9400416869111532
6.2559708458733585,0.9305203440155941,0.9400416869111532
6.2761389660438285,0.9306269424592569,0.9400416869111532
6.296363143919031,0.9306269424592569,0.9400416869111532
6.316643535312507,0.9306773863656331,0.9400416869111532
6.336980296470885,0.9306773863656331,0.9400416869111532
6.357373584075089,0.9306773863656331,0.9400416869111532
6.377823555241535,0.932089815744164,0.9400416869111532
6.398330367523348,0.9328969182461819,0.9400416869111532
6.4188941789115805,0.9328969182461819,0.9400416869111532
6.439515147836423,0.9330852421633196,0.9400416869111532
6.460193433168417,0.9330852421633196,0.9400416869111532
6.480929194219699,0.9330852421633196,0.9400416869111532
6.5017225907452145,0.9330852421633196,0.9400416869111532
6.522573782943944,0.9330852421633196,0.9400416869111532
6.543482931460153,0.9330852421633196,0.9400416869111532
6.56445019738462,0.9338923446653371,0.9400416869111532
6.58547574225587,0.934699447167355,0.9416558919151886
6.606559728061437,0.9355065496693727,0.9416558919151886
6.6277023172391,0.9357378246553308,0.9416558919151886
6.648903672678141,0.9357378246553308,0.9416558919151886
6.670163957720584,0.9360203105310372,0.9416558919151886
6.691483336162478,0.9360203105310372,0.9416558919151886
6.712861972255144,0.9360203105310372,0.9416558919151886
6.734300030706435,0.9360203105310372,0.9416558919151886
6.755797676682021,0.9360203105310372,0.9416558919151886
6.777355075806655,0.9360203105310372,0.9416558919151886
6.798972394165438,0.9360203105310372,0.9416558919151886
6.820649798305115,0.9360203105310372,0.9416558919151886
6.842387455235354,0.9360203105310372,0.9416558919151886
6.864185532430017,0.9360203105310372,0.9416558919151886
6.886044197828477,0.9360203105310372,0.9416558919151886
6.907963619836891,0.9360203105310372,0.9416558919151886
6.929943967329509,0.9361772471286517,0.9416558919151886
6.951985409649961,0.9361772471286517,0.9416558919151886
6.97408811661258,0.9361772471286517,0.9416558919151886
6.996252258503704,0.9361772471286517,0.9416558919151886
7.01847800608297,0.9361772471286517,0.9707115819878278
7.040765530584661,0.9378721623828891,0.9707115819878278
7.063115003719005,0.9380604863000267,0.9707115819878278
7.085526597673495,0.938248810217164,0.9707115819878278
7.10800048511423,0.938248810217164,0.9707115819878278
7.130536839187241,0.9384371341343016,0.9707115819878278
7.153135833519808,0.9412619928913637,0.9707115819878278
7.175797642221825,0.9412619928913637,0.9707115819878278
7.198522439887124,0.9412619928913637,0.9707115819878278
7.221310401594827,0.941450316808501,0.9707115819878278
7.244161702910681,0.941450316808501,0.9707115819878278
7.267076519888433,0.941450316808501,0.9707115819878278
7.290055029071175,0.941450316808501,0.9707115819878278
7.313097407492694,0.9416072534061156,0.9707115819878278
7.336203832678855,0.9416072534061156,0.9707115819878278
7.3593744826489615,0.9416072534061156,0.9707115819878278
7.382609535917114,0.9416072534061156,0.9707115819878278
7.405909171493607,0.9416072534061156,0.9707115819878278
7.429273568886299,0.942548872991803,0.9707115819878278
7.4527029081019815,0.942548872991803,0.9707115819878278
7.476197369647791,0.9433559754938207,0.9782949825797029
7.499757134532583,0.9433559754938207,0.9782949825797029
7.523382384268335,0.9433559754938207,0.9782949825797029
7.54707330087153,0.9433559754938207,0.9782949825797029
7.570830066864578,0.9433559754938207,0.9782949825797029
7.594652865277218,0.9471291796907536,0.9782949825797029
7.61854187964791,0.9471291796907536,0.9782949825797029
7.642497294025274,0.9485416090692848,0.9782949825797029
7.6665192929694985,0.9496715525721097,0.9782949825797029
7.690608061553749,0.9496715525721097,0.9782949825797029
7.714763785365616,0.9496715525721097,0.9782949825797029
7.738986650508532,0.9498127955099628,0.9782949825797029
7.763276843603211,0.9512252248884939,0.9782949825797029
7.78763455178907,0.9512252248884939,0.9782949825797029
7.8120599627257,0.9512252248884939,0.9782949825797029
7.836553264594291,0.9512252248884939,0.9782949825797029
7.861114646099077,0.9512252248884939,0.9782949825797029
7.885744296468811,0.9512252248884939,0.9782949825797029
7.91044240545821,0.9513739016651813,0.9782949825797029
7.935209163349408,0.9527863310437124,0.9782949825797029
7.960044760953443,0.9527863310437124,0.9854748319205693
7.9849493896117165,0.9529746549608499,0.9854748319205693
8.009923241197455,0.9529746549608499,0.9854748319205693
8.034966508117211,0.9529746549608499,0.9854748319205693
8.060079383312337,0.9529746549608499,0.9854748319205693
8.085262060260467,0.9529746549608499,0.9854748319205693
8.110514732977,0.9529746549608499,0.9854748319205693
8.13583759601662,0.9531233317375373,0.9854748319205693
8.161230844474774,0.9531233317375373,0.9854748319205693
8.186694673989177,0.9531233317375373,0.9854748319205693
8.212229280741326,0.9539304342395551,0.9854748319205693
8.237834861458014,0.9539304342395551,0.9854748319205693
8.263511613412827,0.9539304342395551,0.9854748319205693
8.28925973442769,0.9539304342395551,0.9854748319205693
8.315079422874375,0.9547375367415729,0.9854748319205693
8.340970877676023,0.9547375367415729,0.9854748319205693
8.366934298308697,0.9547375367415729,0.9854748319205693
8.392969884802906,0.957613293854618,0.9854748319205693
8.41907783774515,0.957613293854618,0.9854748319205693
8.445258358279448,0.957613293854618,0.9854748319205693
8.47151164810892,0.957613293854618,0.9854748319205693
8.497837909497324,0.957613293854618,0.9854748319205693
8.5242373452706,0.957613293854618,0.9854748319205693
8.550710158818458,0.957613293854618,0.9854748319205693
8.577256554095937,0.959025723233149,0.9854748319205693
8.603876735624958,0.959025723233149,0.9854748319205693
8.63057090849593,0.959025723233149,0.9854748319205693
8.65733927836931,0.9592140471502866,0.9854748319205693
8.684182051477189,0.9592140471502866,0.9854748319205693
8.711099434624888,0.9593424498210622,0.9854748319205693
8.738091635192546,0.9593424498210622,0.9854748319205693
8.76515886113673,0.9593424498210622,0.9854748319205693
8.792301320992001,0.9594836927589153,0.9854748319205693
8.81951922387257,0.960290795260933,0.9854748319205693
8.846812779473881,0.960290795260933,0.9854748319205693
8.87418219807422,0.960290795260933,0.9854748319205693
8.901627690536353,0.960290795260933,0.9854748319205693
8.92914946830915,0.9631156540179951,0.9854748319205693
8.956747743429194,0.9631156540179951,0.9854748319205693
8.984422728522436,0.9647298590220308,0.9854748319205693
9.012174636805828,0.9647298590220308,0.9982091158412939
9.040003682088951,0.9647298590220308,0.9982091158412939
9.067910078775688,0.9647298590220308,0.9982091158412939
9.095894041865854,0.9648582616928062,0.9982091158412939
9.123955786956866,0.9648582616928062,0.9982091158412939
9.15209553024539,0.9648582616928062,0.9982091158412939
9.180313488529018,0.9649995046306594,0.9982091158412939
9.208609879207946,0.9649995046306594,0.9982091158412939
9.23698492028662,0.9649995046306594,0.9982091158412939
9.265438830375448,0.9649995046306594,0.9982091158412939
9.29397182869247,0.9649995046306594,0.9982091158412939
9.322584135065032,0.9659444051208264,0.9982091158412939
9.35127596993151,0.9659444051208264,0.9982091158412939
9.38004755434299,0.9659444051208264,0.9982091158412939
9.408899109964976,0.966093081897514,0.9982091158412939
9.437830859079082,0.967048861176219,0.9982091158412939
9.466843024584774,0.9672057977738338,0.9982091158412939
9.49593583000107,0.9672057977738338,0.9982091158412939
9.52510949946825,0.9672057977738338,0.9982091158412939
9.554364257749613,0.9673941216909712,0.9982091158412939
9.583700330233189,0.9673941216909712,0.9990162183433117
9.613117942933464,0.9673941216909712,0.9990162183433117
9.642617322493152,0.9673941216909712,0.9990162183433117
9.672198696184928,0.9673941216909712,0.9990162183433117
9.701862291913155,0.9673941216909712,0.9990162183433117
9.731608338215683,0.9673941216909712,0.9990162183433117
9.761437064265573,0.9673941216909712,0.9990162183433117
9.791348699872893,0.9673941216909712,0.9990162183433117
9.82134347548645,0.9675824456081087,0.9990162183433117
9.851421622195609,0.9675824456081087,0.9990162183433117
9.881583371732045,0.9675824456081087,0.9990162183433117
9.911828956471528,0.9675824456081087,0.9990162183433117
9.942158609435735,0.9675824456081087,0.9990162183433117
9.972572564294028,0.9675824456081087,0.9990162183433117
10.003071055365247,0.9675824456081087,0.9990162183433117
10.033654317619536,0.9675824456081087,0.9990162183433117
10.06432258668015,0.9675824456081087,0.9990162183433117
10.095076098825245,0.9677202435962581,0.9990162183433117
10.12591509098973,0.9680655041110101,0.9990162183433117
10.156839800767079,0.9688726066130278,0.9990162183433117
10.187850466411161,0.9696797091150455,0.9990162183433117
10.21894732683807,0.9696797091150455,0.9990162183433117
10.250130621627978,0.9696797091150455,0.9990162183433117
10.28140059102698,0.9696797091150455,0.9990162183433117
10.312757475948928,0.9696797091150455,0.9990162183433117
10.344201517977305,0.969868033032183,0.9990162183433117
10.375732959367088,0.969868033032183,0.9990162183433117
10.407352043046592,0.969868033032183,0.9990162183433117
10.439059012619364,0.969868033032183,0.9990162183433117
10.470854112366057,0.969868033032183,0.9990162183433117
10.502737587246294,0.969868033032183,0.9990162183433117
10.53470968290058,0.969868033032183,0.9990162183433117
10.566770645652177,0.969985735480394,0.9990162183433117
10.598920722509018,0.969985735480394,0.9990162183433117
10.631160161165578,0.9707928379824117,0.9990162183433117
10.663489210004823,0.9707928379824117,0.9990162183433117
10.695908118100103,0.9707928379824117,0.9990162183433117
10.728417135217057,0.9707928379824117,0.9990162183433117
10.761016511815573,0.9709811618995492,0.9990162183433117
10.793706499051687,0.9709811618995492,0.9990162183433117
10.826487348779523,0.9709811618995492,0.999957837928999
10.859359313553249,0.9709811618995492,0.999957837928999
10.892322646629015,0.9709811618995492,0.999957837928999
10.925377601966883,0.9709811618995492,0.999957837928999
10.958524434232821,0.9709811618995492,0.999957837928999
10.991763398800641,0.9709811618995492,0.999957837928999
11.025094751753976,0.9709811618995492,0.999957837928999
11.05851874988823,0.9738060206566114,0.999957837928999
11.092035650712592,0.9739943445737488,0.999957837928999
11.12564571245201,0.9739943445737488,0.999957837928999
11.159349194049152,0.974540458188551,0.999957837928999
11.193146355166435,0.9747287821056885,0.999957837928999
11.227037456188022,0.9747287821056885,0.999957837928999
11.261022758221792,0.9757242085248439,0.999957837928999
11.295102523101406,0.9758728853015314,0.999957837928999
11.329277013388287,0.9759237836575145,0.999957837928999
11.363546492373647,0.9759237836575145,0.999957837928999
11.397911224080527,0.9787486424145767,0.999957837928999
11.43237147326583,0.9817618250887762,0.999957837928999
11.466927505422353,0.9817618250887762,0.999957837928999
11.501579586780824,0.9817618250887762,0.999957837928999
11.536327984311981,0.9817618250887762,0.999957837928999
11.571172965728614,0.9817618250887762,0.999957837928999
11.606114799487603,0.9817618250887762,0.999957837928999
11.641153754792034,0.9817618250887762,0.999957837928999
11.676290101593246,0.9825689275907938,0.999957837928999
11.711524110592892,0.985393786347856,0.999957837928999
11.74685605324507,0.985393786347856,0.999957837928999
11.782286201758378,0.985393786347856,0.999957837928999
11.817814829098037,0.9855350292857094,0.999957837928999
11.853442208987953,0.9857233532028468,0.999957837928999
11.889168615912878,0.9859116771199843,0.999957837928999
11.924994325120498,0.9861000010371219,0.999957837928999
11.960919612623538,0.9861000010371219,0.999957837928999
11.996944755201925,0.9862883249542592,0.999957837928999
12.033070030404897,0.9862883249542592,0.999957837928999
12.069295716553134,0.9862883249542592,0.999957837928999
12.105622092740926,0.9862883249542592,0.999957837928999
12.142049438838319,0.9870954274562769,0.999957837928999
12.178578035493238,0.9870954274562769,0.999957837928999
12.215208164133696,0.9870954274562769,0.999957837928999
12.251940106969933,0.9872441042329645,0.999957837928999
12.288774146996609,0.9874324281501021,0.999957837928999
12.32571056799495,0.9874324281501021,0.999957837928999
12.36274965453498,0.9874324281501021,0.999957837928999
12.399891691977686,0.9874324281501021,0.999957837928999
12.43713696647721,0.9874324281501021,0.999957837928999
12.47448576498308,0.9874324281501021,0.999957837928999
12.511938375242403,0.9874324281501021,0.999957837928999
12.549495085802075,0.9884278545692573,0.999957837928999
12.587156186011025,0.9884278545692573,0.999957837928999
12.624921966022436,0.9884278545692573,0.999957837928999
12.662792716795959,0.9884278545692573,0.999957837928999
12.700768730099993,0.9885656525574066,0.999957837928999
12.738850298513906,0.9885656525574066,0.999957837928999
12.777037715430302,0.9893727550594243,0.999957837928999
12.815331275057257,0.9901798575614422,0.999957837928999
12.853731272420625,0.9903285343381296,0.999957837928999
12.89223800336629,0.990477211114817,0.999957837928999
12.930851764562425,0.990477211114817,0.999957837928999
12.969572853501816,0.990477211114817,1.0
13.008401568504144,0.990477211114817,1.0
13.047338208718248,0.990477211114817,1.0
13.08638307412448,0.9906655350319544,1.0
13.125536465536994,0.990814211808642,1.0
13.164798684606044,0.990814211808642,1.0
13.204170033820343,0.990814211808642,1.0
13.243650816509376,0.990814211808642,1.0
13.283241336845743,0.990814211808642,1.0
13.322941899847475,0.990814211808642,1.0
13.362752811380433,0.9917558313943292,1.0
13.402674378160636,0.9917558313943292,1.0
13.442706907756603,0.9917558313943292,1.0
13.48285070859177,0.9917558313943292,1.0
13.523106089946841,0.9917558313943292,1.0
13.563473361962153,0.9917558313943292,1.0
13.603952835640102,0.9917558313943292,1.0
13.644544822847525,0.9917558313943292,1.0
13.685249636318074,0.9917558313943292,1.0
13.72606758965468,0.9917558313943292,1.0
13.766998997331921,0.9919441553114668,1.0
13.80804417469848,0.9919441553114668,1.0
13.849203437979535,0.9933565846899979,1.0
13.890477104279235,0.9933565846899979,1.0
13.931865491583132,0.99618144344706,1.0
13.973368918760602,0.99618144344706,1.0
14.014987705567346,0.99618144344706,1.0
14.056722172647833,0.99618144344706,1.0
14.098572641537746,0.99618144344706,1.0
14.140539434666511,0.99618144344706,1.0
14.182622875359746,0.99618144344706,1.0
14.22482328784174,0.99618144344706,1.0
14.267140997237997,0.99618144344706,1.0
14.309576329577697,0.9963697673641974,1.0
14.352129611796238,0.9963697673641974,1.0
14.394801171737722,0.9963697673641974,1.0
14.437591338157517,0.9963697673641974,1.0
14.480500440724779,0.9963697673641974,1.0
14.523528810024954,0.9963697673641974,1.0
14.566676777562394,0.9963697673641974,1.0
14.60994467576286,0.9963697673641974,1.0
14.653332837976084,0.9963697673641974,1.0
14.69684159847837,0.9965580912813348,1.0
14.740471292475142,0.9965580912813348,1.0
14.784222256103542,0.9973651937833528,1.0
14.828094826434988,0.9976342279506919,1.0
14.872089341477823,0.9977626306214675,1.0
14.916206140179884,0.9977626306214675,1.0
14.960445562431104,0.9988837227463453,1.0
15.004808949066161,1.0,1.0


==> data/time_cdf_log_trafficgpt10_facebook_audio2a.csv <==
x,real_cdf,synth_cdf
0.0,0.3726057881362303,0.0
0.006500306060212329,0.7808520810467473,0.0
0.013042866099301092,0.7844397286571251,0.0
0.019627954781061246,0.7869096860867065,0.0
0.02625584855468648,0.8067196699838713,0.0
0.03292682566637485,0.8132379003540099,0.0
0.03964116617100988,0.8224952907869324,0.0
0.0463991519439175,0.831887127522499,0.0
0.05320106669269959,0.8328474399880456,0.0
0.06004719596914424,0.8365697065137078,0.0
0.06693782718121355,0.8436758999840115,0.9779999999999999
0.07387324960510937,0.8437866321340515,0.9779999999999999
0.08085375439741738,0.929165628588032,0.9779999999999999
0.08787963460733016,0.9381624067315736,0.9779999999999999
0.09495118518894974,0.9448709849347042,0.9779999999999999
0.10206870301367015,0.9449375438792809,0.9779999999999999
0.10923248688264026,0.9449501581965309,0.9779999999999999
0.11644283753930787,0.9449759680574187,0.9779999999999999
0.12370005768204528,0.9449759680574187,0.9779999999999999
0.1310044519768568,0.9450011966919188,0.9779999999999999
0.13835632707016912,0.9456192982371728,0.9779999999999999
0.14575599160170438,0.9456697555061732,0.9779999999999999
0.15320375621743754,0.9456697555061732,0.9779999999999999
0.16069993358263737,0.9456697555061732,0.9779999999999999
0.16824483839499263,0.9456823698234232,0.9779999999999999
0.17583878739782338,0.9457075984579234,0.9779999999999999
0.18348209939337817,0.9457202127751735,0.9779999999999999
0.19117509525621773,0.9457202127751735,0.9779999999999999
0.19891809794668572,0.9457328270924236,0.9779999999999999
0.2067114325244668,0.9457454414096736,0.9779999999999999
0.2145554261622331,0.9457454414096736,0.9802222222222222
0.22245040815937922,0.9524247223935903,0.9802222222222222
0.23039670995584668,0.9524247223935903,0.9802222222222222
0.238394665146038,0.9524373367108404,0.9802222222222222
0.2464446094928214,0.9524373367108404,0.9802222222222222
0.2545468809416266,0.9524373367108404,0.9802222222222222
0.2627018196346319,0.9524373367108404,0.9802222222222222
0.27090976792504406,0.9524499510280905,0.9802222222222222
0.2791710703914702,0.9524499510280905,0.9802222222222222
0.2874860738523842,0.9524625653453406,0.9802222222222222
0.2958551273806858,0.9524625653453406,0.9802222222222222
0.3042785823183557,0.9524751796625907,0.9802222222222222
0.3127567922912049,0.9524751796625907,0.9802222222222222
0.3212901132237203,0.9524751796625907,0.9802222222222222
0.3298789033540071,0.9524751796625907,0.9802222222222222
0.3385235232488277,0.9524751796625907,0.9802222222222222
0.3472243358187388,0.9524751796625907,0.9802222222222222
0.3559817063333269,0.9524751796625907,0.9802222222222222
0.3647960024365424,0.9535989050909516,0.9802222222222222
0.37366759416213424,0.9535989050909516,0.9802222222222222
0.3825968539491837,0.9535989050909516,0.9802222222222222
0.39158415665774005,0.9535989050909516,0.9802222222222222
0.40062987958455787,0.9535989050909516,0.9802222222222222
0.40973440247893583,0.9535989050909516,0.9802222222222222
0.41889810755865936,0.9535989050909516,0.9802222222222222
0.42812137952604673,0.9535989050909516,0.9802222222222222
0.43740460558409866,0.9535989050909516,0.9802222222222222
0.44674817545275414,0.9535989050909516,0.9802222222222222
0.4561524813852508,0.9535989050909516,0.9802222222222222
0.4656179181845926,0.9535989050909516,0.9802222222222222
0.47514488322012366,0.9535989050909516,0.9802222222222222
0.4847337764442106,0.9536000675437271,0.9802222222222222
0.4943850004090329,0.9536000675437271,0.9802222222222222
0.5040989602834821,0.9536000675437271,0.9802222222222222
0.5138760638701719,0.9536000675437271,0.9802222222222222
0.5237167216225576,0.9536000675437271,0.9802222222222222
0.5336213466621675,0.9536000675437271,0.9802222222222222
0.5435903547959466,0.9536000675437271,0.9802222222222222
0.553624164533712,0.9536000675437271,0.9802222222222222
0.5637231971057228,0.9536000675437271,0.9802222222222222
0.5738878764803638,0.9536000675437271,0.9813333333333333
0.5841186293819438,0.9536000675437271,0.9813333333333333
0.5944158853086106,0.9536000675437271,0.9813333333333333
0.6047800765503809,0.9547111786548382,0.9813333333333333
0.6152116382072893,0.9547111786548382,0.9813333333333333
0.6257110082076536,0.9558222897659493,0.9813333333333333
0.6362786273264597,0.9558222897659493,0.9813333333333333
0.6469149392038658,0.9558222897659493,0.9813333333333333
0.6576203903638269,0.9558349040831994,0.9813333333333333
0.6683954302328405,0.9558349040831994,0.9813333333333333
0.6792405111588136,0.9558349040831994,0.9813333333333333
0.6901560884300533,0.9558349040831994,0.9813333333333333
0.7011426202943798,0.9558349040831994,0.9813333333333333
0.712200567978365,0.9558349040831994,0.9813333333333333
0.7233303957066937,0.9558349040831994,0.9813333333333333
0.7345325707216541,0.9558349040831994,0.9813333333333333
0.7458075633027517,0.9558349040831994,0.9813333333333333
0.757155846786453,0.9558349040831994,0.9813333333333333
0.7685778975860565,0.9558349040831994,0.9813333333333333
0.7800741952116926,0.9558475184004495,0.9813333333333333
0.7916452222904549,0.9558475184004495,0.9813333333333333
0.8032914645866599,0.9558475184004495,0.9813333333333333
0.8150134110222419,0.9558475184004495,0.9813333333333333
0.8268115536972763,0.9558475184004495,0.9813333333333333
0.8386863879106408,0.9558475184004495,0.9813333333333333
0.850638412180806,0.9558475184004495,0.9813333333333333
0.8626681282667668,0.9558475184004495,0.9813333333333333
0.8747760411891035,0.9558475184004495,0.9813333333333333
0.886962659251186,0.9558475184004495,0.9813333333333333
0.8992284940605108,0.9558475184004495,0.9813333333333333
0.9115740605501803,0.9558475184004495,0.9813333333333333
0.9239998770005193,0.9558475184004495,0.9813333333333333
0.9365064650608337,0.9558475184004495,0.9813333333333333
0.9490943497713088,0.9558475184004495,0.9813333333333333
0.961764059585053,0.9558475184004495,0.9813333333333333
0.9745161263902804,0.9558475184004495,0.9813333333333333
0.9873510855326422,0.9558475184004495,0.9813333333333333
1.0002694758376995,0.9617734443263753,0.9813333333333333
1.013271839633545,0.9647364072893384,0.9813333333333333
1.0263587227735698,0.9647364072893384,0.9813333333333333
1.0395306746593789,0.9647364072893384,0.9813333333333333
1.0527882482638562,0.9647364072893384,0.9813333333333333
1.0661320001543784,0.9647364072893384,0.9813333333333333
1.0795624905161805,0.9647364072893384,0.9813333333333333
1.093080283175873,0.9647364072893384,0.9813333333333333
1.1066859456251121,0.9647364072893384,0.9813333333333333
1.1203800490444231,0.9647364072893384,0.9813333333333333
1.13416316832718,0.9647364072893384,0.9813333333333333
1.148035882103739,0.9647364072893384,0.9813333333333333
1.1619987727657317,0.9647364072893384,0.9813333333333333
1.1760524264905123,0.9647364072893384,0.9813333333333333
1.1901974332657683,0.9647364072893384,0.9813333333333333
1.2044343869142873,0.9647364072893384,0.9813333333333333
1.2187638851188867,0.9647364072893384,0.9813333333333333
1.2331865294475053,0.9647364072893384,0.9813333333333333
1.2477029253784575,0.9647364072893384,0.9813333333333333
1.262313682325852,0.9647364072893384,0.9813333333333333
1.277019413665176,0.9647364072893384,0.9813333333333333
1.2918207367590449,0.9647364072893384,0.9813333333333333
1.3067182729831197,0.9647364072893384,0.9813333333333333
1.3217126477521945,0.9647364072893384,0.9813333333333333
1.3368044905464496,0.9647364072893384,0.9813333333333333
1.3519944349378803,0.9647364072893384,0.9813333333333333
1.3672831186168926,0.9647364072893384,0.9813333333333333
1.3826711834190764,0.9647490216065885,0.9813333333333333
1.3981592753521486,0.9647490216065885,0.9813333333333333
1.4137480446230748,0.9647490216065885,0.9813333333333333
1.4294381456653635,0.9647490216065885,0.9813333333333333
1.4452302371665433,0.9647616359238386,0.9813333333333333
1.4611249820958112,0.9647616359238386,0.9813333333333333
1.4771230477318689,0.9647616359238386,0.9813333333333333
1.4932251056909318,0.9647616359238386,0.9813333333333333
1.5094318319549282,0.9647616359238386,0.9813333333333333
1.5257439068998746,0.9647616359238386,0.9813333333333333
1.5421620153244402,0.9647616359238386,0.9813333333333333
1.5586868464786952,0.9647616359238386,0.9813333333333333
1.5753190940930462,0.9647616359238386,0.9813333333333333
1.5920594564073598,0.9647616359238386,0.9813333333333333
1.6089086362002754,0.9647616359238386,0.9813333333333333
1.625867340818708,0.9647616359238386,0.9813333333333333
1.6429362822075455,0.9647616359238386,0.9813333333333333
1.6601161769395343,0.9647616359238386,0.9813333333333333
1.6774077462453632,0.9647616359238386,0.9813333333333333
1.6948117160439415,0.9647742502410886,0.9813333333333333
1.7123288169728728,0.9647742502410886,0.9813333333333333
1.7299597844191301,0.9647742502410886,0.9813333333333333
1.7477053585499258,0.9647742502410886,0.9813333333333333
1.765566284343786,0.9647742502410886,0.9813333333333333
1.783543311621825,0.9647868645583387,0.9813333333333333
1.8016371950792234,0.9647868645583387,0.9813333333333333
1.8198486943169132,0.9647868645583387,0.9813333333333333
1.8381785738734635,0.9647868645583387,0.9813333333333333
1.856627603257178,0.9647868645583387,0.9813333333333333
1.8751965569784002,0.9648120931928389,0.9813333333333333
1.8938862145820285,0.964824707510089,0.9813333333333333
1.9126973606802413,0.964824707510089,0.9813333333333333
1.9316307849854355,0.964824707510089,0.9813333333333333
1.950687282343381,0.964824707510089,0.9813333333333333
1.9698676527665893,0.964824707510089,0.9813333333333333
1.9891727014678966,0.964824707510089,0.9813333333333333
2.0086032388942696,0.964824707510089,0.9813333333333333
2.028160080760828,0.964824707510089,0.9813333333333333
2.047844048085091,0.9648373218273391,0.9813333333333333
2.067655967221441,0.9648373218273391,0.9813333333333333
2.0875966698958166,0.9648373218273391,0.9813333333333333
2.107666993240632,0.9648373218273391,0.9813333333333333
2.127867779829916,0.9648373218273391,0.9813333333333333
2.1481998777146876,0.9648373218273391,0.9813333333333333
2.168664140458555,0.9648373218273391,0.9813333333333333
2.1892614271735558,0.9648499361445891,0.9813333333333333
2.2099926025562135,0.9648499361445891,0.9813333333333333
2.2308585369238467,0.9648499361445891,0.9813333333333333
2.251860106251101,0.9648625504618392,0.9813333333333333
2.272998192206728,0.9648625504618392,0.9813333333333333
2.2942736821905934,0.9648625504618392,0.9813333333333333
2.315687469370935,0.9648751647790893,0.9813333333333333
2.3372404527218564,0.9648751647790893,0.9813333333333333
2.3589335370610707,0.9648751647790893,0.9813333333333333
2.380767633087879,0.9648751647790893,0.9813333333333333
2.4027436574214103,0.9648751647790893,0.9813333333333333
2.424862532639095,0.9648751647790893,0.9813333333333333
2.4471251873154034,0.9649003934135895,0.9813333333333333
2.4695325560608206,0.9649003934135895,0.9813333333333333
2.4920855795610857,0.9649003934135895,0.9813333333333333
2.514785204616687,0.9649003934135895,0.9813333333333333
2.5376323841826016,0.9649003934135895,0.9813333333333333
2.5606280774083077,0.9649003934135895,0.9813333333333333
2.5837732496780466,0.9649003934135895,0.9813333333333333
2.6070688726513556,0.9649003934135895,0.9813333333333333
2.6305159243038547,0.9649003934135895,0.9813333333333333
2.6541153889683047,0.9649003934135895,0.9813333333333333
2.6778682573759296,0.9649003934135895,0.9813333333333333
2.7017755266980132,0.9649003934135895,0.9813333333333333
2.7258382005877544,0.9649003934135895,0.9813333333333333
2.7500572892224056,0.9649003934135895,0.9813333333333333
2.774433809345681,0.9649003934135895,0.9813333333333333
2.7989687843104414,0.9649003934135895,0.9813333333333333
2.823663244121652,0.9649003934135895,0.9813333333333333
2.8485182254796273,0.9649003934135895,0.9813333333333333
2.8735347718235498,0.9649003934135895,0.9813333333333333
2.8987139333752774,0.9649003934135895,0.9813333333333333
2.924056767183431,0.9649003934135895,0.9813333333333333
2.949564337167771,0.9649003934135895,0.9813333333333333
2.975237714163861,0.9649003934135895,0.9813333333333333
3.001077975968025,0.9649130077308395,0.9813333333333333
3.027086207382592,0.9649130077308395,0.9813333333333333
3.0532635002614383,0.9649130077308395,0.9813333333333333
3.079610953555825,0.9649130077308395,0.9813333333333333
3.106129673360533,0.9649130077308395,0.9813333333333333
3.1328207729602964,0.9649130077308395,0.9813333333333333
3.159685372876541,0.9649130077308395,0.9813333333333333
3.186724600914427,0.9649256220480896,0.9813333333333333
3.2139395922101914,0.9649256220480896,0.9813333333333333
3.2413314892788043,0.9649256220480896,0.9813333333333333
3.268901442061932,0.9649382363653397,0.9813333333333333
3.2966506079762166,0.9649382363653397,0.9813333333333333
3.3245801519618596,0.9649382363653397,0.9813333333333333
3.3526912465315313,0.9649382363653397,0.9813333333333333
3.380985071819593,0.9649382363653397,0.9813333333333333
3.4094628156316418,0.9649382363653397,0.9813333333333333
3.4381256734943735,0.9649382363653397,0.9813333333333333
3.4669748487057728,0.9649382363653397,0.9813333333333333
3.4960115523856303,0.9649382363653397,0.9813333333333333
3.525237003526388,0.9649382363653397,0.9813333333333333
3.5546524290443076,0.9649382363653397,0.9813333333333333
3.5842590638309844,0.9649382363653397,0.9813333333333333
3.6140581508051883,0.9649382363653397,0.9813333333333333
3.6440509409650397,0.9649382363653397,0.9813333333333333
3.67423869344053,0.9649382363653397,0.9813333333333333
3.7046226755463794,0.9649382363653397,0.9813333333333333
3.735204162835246,0.9649382363653397,0.9813333333333333
3.765984439151267,0.9649382363653397,0.9813333333333333
3.79696479668396,0.9649382363653397,0.9813333333333333
3.8281465360224693,0.9649508506825898,0.9813333333333333
3.8595309662101696,0.9649508506825898,0.9813333333333333
3.891119404799615,0.9649508506825898,0.9813333333333333
3.9229131779078568,0.9649508506825898,0.9813333333333333
3.9549136202721096,0.9649508506825898,0.9813333333333333
3.987122075305793,0.9649508506825898,0.9813333333333333
4.019539895154923,0.9649508506825898,0.9813333333333333
4.052168440754876,0.9649508506825898,0.9813333333333333
4.085009081887527,0.9649634649998399,0.9813333333333333
4.118063197238756,0.9649634649998399,0.9813333333333333
4.151332174456317,0.9649634649998399,0.9813333333333333
4.184817410208102,0.9649634649998399,0.9813333333333333
4.218520310240772,0.9649634649998399,0.9813333333333333
4.252442289438771,0.9649634649998399,0.9813333333333333
4.286584771883726,0.9649634649998399,0.9813333333333333
4.320949190914227,0.9655431751447674,0.9813333333333333
4.3555369891860085,0.9655431751447674,0.9813333333333333
4.390349618732506,0.9655431751447674,0.9813333333333333
4.425388541025816,0.9655431751447674,0.9813333333333333
4.460655227038052,0.9655431751447674,0.9813333333333333
4.496151157303098,0.9655431751447674,0.9813333333333333
4.5318778219787585,0.9655431751447674,0.9813333333333333
4.567836720909322,0.9655431751447674,0.9813333333333333
4.604029363688521,0.9655431751447674,0.9813333333333333
4.640457269722914,0.9655431751447674,0.9813333333333333
4.677121968295662,0.9655431751447674,0.9813333333333333
4.714024998630739,0.9655431751447674,0.9813333333333333
4.751167909957543,0.9655431751447674,0.9813333333333333
4.788552261575939,0.9655431751447674,0.9813333333333333
4.826179622921717,0.9655431751447674,0.9813333333333333
4.86405157363248,0.9655431751447674,0.9813333333333333
4.902169703613961,0.9655431751447674,0.9813333333333333
4.940535613106764,0.9655431751447674,0.9813333333333333
4.97915091275355,0.9655431751447674,0.9813333333333333
5.0180172236666465,0.9662839158855081,0.9813333333333333
5.057136177496107,0.9662839158855081,0.9813333333333333
5.096509416498217,0.9662965302027582,0.9813333333333333
5.136138593604422,0.9662965302027582,0.9813333333333333
5.176025372490731,0.9662965302027582,0.9813333333333333
5.2161714276475575,0.9662965302027582,0.9813333333333333
5.256578444450015,0.9662965302027582,0.9813333333333333
5.297248119228668,0.9662965302027582,0.9813333333333333
5.338182159340748,0.9662965302027582,0.9813333333333333
5.379382283241842,0.9662965302027582,0.9813333333333333
5.42085022055801,0.9662965302027582,0.9813333333333333
5.462587712158419,0.9662965302027582,0.9813333333333333
5.504596510228415,0.9662965302027582,0.9813333333333333
5.54687837834309,0.9662965302027582,0.9839999999999998
5.589435091541306,0.9662965302027582,0.9839999999999998
5.632268436400229,0.9662965302027582,0.9839999999999998
5.675380211110315,0.9662965302027582,0.9839999999999998
5.718772225550817,0.9662965302027582,0.9839999999999998
5.762446301365752,0.9662965302027582,0.9839999999999998
5.80640427204038,0.9662965302027582,0.9839999999999998
5.850647982978178,0.9662965302027582,0.9839999999999998
5.895179291578313,0.9662965302027582,0.9839999999999998
5.940000067313611,0.9662965302027582,0.9839999999999998
5.985112191809042,0.9662965302027582,0.9839999999999998
6.030517558920722,0.9662965302027582,0.9839999999999998
6.076218074815404,0.9662965302027582,0.9839999999999998
6.122215658050511,0.9662965302027582,0.9839999999999998
6.1685122396546745,0.9662965302027582,0.9839999999999998
6.215109763208809,0.9662965302027582,0.9839999999999998
6.262010184927693,0.9662965302027582,0.9839999999999998
6.309215473742102,0.9662965302027582,0.9839999999999998
6.356727611381464,0.9662965302027582,0.9839999999999998
6.4045485924570595,0.9662965302027582,0.9839999999999998
6.452680424545743,0.9662965302027582,0.9839999999999998
6.5011251282742455,0.9662965302027582,0.9839999999999998
6.549884737403977,0.9662965302027582,0.9839999999999998
6.59896129891643,0.9662965302027582,0.9839999999999998
6.648356873099094,0.9662965302027582,0.9839999999999998
6.698073533631966,0.9662965302027582,0.9839999999999998
6.748113367674596,0.9662965302027582,0.9839999999999998
6.7984784759537025,0.9662965302027582,0.9839999999999998
6.849170972851378,0.9662965302027582,0.9839999999999998
6.900192986493849,0.9662965302027582,0.9839999999999998
6.9515466588408,0.9662965302027582,0.9839999999999998
7.003234145775323,0.9662965302027582,0.9839999999999998
7.055257617194407,0.9662965302027582,0.9839999999999998
7.107619257100026,0.9662965302027582,0.9839999999999998
7.160321263690849,0.9662965302027582,0.9839999999999998
7.213365849454497,0.9662965302027582,0.9839999999999998
7.266755241260446,0.9662965302027582,0.9839999999999998
7.320491680453506,0.9662965302027582,0.9839999999999998
7.374577422947903,0.9662965302027582,0.9839999999999998
7.429014739322007,0.9662965302027582,0.9839999999999998
7.483805914913643,0.9662965302027582,0.9839999999999998
7.53895324991602,0.9662965302027582,0.9839999999999998
7.594459059474321,0.9662965302027582,0.9839999999999998
7.650325673782867,0.9662965302027582,0.9839999999999998
7.706555438182967,0.9662965302027582,0.9839999999999998
7.763150713261365,0.9662965302027582,0.9839999999999998
7.82011387494933,0.9662965302027582,0.9839999999999998
7.877447314622425,0.9662965302027582,0.9839999999999998
7.935153439200883,0.9662965302027582,0.9839999999999998
7.993234671250646,0.9662965302027582,0.9839999999999998
8.051693449085091,0.9662965302027582,0.9839999999999998
8.110532226867361,0.9662965302027582,0.9839999999999998
8.169753474713426,0.9662965302027582,0.9839999999999998
8.229359678795761,0.9662965302027582,0.9839999999999998
8.289353341447715,0.9662965302027582,0.9839999999999998
8.34973698126858,0.9662965302027582,0.9839999999999998
8.410513133229314,0.9662965302027582,0.9839999999999998
8.47168434877895,0.9662965302027582,0.9839999999999998
8.533253195951735,0.9662965302027582,0.9839999999999998
8.595222259474921,0.9662965302027582,0.9839999999999998
8.657594140877269,0.9662965302027582,0.9839999999999998
8.720371458598287,0.9662965302027582,0.9839999999999998
8.783556848098126,0.9662965302027582,0.9839999999999998
8.847152961968249,0.9662965302027582,0.9839999999999998
8.911162470042772,0.9662965302027582,0.9839999999999998
8.975588059510539,0.9662965302027582,0.9839999999999998
9.040432435027956,0.9662965302027582,0.9839999999999998
9.105698318832523,0.9662965302027582,0.9839999999999998
9.171388450857105,0.9662965302027582,0.9839999999999998
9.23750558884499,0.9662965302027582,0.9839999999999998
9.304052508465613,0.9662965302027582,0.9839999999999998
9.371032003431136,0.9662965302027582,0.9839999999999998
9.438446885613699,0.9662965302027582,0.9839999999999998
9.506299985163457,0.9662965302027582,0.9839999999999998
9.574594150627421,0.9662965302027582,0.9839999999999998
9.643332249069033,0.9662965302027582,0.9839999999999998
9.712517166188508,0.9662965302027582,0.9839999999999998
9.782151806444011,0.9662965302027582,0.9839999999999998
9.852239093173571,0.9662965302027582,0.9839999999999998
9.9227819687178,0.9662965302027582,0.9839999999999998
9.993783394543437,0.9662965302027582,0.9853333333333332
10.065246351367646,0.9668762403476857,0.9853333333333332
10.137173839283182,0.9668762403476857,0.9853333333333332
10.209568877884315,0.9668762403476857,0.9853333333333332
10.282434506393592,0.9668762403476857,0.9853333333333332
10.35577378378945,0.9668762403476857,0.9853333333333332
10.42958978893462,0.9668762403476857,0.9853333333333332
10.503885620705372,0.9668888546649358,0.9853333333333332
10.578664398121635,0.9668888546649358,0.9853333333333332
10.653929260477907,0.9668888546649358,0.9853333333333332
10.729683367475076,0.9668888546649358,0.9853333333333332
10.80592989935305,0.9668888546649358,0.9853333333333332
10.882672057024255,0.9668888546649358,0.9853333333333332
10.959913062208042,0.9668888546649358,0.9853333333333332
11.03765615756593,0.9668888546649358,0.9853333333333332
11.115904606837706,0.9668888546649358,0.9853333333333332
11.194661694978485,0.9668888546649358,0.9853333333333332
11.273930728296596,0.9668888546649358,0.9853333333333332
11.353715034592367,0.9668888546649358,0.9853333333333332
11.434017963297867,0.9668888546649358,0.9853333333333332
11.51484288561748,0.9668888546649358,0.9853333333333332
11.596193194669462,0.9668888546649358,0.9853333333333332
11.67807230562838,0.9668888546649358,0.9853333333333332
11.760483655868466,0.9668888546649358,0.9853333333333332
11.843430705107945,0.9668888546649358,0.9853333333333332
11.926916935554278,0.9668888546649358,0.9853333333333332
12.010945852050321,0.9668888546649358,0.9853333333333332
12.095520982221503,0.9668888546649358,0.9853333333333332
12.180645876623872,0.9668888546649358,0.9853333333333332
12.266324108893201,0.9668888546649358,0.9853333333333332
12.352559275894984,0.9668888546649358,0.9853333333333332
12.439354997875427,0.9668888546649358,0.9853333333333332
12.52671491861346,0.9669014689821859,0.9853333333333332
12.61464270557369,0.9669014689821859,0.9853333333333332
12.703142050060354,0.9669014689821859,0.9853333333333332
12.792216667372315,0.9669897692029364,0.9853333333333332
12.881870296958995,0.9669897692029364,0.9853333333333332
12.972106702577397,0.9669897692029364,0.9853333333333332
13.062929672450098,0.9669897692029364,0.9853333333333332
13.154343019424264,0.9669897692029364,0.9853333333333332
13.246350581131749,0.9669897692029364,0.9853333333333332
13.338956220150193,0.9669897692029364,0.9853333333333332
13.432163824165151,0.9669897692029364,0.9853333333333332
13.525977306133347,0.9669897692029364,0.9853333333333332
13.620400604446917,0.9669897692029364,0.9853333333333332
13.715437683098733,0.9669897692029364,0.9853333333333332
13.81109253184886,0.9669897692029364,0.9853333333333332
13.907369166392,0.9669897692029364,0.9853333333333332
14.004271628526118,0.9669897692029364,0.9853333333333332
14.101803986322103,0.9669897692029364,0.9853333333333332
14.199970334294528,0.9669897692029364,0.9853333333333332
14.298774793573589,0.9669897692029364,0.9853333333333332
14.398221512078083,0.9669897692029364,0.9853333333333332
14.498314664689532,0.9669897692029364,0.9853333333333332
14.599058453427496,0.9670023835201865,0.9853333333333332
14.700457107625915,0.9674064239242269,0.9853333333333332
14.802514884110717,0.9674064239242269,0.9853333333333332
14.905236067378501,0.9674064239242269,0.9853333333333332
15.008624969776388,0.9674064239242269,0.9853333333333332
15.112685931683089,0.9674064239242269,0.9853333333333332
15.217423321691111,0.9674064239242269,0.9853333333333332
15.322841536790126,0.9674316525587271,0.9853333333333332
15.428945002551606,0.9674316525587271,0.9853333333333332
15.535738173314591,0.9674442668759772,0.9853333333333332
15.64322553237267,0.9674442668759772,0.9853333333333332
15.751411592162237,0.9674568811932273,0.9853333333333332
15.860300894451877,0.9674694955104773,0.9853333333333332
15.969898010533083,0.9674694955104773,0.9853333333333332
16.080207541412143,0.9674694955104773,0.9853333333333332
16.191234118003266,0.9674694955104773,0.9853333333333332
16.302982401323046,0.9674694955104773,0.9853333333333332
16.41545708268612,0.9674694955104773,0.9853333333333332
16.52866288390207,0.9674694955104773,0.9853333333333332
16.64260455747372,0.9674694955104773,0.9853333333333332
16.757286886796596,0.9674821098277274,0.9853333333333332
16.872714686359764,0.9674821098277274,0.9853333333333332
16.98889280194796,0.9674821098277274,0.9853333333333332
17.10582611084497,0.9674947241449775,0.9853333333333332
17.223519522038444,0.9674947241449775,0.9853333333333332
17.34197797642595,0.9674947241449775,0.9853333333333332
17.46120644702239,0.9674947241449775,0.9853333333333332
17.5812099391688,0.9674947241449775,0.9853333333333332
17.70199349074246,0.9674947241449775,0.9853333333333332
17.823562172368383,0.9674947241449775,0.9853333333333332
17.945921087632218,0.9674947241449775,0.9853333333333332
18.069075373294453,0.9674947241449775,0.9853333333333332
18.193030199506122,0.9674947241449775,0.9853333333333332
18.317790770025816,0.9674947241449775,0.9853333333333332
18.443362322438126,0.9674947241449775,0.9853333333333332
18.56975012837357,0.9674947241449775,0.9853333333333332
18.696959493729885,0.9674947241449775,0.9853333333333332
18.82499575889473,0.9674947241449775,0.9853333333333332
18.95386429896996,0.9674947241449775,0.9853333333333332
19.08357052399721,0.9674947241449775,0.9853333333333332
19.214119879185045,0.9674947241449775,0.9853333333333332
19.34551784513758,0.9674947241449775,0.9853333333333332
19.477769938084478,0.9674947241449775,0.9853333333333332
19.61088171011264,0.9674947241449775,0.9853333333333332
19.74485874939921,0.9674947241449775,0.9853333333333332
19.879706680446176,0.9675073384622276,0.9853333333333332
20.01543116431653,0.9675073384622276,0.9853333333333332
20.15203789887192,0.9675073384622276,0.9853333333333332
20.289532619011794,0.9675199527794777,0.9853333333333332
20.42792109691425,0.9675325670967276,0.9853333333333332
20.567209142278273,0.9675325670967276,0.9853333333333332
20.707402602567687,0.9675325670967276,0.9853333333333332
20.84850736325663,0.9675325670967276,0.9853333333333332
20.9905293480766,0.9675325670967276,0.9853333333333332
21.133474519265175,0.9675325670967276,0.9853333333333332
21.277348877816316,0.9675325670967276,0.9853333333333332
21.422158463732245,0.9675325670967276,0.9853333333333332
21.56790935627709,0.9675325670967276,0.9853333333333332
21.71460767423202,0.9675325670967276,0.9853333333333332
21.86225957615217,0.9675325670967276,0.9853333333333332
22.010871260625187,0.9675325670967276,0.9853333333333332
22.16044896653139,0.9675325670967276,0.9853333333333332
22.310998973305768,0.9675325670967276,0.9853333333333332
22.462527601201558,0.9675325670967276,0.9853333333333332
22.615041211555543,0.9675325670967276,0.9853333333333332
22.768546207055188,0.9675325670967276,0.9853333333333332
22.92304903200734,0.9675325670967276,0.9853333333333332
23.078556172608852,0.9675325670967276,0.9853333333333332
23.235074157218833,0.9675451814139777,0.9853333333333332
23.392609556632692,0.9675451814139777,0.9853333333333332
23.55116898435806,0.9675451814139777,0.9853333333333332
23.71075909689239,0.9675451814139777,0.9853333333333332
23.87138659400236,0.9675451814139777,0.9853333333333332
24.033058219005234,0.9675451814139777,0.9853333333333332
24.195780759051885,0.9675451814139777,0.9853333333333332
24.35956104541173,0.9675451814139777,0.9853333333333332
24.52440595375955,0.9675451814139777,0.9853333333333332
24.69032240446409,0.9675451814139777,0.9853333333333332
24.857317362878632,0.9675451814139777,0.9853333333333332
25.025397839633392,0.9675451814139777,0.9853333333333332
25.194570890929796,0.9675451814139777,0.9853333333333332
25.364843618836762,0.9675451814139777,0.9853333333333332
25.536223171588844,0.9675451814139777,0.9853333333333332
25.708716743886267,0.9675451814139777,0.9853333333333332
25.88233157719705,0.9675451814139777,0.9853333333333332
26.057074960060937,0.9675451814139777,0.9853333333333332
26.23295422839544,0.9675451814139777,0.9853333333333332
26.40997676580377,0.9675451814139777,0.9853333333333332
26.5881500038848,0.9675451814139777,0.9853333333333332
26.767481422545092,0.9675451814139777,0.9853333333333332
26.947978550312904,0.9675451814139777,0.9853333333333332
27.129648964654184,0.9675451814139777,0.9853333333333332
27.312500292290764,0.9675451814139777,0.9853333333333332
27.496540209520514,0.9675451814139777,0.9853333333333332
27.68177644253954,0.9675451814139777,0.9853333333333332
27.868216767766643,0.9675451814139777,0.9853333333333332
28.055869012169673,0.9675451814139777,0.9853333333333332
28.24474105359421,0.9675451814139777,0.9853333333333332
28.434840821094237,0.9675451814139777,0.9853333333333332
28.626176295264976,0.9675451814139777,0.9853333333333332
28.818755508578004,0.9675451814139777,0.9853333333333332
29.01258654571841,0.9675451814139777,0.9853333333333332
29.207677543924188,0.9675451814139777,0.9853333333333332
29.404036693327903,0.9675451814139777,0.9853333333333332
29.601672237300455,0.9675451814139777,0.9853333333333332
29.80059247279721,0.9675451814139777,0.9853333333333332
30.00080575070627,0.9675451814139777,0.9853333333333332
30.202320476199045,0.9675451814139777,0.9853333333333332
30.405145109083165,0.9675451814139777,0.9853333333333332
30.609288164157594,0.9675451814139777,0.9853333333333332
30.814758211570062,0.9675451814139777,0.9853333333333332
31.021563877176916,0.9675451814139777,0.9853333333333332
31.229713842905213,0.9675577957312278,0.9853333333333332
31.439216847117155,0.967583024365728,0.9853333333333332
31.65008168497702,0.967595638682978,0.9853333333333332
31.8623172088203,0.967595638682978,0.9853333333333332
32.07593232852541,0.967595638682978,0.9853333333333332
32.2909360118877,0.9676082530002281,0.9853333333333332
32.50733728499591,0.9676082530002281,0.9853333333333332
32.72514523261115,0.9676208673174782,0.9853333333333332
32.944368998548235,0.9676208673174782,0.9853333333333332
33.16501778605958,0.9676208673174782,0.9853333333333332
33.38710085822157,0.9676208673174782,0.9853333333333332
33.6106275383234,0.9676208673174782,0.9853333333333332
33.83560721025851,0.9676208673174782,0.9853333333333332
34.06204931891854,0.9676208673174782,0.9853333333333332
34.28996337058976,0.9676208673174782,0.9853333333333332
34.51935893335227,0.9676208673174782,0.9853333333333332
34.750245637481605,0.9676208673174782,0.9853333333333332
34.982633175853,0.9676208673174782,0.9853333333333332
35.21653130434841,0.9676208673174782,0.9853333333333332
35.451949842265925,0.9676208673174782,0.9853333333333332
35.68889867273216,0.9676208673174782,0.9853333333333332
35.927387743117045,0.9676208673174782,0.9853333333333332
36.167427065451434,0.9676208673174782,0.9853333333333332
36.40902671684748,0.9676208673174782,0.9853333333333332
36.65219683992166,0.9676208673174782,0.9853333333333332
36.8969476432205,0.9676208673174782,0.9853333333333332
37.14328940164927,0.9676460959519784,0.9853333333333332
37.39123245690325,0.9676460959519784,0.9853333333333332
37.64078721790188,0.9676460959519784,0.9853333333333332
37.89196416122579,0.9676460959519784,0.9853333333333332
38.14477383155656,0.9676460959519784,0.9853333333333332
38.39922684211947,0.9676460959519784,0.9853333333333332
38.65533387512899,0.9676460959519784,0.9853333333333332
38.91310568223722,0.9676460959519784,0.9853333333333332
39.17255308498536,0.9676460959519784,0.9853333333333332
39.4336869752579,0.9676460959519784,0.9853333333333332
39.696518315739894,0.9676460959519784,0.9853333333333332
39.96105814037725,0.9676460959519784,0.9853333333333332
40.22731755483984,0.9720905403964227,0.9853333333333332
40.49530773698786,0.9720905403964227,0.9853333333333332
40.765039937340994,0.9720905403964227,0.9853333333333332
41.03652547955069,0.9720905403964227,0.9853333333333332
41.30977576087568,0.9720905403964227,0.9853333333333332
41.58480225266034,0.9720905403964227,0.9853333333333332
41.86161650081624,0.9720905403964227,0.9853333333333332
42.14023012630699,0.9720905403964227,0.9853333333333332
42.420654825635985,0.9720905403964227,0.9853333333333332
42.70290237133745,0.9720905403964227,0.9853333333333332
42.986984612470735,0.9720905403964227,0.9853333333333332
43.27291347511763,0.9720905403964227,0.9853333333333332
43.56070096288319,0.9720905403964227,0.9853333333333332
43.850359157399545,0.9720905403964227,0.9853333333333332
44.14190021883308,0.9720905403964227,0.9853333333333332
44.43533638639505,0.9720905403964227,0.9853333333333332
44.730679978855335,0.9720905403964227,0.9853333333333332
45.02794339505951,0.9724945808004631,0.9853333333333332
45.32713911444954,0.9741107424166249,0.9853333333333332
45.62827969758749,0.9741107424166249,0.9853333333333332
45.93137778668299,0.9741107424166249,0.9853333333333332
46.23644610612389,0.9741107424166249,0.9853333333333332
46.54349746301041,0.9741107424166249,0.9853333333333332
46.8525447476929,0.9741107424166249,0.9853333333333332
47.163600934312925,0.9741107424166249,0.9853333333333332
47.476679081347875,0.9741107424166249,0.9853333333333332
47.79179233215932,0.9741107424166249,0.9853333333333332
48.10895391554469,0.9741107424166249,0.9853333333333332
48.42817714629259,0.9741107424166249,0.9853333333333332
48.74947542574189,0.9741107424166249,0.9853333333333332
49.07286224234422,0.9741107424166249,0.9853333333333332
49.3983511722303,0.9741107424166249,0.9853333333333332
49.725955879779875,0.9741107424166249,0.9853333333333332
50.05569011819526,0.9741107424166249,0.9853333333333332
50.38756773007888,0.9741107424166249,0.9853333333333332
50.7216026480143,0.9741107424166249,0.9853333333333332
51.05780889515107,0.9741107424166249,0.9942222222222221
51.39620058579361,0.9741107424166249,0.9942222222222221
51.736791925993536,0.9741107424166249,0.9942222222222221
52.07959721414622,0.9741107424166249,0.9942222222222221
52.42463084159098,0.9741107424166249,0.9942222222222221
52.77190729321517,0.9741107424166249,0.9942222222222221
53.121441148062424,0.9741107424166249,0.9942222222222221
53.47324707994461,0.9741107424166249,0.9942222222222221
53.82733985805781,0.9741107424166249,0.9942222222222221
54.18373434760246,0.9741107424166249,0.9942222222222221
54.54244551040732,0.9741107424166249,0.9942222222222221
54.903488405557674,0.9741107424166249,0.9942222222222221
55.26687819002732,0.9741107424166249,0.9942222222222221
55.63263011931517,0.9741107424166249,0.9942222222222221
56.00075954808551,0.9741107424166249,0.9942222222222221
56.37128193081263,0.9741107424166249,0.9942222222222221
56.74421282242968,0.9741107424166249,0.9942222222222221
57.1195678789815,0.9741107424166249,0.9942222222222221
57.49736285828216,0.9741107424166249,0.9942222222222221
57.87761362057628,0.9741107424166249,0.9942222222222221
58.260336129204944,0.9748514831573655,0.9942222222222221
58.64554645127582,0.9748514831573655,0.9942222222222221
59.03326075833777,0.9763817663817663,0.9942222222222221
59.42349532705949,0.9763817663817663,0.9942222222222221
59.81626653991317,0.9763817663817663,0.9942222222222221
60.21159088586205,0.9763817663817663,0.9942222222222221
60.60948496105265,0.9763817663817663,0.9942222222222221
61.009965469511585,0.9763817663817663,0.9942222222222221
61.4130492238466,0.9763817663817663,0.9942222222222221
61.81875314595269,0.9763817663817663,0.9942222222222221
62.22709426772229,0.9763817663817663,0.9942222222222221
62.638089731760374,0.9763817663817663,0.9942222222222221
63.051756792104065,0.9763817663817663,0.9942222222222221
63.46811281494707,0.9763817663817663,0.9942222222222221
63.88717527936851,0.9763817663817663,0.9942222222222221
64.30896177806704,0.9763817663817663,0.9942222222222221
64.73349001809918,0.9763817663817663,0.9942222222222221
65.16077782162272,0.9763817663817663,0.9942222222222221
65.59084312664503,0.9763817663817663,0.9942222222222221
66.02370398777579,0.9763817663817663,0.9942222222222221
66.4593785769854,0.9763817663817663,0.9955555555555554
66.89788518436752,0.9763817663817663,0.9955555555555554
67.33924221890706,0.9763817663817663,0.9955555555555554
67.78346820925299,0.9763817663817663,0.9955555555555554
68.23058180449601,0.9763817663817663,0.9955555555555554
68.68060177495178,0.9763817663817663,0.9955555555555554
69.13354701294874,0.9763817663817663,0.9955555555555554
69.58943653362118,0.9763817663817663,0.9955555555555554
70.04828947570763,0.9763817663817663,0.9955555555555554
70.51012510235435,0.9763817663817663,0.9955555555555554
70.97496280192371,0.9763817663817663,0.9955555555555554
71.44282208880861,0.9763817663817663,0.9955555555555554
71.91372260425136,0.9763817663817663,0.9955555555555554
72.3876841171684,0.9763817663817663,0.9955555555555554
72.86472652498024,0.9763817663817663,0.9955555555555554
73.34486985444647,0.9763817663817663,0.9955555555555554
73.82813426250702,0.9763817663817663,0.9955555555555554
74.31454003712797,0.9763817663817663,0.9955555555555554
74.8041075981534,0.9763817663817663,0.9955555555555554
75.29685749816265,0.9763817663817663,0.9955555555555554
75.79281042333317,0.9763817663817663,0.9955555555555554
76.29198719430869,0.9763817663817663,0.9955555555555554
76.79440876707369,0.9763817663817663,0.9955555555555554
77.30009623383293,0.9763817663817663,0.9955555555555554
77.8090708238969,0.9763817663817663,0.9955555555555554
78.32135390457324,0.9763817663817663,0.9955555555555554
78.83696698206337,0.9763817663817663,0.9955555555555554
79.35593170236584,0.9763817663817663,0.9955555555555554
79.87826985218473,0.9763817663817663,0.9955555555555554
80.40400335984435,0.9763817663817663,0.9955555555555554
80.93315429620995,0.9763817663817663,0.9955555555555554
81.46574487561391,0.9763817663817663,0.9955555555555554
82.00179745678876,0.9763817663817663,0.9955555555555554
82.54133454380563,0.9763817663817663,0.9955555555555554
83.08437878701895,0.9763817663817663,0.9955555555555554
83.63095298401738,0.9763817663817663,0.9955555555555554
84.181080080581,0.9763817663817663,0.9955555555555554
84.73478317164421,0.9763817663817663,0.9955555555555554
85.29208550226582,0.9763817663817663,0.9955555555555554
85.85301046860455,0.9763817663817663,0.9955555555555554
86.4175816189013,0.9763817663817663,0.9955555555555554
86.98582265446781,0.9763817663817663,0.9955555555555554
87.55775743068139,0.9763817663817663,0.9955555555555554
88.13340995798686,0.9763817663817663,0.9955555555555554
88.71280440290414,0.9763817663817663,0.9955555555555554
89.29596508904297,0.9763817663817663,0.9955555555555554
89.88291649812396,0.9763817663817663,0.9955555555555554
90.47368327100656,0.9763817663817663,0.9955555555555554
91.06829020872301,0.9763817663817663,0.9955555555555554
91.66676227352015,0.9763817663817663,0.9955555555555554
92.26912458990695,0.9763817663817663,0.9955555555555554
92.8754024457094,0.9763817663817663,0.9955555555555554
93.4856212931322,0.9763817663817663,0.9955555555555554
94.09980674982685,0.9763817663817663,0.9955555555555554
94.71798459996776,0.9763817663817663,0.9955555555555554
95.34018079533422,0.9763817663817663,0.9955555555555554
95.96642145640007,0.9763817663817663,0.9955555555555554
96.5967328734302,0.9763817663817663,0.9955555555555554
97.23114150758434,0.9763817663817663,0.9955555555555554
97.86967399202766,0.9763817663817663,0.9955555555555554
98.51235713304924,0.9763817663817663,0.9955555555555554
99.15921791118718,0.9763817663817663,0.9955555555555554
99.81028348236138,0.9763817663817663,0.9955555555555554
100.46558117901358,0.9763817663817663,0.9955555555555554
101.12513851125448,0.9763817663817663,0.9955555555555554
101.78898316801919,0.9763817663817663,0.9955555555555554
102.4571430182293,0.9763817663817663,0.9955555555555554
103.12964611196294,0.9763817663817663,0.9955555555555554
103.80652068163238,0.9763817663817663,0.9955555555555554
104.48779514316894,0.9763817663817663,0.9955555555555554
105.1734980972165,0.9763817663817663,0.9955555555555554
105.86365833033176,0.9763817663817663,0.9955555555555554
106.55830481619286,0.9763817663817663,0.9955555555555554
107.2574667168157,0.9763817663817663,0.9955555555555554
107.96117338377833,0.9763817663817663,0.9955555555555554
108.66945435945274,0.9763817663817663,0.9955555555555554
109.38233937824565,0.9763817663817663,0.9955555555555554
110.09985836784645,0.9763817663817663,0.9955555555555554
110.82204145048368,0.9763817663817663,0.9955555555555554
111.54891894418965,0.9763817663817663,0.9955555555555554
112.2805213640729,0.9763817663817663,0.9955555555555554
113.01687942359978,0.9763817663817663,0.9955555555555554
113.75802403588348,0.9763817663817663,0.9955555555555554
114.5039863149819,0.9763817663817663,0.9955555555555554
115.25479757720385,0.9763817663817663,0.9955555555555554
116.01048934242378,0.9763817663817663,0.9955555555555554
116.77109333540474,0.9763817663817663,0.9955555555555554
117.53664148713068,0.9763817663817663,0.9955555555555554
118.30716593614667,0.98008547008547,0.9955555555555554
119.08269902990814,0.98008547008547,0.9955555555555554
119.863273326139,0.98008547008547,0.9955555555555554
120.64892159419797,0.98008547008547,0.9955555555555554
121.43967681645502,0.98008547008547,0.9955555555555554
122.23557218967544,0.98008547008547,0.9955555555555554
123.0366411264137,0.98008547008547,0.9955555555555554
123.8429172564162,0.98008547008547,0.9955555555555554
124.65443442803264,0.98008547008547,0.9955555555555554
125.47122670963772,0.98008547008547,0.9955555555555554
126.29332839106084,0.98008547008547,0.9955555555555554
127.12077398502583,0.98008547008547,0.9955555555555554
127.95359822859977,0.98008547008547,0.9955555555555554
128.7918360846514,0.98008547008547,0.9955555555555554
129.63552274331855,0.98008547008547,0.9955555555555554
130.48469362348592,0.98008547008547,0.9955555555555554
131.3393843742718,0.98008547008547,0.9955555555555554
132.19963087652462,0.98008547008547,0.9955555555555554
133.06546924432945,0.98008547008547,0.9955555555555554
133.93693582652355,0.9845299145299146,0.9955555555555554
134.81406720822315,0.9845299145299146,0.9955555555555554
135.69690021235883,0.9845299145299146,0.9955555555555554
136.58547190122144,0.9845299145299146,0.9955555555555554
137.4798195780181,0.9845299145299146,0.9955555555555554
138.3799807884383,0.9845299145299146,0.9955555555555554
139.28599332222964,0.9845299145299146,0.9955555555555554
140.19789521478504,0.9845299145299146,0.9955555555555554
141.1157247487389,0.9845299145299146,0.9955555555555554
142.03952045557457,0.9845299145299146,0.9955555555555554
142.9693211172419,0.9845299145299146,0.9955555555555554
143.90516576778495,0.9845299145299146,0.9955555555555554
144.8470936949813,0.9845299145299146,0.9955555555555554
145.79514444199114,0.9845299145299146,0.9955555555555554
146.74935780901714,0.9845299145299146,0.9955555555555554
147.70977385497554,0.9845299145299146,0.9955555555555554
148.67643289917794,0.9845299145299146,0.9955555555555554
149.64937552302342,0.9845299145299146,0.9955555555555554
150.6286425717029,0.9845299145299146,0.9955555555555554
151.6142751559135,0.9845299145299146,0.9955555555555554
152.60631465358438,0.9845299145299146,0.9955555555555554
153.60480271161404,0.9845299145299146,0.9955555555555554
154.60978124761826,0.9845299145299146,0.9955555555555554
155.62129245169044,0.9845299145299146,0.9955555555555554
156.63937878817242,0.9845299145299146,0.9955555555555554
157.66408299743728,0.9845299145299146,0.9955555555555554
158.69544809768365,0.9845299145299146,0.9955555555555554
159.7335173867413,0.9845299145299146,0.9955555555555554
160.77833444388958,0.9845299145299146,0.9955555555555554
161.8299431316862,0.9845299145299146,0.9955555555555554
162.88838759780913,0.9845299145299146,0.9955555555555554
163.95371227690956,0.9845299145299146,0.9955555555555554
165.0259618924778,0.9845299145299146,0.9955555555555554
166.10518145872004,0.9845299145299146,0.9955555555555554
167.19141628244898,0.9845299145299146,0.9955555555555554
168.28471196498546,0.9845299145299146,0.9955555555555554
169.38511440407274,0.9845299145299146,0.9955555555555554
170.49266979580364,0.9845299145299146,0.9955555555555554
171.60742463655924,0.9845299145299146,0.9955555555555554
172.72942572496189,0.9845299145299146,0.9955555555555554
173.85872016383905,0.9845299145299146,0.9955555555555554
174.995355362201,0.9845299145299146,0.9955555555555554
176.1393790372311,0.9845299145299146,0.9955555555555554
177.29083921628919,0.9845299145299146,0.9955555555555554
178.44978423892715,0.9845299145299146,0.9955555555555554
179.61626275891922,0.9845299145299146,0.9955555555555554
180.7903237463039,0.9845299145299146,0.9955555555555554
181.9720164894399,0.9845299145299146,0.9955555555555554
183.16139059707564,0.9845299145299146,0.9955555555555554
184.35849600043088,0.9845299145299146,0.9955555555555554
185.5633829552943,0.9845299145299146,0.9955555555555554
186.7761020441323,0.9845299145299146,0.9955555555555554
187.99670417821278,0.9845299145299146,0.9955555555555554
189.2252405997427,0.9845299145299146,0.9955555555555554
190.46176288401853,0.9845299145299146,0.9955555555555554
191.70632294159242,0.9845299145299146,0.9955555555555554
192.95897302045086,0.9845299145299146,0.9955555555555554
194.21976570820823,0.9845299145299146,0.9955555555555554
195.4887539343145,0.9845299145299146,0.9955555555555554
196.76599097227742,0.9845299145299146,0.9955555555555554
198.0515304418984,0.9845299145299146,0.9955555555555554
199.34542631152436,0.9845299145299146,0.9955555555555554
200.64773290031295,0.9889743589743589,0.9955555555555554
201.95850488051292,0.9889743589743589,0.9955555555555554
203.27779727975948,0.9889743589743589,0.9955555555555554
204.6056654833839,0.9889743589743589,0.9955555555555554
205.9421652367395,0.9889743589743589,0.9955555555555554
207.2873526475413,0.9889743589743589,0.9955555555555554
208.64128418822165,0.9889743589743589,0.9955555555555554
210.00401669830103,0.9889743589743589,0.9955555555555554
211.37560738677428,0.9889743589743589,0.9955555555555554
212.75611383451178,0.9889743589743589,0.9955555555555554
214.14559399667763,0.9889743589743589,0.9955555555555554
215.5441062051622,0.9889743589743589,0.9955555555555554
216.95170917103084,0.9889743589743589,0.9955555555555554
218.36846198698908,0.9889743589743589,0.9955555555555554
219.79442412986253,0.9889743589743589,0.9955555555555554
221.22965546309493,0.9889743589743589,0.9955555555555554
222.67421623926055,0.9889743589743589,0.9955555555555554
224.1281671025938,0.9889743589743589,0.9955555555555554
225.59156909153526,0.9889743589743589,0.9955555555555554
227.06448364129415,0.9889743589743589,0.9955555555555554
228.54697258642682,0.9889743589743589,0.9955555555555554
230.03909816343372,0.9889743589743589,0.9955555555555554
231.54092301337144,0.9889743589743589,0.9955555555555554
233.0525101844826,0.9889743589743589,0.9955555555555554
234.57392313484286,0.9889743589743589,0.9955555555555554
236.10522573502425,0.9889743589743589,0.9955555555555554
237.6464822707776,0.9889743589743589,0.9955555555555554
239.19775744573064,0.9889743589743589,0.9955555555555554
240.7591163841045,0.9889743589743589,0.9955555555555554
242.33062463344783,0.9889743589743589,0.9955555555555554
243.91234816738785,0.9889743589743589,0.9955555555555554
245.5043533884011,0.9889743589743589,0.9955555555555554
247.10670713060043,0.9889743589743589,0.9955555555555554
248.71947666254076,0.9889743589743589,0.9955555555555554
250.34272969004326,0.9889743589743589,0.9955555555555554
251.97653435903794,0.9889743589743589,0.9955555555555554
253.62095925842348,0.9889743589743589,0.9955555555555554
255.27607342294803,0.9889743589743589,0.9955555555555554
256.9419463361066,0.9889743589743589,0.9955555555555554
258.6186479330581,0.9889743589743589,0.9955555555555554
260.3062486035617,0.9889743589743589,0.9955555555555554
262.00481919493075,0.9889743589743589,0.9955555555555554
263.71443101500853,0.9889743589743589,0.9955555555555554
265.435155835161,0.9889743589743589,0.9955555555555554
267.1670658932899,0.9889743589743589,0.9955555555555554
268.91023389686535,0.9889743589743589,0.9955555555555554
270.6647330259787,0.9889743589743589,0.9955555555555554
272.43063693641335,0.9889743589743589,0.9955555555555554
274.2080197627388,0.9889743589743589,0.9955555555555554
275.99695612142153,0.9889743589743589,0.9955555555555554
277.79752111395794,0.9889743589743589,0.9955555555555554
279.60979033002735,0.9889743589743589,0.9955555555555554
281.4338398506645,0.9889743589743589,0.9955555555555554
283.26974625145476,0.9934188034188033,0.9955555555555554
285.1175866057481,0.9934188034188033,0.9955555555555554
286.9774384878947,0.9934188034188033,0.9955555555555554
288.84937997650195,0.9934188034188033,0.9955555555555554
290.7334896577122,0.9934188034188033,0.9955555555555554
292.62984662850107,0.9934188034188033,0.9955555555555554
294.53853049999947,0.9934188034188033,0.9955555555555554
296.4596214008348,0.9934188034188033,0.9955555555555554
298.39319998049507,0.9934188034188033,0.9955555555555554
300.33934741271486,0.9934188034188033,0.9955555555555554
302.2981453988821,0.9934188034188033,0.9955555555555554
304.2696761714696,0.9934188034188033,0.9955555555555554
306.254022497486,0.9934188034188033,0.9955555555555554
308.251267681951,0.9934188034188033,0.9955555555555554
310.2614955713925,0.9934188034188033,0.9955555555555554
312.28479055736597,0.9934188034188033,0.9955555555555554
314.3212375799983,0.9934188034188033,0.9955555555555554
316.37092213155313,0.9934188034188033,0.9955555555555554
318.43393026002,0.9934188034188033,0.9955555555555554
320.5103485727266,0.9934188034188033,0.9955555555555554
322.6002642399751,0.9934188034188033,0.9955555555555554
324.7037649987005,0.9934188034188033,0.9955555555555554
326.8209391561555,0.9934188034188033,0.9955555555555554
328.95187559361665,0.9934188034188033,0.9955555555555554
331.0966637701162,0.9934188034188033,0.9955555555555554
333.25539372619767,0.9934188034188033,0.9955555555555554
335.4281560876947,0.9934188034188033,0.9955555555555554
337.6150420695375,0.9934188034188033,0.9955555555555554
339.8161434795811,0.9934188034188033,0.9955555555555554
342.03155272245954,0.9934188034188033,0.9955555555555554
344.2613628034654,0.9934188034188033,0.9955555555555554
346.50566733245415,0.9934188034188033,0.9955555555555554
348.76456052777337,0.9934188034188033,0.9955555555555554
351.0381372202195,0.9934188034188033,0.9955555555555554
353.3264928570179,0.9934188034188033,0.9955555555555554
355.6297235058301,0.9934188034188033,0.9955555555555554
357.94792585878713,0.9934188034188033,0.9955555555555554
360.2811972365476,0.9934188034188033,0.9955555555555554
362.62963559238506,0.9934188034188033,0.9955555555555554
364.993339516299,0.9934188034188033,0.9955555555555554
367.3724082391541,0.9934188034188033,0.9955555555555554
369.7669416368463,0.9934188034188033,0.9955555555555554
372.1770402344946,0.9934188034188033,0.9955555555555554
374.60280521066295,0.9934188034188033,0.9955555555555554
377.0443384016065,0.9934188034188033,0.9955555555555554
379.5017423055474,0.9934188034188033,0.9955555555555554
381.9751200869774,0.9934188034188033,0.9955555555555554
384.4645755809896,0.9934188034188033,0.9955555555555554
386.97021329763584,0.9934188034188033,0.9955555555555554
389.4921384263163,0.9934188034188033,0.9955555555555554
392.030456840194,0.9934188034188033,0.9955555555555554
394.5852751006403,0.9934188034188033,0.9955555555555554
397.15670046170806,0.9934188034188033,0.9955555555555554
399.7448408746334,0.9934188034188033,0.9955555555555554
402.3498049923695,0.9934188034188033,0.9955555555555554
404.9717021741468,0.9934188034188033,0.9955555555555554
407.61064249006404,0.9934188034188033,0.9955555555555554
410.2667367257094,0.9934188034188033,0.9955555555555554
412.94009638681155,0.9934188034188033,0.9955555555555554
415.63083370391956,0.9934188034188033,0.9955555555555554
418.3390616371164,0.9934188034188033,0.9955555555555554
421.0648938807598,0.9934188034188033,0.9955555555555554
423.8084448682557,0.9934188034188033,0.9955555555555554
426.56982977686255,0.9934188034188033,0.9955555555555554
429.349164532525,0.9934188034188033,0.9955555555555554
432.146565814743,0.9934188034188033,0.9955555555555554
434.96215106146866,0.9934188034188033,0.9955555555555554
437.79603847403666,0.9934188034188033,0.9955555555555554
440.64834702212653,0.9934188034188033,0.9955555555555554
443.5191964487575,0.9934188034188033,0.9955555555555554
446.40870727531404,0.9934188034188033,0.9955555555555554
449.31700080660744,0.9934188034188033,0.9955555555555554
452.2441991359672,0.9934188034188033,0.9955555555555554
455.19042515036676,0.9934188034188033,0.9955555555555554
458.15580253558284,0.9934188034188033,0.9955555555555554
461.1404557813865,0.9934188034188033,0.9955555555555554
464.1445101867714,0.9934188034188033,0.9955555555555554
467.1680918652129,0.9934188034188033,0.9955555555555554
470.2113277499623,0.9934188034188033,0.9955555555555554
473.27434559937643,0.9934188034188033,0.9955555555555554
476.3572740022792,0.9934188034188033,0.9955555555555554
479.4602423833626,0.9934188034188033,0.9955555555555554
482.5833810086182,0.9934188034188033,0.9955555555555554
485.7268209908064,0.9934188034188033,0.9955555555555554
488.8906942949607,0.9934188034188033,0.9955555555555554
492.07513374392823,0.9934188034188033,0.9955555555555554
495.28027302394383,0.9934188034188033,0.9955555555555554
498.5062466902451,0.9934188034188033,0.9955555555555554
501.75319017271954,0.9934188034188033,0.9955555555555554
505.0212397815903,0.9934188034188033,0.9955555555555554
508.3105327131391,0.9934188034188033,0.9955555555555554
511.6212070554642,0.9934188034188033,0.9955555555555554
514.9534017942801,0.9934188034188033,0.9955555555555554
518.3072568187505,0.9934188034188033,0.9955555555555554
521.6829129273616,0.9934188034188033,0.9955555555555554
525.0805118338327,0.9934188034188033,0.9955555555555554
528.5001961730661,0.9934188034188033,0.9955555555555554
531.9421095071334,0.9934188034188033,0.9955555555555554
535.4063963313049,0.9934188034188033,0.9955555555555554
538.8932020801138,0.9934188034188033,0.9955555555555554
542.4026731334626,0.9934188034188033,0.9955555555555554
545.934956822768,0.9934188034188033,0.9955555555555554
549.490201437145,0.9934188034188033,0.9955555555555554
553.0685562296342,0.9934188034188033,0.9955555555555554
556.6701714234667,0.9934188034188033,0.9955555555555554
560.2951982183702,0.9934188034188033,0.9955555555555554
563.9437887969176,0.9934188034188033,0.9955555555555554
567.6160963309134,0.9934188034188033,0.9955555555555554
571.3122749878274,0.9934188034188033,0.9955555555555554
575.0324799372646,0.9934188034188033,0.9955555555555554
578.7768673574799,0.9934188034188033,0.9955555555555554
582.5455944419346,0.9934188034188033,0.9955555555555554
586.3388194058961,0.9934188034188033,0.9955555555555554
590.156701493078,0.9934188034188033,0.9955555555555554
593.9994009823286,0.9934188034188033,0.9955555555555554
597.8670791943566,0.9934188034188033,0.9955555555555554
601.7598984985052,0.9934188034188033,0.9955555555555554
605.6780223195684,0.9934188034188033,0.9955555555555554
609.6216151446499,0.9934188034188033,1.0
613.5908425300712,0.9934188034188033,1.0
617.5858711083202,0.9934188034188033,1.0
621.6068685950473,0.9934188034188033,1.0
625.6540037961054,0.9934188034188033,1.0
629.727446614638,0.9934188034188033,1.0
633.8273680582093,0.9934188034188033,1.0
637.9539402459866,0.9934188034188033,1.0
642.107336415964,0.9934188034188033,1.0
646.2877319322357,1.0,1.0


==> data/time_cdf_log_trafficgpt10_facebook_video1a.csv <==
x,real_cdf,synth_cdf
0.0,0.3606839648645669,0.0
0.005655667777197667,0.6915338159271187,0.0
0.011343322132401367,0.695953309477047,0.0
0.017063143971069627,0.6967894298783849,0.0
0.02281531522180216,0.709112558255025,0.0
0.02860001884212638,0.7107847990577005,0.0
0.03441743882431671,0.7107847990577005,0.0
0.04026776020124674,0.7226191185843278,0.0
0.04615116905227452,0.7240984085251561,0.0
0.052067852509161135,0.7433291777559253,0.0
0.058017998762022745,0.7433291777559253,0.9803465765004227
0.06400179706531628,0.7447028041295518,0.9803465765004227
0.07001943774385899,0.7447028041295518,0.9803465765004227
0.0760711121988821,0.7460764305031782,0.9803465765004227
0.08215701291411859,0.8422302766570244,0.9803465765004227
0.08827733346192544,0.8437095665978528,0.9803465765004227
0.09443226850944066,0.862940335828622,0.9803465765004227
0.10062201382477484,0.8807974786857649,0.9803465765004227
0.10684676628323803,0.8835447314330177,0.9803465765004227
0.11310672387360157,0.8835447314330177,0.9803465765004227
0.11940208570439556,0.8835447314330177,0.9803465765004227
0.12573305201024176,0.8835447314330177,0.9803465765004227
0.13209982415822247,0.8835447314330177,0.9803465765004227
0.1385026046542853,0.8835447314330177,0.9803465765004227
0.14494159714968413,0.8835447314330177,0.9803465765004227
0.15141700644745684,0.8931601160484023,0.9803465765004227
0.1579290385089391,0.8931601160484023,0.9803465765004227
0.16447790046031563,0.8946394059892306,0.9803465765004227
0.1710638005992078,0.8946394059892306,0.9803465765004227
0.1776869484012994,0.8946394059892306,0.9803465765004227
0.18434755452699886,0.8946394059892306,0.9803465765004227
0.19104583082814008,0.8946394059892306,0.9803465765004227
0.1977819903547204,0.8946394059892306,0.9803465765004227
0.20455624736167727,0.8946394059892306,0.9803465765004227
0.21136881731570284,0.8946394059892306,0.9803465765004227
0.21821991690209733,0.8946394059892306,0.9803465765004227
0.22510976403166094,0.8946394059892306,0.9803465765004227
0.23203857784762502,0.8946394059892306,0.9803465765004227
0.23900657873262232,0.8946394059892306,0.9803465765004227
0.24601398831569632,0.8946394059892306,0.9803465765004227
0.25306102947935094,0.8946394059892306,0.9803465765004227
0.26014792636663947,0.8961186959300591,0.9803465765004227
0.2672749043882937,0.8961186959300591,0.9803465765004227
0.27444219022989386,0.8961186959300591,0.9803465765004227
0.2816500118590783,0.8961186959300591,0.9803465765004227
0.28889859853279465,0.8961186959300591,0.9803465765004227
0.2961881808045918,0.8961186959300591,0.9803465765004227
0.3035189905319528,0.9085869968598984,0.9803465765004227
0.3108912608836696,0.9085869968598984,0.9803465765004227
0.3183052263472594,0.9085869968598984,0.9803465765004227
0.3257611227364229,0.9100662868007269,0.9830938292476754
0.33325918719854464,0.9100662868007269,0.9830938292476754
0.3407996582222362,0.9100662868007269,0.9830938292476754
0.3483827756449213,0.9100662868007269,0.9830938292476754
0.35600878066046476,0.9100662868007269,0.9830938292476754
0.3636779158268432,0.9100662868007269,0.9830938292476754
0.37139042507386116,0.9100662868007269,0.9830938292476754
0.37914655371090883,0.9100662868007269,0.9830938292476754
0.38694654843476484,0.9100662868007269,0.9830938292476754
0.39479065733744284,0.9100662868007269,0.9830938292476754
0.40267912991408256,0.9100662868007269,0.9830938292476754
0.4106122170708853,0.9100662868007269,0.9830938292476754
0.4185901711330945,0.9100662868007269,0.9830938292476754
0.42661324585302124,0.9100662868007269,0.9830938292476754
0.4346816964181155,0.9100662868007269,0.9830938292476754
0.4427957794590828,0.9100662868007269,0.9830938292476754
0.45095575305804625,0.9100662868007269,0.9830938292476754
0.45916187675675624,0.9100662868007269,0.9830938292476754
0.4674144115648447,0.9100662868007269,0.9830938292476754
0.47571361996812744,0.9105353299526968,0.9830938292476754
0.4840597659369529,0.9105353299526968,0.9845731191885038
0.49245311493459804,0.9105353299526968,0.9845731191885038
0.5008939339257119,0.9120146198935252,0.9845731191885038
0.5093824913848071,0.9120146198935252,0.9845731191885038
0.5179190573047984,0.9120146198935252,0.9845731191885038
0.5265039032055915,0.9120146198935252,0.9845731191885038
0.5351373021427178,0.9120146198935252,0.9845731191885038
0.5438195287160206,0.9120146198935252,0.9845731191885038
0.5525508590783882,0.9120146198935252,0.9845731191885038
0.5613315709445383,0.9134939098343536,0.9845731191885038
0.5701619435998508,0.9134939098343536,0.9845731191885038
0.5790422579092506,0.9134939098343536,0.9845731191885038
0.5879727963261414,0.9149731997751821,0.9845731191885038
0.5969538429013896,0.9149731997751821,0.9845731191885038
0.6059856832923589,0.9149731997751821,0.9845731191885038
0.6150686047719963,0.9149731997751821,0.9845731191885038
0.6242028962379689,0.9164524897160103,0.9845731191885038
0.633388848221853,0.9164524897160103,0.9845731191885038
0.6426267528983755,0.9164524897160103,0.9845731191885038
0.6519169040947057,0.9164524897160103,0.9845731191885038
0.6612595972998021,0.9164524897160103,0.9887996618765847
0.6706551296738111,0.9164524897160103,0.9887996618765847
0.6801038000575172,0.9164524897160103,0.9887996618765847
0.6896059089818499,0.9164524897160103,0.9887996618765847
0.6991617586774412,0.9164524897160103,0.9887996618765847
0.7087716530842398,0.92892079064585,0.9887996618765847
0.7184358978611771,0.92892079064585,0.9887996618765847
0.7281548003958904,0.92892079064585,0.9887996618765847
0.7379286698144988,0.92892079064585,0.9887996618765847
0.7477578169914367,0.92892079064585,0.9887996618765847
0.7576425545593405,0.92892079064585,0.9887996618765847
0.7675831969189932,0.92892079064585,0.9887996618765847
0.7775800602493239,0.92892079064585,0.9887996618765847
0.7876334625174652,0.92892079064585,0.9887996618765847
0.7977437234888654,0.92892079064585,0.9887996618765847
0.8079111647374608,0.92892079064585,0.9887996618765847
0.8181361096559023,0.92892079064585,0.9887996618765847
0.8284188834658428,0.92892079064585,0.9887996618765847
0.8387598132282804,0.92892079064585,0.9887996618765847
0.8491592278539615,0.92892079064585,0.9887996618765847
0.8596174581138429,0.92892079064585,0.9887996618765847
0.8701348366496116,0.92892079064585,0.9887996618765847
0.8807116979842656,0.92892079064585,0.9887996618765847
0.8913483785327538,0.92892079064585,0.9887996618765847
0.9020452166126767,0.92892079064585,0.9887996618765847
0.9128025524550458,0.92892079064585,0.9887996618765847
0.9236207282151074,0.92892079064585,0.9887996618765847
0.934500087983223,0.92892079064585,0.9887996618765847
0.9454409777958159,0.92892079064585,0.9887996618765847
0.9564437456463755,0.92892079064585,0.9887996618765847
0.9675087414965277,0.92892079064585,0.9887996618765847
0.9786363172871643,0.92892079064585,0.9887996618765847
0.9898268269496384,0.92892079064585,0.9887996618765847
1.001080626417021,0.92892079064585,0.9887996618765847
1.0123980736354221,0.92892079064585,0.9887996618765847
1.0237795285753766,0.92892079064585,0.9887996618765847
1.0352253532432927,0.92892079064585,0.9887996618765847
1.0467359116929664,0.92892079064585,0.9887996618765847
1.0583115700371617,0.92892079064585,0.9887996618765847
1.0699526964592543,0.92892079064585,0.9887996618765847
1.081659661224942,0.92892079064585,0.9887996618765847
1.0934328366940242,0.92892079064585,0.9887996618765847
1.1052725973322421,0.92892079064585,0.9887996618765847
1.1171793197231914,0.92892079064585,0.9887996618765847
1.129153382580299,0.92892079064585,0.9887996618765847
1.14119516675887,0.92892079064585,0.9887996618765847
1.1533050552681994,0.92892079064585,0.9887996618765847
1.1654834332837567,0.92892079064585,0.9887996618765847
1.177730688159435,0.92892079064585,0.9887996618765847
1.1900472094398729,0.92892079064585,0.9887996618765847
1.2024333888728433,0.92892079064585,0.9887996618765847
1.2148896204217159,0.92892079064585,0.9887996618765847
1.2274163002779845,0.92892079064585,0.9887996618765847
1.2400138268738716,0.92892079064585,0.9887996618765847
1.2526826008949994,0.92892079064585,0.9887996618765847
1.265423025293135,0.92892079064585,0.9887996618765847
1.278235505299007,0.92892079064585,0.9887996618765847
1.2911204484351944,0.92892079064585,0.9887996618765847
1.3040782645290878,0.92892079064585,0.9887996618765847
1.3171093657259267,0.92892079064585,0.9887996618765847
1.3302141665019058,0.92892079064585,0.9887996618765847
1.34339308367736,0.92892079064585,0.9887996618765847
1.3566465364300222,0.92892079064585,0.9887996618765847
1.3699749463083537,0.92892079064585,0.9887996618765847
1.3833787372449557,0.92892079064585,0.9887996618765847
1.39685833557005,0.92892079064585,0.9887996618765847
1.4104141700250412,0.92892079064585,0.9887996618765847
1.4240466717761524,0.92892079064585,0.9887996618765847
1.4377562744281402,0.92892079064585,0.9887996618765847
1.4515434140380847,0.92892079064585,0.9887996618765847
1.4654085291292611,0.92892079064585,0.9887996618765847
1.4793520607050858,0.92892079064585,0.9887996618765847
1.4933744522631442,0.92892079064585,0.9887996618765847
1.5074761498092966,0.9413890915756894,0.9887996618765847
1.5216576018718648,0.9413890915756894,0.9887996618765847
1.535919259515897,0.9413890915756894,0.9887996618765847
1.5502615763575163,0.9413890915756894,0.9887996618765847
1.5646850085783464,0.9413890915756894,0.9887996618765847
1.579190014940025,0.9413890915756894,0.9887996618765847
1.5937770567987912,0.9413890915756894,0.9887996618765847
1.608446598120163,0.9413890915756894,0.9915469146238376
1.623199105493692,0.9413890915756894,0.9915469146238376
1.6380350481478065,0.9413890915756894,0.9915469146238376
1.6529548979647342,0.9413890915756894,0.9915469146238376
1.6679591294955118,0.9413890915756894,0.9915469146238376
1.6830482199750803,0.9413890915756894,0.9915469146238376
1.6982226493374606,0.9413890915756894,0.9915469146238376
1.7134829002310235,0.9413890915756894,0.9915469146238376
1.7288294580338373,0.9413890915756894,0.9915469146238376
1.7442628108691067,0.9413890915756894,0.9915469146238376
1.7597834496207008,0.9413890915756894,0.9915469146238376
1.775391867948764,0.9413890915756894,0.9915469146238376
1.7910885623054187,0.9413890915756894,0.9915469146238376
1.8068740319505543,0.9413890915756894,0.9915469146238376
1.8227487789677097,0.9413890915756894,0.9915469146238376
1.8387133082800413,0.9413890915756894,0.9915469146238376
1.8547681276663834,0.9413890915756894,0.9915469146238376
1.870913747777397,0.9413890915756894,0.9915469146238376
1.8871506821518151,0.9413890915756894,0.9915469146238376
1.9034794472327752,0.9413890915756894,0.9915469146238376
1.9199005623842458,0.9413890915756894,0.9915469146238376
1.9364145499075436,0.9413890915756894,0.9915469146238376
1.9530219350579499,0.9413890915756894,0.9915469146238376
1.9697232460614156,0.9413890915756894,0.9915469146238376
1.9865190141313598,0.9413890915756894,0.9915469146238376
2.0034097734855703,0.9413890915756894,0.9915469146238376
2.020396061363193,0.9413890915756894,0.9915469146238376
2.0374784180418204,0.9413890915756894,0.9915469146238376
2.0546573868546725,0.9413890915756894,0.9915469146238376
2.071933514207885,0.9413890915756894,0.9915469146238376
2.0893073495978842,0.9413890915756894,0.9915469146238376
2.1067794456288653,0.9413890915756894,0.9915469146238376
2.124350358030368,0.9413890915756894,0.9915469146238376
2.1420206456749566,0.9413890915756894,0.9915469146238376
2.15979087059599,0.9413890915756894,0.9915469146238376
2.1776615980055034,0.9413890915756894,0.9915469146238376
2.1956333963121817,0.9413890915756894,0.9915469146238376
2.213706837139441,0.9413890915756894,0.9915469146238376
2.2318824953436103,0.9413890915756894,0.9915469146238376
2.2501609490322148,0.9413890915756894,0.9915469146238376
2.2685427795823623,0.9413890915756894,0.9915469146238376
2.287028571659238,0.9413890915756894,0.9915469146238376
2.3056189132346994,0.9413890915756894,0.9915469146238376
2.324314395605976,0.9413890915756894,0.9915469146238376
2.3431156134144793,0.9413890915756894,0.9915469146238376
2.3620231646647136,0.9413890915756894,0.9915469146238376
2.3810376507433006,0.9413890915756894,0.9915469146238376
2.4001596764381015,0.9413890915756894,0.9915469146238376
2.419389849957459,0.9413890915756894,0.9915469146238376
2.43872878294954,0.9413890915756894,0.9915469146238376
2.45817709052179,0.9413890915756894,0.9915469146238376
2.4777353912604974,0.9413890915756894,0.9915469146238376
2.497404307250469,0.9413890915756894,0.9915469146238376
2.5171844640948176,0.9413890915756894,0.9915469146238376
2.5370764909348598,0.9413890915756894,0.9915469146238376
2.557081020470123,0.9413890915756894,0.9915469146238376
2.577198688978477,0.9413890915756894,0.9915469146238376
2.5974301363363663,0.9413890915756894,0.9915469146238376
2.6177760060391644,0.9413890915756894,0.9915469146238376
2.6382369452216388,0.9413890915756894,0.9915469146238376
2.6588136046785387,0.9418581347276593,0.9915469146238376
2.6795066388852913,0.9418581347276593,0.9915469146238376
2.7003167060188202,0.9418581347276593,0.9915469146238376
2.721244467978477,0.9418581347276593,0.9915469146238376
2.7422905904070976,0.9418581347276593,0.9915469146238376
2.7634557427121735,0.9418581347276593,0.9915469146238376
2.78474059808714,0.9418581347276593,0.9915469146238376
2.8061458335327933,0.9418581347276593,0.9915469146238376
2.8276721298788194,0.9418581347276593,0.9915469146238376
2.8493201718054535,0.9418581347276593,0.9915469146238376
2.87109064786525,0.9418581347276593,0.9915469146238376
2.892984250504993,0.9418581347276593,0.9915469146238376
2.9150016760877118,0.9418581347276593,0.9915469146238376
2.9371436249148366,0.9418581347276593,0.9915469146238376
2.9594108012484663,0.9418581347276593,0.9915469146238376
2.9818039133337755,0.9418581347276593,0.9915469146238376
3.0043236734215366,0.9418581347276593,0.9915469146238376
3.026970797790777,0.9418581347276593,0.9915469146238376
3.0497460067715583,0.9418581347276593,0.9915469146238376
3.0726500247678907,0.9418581347276593,0.9915469146238376
3.0956835802807734,0.9418581347276593,0.9942941673710902
3.118847405931366,0.9543264356574986,0.9942941673710902
3.142142238484286,0.9543264356574986,0.9942941673710902
3.1655688188710505,0.9543264356574986,0.9942941673710902
3.1891278922136386,0.9543264356574986,0.9942941673710902
3.212820207848192,0.9543264356574986,0.9942941673710902
3.236646519348846,0.9543264356574986,0.9942941673710902
3.2606075845517037,0.9543264356574986,0.9942941673710902
3.2847041655789373,0.9543264356574986,0.9942941673710902
3.3089370288630264,0.9543264356574986,0.9942941673710902
3.333306945171141,0.9543264356574986,0.9942941673710902
3.357814689629652,0.9543264356574986,0.9942941673710902
3.3824610417487895,0.9543264356574986,0.9942941673710902
3.407246785447432,0.9543264356574986,0.9942941673710902
3.4321727090780447,0.9543264356574986,0.9942941673710902
3.4572396054517522,0.9543264356574986,0.9942941673710902
3.4824482718635554,0.9543264356574986,0.9942941673710902
3.5077995101176893,0.9543264356574986,0.9942941673710902
3.5332941265531295,0.9543264356574986,0.9942941673710902
3.558932932069235,0.9543264356574986,0.9942941673710902
3.584716742151545,0.9543264356574986,0.9942941673710902
3.61064637689771,0.9543264356574986,0.9942941673710902
3.636722661043583,0.9543264356574986,0.9942941673710902
3.662946423989449,0.9543264356574986,0.9942941673710902
3.689318499826406,0.9543264356574986,0.9942941673710902
3.715839727362891,0.9543264356574986,0.9942941673710902
3.742510950151366,0.9543264356574986,0.9942941673710902
3.7693330165151435,0.9543264356574986,0.9942941673710902
3.796306779575374,0.9543264356574986,0.9942941673710902
3.8234330972781727,0.9543264356574986,0.9942941673710902
3.8507128324219178,0.9543264356574986,0.9942941673710902
3.8781468526846865,0.9543264356574986,0.9942941673710902
3.9057360306518527,0.9543264356574986,0.9942941673710902
3.933481243843848,0.9543264356574986,0.9942941673710902
3.9613833747440643,0.9543264356574986,0.9942941673710902
3.989443310826929,0.9543264356574986,0.9942941673710902
4.017661944586127,0.9543264356574986,0.9942941673710902
4.046040173562994,0.9543264356574986,0.9942941673710902
4.074578900375059,0.9543264356574986,0.9942941673710902
4.103279032744758,0.9543264356574986,0.9942941673710902
4.132141483528301,0.9543264356574986,0.9942941673710902
4.161167170744711,0.9543264356574986,0.9942941673710902
4.190357017605022,0.9543264356574986,0.9942941673710902
4.219711952541643,0.9543264356574986,0.9942941673710902
4.249232909237886,0.9543264356574986,0.9942941673710902
4.278920826657668,0.9543264356574986,0.9942941673710902
4.308776649075373,0.9543264356574986,0.9942941673710902
4.338801326105889,0.9543264356574986,0.9942941673710902
4.368995812734806,0.9543264356574986,0.9942941673710902
4.3993610693487994,0.9543264356574986,0.9942941673710902
4.429898061766171,0.9543264356574986,0.9942941673710902
4.46060776126757,0.9543264356574986,0.9942941673710902
4.491491144626886,0.9543264356574986,0.9942941673710902
4.522549194142319,0.9543264356574986,0.9942941673710902
4.553782897667619,0.9543264356574986,0.9942941673710902
4.58519324864351,0.9543264356574986,0.9942941673710902
4.616781246129284,0.9543264356574986,0.9942941673710902
4.648547894834586,0.9543264356574986,0.9942941673710902
4.68049420515136,0.9543264356574986,0.9942941673710902
4.712621193185992,0.9543264356574986,0.9942941673710902
4.744929880791631,0.9543264356574986,0.9942941673710902
4.777421295600684,0.9552879741190371,0.9942941673710902
4.810096471057509,0.9552879741190371,0.9942941673710902
4.842956446451279,0.9552879741190371,0.9942941673710902
4.876002266949042,0.9552879741190371,0.9942941673710902
4.9092349836289655,0.9552879741190371,0.9942941673710902
4.942655653513766,0.9552879741190371,0.9942941673710902
4.976265339604325,0.9552879741190371,0.9942941673710902
5.010065110913509,0.9552879741190371,0.9942941673710902
5.044056042500161,0.9565931376723449,0.9942941673710902
5.078239215503308,0.9565931376723449,0.9942941673710902
5.112615717176528,0.9565931376723449,0.9942941673710902
5.1471866409225555,0.9565931376723449,0.9942941673710902
5.181953086328042,0.9565931376723449,0.9942941673710902
5.216916159198535,0.9584358071979413,0.9942941673710902
5.252076971593652,0.9584358071979413,0.9942941673710902
5.287436641862454,0.9584358071979413,0.9942941673710902
5.322996294679008,0.9584358071979413,0.9942941673710902
5.3587570610781645,0.9589048503499111,0.9942941673710902
5.394720078491532,0.9589048503499111,0.9942941673710902
5.430886490783655,0.9589048503499111,0.9942941673710902
5.467257448288397,0.9589048503499111,0.9942941673710902
5.503834107845523,0.9589048503499111,0.9942941673710902
5.540617632837504,0.9589048503499111,0.9942941673710902
5.577609193226513,0.9589048503499111,0.9942941673710902
5.614809965591645,0.9593738935018812,0.9942941673710902
5.652221133166327,0.9593738935018812,0.9942941673710902
5.689843885875969,0.9593738935018812,0.9942941673710902
5.7276794203758,0.9593738935018812,0.9942941673710902
5.765728940088937,0.9593738935018812,0.9942941673710902
5.803993655244651,0.9593738935018812,0.9942941673710902
5.842474782916875,0.9593738935018812,0.9942941673710902
5.8811735470629065,0.9593738935018812,0.9942941673710902
5.920091178562335,0.9593738935018812,0.9942941673710902
5.959228915256199,0.9593738935018812,0.9942941673710902
5.998588001986356,0.9593738935018812,0.9942941673710902
6.0381696906350735,0.9593738935018812,0.9942941673710902
6.077975240164847,0.9593738935018812,0.9942941673710902
6.11800591665845,0.9593738935018812,0.9942941673710902
6.158262993359196,0.9593738935018812,0.9942941673710902
6.198747750711446,0.9593738935018812,0.9970414201183431
6.239461476401319,0.9593738935018812,0.9970414201183431
6.280405465397665,0.9593738935018812,0.9970414201183431
6.321581019993248,0.9723112375836904,0.9970414201183431
6.362989449846167,0.9723112375836904,0.9970414201183431
6.404632072021508,0.9723112375836904,0.9970414201183431
6.446510211033246,0.9723112375836904,0.9970414201183431
6.488625198886357,0.9723112375836904,0.9970414201183431
6.5309783751192105,0.9723112375836904,0.9970414201183431
6.573571086846143,0.9723112375836904,0.9970414201183431
6.616404688800336,0.9723112375836904,0.9970414201183431
6.6594805433768824,0.9723112375836904,0.9970414201183431
6.702800020676129,0.9727802807356606,0.9970414201183431
6.746364498547266,0.9727802807356606,0.9970414201183431
6.790175362632129,0.9727802807356606,0.9970414201183431
6.834234006409284,0.9727802807356606,0.9970414201183431
6.878541831238361,0.9727802807356606,0.9970414201183431
6.9231002464046005,0.9727802807356606,0.9970414201183431
6.967910669163696,0.9727802807356606,0.9970414201183431
7.012974524786876,0.9727802807356606,0.9970414201183431
7.058293246606217,0.9727802807356606,0.9970414201183431
7.1038682760602585,0.9727802807356606,0.9970414201183431
7.149701062739828,0.9727802807356606,0.9970414201183431
7.195793064434157,0.9727802807356606,0.9970414201183431
7.242145747177259,0.9727802807356606,0.9970414201183431
7.288760585294537,0.9727802807356606,0.9970414201183431
7.335639061449691,0.9727802807356606,0.9970414201183431
7.382782666691884,0.9727802807356606,0.9970414201183431
7.430192900503142,0.9727802807356606,0.9970414201183431
7.477871270846079,0.9727802807356606,0.9970414201183431
7.525819294211835,0.9727802807356606,0.9970414201183431
7.574038495668317,0.9727802807356606,0.9970414201183431
7.622530408908721,0.9727802807356606,0.9970414201183431
7.671296576300295,0.9727802807356606,0.9970414201183431
7.720338548933399,0.9727802807356606,0.9970414201183431
7.769657886670857,0.9727802807356606,0.9970414201183431
7.81925615819755,0.9727802807356606,0.9970414201183431
7.869134941070318,0.9727802807356606,0.9970414201183431
7.919295821768149,0.9727802807356606,0.9970414201183431
7.9697403957426145,0.9727802807356606,0.9970414201183431
8.020470267468646,0.9727802807356606,0.9970414201183431
8.07148705049554,0.9727802807356606,0.9970414201183431
8.12279236749829,0.9727802807356606,0.9970414201183431
8.174387850329216,0.9727802807356606,0.9970414201183431
8.22627514006984,0.9727802807356606,0.9970414201183431
8.278455887083089,0.9727802807356606,0.9970414201183431
8.330931751065817,0.9727802807356606,0.9970414201183431
8.383704401101546,0.9727802807356606,0.9970414201183431
8.436775515713606,0.9727802807356606,0.9970414201183431
8.490146782918478,0.9727802807356606,0.9970414201183431
8.543819900279503,0.9727802807356606,0.9970414201183431
8.597796574960894,0.9727802807356606,0.9970414201183431
8.652078523781999,0.9727802807356606,0.9970414201183431
8.706667473271931,0.9727802807356606,0.9970414201183431
8.76156515972449,0.9727802807356606,0.9970414201183431
8.816773329253357,0.9727802807356606,0.9970414201183431
8.87229373784767,0.9727802807356606,0.9970414201183431
8.928128151427847,0.9727802807356606,0.9970414201183431
8.984278345901764,0.9727802807356606,0.9970414201183431
9.040746107221254,0.9727802807356606,0.9970414201183431
9.097533231438891,0.9727802807356606,0.9970414201183431
9.154641524765118,0.9727802807356606,0.9970414201183431
9.212072803625729,0.9727802807356606,0.9970414201183431
9.269828894719593,0.9727802807356606,0.9970414201183431
9.32791163507679,0.9727802807356606,0.9970414201183431
9.38632287211704,0.9727802807356606,0.9970414201183431
9.44506446370844,0.9727802807356606,0.9970414201183431
9.50413827822659,0.9727802807356606,0.9970414201183431
9.563546194613986,0.9727802807356606,0.9970414201183431
9.623290102439801,0.9727802807356606,0.9970414201183431
9.683371901959994,0.9727802807356606,0.9970414201183431
9.74379350417773,0.9727802807356606,0.9970414201183431
9.80455683090417,0.9727802807356606,0.9970414201183431
9.865663814819618,0.9727802807356606,0.9970414201183431
9.927116399534953,0.9727802807356606,0.9970414201183431
9.988916539653493,0.9727802807356606,0.9970414201183431
10.051066200833127,0.9785495115048912,0.9970414201183431
10.113567359848854,0.9785495115048912,0.9970414201183431
10.17642200465567,0.9785495115048912,0.9970414201183431
10.239632134451766,0.9785495115048912,0.9970414201183431
10.303199759742135,0.9785495115048912,0.9970414201183431
10.36712690240254,0.9785495115048912,0.9970414201183431
10.431415595743776,0.9785495115048912,0.9970414201183431
10.496067884576377,0.9785495115048912,0.9970414201183431
10.561085825275654,0.9785495115048912,0.9970414201183431
10.626471485847079,0.9785495115048912,0.9970414201183431
10.692226945992093,0.9785495115048912,0.9970414201183431
10.758354297174225,0.9785495115048912,0.9970414201183431
10.824855642685623,0.9790185546568613,0.9970414201183431
10.891733097713978,0.9790185546568613,0.9970414201183431
10.958988789409755,0.9790185546568613,0.9970414201183431
11.026624856953884,0.9790185546568613,0.9970414201183431
11.094643451625805,0.9790185546568613,0.9970414201183431
11.163046736871856,0.9790185546568613,0.9970414201183431
11.231836888374133,0.9790185546568613,0.9970414201183431
11.301016094119651,0.9790185546568613,0.9970414201183431
11.37058655446995,0.9790185546568613,0.9970414201183431
11.440550482231103,0.9790185546568613,0.9970414201183431
11.51091010272406,0.9790185546568613,0.9970414201183431
11.58166765385545,0.9790185546568613,0.9970414201183431
11.652825386188772,0.9790185546568613,0.9970414201183431
11.72438556301595,0.9790185546568613,0.9970414201183431
11.796350460429336,0.9790185546568613,0.9970414201183431
11.868722367394117,0.9790185546568613,0.9970414201183431
11.941503585821087,0.9790185546568613,0.9970414201183431
12.014696430639905,0.9790185546568613,0.9970414201183431
12.088303229872686,0.9790185546568613,0.9970414201183431
12.162326324708067,0.9794875978088312,0.9970414201183431
12.23676806957568,0.9794875978088312,0.9970414201183431
12.31163083222102,0.9794875978088312,0.9970414201183431
12.38691699378076,0.9794875978088312,0.9970414201183431
12.462628948858509,0.9794875978088312,0.9970414201183431
12.538769105600933,0.9794875978088312,0.9970414201183431
12.6153398857744,0.9794875978088312,0.9970414201183431
12.692343724841972,0.9794875978088312,0.9970414201183431
12.769783072040871,0.9794875978088312,0.9970414201183431
12.847660390460417,0.9794875978088312,0.9970414201183431
12.925978157120323,0.9794875978088312,0.9970414201183431
13.004738863049504,0.9794875978088312,0.9970414201183431
13.083945013365321,0.9794875978088312,0.9970414201183431
13.163599127353239,0.9794875978088312,0.9970414201183431
13.243703738546952,0.9794875978088312,0.9970414201183431
13.324261394809003,0.9794875978088312,0.9970414201183431
13.405274658411777,0.9794875978088312,0.9970414201183431
13.48674610611904,0.9794875978088312,0.9970414201183431
13.568678329267865,0.9794875978088312,0.9970414201183431
13.651073933851059,0.9794875978088312,0.9970414201183431
13.733935540600083,0.9794875978088312,0.9970414201183431
13.817265785068365,0.9794875978088312,0.9970414201183431
13.901067317715146,0.9794875978088312,0.9970414201183431
13.985342803989802,0.9794875978088312,0.9970414201183431
14.070094924416585,0.9794875978088312,0.9970414201183431
14.15532637467992,0.9794875978088312,0.9970414201183431
14.241039865710114,0.9794875978088312,0.9970414201183431
14.327238123769591,0.9794875978088312,0.9970414201183431
14.413923890539634,0.9794875978088312,0.9970414201183431
14.501099923207539,0.9794875978088312,0.9970414201183431
14.58876899455434,0.9794875978088312,0.9970414201183431
14.67693389304302,0.9794875978088312,0.9970414201183431
14.765597422907158,0.9794875978088312,0.9970414201183431
14.854762404240168,0.9794875978088312,0.9970414201183431
14.944431673084956,0.9794875978088312,0.9970414201183431
15.034608081524148,0.9794875978088312,0.9970414201183431
15.12529449777082,0.9794875978088312,0.9970414201183431
15.216493806259688,0.9794875978088312,0.9970414201183431
15.308208907738873,0.9794875978088312,0.9970414201183431
15.400442719362182,0.9794875978088312,0.9970414201183431
15.493198174781856,0.9794875978088312,0.9970414201183431
15.586478224241901,0.9794875978088312,0.9970414201183431
15.68028583467194,0.9794875978088312,0.9970414201183431
15.774623989781537,0.9794875978088312,0.9970414201183431
15.869495690155153,0.9794875978088312,0.9970414201183431
15.964903953347541,0.9794875978088312,0.9970414201183431
16.06085181397974,0.9794875978088312,0.9970414201183431
16.15734232383561,0.9794875978088312,0.9970414201183431
16.25437855195888,0.9799566409608013,0.9970414201183431
16.35196358475076,0.9799566409608013,0.9970414201183431
16.450100526068145,0.9799566409608013,0.9970414201183431
16.54879249732228,0.9799566409608013,0.9970414201183431
16.64804263757812,0.9804256841127711,0.9970414201183431
16.747854103654085,0.9804256841127711,0.9970414201183431
16.84823007022252,0.9804256841127711,0.9970414201183431
16.94917372991069,0.9804256841127711,0.9970414201183431
17.050688293402274,0.9804256841127711,0.9970414201183431
17.152776989539504,0.9804256841127711,0.9970414201183431
17.2554430654259,0.9804256841127711,0.9970414201183431
17.3586897865295,0.9808947272647413,0.9970414201183431
17.462520436786736,0.9808947272647413,0.9970414201183431
17.566938318706928,0.9813637704167112,0.9970414201183431
17.67194675347725,0.9813637704167112,0.9970414201183431
17.777549081068443,0.9813637704167112,0.9970414201183431
17.883748660340995,0.9813637704167112,0.9970414201183431
17.99054886915198,0.9813637704167112,0.9970414201183431
18.09795310446254,0.9813637704167112,0.9970414201183431
18.205964782445886,0.9813637704167112,0.9970414201183431
18.314587338595953,0.9813637704167112,0.9970414201183431
18.423824227836725,0.9813637704167112,0.9970414201183431
18.533678924632046,0.9813637704167112,0.9970414201183431
18.644154923096217,0.9813637704167112,0.9970414201183431
18.755255737105053,0.9813637704167112,0.9970414201183431
18.86698490040769,0.9813637704167112,0.9970414201183431
18.979345966739004,0.9813637704167112,0.9970414201183431
19.09234250993258,0.9813637704167112,0.9970414201183431
19.205978124034417,0.9813637704167112,0.9970414201183431
19.32025642341728,0.9813637704167112,0.9970414201183431
19.4351810428956,0.9813637704167112,0.9970414201183431
19.5507556378411,0.9813637704167112,0.9970414201183431
19.666983884299103,0.9813637704167112,0.9970414201183431
19.78386947910539,0.9813637704167112,0.9970414201183431
19.901416140003853,0.9818328135686811,0.9970414201183431
20.019627605764676,0.9818328135686811,0.9970414201183431
20.138507636303288,0.9818328135686811,0.9970414201183431
20.25806001279998,0.9818328135686811,0.9970414201183431
20.37828853782011,0.9818328135686811,0.9970414201183431
20.49919703543509,0.9818328135686811,0.9970414201183431
20.620789351344023,0.9818328135686811,0.9970414201183431
20.74306935299599,0.9818328135686811,0.9970414201183431
20.866040929713108,0.9818328135686811,0.9970414201183431
20.98970799281418,0.9818328135686811,0.9970414201183431
21.114074475739116,0.9818328135686811,0.9970414201183431
21.239144334174107,0.9818328135686811,0.9970414201183431
21.36492154617735,0.9818328135686811,0.9970414201183431
21.49141011230561,0.9818328135686811,0.9970414201183431
21.618614055741517,0.9818328135686811,0.9970414201183431
21.74653742242144,0.9818328135686811,0.9970414201183431
21.875184281164252,0.9818328135686811,0.9970414201183431
22.004558723800695,0.9818328135686811,0.9970414201183431
22.13466486530354,0.9818328135686811,0.9970414201183431
22.26550684391851,0.9818328135686811,0.9970414201183431
22.397088821295835,0.9818328135686811,0.9970414201183431
22.52941498262266,0.9818328135686811,0.9970414201183431
22.662489536756198,0.9818328135686811,0.9970414201183431
22.79631671635751,0.9823018567206512,0.9970414201183431
22.9309007780262,0.983708986176561,0.9970414201183431
23.066246002435797,0.983708986176561,0.9970414201183431
23.20235669446988,0.983708986176561,0.9970414201183431
23.33923718335904,0.983708986176561,0.9970414201183431
23.47689182281854,0.983708986176561,0.9970414201183431
23.615324991186803,0.983708986176561,0.9970414201183431
23.75454109156471,0.983708986176561,0.9970414201183431
23.89454455195559,0.983708986176561,0.9970414201183431
24.03533982540609,0.983708986176561,0.9970414201183431
24.17693139014784,0.983708986176561,0.9970414201183431
24.319323749739805,0.983708986176561,0.9970414201183431
24.46252143321165,0.983708986176561,0.9970414201183431
24.606528995207675,0.983708986176561,0.9970414201183431
24.75135101613174,0.983708986176561,0.9970414201183431
24.896992102292987,0.983708986176561,0.9970414201183431
25.043456886052272,0.983708986176561,0.9970414201183431
25.19075002596955,0.983708986176561,0.9970414201183431
25.338876206952065,0.983708986176561,0.9970414201183431
25.48784014040333,0.983708986176561,0.9970414201183431
25.637646564372965,0.983708986176561,0.9970414201183431
25.78830024370747,0.983708986176561,0.9970414201183431
25.939805970201697,0.983708986176561,0.9970414201183431
26.09216856275133,0.983708986176561,0.9970414201183431
26.245392867506094,0.983708986176561,0.9970414201183431
26.39948375802393,0.983708986176561,0.9970414201183431
26.55444613542604,0.983708986176561,0.9970414201183431
26.710284928552703,0.983708986176561,0.9970414201183431
26.867005094120078,0.983708986176561,0.9970414201183431
27.024611616877902,0.983708986176561,0.9970414201183431
27.18310950976795,0.983708986176561,0.9970414201183431
27.34250381408358,0.983708986176561,0.9970414201183431
27.502799599630002,0.983708986176561,0.9970414201183431
27.664001964885543,0.983708986176561,0.9970414201183431
27.82611603716388,0.983708986176561,0.9970414201183431
27.989146972777036,0.983708986176561,0.9970414201183431
28.15309995719941,0.983708986176561,0.9970414201183431
28.317980205232768,0.983708986176561,0.9970414201183431
28.48379296117203,0.983708986176561,0.9970414201183431
28.650543498972088,0.983708986176561,0.9970414201183431
28.818237122415628,0.983708986176561,0.9970414201183431
28.986879165281703,0.983708986176561,0.9970414201183431
29.156474991515513,0.983708986176561,0.9970414201183431
29.3270299953989,0.983708986176561,0.9970414201183431
29.498549601721976,0.983708986176561,0.9970414201183431
29.671039265955702,0.983708986176561,0.9970414201183431
29.84450447442534,0.983708986176561,0.9970414201183431
30.018950744484968,0.983708986176561,0.9970414201183431
30.19438362469304,0.983708986176561,0.9970414201183431
30.370808694988746,0.983708986176561,0.9970414201183431
30.54823156686963,0.983708986176561,0.9970414201183431
30.726657883569953,0.983708986176561,0.9970414201183431
30.906093320240224,0.983708986176561,0.9970414201183431
31.086543584127774,0.983708986176561,0.9970414201183431
31.26801441475818,0.983708986176561,0.9970414201183431
31.45051158411787,0.983708986176561,0.9970414201183431
31.63404089683775,0.983708986176561,0.9970414201183431
31.818608190377752,0.983708986176561,0.9970414201183431
32.00421933521254,0.983708986176561,0.9970414201183431
32.19088023501827,0.983708986176561,0.9970414201183431
32.378596826860274,0.983708986176561,0.9970414201183431
32.56737508138203,0.983708986176561,0.9970414201183431
32.75722100299492,0.983708986176561,0.9970414201183431
32.94814063006928,0.983708986176561,0.9970414201183431
33.14014003512655,0.983708986176561,0.9970414201183431
33.33322532503223,0.983708986176561,0.9970414201183431
33.52740264119028,0.983708986176561,0.9970414201183431
33.72267815973839,0.983708986176561,0.9970414201183431
33.91905809174442,0.983708986176561,0.9970414201183431
34.116548683404,0.983708986176561,0.9970414201183431
34.315156216239124,0.983708986176561,0.9970414201183431
34.514887007298,0.9841780293285312,0.9970414201183431
34.715747409356,0.9841780293285312,0.9970414201183431
34.91774381111763,0.9841780293285312,0.9970414201183431
35.1208826374198,0.9841780293285312,0.9970414201183431
35.3251703494362,0.9841780293285312,0.9970414201183431
35.53061344488271,0.9841780293285312,0.9970414201183431
35.737218458224206,0.9841780293285312,0.9970414201183431
35.944991960882255,0.9841780293285312,0.9970414201183431
36.15394056144424,0.9841780293285312,0.9970414201183431
36.36407090587352,0.9841780293285312,0.9970414201183431
36.57538967772081,0.9841780293285312,0.9970414201183431
36.787903598336726,0.9841780293285312,0.9970414201183431
37.0016194270857,0.9841780293285312,0.9970414201183431
37.2165439615608,0.9841780293285312,0.9970414201183431
37.432684037800044,0.9841780293285312,0.9970414201183431
37.65004653050386,0.9841780293285312,0.9970414201183431
37.86863835325361,0.9841780293285312,0.9970414201183431
38.08846645873166,0.9841780293285312,0.9970414201183431
38.30953783894239,0.9841780293285312,0.9970414201183431
38.53185952543461,0.9841780293285312,0.9970414201183431
38.755438589525326,0.9841780293285312,0.9970414201183431
38.98028214252447,0.9841780293285312,0.9970414201183431
39.206397335961206,0.9841780293285312,0.9970414201183431
39.433791361811416,0.9841780293285312,0.9970414201183431
39.66247145272634,0.9841780293285312,0.9970414201183431
39.892444882262744,0.9841780293285312,0.9970414201183431
40.1237189651142,0.9841780293285312,0.9970414201183431
40.356301057343714,0.9841780293285312,0.9970414201183431
40.59019855661783,0.9841780293285312,0.9970414201183431
40.825418902441754,0.9841780293285312,0.9970414201183431
41.06196957639607,0.9841780293285312,0.9970414201183431
41.29985810237477,0.9841780293285312,0.9970414201183431
41.539092046824415,0.9841780293285312,0.9970414201183431
41.77967901898487,0.9841780293285312,0.9970414201183431
42.02162667113141,0.9841780293285312,0.9970414201183431
42.26494269881795,0.9841780293285312,0.9970414201183431
42.50963484112196,0.9841780293285312,0.9970414201183431
42.75571088089053,0.9841780293285312,0.9970414201183431
43.003178644987955,0.9841780293285312,0.9970414201183431
43.252046004544695,0.9841780293285312,0.9970414201183431
43.50232087520767,0.9841780293285312,0.9970414201183431
43.75401121739208,0.9841780293285312,0.9970414201183431
44.00712503653464,0.9841780293285312,0.9970414201183431
44.26167038334806,0.9841780293285312,0.9970414201183431
44.517655354077306,0.9841780293285312,0.9970414201183431
44.77508809075697,0.9841780293285312,0.9970414201183431
45.03397678147023,0.9841780293285312,0.9970414201183431
45.29432966060946,0.9841780293285312,0.9970414201183431
45.556155009137946,0.9841780293285312,0.9970414201183431
45.81946115485333,0.9841780293285312,0.9970414201183431
46.084256472652605,0.9841780293285312,0.9970414201183431
46.3505493847983,0.9841780293285312,0.9970414201183431
46.6183483611865,0.9841780293285312,0.9970414201183431
46.88766191961624,0.9841780293285312,0.9970414201183431
47.158498626060336,0.9841780293285312,0.9970414201183431
47.43086709493797,0.9841780293285312,0.9970414201183431
47.704775989388565,0.9841780293285312,0.9970414201183431
47.98023402154737,0.9841780293285312,0.9970414201183431
48.25724995282265,0.9841780293285312,0.9970414201183431
48.5358325941742,0.9841780293285312,0.9970414201183431
48.815990806393714,0.9841780293285312,0.9970414201183431
49.097733500386624,0.9841780293285312,0.9970414201183431
49.38106963745538,0.9841780293285312,0.9970414201183431
49.6660082295847,0.9841780293285312,0.9970414201183431
49.952558339728,0.9841780293285312,0.9970414201183431
50.24072908209577,0.9841780293285312,0.9970414201183431
50.5305296224455,0.9841780293285312,0.9970414201183431
50.8219691783731,0.9841780293285312,0.9970414201183431
51.11505701960614,0.9841780293285312,0.9970414201183431
51.40980246829876,0.9841780293285312,0.9970414201183431
51.706214899327996,0.9841780293285312,0.9970414201183431
52.00430374059219,0.9841780293285312,0.9970414201183431
52.30407847331067,0.9841780293285312,0.9970414201183431
52.605548632325366,0.9841780293285312,0.9970414201183431
52.908723806404225,0.9841780293285312,0.9970414201183431
53.21361363854596,0.9841780293285312,0.9970414201183431
53.52022782628691,0.9841780293285312,0.9970414201183431
53.82857612200953,0.9841780293285312,0.9970414201183431
54.13866833325239,0.9841780293285312,0.9970414201183431
54.45051432302239,0.9841780293285312,0.9970414201183431
54.764124010108134,0.9841780293285312,0.9970414201183431
55.079507369395735,0.9841780293285312,0.9970414201183431
55.39667443218598,0.9841780293285312,0.9970414201183431
55.71563528651319,0.9841780293285312,0.9970414201183431
56.036400077466396,0.9841780293285312,0.9970414201183431
56.35897900751186,0.9841780293285312,0.9970414201183431
56.683382336817644,0.9841780293285312,0.9970414201183431
57.00962038357974,0.9841780293285312,0.9970414201183431
57.3377035243506,0.9841780293285312,0.9970414201183431
57.66764219436902,0.9841780293285312,0.9970414201183431
57.99944688789186,0.9841780293285312,0.9970414201183431
58.333128158528176,0.9850141497298689,0.9970414201183431
58.66869661957474,0.9858502701312066,0.9970414201183431
59.006162944353434,0.9866863905325444,0.9970414201183431
59.34553786655107,0.9866863905325444,0.9970414201183431
59.68683218056062,0.9866863905325444,0.9970414201183431
60.0300567418244,0.9866863905325444,0.9970414201183431
60.37522246717967,0.9866863905325444,0.9970414201183431
60.72234033520567,0.9866863905325444,0.9970414201183431
61.07142138657271,0.9866863905325444,0.9970414201183431
61.42247672439358,0.9866863905325444,0.9970414201183431
61.77551751457665,0.9866863905325444,0.9970414201183431
62.13055498618073,0.9866863905325444,0.9970414201183431
62.48760043177266,0.9866863905325444,0.9970414201183431
62.84666520778622,0.9866863905325444,0.9970414201183431
63.207760734883465,0.9866863905325444,0.9970414201183431
63.57089849831774,0.9866863905325444,0.9970414201183431
63.93609004829936,0.9866863905325444,0.9970414201183431
64.30334700036278,0.9866863905325444,0.9970414201183431
64.67268103573586,0.9866863905325444,0.9970414201183431
65.04410390171184,0.9866863905325444,0.9970414201183431
65.41762741202268,0.9866863905325444,0.9970414201183431
65.79326344721477,0.9866863905325444,0.9970414201183431
66.17102395502702,0.9866863905325444,0.9970414201183431
66.55092095077089,0.9866863905325444,0.9970414201183431
66.93296651771217,0.9866863905325444,0.9970414201183431
67.31717280745583,0.9866863905325444,0.9970414201183431
67.70355204033224,0.9866863905325444,0.9970414201183431
68.09211650578575,0.9866863905325444,0.9970414201183431
68.48287856276589,0.9866863905325444,0.9970414201183431
68.8758506401203,0.9866863905325444,0.9970414201183431
69.27104523698989,0.9866863905325444,0.9970414201183431
69.66847492320672,0.9866863905325444,0.9970414201183431
70.06815233969358,0.9866863905325444,0.9970414201183431
70.4700901988662,0.9866863905325444,0.9970414201183431
70.87430128503732,0.9866863905325444,0.9970414201183431
71.28079845482368,0.9866863905325444,0.9970414201183431
71.68959463755479,0.9866863905325444,0.9970414201183431
72.10070283568395,0.9866863905325444,0.9970414201183431
72.51413612520221,0.9866863905325444,0.9970414201183431
72.92990765605408,0.9866863905325444,0.9970414201183431
73.34803065255561,0.9866863905325444,0.9970414201183431
73.76851841381534,0.9866863905325444,0.9970414201183431
74.19138431415722,0.9866863905325444,0.9970414201183431
74.61664180354566,0.9866863905325444,0.9970414201183431
75.04430440801386,0.9866863905325444,0.9970414201183431
75.47438573009372,0.9866863905325444,0.9970414201183431
75.90689944924837,0.9866863905325444,0.9970414201183431
76.34185932230764,0.9866863905325444,0.9970414201183431
76.77927918390543,0.9866863905325444,0.9970414201183431
77.21917294691947,0.9866863905325444,0.9970414201183431
77.66155460291439,0.9866863905325444,0.9970414201183431
78.10643822258635,0.9866863905325444,0.9970414201183431
78.55383795621076,0.9866863905325444,0.9970414201183431
79.00376803409209,0.9866863905325444,0.9970414201183431
79.45624276701687,0.9866863905325444,0.9970414201183431
79.91127654670873,0.9866863905325444,0.9970414201183431
80.36888384628585,0.9866863905325444,0.9970414201183431
80.82907922072181,0.9866863905325444,0.9970414201183431
81.29187730730825,0.9866863905325444,0.9970414201183431
81.75729282612028,0.9866863905325444,0.9970414201183431
82.22534058048507,0.9866863905325444,0.9970414201183431
82.69603545745247,0.9866863905325444,0.9970414201183431
83.16939242826834,0.9866863905325444,0.9970414201183431
83.64542654885119,0.9866863905325444,0.9970414201183431
84.12415296027072,0.9866863905325444,0.9970414201183431
84.60558688922936,0.9866863905325444,0.9970414201183431
85.08974364854683,0.9866863905325444,0.9970414201183431
85.57663863764718,0.9866863905325444,0.9970414201183431
86.06628734304819,0.9866863905325444,0.9970414201183431
86.55870533885447,0.9866863905325444,0.9970414201183431
87.05390828725255,0.9866863905325444,0.9970414201183431
87.55191193900913,0.9866863905325444,0.9970414201183431
88.05273213397182,0.9866863905325444,0.9970414201183431
88.5563848015733,0.9866863905325444,0.9970414201183431
89.06288596133794,0.9866863905325444,0.9970414201183431
89.57225172339088,0.9866863905325444,0.9970414201183431
90.08449828897108,0.9866863905325444,0.9970414201183431
90.59964195094628,0.9866863905325444,0.9970414201183431
91.11769909433106,0.9866863905325444,0.9970414201183431
91.63868619680844,0.9866863905325444,0.9970414201183431
92.1626198292537,0.9866863905325444,0.9970414201183431
92.6895166562613,0.9866863905325444,0.9970414201183431
93.21939343667532,0.9866863905325444,0.9970414201183431
93.75226702412229,0.9866863905325444,0.9970414201183431
94.28815436754702,0.9866863905325444,0.9970414201183431
94.82707251175216,0.9866863905325444,0.9970414201183431
95.36903859794003,0.9866863905325444,0.9970414201183431
95.91406986425798,0.9866863905325444,0.9970414201183431
96.46218364634633,0.9866863905325444,0.9970414201183431
97.01339737789027,0.9866863905325444,0.9970414201183431
97.56772859117413,0.9866863905325444,0.9970414201183431
98.12519491763877,0.9866863905325444,0.9970414201183431
98.68581408844287,0.9866863905325444,0.9970414201183431
99.24960393502666,0.9866863905325444,0.9970414201183431
99.81658238967879,0.9866863905325444,0.9970414201183431
100.38676748610726,0.9866863905325444,0.9970414201183431
100.96017736001272,0.9866863905325444,0.9970414201183431
101.53683024966509,0.9866863905325444,0.9970414201183431
102.11674449648407,0.9866863905325444,0.9970414201183431
102.69993854562242,0.9866863905325444,0.9970414201183431
103.28643094655224,0.9866863905325444,0.9970414201183431
103.87624035365559,0.9866863905325444,0.9970414201183431
104.46938552681746,0.9866863905325444,0.9970414201183431
105.06588533202228,0.9866863905325444,0.9970414201183431
105.66575874195452,0.9866863905325444,0.9970414201183431
106.2690248366017,0.9866863905325444,0.9970414201183431
106.87570280386154,0.9866863905325444,0.9970414201183431
107.48581194015188,0.9866863905325444,0.9970414201183431
108.09937165102488,0.9866863905325444,0.9970414201183431
108.71640145178417,0.9866863905325444,0.9970414201183431
109.33692096810506,0.9866863905325444,0.9970414201183431
109.96094993665956,0.9866863905325444,0.9970414201183431
110.58850820574364,0.9866863905325444,0.9970414201183431
111.21961573590838,0.9866863905325444,0.9970414201183431
111.85429260059543,0.9866863905325444,0.9970414201183431
112.49255898677512,0.9866863905325444,0.9970414201183431
113.13443519558831,0.9866863905325444,0.9970414201183431
113.77994164299261,0.9866863905325444,0.9970414201183431
114.42909886041159,0.9866863905325444,0.9970414201183431
115.08192749538735,0.9866863905325444,0.9970414201183431
115.73844831223798,0.9866863905325444,0.9970414201183431
116.39868219271763,0.9866863905325444,0.9970414201183431
117.06265013668042,0.9866863905325444,0.9970414201183431
117.73037326274897,0.9866863905325444,0.9970414201183431
118.40187280898571,0.9866863905325444,0.9970414201183431
119.07717013356863,0.9866863905325444,0.9970414201183431
119.7562867154701,0.9866863905325444,0.9970414201183431
120.43924415514078,0.9866863905325444,0.9970414201183431
121.12606417519633,0.9866863905325444,0.9970414201183431
121.81676862110793,0.9866863905325444,0.9970414201183431
122.51137946189783,0.9866863905325444,0.9970414201183431
123.2099187908378,0.9866863905325444,0.9970414201183431
123.91240882615145,0.9866863905325444,0.9970414201183431
124.61887191172161,0.9866863905325444,0.9970414201183431
125.32933051780074,0.9866863905325444,0.9970414201183431
126.04380724172519,0.9866863905325444,0.9970414201183431
126.76232480863469,0.9866863905325444,0.9970414201183431
127.48490607219482,0.9866863905325444,0.9970414201183431
128.21157401532358,0.9866863905325444,0.9970414201183431
128.942351750923,0.9866863905325444,0.9970414201183431
129.67726252261406,0.9866863905325444,0.9970414201183431
130.41632970547556,0.9866863905325444,0.9970414201183431
131.15957680678835,0.9866863905325444,0.9970414201183431
131.90702746678255,0.9866863905325444,0.9970414201183431
132.65870545938964,0.9866863905325444,0.9970414201183431
133.41463469299822,0.9866863905325444,0.9970414201183431
134.1748392112152,0.9866863905325444,0.9970414201183431
134.93934319363,0.9866863905325444,0.9970414201183431
135.70817095658361,0.9866863905325444,0.9970414201183431
136.48134695394234,0.9866863905325444,0.9970414201183431
137.25889577787558,0.9866863905325444,0.9970414201183431
138.0408421596374,0.9866863905325444,0.9970414201183431
138.82721097035403,0.9866863905325444,0.9970414201183431
139.61802722181457,0.9866863905325444,0.9970414201183431
140.41331606726607,0.9866863905325444,0.9970414201183431
141.21310280221434,0.9866863905325444,0.9970414201183431
142.0174128652282,0.9866863905325444,0.9970414201183431
142.8262718387482,0.9866863905325444,0.9970414201183431
143.63970544990104,0.9866863905325444,0.9970414201183431
144.4577395713175,0.9866863905325444,0.9970414201183431
145.28040022195498,0.9866863905325444,0.9970414201183431
146.10771356792583,0.9866863905325444,0.9970414201183431
146.93970592332911,0.9866863905325444,0.9970414201183431
147.77640375108788,0.9866863905325444,0.9970414201183431
148.6178336637902,0.9866863905325444,0.9970414201183431
149.46402242453658,0.9866863905325444,0.9970414201183431
150.3149969477907,0.9866863905325444,0.9970414201183431
151.17078430023503,0.9866863905325444,0.9970414201183431
152.03141170163272,0.9866863905325444,0.9970414201183431
152.8969065256928,0.9866863905325444,0.9970414201183431
153.76729630094053,0.9866863905325444,0.9970414201183431
154.6426087115937,0.9866863905325444,0.9970414201183431
155.52287159844295,0.9866863905325444,0.9970414201183431
156.40811295973668,0.9866863905325444,0.9970414201183431
157.2983609520725,0.9866863905325444,0.9970414201183431
158.19364389129242,0.9866863905325444,0.9970414201183431
159.09399025338305,0.9866863905325444,0.9970414201183431
159.99942867538206,0.9866863905325444,0.9970414201183431
160.90998795628875,0.9866863905325444,0.9970414201183431
161.82569705797954,0.9866863905325444,0.9970414201183431
162.74658510613006,0.9866863905325444,0.9970414201183431
163.6726813911409,0.9866863905325444,0.9970414201183431
164.60401536906963,0.9866863905325444,0.9970414201183431
165.54061666256698,0.9866863905325444,0.9970414201183431
166.48251506182004,0.9866863905325444,0.9970414201183431
167.4297405254993,0.9866863905325444,0.9970414201183431
168.3823231817111,0.9866863905325444,0.9970414201183431
169.34029332895673,0.9866863905325444,0.9970414201183431
170.3036814370958,0.9866863905325444,0.9970414201183431
171.27251814831487,0.9866863905325444,0.9970414201183431
172.24683427810294,0.9866863905325444,0.9970414201183431
173.22666081623123,0.9866863905325444,0.9970414201183431
174.2120289277383,0.9866863905325444,0.9970414201183431
175.20296995392226,0.9866863905325444,0.9970414201183431
176.1995154133373,0.9866863905325444,0.9970414201183431
177.20169700279553,0.9866863905325444,0.9970414201183431
178.2095465983761,0.9866863905325444,0.9970414201183431
179.22309625643885,0.9866863905325444,0.9970414201183431
180.24237821464317,0.9866863905325444,0.9970414201183431
181.26742489297433,0.9866863905325444,0.9970414201183431
182.29826889477425,0.9866863905325444,0.9970414201183431
183.33494300777866,0.9866863905325444,0.9970414201183431
184.37748020515926,0.9866863905325444,0.9970414201183431
185.42591364657363,0.9866863905325444,0.9970414201183431
186.48027667921932,0.9866863905325444,0.9970414201183431
187.54060283889402,0.9866863905325444,0.9970414201183431
188.60692585106335,0.9866863905325444,0.9970414201183431
189.67927963193281,0.9866863905325444,0.9970414201183431
190.75769828952633,0.9866863905325444,0.9970414201183431
191.84221612477197,0.9866863905325444,0.9970414201183431
192.93286763259232,0.9866863905325444,0.9970414201183431
194.02968750300147,0.9866863905325444,0.9970414201183431
195.13271062220906,0.9866863905325444,0.9970414201183431
196.24197207372967,0.9866863905325444,0.9970414201183431
197.35750713949793,0.9866863905325444,0.9970414201183431
198.479351300992,0.9866863905325444,0.9970414201183431
199.6075402403614,0.9866863905325444,0.9970414201183431
200.74210984156167,0.9866863905325444,0.9970414201183431
201.8830961914964,0.9866863905325444,0.9970414201183431
203.03053558116466,0.9866863905325444,0.9970414201183431
204.18446450681557,0.9866863905325444,0.9970414201183431
205.34491967110827,0.9866863905325444,0.9970414201183431
206.51193798428054,0.9866863905325444,0.9970414201183431
207.6855565653222,0.9866863905325444,0.9970414201183431
208.8658127431552,0.9866863905325444,0.9970414201183431
210.052744057822,0.9866863905325444,0.9970414201183431
211.2463882616791,0.9866863905325444,0.9970414201183431
212.4467833205972,0.9866863905325444,0.9970414201183431
213.65396741516994,0.9866863905325444,0.9970414201183431
214.86797894192767,0.9866863905325444,0.9970414201183431
216.08885651455827,0.9866863905325444,0.9970414201183431
217.3166389651363,0.9866863905325444,0.9970414201183431
218.55136534535762,0.9866863905325444,0.9970414201183431
219.79307492778105,0.9866863905325444,0.9970414201183431
221.04180720707845,0.9866863905325444,0.9970414201183431
222.2976019012902,0.9866863905325444,0.9970414201183431
223.56049895308897,0.9866863905325444,0.9970414201183431
224.8305385310493,0.9866863905325444,0.9970414201183431
226.1077610309265,0.9866863905325444,0.9970414201183431
227.39220707694076,0.9866863905325444,0.9970414201183431
228.68391752306883,0.9866863905325444,0.9970414201183431
229.9829334543445,0.9866863905325444,0.9970414201183431
231.28929618816497,0.9866863905325444,0.9970414201183431
232.60304727560424,0.9866863905325444,0.9970414201183431
233.92422850273599,0.9866863905325444,0.9970414201183431
235.25288189196206,0.9866863905325444,0.9970414201183431
236.58904970334845,0.9866863905325444,0.9970414201183431
237.93277443597063,0.9866863905325444,0.9970414201183431
239.28409882926474,0.9866863905325444,0.9970414201183431
240.64306586438633,0.9866863905325444,0.9970414201183431
242.00971876557873,0.9866863905325444,0.9970414201183431
243.3841010015472,0.9866863905325444,0.9970414201183431
244.766256286841,0.9866863905325444,0.9970414201183431
246.15622858324494,0.9866863905325444,0.9970414201183431
247.55406210117684,0.9866863905325444,0.9970414201183431
248.9598013010942,0.9866863905325444,0.9970414201183431
250.37349089490746,0.9866863905325444,0.9970414201183431
251.7951758474034,0.9866863905325444,0.9970414201183431
253.22490137767474,0.9866863905325444,0.9970414201183431
254.66271296055763,0.9866863905325444,0.9970414201183431
256.1086563280795,0.9866863905325444,0.9970414201183431
257.562777470913,0.9866863905325444,0.9970414201183431
259.0251226398379,0.9866863905325444,0.9970414201183431
260.49573834721383,0.9866863905325444,0.9970414201183431
261.9746713684588,0.9866863905325444,0.9970414201183431
263.4619687435365,0.9866863905325444,1.0
264.9576777784535,0.9866863905325444,1.0
266.4618460467636,0.9866863905325444,1.0
267.97452139108,0.9866863905325444,1.0
269.4957519245986,0.9866863905325444,1.0
271.0255860326276,0.9866863905325444,1.0
272.56407237412554,0.9866863905325444,1.0
274.1112598832508,0.9866863905325444,1.0
275.6671977709167,0.9866863905325444,1.0
277.23193552635735,0.9866863905325444,1.0
278.80552391870117,1.0,1.0


==> data/time_cdf_log_trafficgpt10_ftps_down_1a.csv <==
x,real_cdf,synth_cdf
0.0,0.5142066321280265,0.0
0.006013562740823257,0.729596302223719,0.0
0.01206328841848433,0.7299523869393133,0.0
0.01814939450107279,0.7327997914621676,0.0
0.0242720997644362,0.7356442405449275,0.0
0.030431624300044414,0.7357451881014747,0.0
0.03662818952290115,0.7386860112708212,0.0
0.042862018179503136,0.7386891787596639,0.0
0.049133334355847144,0.7401291754555476,0.0
0.05544236348548514,0.7458180403740591,0.0
0.06178933235762788,0.7595785906455759,0.9187905844155846
0.06817446912529732,0.7622833813400363,0.9187905844155846
0.07459800331352787,0.7681594697314815,0.9187905844155846
0.08106016582761716,0.7755211192560837,0.9187905844155846
0.08756118896142633,0.7783629297481413,0.9187905844155846
0.09410130640573021,0.7783764805882175,0.9187905844155846
0.10068075325661775,0.7783772107728318,0.9187905844155846
0.10729976602394302,0.7783775779913434,0.9187905844155846
0.11395858263982693,0.7793249365949748,0.9187905844155846
0.12065744246721007,0.7812195989403826,0.9187905844155846
0.12739658630845715,0.7812203517950181,0.9187905844155846
0.13417625641401304,0.7812204168594685,0.9187905844155846
0.14099669649111074,0.7876194143135493,0.9187905844155846
0.14785815171253214,0.7884718130905584,0.9187905844155846
0.15476086872542086,0.7921517571849492,0.9187905844155846
0.16170509566014873,0.7981179800464363,0.9187905844155846
0.16869108213923512,0.8038003021673326,0.9187905844155846
0.17571907928632002,0.8053972509959437,0.9187905844155846
0.18278933973519126,0.8101117712711321,0.9187905844155846
0.18990211763886578,0.8156970460519187,0.9339420995670995
0.19705766867872554,0.8165089548261034,0.9339420995670995
0.20425625007370868,0.818403152997804,0.9339420995670995
0.21149812058955547,0.8212441998777734,0.9339420995670995
0.2187835405481102,0.8242883764903436,0.9339420995670995
0.22611277183667897,0.8281826320779928,0.9339420995670995
0.23348607791744355,0.8310235737011271,0.9339420995670995
0.24090372383693212,0.8315648153431628,0.9339420995670995
0.2483659762355467,0.8315649364184861,0.9339420995670995
0.25587310335714825,0.8321061927743312,0.9339420995670995
0.2634253750586989,0.8323772905660912,0.9339420995670995
0.2710230628199625,0.8352184751484983,0.9339420995670995
0.27866643975326366,0.836841911861912,0.9339420995670995
0.286355780613305,0.8379242072157123,0.9339420995670995
0.29409136180704387,0.8407651271506964,0.9339420995670995
0.30187346140362786,0.8407652089288837,0.9339420995670995
0.30970235914439137,0.8414971058914424,0.9339420995670995
0.31757833645291045,0.8448244433044123,0.9339420995670995
0.3255016764451195,0.8455347699643128,0.9339420995670995
0.33347266393948866,0.8467184820855248,0.9410443722943722
0.34149158546726144,0.8500329035827309,0.9410443722943722
0.34955872928275533,0.8502698487738614,0.9410443722943722
0.35767438537372287,0.8531108071107328,0.9410443722943722
0.3658388454717764,0.8557150564508356,0.9410443722943722
0.37405240306287457,0.8557150948527227,0.9410443722943722
0.3823153533978721,0.8559518648347771,0.9410443722943722
0.3906279935031335,0.8559519258200633,0.9410443722943722
0.39899062219120973,0.8559519533778751,0.9410443722943722
0.4074035400715799,0.8576091503475722,0.9410443722943722
0.41586704956145715,0.8774955415417479,0.9410443722943722
0.42438145489665924,0.880336478190469,0.9410443722943722
0.43294706214254547,0.8860183239300992,0.9410443722943722
0.441564179205018,0.8860183239300992,0.9410443722943722
0.45023311584159076,0.8860183347741742,0.9410443722943722
0.4589541836725237,0.8860183456182493,0.9410443722943722
0.46772769619202503,0.8860183564623244,0.9410443722943722
0.47655396877951983,0.8860183731760614,0.9410443722943722
0.485433318710987,0.8860183840201366,0.9410443722943722
0.49436606517036485,0.8860184282916854,0.9722943722943722
0.503352529261024,0.8860184450054226,0.9722943722943722
0.5123930340173105,0.8860184617191595,0.9722943722943722
0.5214879044161576,0.8860184784328965,0.9722943722943722
0.5306374673887679,0.8860184951466337,0.9722943722943722
0.5398420518323651,0.8860184951466337,0.9722943722943722
0.549101988622017,0.8860185118603706,0.9722943722943722
0.5584176106225296,0.8860185118603706,0.9722943722943722
0.567789252700412,0.8860185118603706,0.9722943722943722
0.5772172517359144,0.8860185118603706,0.9722943722943722
0.5867019466351371,0.8860185227044455,0.9722943722943722
0.5962436783422139,0.8860185335485206,0.9722943722943722
0.6058427898515674,0.8860185443925956,0.9722943722943722
0.6154996262202383,0.8860185552366705,0.9722943722943722
0.6252145345802903,0.8860185719504075,0.9722943722943722
0.6349878641512867,0.8860185719504075,0.9722943722943722
0.6448199662528451,0.8867287992231347,0.9722943722943722
0.6547111943172653,0.8867287992231347,0.9722943722943722
0.6646619039022349,0.8867287992231347,0.9722943722943722
0.6746724527036092,0.8867287992231347,0.9751352813852813
0.6847432005682708,0.8867287992231347,0.9751352813852813
0.6948745095070634,0.8867287992231347,0.9751352813852813
0.7050667437078062,0.8867287992231347,0.9751352813852813
0.7153202695483842,0.8867287992231347,0.9751352813852813
0.7256354556099194,0.8867287992231347,0.9751352813852813
0.7360126726900188,0.8867287992231347,0.9751352813852813
0.7464522938161045,0.8867287992231347,0.9751352813852813
0.7569546942588222,0.8867287992231347,0.9751352813852813
0.7675202515455315,0.8867287992231347,0.9751352813852813
0.7781493454738765,0.8867287992231347,0.9751352813852813
0.7888423581254373,0.8867287992231347,0.9751352813852813
0.7995996738794668,0.8867287992231347,0.9751352813852813
0.8104216794267063,0.8867287992231347,0.9751352813852813
0.8213087637832852,0.887439026495862,0.9751352813852813
0.8322613183047073,0.8874520881468548,0.9751352813852813
0.8432797366999161,0.8874520881468548,0.9751352813852813
0.8543644150454494,0.8874520881468548,0.9751352813852813
0.8655157517996751,0.8874520881468548,0.9751352813852813
0.8767341478171164,0.8874520881468548,0.9751352813852813
0.8880200063628603,0.8874521048605918,0.9751352813852813
0.8993737331270528,0.8874521048605918,0.9751352813852813
0.910795736239484,0.8874521048605918,0.9751352813852813
0.9222864262842578,0.8874521048605918,0.9751352813852813
0.9338462163145511,0.8874521048605918,0.9751352813852813
0.9454755218674622,0.8874521048605918,0.9751352813852813
0.957174760978948,0.8874521048605918,0.9751352813852813
0.9689443541988508,0.8874521048605918,0.9751352813852813
0.9807847246060153,0.8893460442545315,0.9751352813852813
0.9926962978234979,0.8921869533454405,0.9751352813852813
1.004679502033866,0.8921869533454405,0.9751352813852813
1.0167347679945888,0.8922253440088311,0.9751352813852813
1.0288625290535238,0.8922253440088311,0.9751352813852813
1.0410632211644923,0.8922253440088311,0.9751352813852813
1.0533372829029521,0.8922253440088311,0.9751352813852813
1.0656851554817603,0.8922253440088311,0.9751352813852813
1.0781072827670373,0.8922253440088311,0.9751352813852813
1.0906041112941187,0.8922253440088311,0.9751352813852813
1.1031760902836087,0.8924620864330735,0.9751352813852813
1.1158236716575285,0.8924620864330735,0.9751352813852813
1.12854731005556,0.8924620864330735,0.9751352813852813
1.14134746285139,0.8953413861873734,0.9751352813852813
1.1542245901691495,0.8953413861873734,0.9751352813852813
1.1671791548999557,0.8953413861873734,0.9751352813852813
1.1802116227185513,0.8953413861873734,0.9751352813852813
1.1933224621000411,0.8953413861873734,0.9751352813852813
1.2065121443367366,0.8953413861873734,0.9751352813852813
1.219781143555094,0.8953413861873734,0.9751352813852813
1.233129936732759,0.8953413861873734,0.9751352813852813
1.2465590037157122,0.8953413861873734,0.9751352813852813
1.2600688272355178,0.8956570594667668,0.9751352813852813
1.2736598929266778,0.8956570594667668,0.9751352813852813
1.2873326893440857,0.8956570594667668,0.9751352813852813
1.3010877079805923,0.8956570594667668,0.9751352813852813
1.3149254432846706,0.8956570594667668,0.9751352813852813
1.3288463926781913,0.8956570594667668,0.9751352813852813
1.3428510565743015,0.8985942705607575,0.9751352813852813
1.356939938395415,0.8985942705607575,0.9751352813852813
1.3711135445913083,0.8985942705607575,0.9751352813852813
1.3853723846573238,0.8985942705607575,0.9751352813852813
1.3997169711526878,0.8986326612241483,0.9751352813852813
1.4141478197189326,0.8986326612241483,0.9751352813852813
1.4286654490984343,0.8986326612241483,0.9751352813852813
1.4432703811530574,0.8991491901497679,0.9751352813852813
1.4579631408829163,0.8991491901497679,0.9751352813852813
1.4727442564452469,0.8991491901497679,0.9751352813852813
1.4876142591733907,0.8991491901497679,0.9751352813852813
1.5025736835958963,0.8991491901497679,0.9751352813852813
1.5176230674557336,0.8991491901497679,0.9751352813852813
1.5327629517296226,0.8991491901497679,0.9751352813852813
1.5479938806474811,0.8991491901497679,0.9751352813852813
1.5633164017119885,0.8991491901497679,0.9751352813852813
1.578731065718265,0.8991491901497679,0.9751352813852813
1.5942384267736718,0.8991875808131587,0.9751352813852813
1.6098390423177298,0.8991875808131587,0.9751352813852813
1.6255334731421578,0.8995032373788152,0.9751352813852813
1.6413222834110297,0.8998572846078624,0.9751352813852813
1.6572060406810563,0.8998572846078624,0.9765557359307359
1.6731853159219863,0.8998572846078624,0.9765557359307359
1.6892606835371309,0.8998572846078624,0.9765557359307359
1.7054327213840106,0.8998572846078624,0.9765557359307359
1.7217020107951297,0.900172941173519,0.9765557359307359
1.7380691365988707,0.900172941173519,0.9765557359307359
1.75453468714052,0.900172941173519,0.9765557359307359
1.7710992543034136,0.900172941173519,0.9765557359307359
1.7877634335302153,0.900172941173519,0.9765557359307359
1.8045278238443223,0.900172941173519,0.9765557359307359
1.821393027871395,0.900172941173519,0.9765557359307359
1.8383596518610203,0.900172941173519,0.9765557359307359
1.8554283057085081,0.9004885977391756,0.9765557359307359
1.8725996029768086,0.9004885977391756,0.9765557359307359
1.8898741609185739,0.9014355674361453,0.9765557359307359
1.9072526004983419,0.9014355674361453,0.9765557359307359
1.9247355464148597,0.9014355674361453,0.9765557359307359
1.9423236271235418,0.9014355674361453,0.9765557359307359
1.960017474859056,0.9014355674361453,0.9765557359307359
1.9778177256580538,0.9017512240018019,0.9765557359307359
1.9957250193820344,0.9018280053285832,0.9765557359307359
2.0137399997403422,0.902127229409587,0.9765557359307359
2.031863314313309,0.902127229409587,0.9765557359307359
2.050095614575533,0.902127229409587,0.9765557359307359
2.068437555919293,0.902127229409587,0.9765557359307359
2.0868897976781113,0.902127229409587,0.9765557359307359
2.1054530031504566,0.902127229409587,0.9765557359307359
2.124127839623579,0.902127229409587,0.9765557359307359
2.142914978397508,0.902127229409587,0.9765557359307359
2.1618150948091754,0.9024812766386341,0.9765557359307359
2.180828868256692,0.9024812766386341,0.9765557359307359
2.1999569822237754,0.9024812766386341,0.9765557359307359
2.219200124304314,0.9024812766386341,0.9765557359307359
2.2385589862270834,0.9024812766386341,0.9765557359307359
2.2580342638806172,0.9024812766386341,0.9765557359307359
2.2776266573382156,0.9024812766386341,0.9765557359307359
2.2973368708831132,0.9024812766386341,0.9765557359307359
2.317165613033799,0.9024812766386341,0.9765557359307359
2.337113596569479,0.9024812766386341,0.9765557359307359
2.357181538555704,0.9024812766386341,0.9765557359307359
2.377370160370142,0.9024812766386341,0.9765557359307359
2.397680187728512,0.9024812766386341,0.9765557359307359
2.4181123507106697,0.9024812766386341,0.9765557359307359
2.4386673837868518,0.9024812766386341,0.9765557359307359
2.459346025844076,0.9024812766386341,0.9765557359307359
2.480149020212707,0.9024812766386341,0.9765557359307359
2.501077114693171,0.9024812766386341,0.9765557359307359
2.5221310615828383,0.9024812766386341,0.9765557359307359
2.5433116177030692,0.9024812766386341,0.9765557359307359
2.564619544426415,0.9024812766386341,0.9765557359307359
2.5860556077039876,0.9024812766386341,0.9765557359307359
2.607620578092997,0.9024812766386341,0.9765557359307359
2.6293152307844445,0.9024812766386341,0.9765557359307359
2.6511403456309917,0.9024812766386341,0.9765557359307359
2.673096707174995,0.9025196673020247,0.9765557359307359
2.6951851046767032,0.9025196673020247,0.9765557359307359
2.717406332142632,0.9025196673020247,0.9765557359307359
2.7397611883541053,0.9025196673020247,0.9765557359307359
2.762250476895968,0.9025196673020247,0.9765557359307359
2.784875006185475,0.9025196673020247,0.9765557359307359
2.807635589501345,0.9025196673020247,0.9765557359307359
2.830533045013002,0.9025196673020247,0.9765557359307359
2.853568195809985,0.9025196673020247,0.9765557359307359
2.87674186993153,0.9025196673020247,0.9765557359307359
2.900054900396339,0.9025196673020247,0.9765557359307359
2.923508125232528,0.9025196673020247,0.9765557359307359
2.947102387507744,0.9025196673020247,0.9765557359307359
2.970838535359474,0.9027225893799469,0.9765557359307359
2.9947174220255377,0.9027609800433375,0.9765557359307359
3.018739905874748,0.907495828528186,0.9765557359307359
3.0429068504377756,0.9075921305312676,0.9765557359307359
3.0672191244381874,0.9076884325343495,0.9765557359307359
3.0916776018236725,0.9076884325343495,0.9765557359307359
3.1162831617974605,0.9076884325343495,0.9765557359307359
3.1410366888499244,0.9076884325343495,0.9765557359307359
3.1659390727903736,0.90772682319774,0.9765557359307359
3.190991208779046,0.90772682319774,0.9765557359307359
3.216193997359278,0.90772682319774,0.9765557359307359
3.2415483444898796,0.90772682319774,0.9765557359307359
3.267055161577705,0.90772682319774,0.9765557359307359
3.2927153655104062,0.9078231252008216,0.9765557359307359
3.318529878689399,0.9078231252008216,0.9765557359307359
3.3444996290630176,0.9078231252008216,0.9765557359307359
3.370625550159872,0.9078231252008216,0.9765557359307359
3.3969085811224025,0.9078231252008216,0.9765557359307359
3.4233496667406467,0.9078231252008216,0.9765557359307359
3.4499497574861904,0.9079194272039035,0.9765557359307359
3.4767098095463456,0.9079194272039035,0.9765557359307359
3.5036307848585118,0.9079194272039035,0.9765557359307359
3.5307136511447608,0.9079194272039035,0.9765557359307359
3.5579593819466244,0.9079194272039035,0.9765557359307359
3.585368956660085,0.9079194272039035,0.9765557359307359
3.612943360570783,0.9079194272039035,0.9765557359307359
3.6406835848894397,0.9079194272039035,0.9765557359307359
3.6685906267874815,0.9081223492818254,0.9765557359307359
3.6966654894328865,0.9081223492818254,0.9765557359307359
3.724909182026251,0.9081223492818254,0.9765557359307359
3.7533227198370582,0.9081223492818254,0.9765557359307359
3.7819071242401785,0.9081223492818254,0.9765557359307359
3.8106634227525866,0.9081223492818254,0.9765557359307359
3.839592649070293,0.9081223492818254,0.9765557359307359
3.868695843105504,0.9081223492818254,0.9765557359307359
3.8979740510240046,0.9083590917060679,0.9765557359307359
3.927428325282761,0.9083590917060679,0.9765557359307359
3.957059724667759,0.9083590917060679,0.9765557359307359
3.986869314332057,0.9083974823694585,0.9765557359307359
4.016858165834078,0.9086387951107713,0.9765557359307359
4.047027357176134,0.9086387951107713,0.9765557359307359
4.077377972843164,0.9087350971138529,0.9765557359307359
4.1079111038417295,0.9087734877772436,0.9765557359307359
4.1386278477392295,0.9087734877772436,0.9765557359307359
4.169529308703352,0.9087734877772436,0.9765557359307359
4.200616597541764,0.9087734877772436,0.9765557359307359
4.231890831742048,0.9087734877772436,0.9765557359307359
4.263353135511867,0.9087734877772436,0.9765557359307359
4.295004639819376,0.9087734877772436,0.9765557359307359
4.32684648243388,0.9087734877772436,0.9765557359307359
4.358879807966729,0.9087734877772436,0.9765557359307359
4.391105767912468,0.9087734877772436,0.9765557359307359
4.423525520690225,0.9087734877772436,0.9765557359307359
4.4561402316853505,0.9087734877772436,0.9765557359307359
4.488951073291321,0.9087734877772436,0.9765557359307359
4.521959224951868,0.9087734877772436,0.9765557359307359
4.555165873203383,0.9087734877772436,0.9765557359307359
4.5885722117175725,0.9087734877772436,0.9765557359307359
4.6221794413443575,0.9087734877772436,0.9765557359307359
4.655988770155048,0.9087734877772436,0.9765557359307359
4.690001413485767,0.9088118784406342,0.9765557359307359
4.724218593981138,0.9088118784406342,0.9765557359307359
4.758641541638229,0.9088118784406342,0.9765557359307359
4.793271493850782,0.9088118784406342,0.9765557359307359
4.828109695453676,0.9088118784406342,0.9765557359307359
4.8631573987676875,0.9088118784406342,0.9765557359307359
4.8984158636445,0.9088118784406342,0.9765557359307359
4.933886357511993,0.9088118784406342,0.9765557359307359
4.969570155419806,0.9088118784406342,0.9765557359307359
5.00546854008517,0.908850269104025,0.9765557359307359
5.041582801939011,0.9089270504308063,0.9765557359307359
5.077914239172351,0.9089270504308063,0.9765557359307359
5.114464157782957,0.9089270504308063,0.9765557359307359
5.151233871622299,0.9089270504308063,0.9765557359307359
5.188224702442778,0.9089270504308063,0.9765557359307359
5.22543797994523,0.9089270504308063,0.9765557359307359
5.262875041826733,0.9091637928550487,0.9765557359307359
5.300537233828695,0.9091637928550487,0.9765557359307359
5.338425909785218,0.9091637928550487,0.9765557359307359
5.37654243167177,0.9091637928550487,0.9765557359307359
5.41488816965415,0.9091637928550487,0.9765557359307359
5.453464502137729,0.9091637928550487,0.9765557359307359
5.492272815817011,0.9091637928550487,0.9765557359307359
5.531314505725469,0.9091637928550487,0.9765557359307359
5.570590975285697,0.9091637928550487,0.9765557359307359
5.610103636359865,0.9091637928550487,0.9765557359307359
5.649853909300459,0.9091637928550487,0.9765557359307359
5.689843223001345,0.9091637928550487,0.9765557359307359
5.730073014949136,0.9091637928550487,0.9765557359307359
5.770544731274854,0.9091637928550487,0.9765557359307359
5.811259826805925,0.9091637928550487,0.9765557359307359
5.8522197651184715,0.9091637928550487,0.9765557359307359
5.893426018589921,0.9091637928550487,0.9765557359307359
5.9348800684519345,0.9091637928550487,0.9765557359307359
5.976583404843655,0.9091637928550487,0.9765557359307359
6.018537526865268,0.9117408629638984,0.9765557359307359
6.060743942631896,0.9118560349540704,0.9765557359307359
6.1032041693278005,0.9120486389602338,0.9765557359307359
6.14591973326093,0.9120486389602338,0.9765557359307359
6.188892169917782,0.9120486389602338,0.9765557359307359
6.2321230240185965,0.9120486389602338,0.9765557359307359
6.275613849572883,0.9120870296236244,0.9765557359307359
6.319366209935293,0.9120870296236244,0.9765557359307359
6.363381677861801,0.9120870296236244,0.9765557359307359
6.407661835566252,0.9120870296236244,0.9765557359307359
6.452208274777229,0.9120870296236244,0.9765557359307359
6.497022596795285,0.9130339993205943,0.9765557359307359
6.542106412550484,0.9130339993205943,0.9765557359307359
6.587461342660322,0.9150047200413148,0.9765557359307359
6.633089017487982,0.9150431107047056,0.9765557359307359
6.678991077200935,0.9152798531289478,0.9765557359307359
6.725169171829902,0.9152798531289478,0.9765557359307359
6.771624961328175,0.9152798531289478,0.9765557359307359
6.818360115631271,0.9152798531289478,0.9765557359307359
6.86537631471697,0.9152798531289478,0.9765557359307359
6.912675248665707,0.9152798531289478,0.9765557359307359
6.960258617721318,0.9153182437923385,0.9765557359307359
7.008128132352161,0.9158557130798077,0.9765557359307359
7.056285513312614,0.9159708850699797,0.9765557359307359
7.104732491704905,0.9159708850699797,0.9765557359307359
7.1534708090413615,0.9159708850699797,0.9765557359307359
7.2025022173070035,0.9160092757333704,0.9765557359307359
7.251828479022518,0.9160092757333704,0.9765557359307359
7.3014513673076324,0.9160092757333704,0.9765557359307359
7.351372665944831,0.9160092757333704,0.9765557359307359
7.401594169443487,0.9160092757333704,0.9765557359307359
7.452117683104371,0.9160092757333704,0.9765557359307359
7.502945023084542,0.9160092757333704,0.9765557359307359
7.554078016462628,0.9160092757333704,0.9765557359307359
7.605518501304524,0.9160092757333704,0.9765557359307359
7.657268326729435,0.9160476663967612,0.9765557359307359
7.709329352976365,0.9162844088210036,0.9765557359307359
7.761703451470982,0.9162844088210036,0.9765557359307359
7.814392504892888,0.9162844088210036,0.9765557359307359
7.867398407243304,0.9162844088210036,0.9765557359307359
7.9207230639131385,0.9162844088210036,0.9765557359307359
7.97436839175149,0.9163227994843943,0.9765557359307359
8.02833631913455,0.9166683154549102,0.9765557359307359
8.082628786034919,0.9166683154549102,0.9765557359307359
8.137247744091344,0.9166683154549102,0.9765557359307359
8.192195156678883,0.9167067061183009,0.9765557359307359
8.247472998979465,0.9167067061183009,0.9765557359307359
8.303083258052897,0.9167067061183009,0.9765557359307359
8.359027932908301,0.9167067061183009,0.9779761904761904
8.415309034575964,0.9167067061183009,0.9779761904761904
8.471928586179622,0.9167067061183009,0.9779761904761904
8.528888623009212,0.9167067061183009,0.9779761904761904
8.586191192593995,0.9167067061183009,0.9779761904761904
8.643838354776188,0.9167067061183009,0.9779761904761904
8.701832181784994,0.9167067061183009,0.9779761904761904
8.760174758311091,0.9167067061183009,0.9779761904761904
8.818868181581596,0.9167067061183009,0.9779761904761904
8.87791456143541,0.9167067061183009,0.9779761904761904
8.937316020399095,0.9186006455122403,0.9779761904761904
8.997074693763153,0.9186006455122403,0.9779761904761904
9.057192729658796,0.9186006455122403,0.9779761904761904
9.117672289135147,0.9186006455122403,0.9779761904761904
9.178515546236952,0.9186006455122403,0.9779761904761904
9.239724688082692,0.9186006455122403,0.9779761904761904
9.301301914943235,0.9186006455122403,0.9779761904761904
9.36324944032091,0.9186006455122403,0.9779761904761904
9.425569491029082,0.9186006455122403,0.9779761904761904
9.488264307272194,0.9186006455122403,0.9798701298701297
9.551336142726313,0.9186006455122403,0.9798701298701297
9.614787264620116,0.9186006455122403,0.9798701298701297
9.678619953816401,0.9186006455122403,0.9798701298701297
9.742836504894083,0.9186006455122403,0.9798701298701297
9.807439226230667,0.9186006455122403,0.9798701298701297
9.872430440085239,0.9186006455122403,0.9798701298701297
9.937812482681931,0.9186006455122403,0.9798701298701297
10.0035877042939,0.9186390361756309,0.9798701298701297
10.069758469327823,0.9186390361756309,0.9798701298701297
10.136327156408885,0.9188419582535531,0.9798701298701297
10.20329615846628,0.9188419582535531,0.9798701298701297
10.270667882819243,0.9188419582535531,0.9798701298701297
10.338444751263559,0.9188419582535531,0.9798701298701297
10.40662920015864,0.9214461249202196,0.9798701298701297
10.475223680515102,0.9214461249202196,0.9798701298701297
10.544230658082856,0.9228665794656744,0.9798701298701297
10.613652613439774,0.9228665794656744,0.9798701298701297
10.683492042080822,0.9228665794656744,0.9798701298701297
10.753751454507784,0.9228665794656744,0.9837527056277054
10.82443337631951,0.9228665794656744,0.9837527056277054
10.895540348302692,0.9228665794656744,0.9837527056277054
10.967074926523201,0.9228665794656744,0.9837527056277054
11.039039682417982,0.9229433607924555,0.9837527056277054
11.111437202887466,0.9229433607924555,0.9837527056277054
11.18427009038857,0.9229433607924555,0.9837527056277054
11.257540963028259,0.9229433607924555,0.9837527056277054
11.331252454657642,0.9229433607924555,0.9837527056277054
11.405407214966651,0.9243638153379101,0.9837527056277054
11.480007909579317,0.9243638153379101,0.9837527056277054
11.555057220149543,0.9243638153379101,0.9837527056277054
11.630557844457538,0.9243638153379101,0.9837527056277054
11.706512496506782,0.9243638153379101,0.9837527056277054
11.782923906621576,0.9243638153379101,0.9837527056277054
11.859794821545217,0.9243638153379101,0.9837527056277054
11.937128004538692,0.9243638153379101,0.9837527056277054
12.014926235480049,0.9243638153379101,0.9837527056277054
12.093192310964296,0.9243638153379101,0.9837527056277054
12.171929044403946,0.9243638153379101,0.98517316017316
12.251139266130135,0.9257842698833646,0.98517316017316
12.330825823494397,0.9257842698833646,0.98517316017316
12.410991580970968,0.9258805718864465,0.98517316017316
12.49163942025979,0.9258805718864465,0.98517316017316
12.572772240390089,0.9258805718864465,0.98517316017316
12.65439295782458,0.9258805718864465,0.98517316017316
12.736504506564309,0.926117314310689,0.98517316017316
12.819109838254136,0.926117314310689,0.98517316017316
12.902211922288807,0.926117314310689,0.98517316017316
12.985813745919712,0.926117314310689,0.98517316017316
13.069918314362269,0.926117314310689,0.98517316017316
13.15452865090394,0.926117314310689,0.98517316017316
13.239647797012932,0.926117314310689,0.98517316017316
13.325278812447497,0.926117314310689,0.98517316017316
13.411424775365937,0.926117314310689,0.98517316017316
13.498088782437256,0.926117314310689,0.98517316017316
13.58527394895247,0.926117314310689,0.98517316017316
13.672983408936584,0.926117314310689,0.98517316017316
13.761220315261284,0.926117314310689,0.9865936147186146
13.849987839758224,0.926117314310689,0.9865936147186146
13.939289173333073,0.926117314310689,0.9865936147186146
14.029127526080215,0.9261557049740794,0.9865936147186146
14.119506127398127,0.9261557049740794,0.9865936147186146
14.210428226105497,0.9261557049740794,0.9865936147186146
14.301897090557974,0.9261557049740794,0.9865936147186146
14.393916008765666,0.9261557049740794,0.9865936147186146
14.486488288511342,0.9261557049740794,0.9865936147186146
14.579617257469332,0.9261557049740794,0.9865936147186146
14.67330626332513,0.9261557049740794,0.9865936147186146
14.767558673895776,0.9261557049740794,0.9865936147186146
14.86237787725086,0.9261557049740794,0.9865936147186146
14.957767281834357,0.9261557049740794,0.9865936147186146
15.053730316587126,0.9261940956374701,0.9865936147186146
15.15027043107018,0.9261940956374701,0.9865936147186146
15.247391095588677,0.9261940956374701,0.9865936147186146
15.345095801316695,0.9261940956374701,0.9865936147186146
15.44338806042268,0.9261940956374701,0.9865936147186146
15.542271406195738,0.9261940956374701,0.9899080086580085
15.641749393172624,0.9261940956374701,0.9899080086580085
15.74182559726552,0.9295084895768642,0.9899080086580085
15.842503615890596,0.9295084895768642,0.9899080086580085
15.943787068097299,0.9295084895768642,0.9899080086580085
16.045679594698452,0.9295084895768642,0.9899080086580085
16.148184858401144,0.9309289441223186,0.9899080086580085
16.251306543938377,0.9309289441223186,0.9899080086580085
16.35504835820152,0.9309289441223186,0.9899080086580085
16.459414030373587,0.9309289441223186,0.9899080086580085
16.56440731206325,0.9309289441223186,0.9899080086580085
16.670031977439717,0.9309289441223186,0.9899080086580085
16.776291823368407,0.9309289441223186,0.9899080086580085
16.883190669547417,0.9309289441223186,0.9899080086580085
16.990732358644838,0.9309289441223186,0.9899080086580085
17.09892075643691,0.9309289441223186,0.9899080086580085
17.20775975194693,0.9309289441223186,0.9899080086580085
17.317253257585104,0.9309289441223186,0.9899080086580085
17.42740520928914,0.9309289441223186,0.9899080086580085
17.53821956666577,0.9309289441223186,0.9899080086580085
17.649700313133074,0.9309289441223186,0.9899080086580085
17.761851456063653,0.9309289441223186,0.9899080086580085
17.874677026928698,0.9309289441223186,0.9899080086580085
17.98818108144291,0.9309289441223186,0.9899080086580085
18.102367699710282,0.9309289441223186,0.9899080086580085
18.217240986370758,0.9309289441223186,0.9899080086580085
18.33280507074782,0.9309289441223186,0.9899080086580085
18.449064106996868,0.9309289441223186,0.9899080086580085
18.56602227425459,0.9309289441223186,0.9899080086580085
18.683683776789167,0.9309289441223186,0.9899080086580085
18.802052844151408,0.9309289441223186,0.9899080086580085
18.92113373132681,0.9309289441223186,0.9899080086580085
19.040930718888475,0.9309289441223186,0.9899080086580085
19.161448113151007,0.9309289441223186,0.9899080086580085
19.282690246325295,0.9309289441223186,0.9899080086580085
19.404661476674256,0.9309289441223186,0.9899080086580085
19.52736618866949,0.9314454730479386,0.9899080086580085
19.650808793148908,0.9314454730479386,0.9899080086580085
19.774993727475255,0.932865927593393,0.9899080086580085
19.899925455695637,0.932865927593393,0.9899080086580085
20.025608468701996,0.932865927593393,0.9899080086580085
20.152047284392523,0.932865927593393,0.9899080086580085
20.27924644783407,0.932865927593393,0.9899080086580085
20.407210531425562,0.932865927593393,0.9899080086580085
20.5359441350623,0.932865927593393,0.9899080086580085
20.665451886301366,0.932865927593393,0.9899080086580085
20.795738440527927,0.932865927593393,0.9899080086580085
20.92680848112261,0.932865927593393,0.9899080086580085
21.058666719629855,0.932865927593393,0.9899080086580085
21.191317895927263,0.932865927593393,0.9899080086580085
21.324766778395976,0.932865927593393,0.9899080086580085
21.459018164092107,0.932865927593393,0.9899080086580085
21.594076878919168,0.932865927593393,0.9899080086580085
21.729947777801524,0.9331026700176355,0.9899080086580085
21.86663574485897,0.9331026700176355,0.9899080086580085
22.004145693582235,0.9331026700176355,0.9899080086580085
22.142482567009633,0.9331026700176355,0.9899080086580085
22.281651337904755,0.9331026700176355,0.9899080086580085
22.42165700893522,0.9331026700176355,0.9899080086580085
22.562504612852486,0.9331026700176355,0.9899080086580085
22.704199212672812,0.9331026700176355,0.9899080086580085
22.846745901859194,0.9331026700176355,0.9899080086580085
22.990149804504497,0.9331026700176355,0.9899080086580085
23.134416075515638,0.9331026700176355,0.9899080086580085
23.279549900798873,0.9331026700176355,0.9899080086580085
23.42555649744628,0.9331026700176355,0.9899080086580085
23.572441113923198,0.9331989720207171,0.9899080086580085
23.72020903025696,0.9331989720207171,0.9899080086580085
23.86886555822668,0.9331989720207171,0.9899080086580085
24.018416041554175,0.9331989720207171,0.9899080086580085
24.168865856096073,0.9331989720207171,0.9899080086580085
24.320220410037074,0.9331989720207171,0.9899080086580085
24.472485144084306,0.9332952740237986,0.9899080086580085
24.625665531662946,0.9332952740237986,0.9899080086580085
24.779767079112958,0.9332952740237986,0.9899080086580085
24.934795325887002,0.9332952740237986,0.9899080086580085
25.090755844749637,0.9332952740237986,0.9899080086580085
25.24765424197754,0.9332952740237986,0.9899080086580085
25.40549615756111,0.9332952740237986,0.9899080086580085
25.564287265407174,0.9332952740237986,0.9899080086580085
25.724033273542954,0.9332952740237986,0.9899080086580085
25.884739924321245,0.9332952740237986,0.9899080086580085
26.046412994626866,0.9332952740237986,0.9899080086580085
26.209058296084276,0.9332952740237986,0.9899080086580085
26.3726816752665,0.9332952740237986,0.9899080086580085
26.537289013905298,0.9332952740237986,0.9899080086580085
26.702886229102603,0.9333915760268805,0.9899080086580085
26.869479273543188,0.9333915760268805,0.9899080086580085
27.037074135708718,0.9333915760268805,0.9899080086580085
27.205676840092917,0.9333915760268805,0.9899080086580085
27.3752934474182,0.9333915760268805,0.9899080086580085
27.545930054853525,0.9333915760268805,0.9899080086580085
27.71759279623353,0.9333915760268805,0.9899080086580085
27.890287842279097,0.9333915760268805,0.9899080086580085
28.064021400819087,0.9333915760268805,0.9899080086580085
28.238799717013546,0.9333915760268805,0.9899080086580085
28.414629073578173,0.9333915760268805,0.9899080086580085
28.59151579101018,0.9333915760268805,0.9899080086580085
28.76946622781547,0.9333915760268805,0.9899080086580085
28.948486780737262,0.9333915760268805,0.9899080086580085
29.128583884985943,0.9333915760268805,0.9899080086580085
29.309764014470467,0.9333915760268805,0.9899080086580085
29.492033682031032,0.9334878780299619,0.9899080086580085
29.675399439673225,0.9334878780299619,0.9899080086580085
29.859867878803502,0.9334878780299619,0.9899080086580085
30.045445630466208,0.9334878780299619,0.9899080086580085
30.232139365581837,0.9334878780299619,0.9899080086580085
30.4199557951869,0.9334878780299619,0.9899080086580085
30.608901670675152,0.9334878780299619,0.9899080086580085
30.79898378404026,0.9334878780299619,0.9899080086580085
30.990208968120008,0.9334878780299619,0.9899080086580085
31.182584096841847,0.9334878780299619,0.9899080086580085
31.37611608547003,0.9334878780299619,0.9899080086580085
31.570811890854184,0.9334878780299619,0.9899080086580085
31.76667851167939,0.9334878780299619,0.9899080086580085
31.96372298871775,0.9334878780299619,0.9899080086580085
32.16195240508152,0.9334878780299619,0.9899080086580085
32.36137388647768,0.9334878780299619,0.9899080086580085
32.56199460146407,0.9334878780299619,0.9899080086580085
32.763821761707156,0.9334878780299619,0.9899080086580085
32.96686262224114,0.9334878780299619,0.9899080086580085
33.17112448172892,0.9334878780299619,0.9899080086580085
33.376614682724274,0.9349083325754165,0.9899080086580085
33.583340611935945,0.9349083325754165,0.9899080086580085
33.79130970049309,0.9349083325754165,0.9899080086580085
34.00052942421242,0.9349083325754165,0.9899080086580085
34.211007303866936,0.9349083325754165,0.9899080086580085
34.42275090545633,0.9349083325754165,0.9899080086580085
34.63576784047885,0.9349083325754165,0.9899080086580085
34.850065766204985,0.9349083325754165,0.9899080086580085
35.0656523859527,0.9349083325754165,0.9899080086580085
35.28253544936435,0.9349083325754165,0.9899080086580085
35.500722752685235,0.9349083325754165,0.9899080086580085
35.720222139043905,0.9349083325754165,0.9899080086580085
35.941041498734016,0.9349083325754165,0.9899080086580085
36.16318876949801,0.9349083325754165,0.9899080086580085
36.38667193681245,0.9349083325754165,0.9899080086580085
36.61149903417503,0.9349083325754165,0.9899080086580085
36.83767814339346,0.9351112546533389,0.9899080086580085
37.06521739487584,0.9351112546533389,0.9899080086580085
37.294124967923004,0.9351112546533389,0.9899080086580085
37.524409091022534,0.9351112546533389,0.9899080086580085
37.756078042144544,0.9351496453167293,0.9899080086580085
37.98914014903921,0.9351496453167293,0.9899080086580085
38.22360378953621,0.9351496453167293,0.9899080086580085
38.45947739184578,0.9351496453167293,0.9899080086580085
38.69676943486175,0.9351496453167293,0.9899080086580085
38.93548844846629,0.9351496453167293,0.9899080086580085
39.17564301383656,0.9351496453167293,0.9899080086580085
39.417241763753175,0.9351496453167293,0.9899080086580085
39.660293382910524,0.9354079097795392,0.9899080086580085
39.904806608228945,0.9354079097795392,0.9899080086580085
40.15079022916878,0.9354079097795392,0.9899080086580085
40.39825308804634,0.9354079097795392,0.9899080086580085
40.64720408035177,0.9354079097795392,0.9899080086580085
40.89765215506884,0.9354079097795392,0.9899080086580085
41.14960631499654,0.9354079097795392,0.9899080086580085
41.40307561707277,0.9354079097795392,0.9899080086580085
41.65806917269992,0.9354079097795392,0.9899080086580085
41.914596148072334,0.9354079097795392,0.9899080086580085
42.17266576450584,0.9356446522037818,0.9899080086580085
42.432287298769296,0.9356446522037818,0.9899080086580085
42.69347008341791,0.9356446522037818,0.9899080086580085
42.956223507128826,0.9356446522037818,0.9899080086580085
43.2205570150386,0.9356446522037818,0.9899080086580085
43.48648010908267,0.9370651067492364,0.9899080086580085
43.754002348337025,0.9370651067492364,0.9899080086580085
44.02313334936171,0.9373018491734787,0.9899080086580085
44.29388278654655,0.9373018491734787,0.9899080086580085
44.56626039245894,0.9378183780990986,0.9899080086580085
44.840275958193686,0.9380551205233411,0.9899080086580085
45.115939333724924,0.9380551205233411,0.9899080086580085
45.39326042826028,0.9380551205233411,0.9899080086580085
45.67224921059698,0.9380551205233411,0.9899080086580085
45.95291570948025,0.9380551205233411,0.9899080086580085
46.2352700139638,0.9380551205233411,0.9899080086580085
46.5193222737725,0.9380551205233411,0.9899080086580085
46.80508269966721,0.9380551205233411,0.9899080086580085
47.09256156381191,0.9380551205233411,0.9899080086580085
47.3817692001428,0.9380551205233411,0.9899080086580085
47.6727160047399,0.9380551205233411,0.9899080086580085
47.96541243620067,0.9380551205233411,0.9899080086580085
48.25986901601604,0.9380551205233411,0.9899080086580085
48.556096328948584,0.9380551205233411,0.9899080086580085
48.854105023413005,0.9380551205233411,0.9899080086580085
49.15390581185889,0.9380551205233411,0.9899080086580085
49.45550947115585,0.9380551205233411,0.9899080086580085
49.758926842980856,0.9380551205233411,0.9899080086580085
50.06416883420796,0.9380551205233411,0.9899080086580085
50.37124641730046,0.9380551205233411,0.9899080086580085
50.6801706307052,0.9380551205233411,0.9899080086580085
50.990952579249395,0.9380551205233411,0.9899080086580085
51.30360343453988,0.9380551205233411,0.9899080086580085
51.61813443536463,0.9380551205233411,0.9899080086580085
51.93455688809675,0.9380551205233411,0.9899080086580085
52.252882167101006,0.9380551205233411,0.9899080086580085
52.573121715142534,0.9380551205233411,0.9899080086580085
52.89528704379831,0.9380551205233411,0.9899080086580085
53.21938973387088,0.9382918629475833,0.9899080086580085
53.545441435804634,0.9382918629475833,0.9899080086580085
53.87345387010478,0.9382918629475833,0.9899080086580085
54.203438827758326,0.9382918629475833,0.9899080086580085
54.53540817065821,0.9382918629475833,0.9899080086580085
54.869373832029694,0.9382918629475833,0.9899080086580085
55.20534781685912,0.9382918629475833,0.9899080086580085
55.5433422023256,0.9384947850255053,0.9899080086580085
55.883369138235125,0.9384947850255053,0.9899080086580085
56.225440847457314,0.9384947850255053,0.9899080086580085
56.569569626364775,0.9384947850255053,0.9899080086580085
56.91576784527512,0.9384947850255053,0.9899080086580085
57.26404794889564,0.9384947850255053,0.9899080086580085
57.61442245677066,0.9384947850255053,0.9899080086580085
57.966903963731575,0.9387530494883154,0.9899080086580085
58.32150514034953,0.9387530494883154,0.9899080086580085
58.6782387333911,0.9387530494883154,0.9899080086580085
59.03711756627617,0.9392265343368001,0.9899080086580085
59.39815453953916,0.9392265343368001,0.9899080086580085
59.76136263129263,0.9392265343368001,0.9899080086580085
60.12675489769382,0.9392265343368001,0.9899080086580085
60.49434447341403,0.9392265343368001,0.9899080086580085
60.86414457211071,0.9392265343368001,0.9899080086580085
61.236168486902464,0.9394847987996101,0.9899080086580085
61.610429590846906,0.9394847987996101,0.9899080086580085
61.986941337421364,0.9411419957693071,0.9899080086580085
62.36571726100651,0.9420889654662766,0.9899080086580085
62.74677097737278,0.9431937634460749,0.9899080086580085
63.13011618417011,0.9435094200117313,0.9899080086580085
63.51576666141991,0.9456401018299132,0.9899080086580085
63.903736272010676,0.9661895270668382,0.9899080086580085
64.29403896219627,0.98115410794051,1.0
64.68668876209719,0.9826233457733843,1.0
65.08169978620501,0.9826233457733843,1.0
65.4790862338896,0.9826233457733843,1.0
65.8788623899097,0.9826233457733843,1.0
66.28104262492631,0.9837597094097479,1.0
66.68564139601932,0.9837597094097479,1.0
67.09267324720709,0.9842547162968001,1.0
67.50215280996954,0.9842547162968001,1.0
67.91409480377376,0.9842547162968001,1.0
68.32851403660331,0.9842547162968001,1.0
68.74542540549048,0.9846943807989647,1.0
69.16484389705181,0.9846943807989647,1.0
69.5867845880268,0.9846943807989647,1.0
70.01126264581988,0.9846943807989647,1.0
70.4382933290456,0.9846943807989647,1.0
70.86789198807716,0.9846943807989647,1.0
71.30007406559818,0.9846943807989647,1.0
71.73485509715776,0.9846943807989647,1.0
72.17225071172922,0.9846943807989647,1.0
72.61227663227146,0.9846943807989647,1.0
73.05494867629446,0.9846943807989647,1.0
73.50028275642781,0.9846943807989647,1.0
73.94829488099266,0.9846943807989647,1.0
74.39900115457725,0.9846943807989647,1.0
74.8524177786157,0.9846943807989647,1.0
75.30856105197056,0.9846943807989647,1.0
75.76744737151853,0.9861148353444192,1.0
76.22909323274001,0.9861148353444192,1.0
76.69351523031192,0.9861148353444192,1.0
77.1607300587045,0.9861148353444192,1.0
77.63075451278108,0.9861148353444192,1.0
78.10360548840197,0.9861148353444192,1.0
78.57929998303182,0.9861148353444192,1.0
79.05785509635058,0.9861148353444192,1.0
79.53928803086822,0.9861148353444192,1.0
80.0236160925431,0.9861148353444192,1.0
80.51085669140399,0.9861148353444192,1.0
81.001027342176,0.9861148353444192,1.0
81.49414566491015,0.9861148353444192,1.0
81.9902293856167,0.9861148353444192,1.0
82.48929633690236,0.9861148353444192,1.0
82.99136445861151,0.9861148353444192,1.0
83.49645179847073,0.9861148353444192,1.0
84.00457651273778,0.9861148353444192,1.0
84.51575686685425,0.9861148353444192,1.0
85.03001123610207,0.9861148353444192,1.0
85.54735810626411,0.9861148353444192,1.0
86.06781607428863,0.9861148353444192,1.0
86.59140384895784,0.9861148353444192,1.0
87.11814025156033,0.9861148353444192,1.0
87.64804421656777,0.9861148353444192,1.0
88.1811347923153,0.9861148353444192,1.0
88.71743114168672,0.9861148353444192,1.0
89.25695254280274,0.9861148353444192,1.0
89.7997183897144,0.9861148353444192,1.0
90.34574819310004,0.9861148353444192,1.0
90.8950615809667,0.9861148353444192,1.0
91.44767829935566,0.9861148353444192,1.0
92.00361821305229,0.9861148353444192,1.0
92.56290130630006,0.9863730998072292,1.0
93.12554768351896,0.9863730998072292,1.0
93.69157757002816,0.9863730998072292,1.0
94.26101131277298,0.9863730998072292,1.0
94.83386938105662,0.9863730998072292,1.0
95.41017236727546,0.9863730998072292,1.0
95.98994098765968,0.9863730998072292,1.0
96.57319608301772,0.9863730998072292,1.0
97.15995861948561,0.9863730998072292,1.0
97.75024968928051,0.9863730998072292,1.0
98.34409051145896,0.9863730998072292,1.0
98.94150243267966,0.9863730998072292,1.0
99.54250692797072,0.9863730998072292,1.0
100.14712560150174,0.9863730998072292,1.0
100.75538018736022,0.9863730998072292,1.0
101.36729255033325,0.9863730998072292,1.0
101.98288468669288,0.9863730998072292,1.0
102.60217872498728,0.9863730998072292,1.0
103.22519692683599,0.9863730998072292,1.0
103.85196168773018,0.9863730998072292,1.0
104.48249553783776,0.9863730998072292,1.0
105.11682114281317,0.9863730998072292,1.0
105.7549613046122,0.9863730998072292,1.0
106.39693896231165,0.9863730998072292,1.0
107.04277719293388,0.9863730998072292,1.0
107.69249921227639,0.9863730998072292,1.0
108.3461283757462,0.9863730998072292,1.0
109.00368817919988,0.9863730998072292,1.0
109.66520225978746,0.9863730998072292,1.0
110.3306943968026,0.9863730998072292,1.0
111.0001885125372,0.9863730998072292,1.0
111.67370867314139,0.9863730998072292,1.0
112.35127908948857,0.9863730998072292,1.0
113.03292411804578,0.9863730998072292,1.0
113.7186682617492,0.9863730998072292,1.0
114.40853617088493,0.9863730998072292,1.0
115.10255264397513,0.9863730998072292,1.0
115.80074262866931,0.9863730998072292,1.0
116.50313122264157,0.9863730998072292,1.0
117.20974367449213,0.9863730998072292,1.0
117.92060538465533,0.9863730998072292,1.0
118.63574190631265,0.9863730998072292,1.0
119.35517894631121,0.9863730998072292,1.0
120.07894236608787,0.9863730998072292,1.0
120.80705818259887,0.9863730998072292,1.0
121.53955256925505,0.9866098422314716,1.0
122.27645185686268,0.9866098422314716,1.0
123.01778253457002,0.9866098422314716,1.0
123.76357125081933,0.9866098422314716,1.0
124.51384481430532,0.9877462058678351,1.0
125.2686301949381,0.9877462058678351,1.0
126.02795452481318,0.9877462058678351,1.0
126.79184509918659,0.9879491279457574,1.0
127.56032937745613,0.9879491279457574,1.0
128.33343498414837,0.9919737491578786,1.0
129.11118970991174,0.9926839764306059,1.0
129.89362151251547,0.9938203400669695,1.0
130.68075851785457,0.9940232621448915,1.0
131.47262902096088,0.9940232621448915,1.0
132.26926148702015,0.9942261842228135,1.0
133.07068455239553,0.9942261842228135,1.0
133.8769270256565,0.9942261842228135,1.0
134.68801788861472,0.9942261842228135,1.0
135.50398629736586,0.9942261842228135,1.0
136.32486158333757,0.9942261842228135,1.0
137.15067325434384,0.9942261842228135,1.0
137.98145099564582,0.9942261842228135,1.0
138.8172246710188,0.9942261842228135,1.0
139.65802432382577,0.9942261842228135,1.0
140.50388017809735,0.9942261842228135,1.0
141.35482263961828,0.9942261842228135,1.0
142.21088229702028,0.9942261842228135,1.0
143.07208992288207,0.9942261842228135,1.0
143.93847647483489,0.9942261842228135,1.0
144.81007309667564,0.9942261842228135,1.0
145.68691111948652,0.9942261842228135,1.0
146.56902206276115,0.9942261842228135,1.0
147.4564376355375,0.9942261842228135,1.0
148.34918973753793,0.9942261842228135,1.0
149.24731046031576,0.9942261842228135,1.0
150.1508320884088,0.9942261842228135,1.0
151.0597871005001,0.9942261842228135,1.0
151.9742081705851,0.9942261842228135,1.0
152.89412816914665,0.9942261842228135,1.0
153.81958016433612,0.9942261842228135,1.0
154.7505974231623,0.9942261842228135,1.0
155.68721341268719,0.9942261842228135,1.0
156.62946180122918,0.9942261842228135,1.0
157.5773764595731,0.9942261842228135,1.0
158.53099146218787,0.9942261842228135,1.0
159.4903410884515,0.9942261842228135,1.0
160.45545982388305,0.9942261842228135,1.0
161.42638236138245,0.9942261842228135,1.0
162.40314360247743,0.9942261842228135,1.0
163.3857786585787,0.9942261842228135,1.0
164.37432285224116,0.9942261842228135,1.0
165.36881171843427,0.9942261842228135,1.0
166.36928100581932,0.9942261842228135,1.0
167.3757666780343,0.9942261842228135,1.0
168.3883049149869,0.9942261842228135,1.0
169.40693211415487,0.9942261842228135,1.0
170.43168489189458,0.9942261842228135,1.0
171.462600084757,0.9942261842228135,1.0
172.49971475081225,0.9942261842228135,1.0
173.54306617098104,0.9942261842228135,1.0
174.59269185037593,0.9942261842228135,1.0
175.6486295196482,0.9942261842228135,1.0
176.71091713634507,0.9942261842228135,1.0
177.77959288627375,0.9942261842228135,1.0
178.8546951848742,0.9942261842228135,1.0
179.9362626786001,0.9942261842228135,1.0
181.02433424630794,0.9942261842228135,1.0
182.1189490006547,0.9942261842228135,1.0
183.2201462895038,0.9942261842228135,1.0
184.32796569733938,0.9942261842228135,1.0
185.4424470466895,0.9942261842228135,1.0
186.5636303995572,0.9942261842228135,1.0
187.69155605886155,0.9942261842228135,1.0
188.8262645698851,0.9942261842228135,1.0
189.96779672173224,0.9953625478591772,1.0
191.11619354879517,0.9958790767847971,1.0
192.271496332229,0.9965893040575243,1.0
193.43374660143567,0.9972995313302516,1.0
194.60298613555676,0.9972995313302516,1.0
195.77925696497533,0.9972995313302516,1.0
196.96260137282678,0.9972995313302516,1.0
198.1530618965189,0.9972995313302516,1.0
199.3506813292605,0.9972995313302516,1.0
200.5555027216007,0.9972995313302516,1.0
201.76756938297524,0.9972995313302516,1.0
202.986924883264,0.9972995313302516,1.0
204.21361305435715,0.9972995313302516,1.0
205.44767799173056,0.9972995313302516,1.0
206.68916405603113,0.9972995313302516,1.0
207.9381158746712,0.9972995313302516,1.0
209.19457834343297,0.9972995313302516,1.0
210.45859662808212,0.9972995313302516,1.0
211.73021616599155,0.9972995313302516,1.0
213.00948266777445,0.9972995313302516,1.0
214.29644211892827,0.9972995313302516,1.0
215.59114078148647,0.9972995313302516,1.0
216.89362519568243,0.9972995313302516,1.0
218.20394218162212,0.9972995313302516,1.0
219.5221388409671,0.9972995313302516,1.0
220.84826255862782,0.9972995313302516,1.0
222.18236100446677,0.9972995313302516,1.0
223.52448213501222,0.9972995313302516,1.0
224.874674195182,0.9972995313302516,1.0
226.23298572001775,0.9972995313302516,1.0
227.59946553642948,0.9972995313302516,1.0
228.97416276495147,0.9972995313302516,1.0
230.35712682150685,0.9972995313302516,1.0
231.7484074191846,0.9972995313302516,1.0
233.14805457002657,0.9972995313302516,1.0
234.55611858682516,0.9972995313302516,1.0
235.97265008493184,0.9972995313302516,1.0
237.39769998407675,0.9972995313302516,1.0
238.831319510199,0.9972995313302516,1.0
240.27356019728802,0.9972995313302516,1.0
241.7244738892362,0.9972995313302516,1.0
243.18411274170248,0.9972995313302516,1.0
244.65252922398676,0.9972995313302516,1.0
246.12977612091714,0.9972995313302516,1.0
247.6159065347459,0.9972995313302516,1.0
249.1109738870593,0.9972995313302516,1.0
250.61503192069753,0.9972995313302516,1.0
252.12813470168692,0.9972995313302516,1.0
253.6503366211831,0.9972995313302516,1.0
255.18169239742636,0.9972995313302516,1.0
256.7222570777086,0.9972995313302516,1.0
258.272086040352,0.9973958333333333,1.0
259.8312349966998,0.9973958333333333,1.0
261.39975999311866,0.9973958333333333,1.0
262.97771741301426,0.9973958333333333,1.0
264.56516397885673,0.9973958333333333,1.0
266.16215675422063,0.9973958333333333,1.0
267.76875314583583,0.9973958333333333,1.0
269.38501090565114,0.9973958333333333,1.0
271.0109881329105,0.9973958333333333,1.0
272.6467432762411,0.9973958333333333,1.0
274.29233513575474,0.9973958333333333,1.0
275.94782286516136,0.9973958333333333,1.0
277.61326597389547,0.9973958333333333,1.0
279.28872432925493,0.9973958333333333,1.0
280.9742581585542,0.9973958333333333,1.0
282.6699280512878,0.9973958333333333,1.0
284.3757949613091,0.9973958333333333,1.0
286.0919202090213,0.9973958333333333,1.0
287.81836548358166,0.9973958333333333,1.0
289.5551928451192,0.9973958333333333,1.0
291.30246472696535,0.9973958333333333,1.0
293.0602439378983,0.9973958333333333,1.0
294.8285936644006,0.9973958333333333,1.0
296.60757747293104,0.9973958333333333,1.0
298.3972593122087,0.9992897727272727,1.0
300.19770351551324,0.9992897727272727,1.0
302.0089748029957,0.9992897727272727,1.0
303.83113828400604,0.9992897727272727,1.0
305.6642594594335,0.9992897727272727,1.0
307.50840422406094,0.9992897727272727,1.0
309.3636388689336,0.9992897727272727,1.0
311.2300300837422,0.9992897727272727,1.0
313.1076449592199,0.9992897727272727,1.0
314.9965509895544,0.9992897727272727,1.0
316.8968160748139,0.9992897727272727,1.0
318.8085085233878,0.9992897727272727,1.0
320.731697054442,0.9992897727272727,1.0
322.66645080039046,0.9992897727272727,1.0
324.6128393093782,0.9992897727272727,1.0
326.57093254778283,0.9992897727272727,1.0
328.5408009027289,0.9992897727272727,1.0
330.5225151846186,0.9992897727272727,1.0
332.5161466296769,0.9992897727272727,1.0
334.52176690251207,0.9992897727272727,1.0
336.5394480986922,0.9992897727272727,1.0
338.5692627473366,0.9992897727272727,1.0
340.6112838137228,0.9992897727272727,1.0
342.66558470190955,0.9992897727272727,1.0
344.73223925737625,0.9992897727272727,1.0
346.8113217696758,0.9992897727272727,1.0
348.9029069751065,0.9992897727272727,1.0
351.00707005939773,0.9992897727272727,1.0
353.1238866604133,0.9992897727272727,1.0
355.2534328708699,0.9992897727272727,1.0
357.3957852410726,0.9992897727272727,1.0
359.55102078166647,0.9992897727272727,1.0
361.7192169664049,0.9992897727272727,1.0
363.9004517349347,0.9992897727272727,1.0
366.09480349559715,0.9992897727272727,1.0
368.3023511282481,0.9992897727272727,1.0
370.5231739870914,0.9992897727272727,1.0
372.7573519035326,0.9992897727272727,1.0
375.0049651890485,0.9992897727272727,1.0
377.2660946380739,0.9992897727272727,1.0
379.5408215309062,0.9992897727272727,1.0
381.8292276366268,0.9992897727272727,1.0
384.1313952160406,0.9992897727272727,1.0
386.4474070246331,0.9992897727272727,1.0
388.777346315545,0.9992897727272727,1.0
391.1212968425648,0.9992897727272727,1.0
393.4793428631406,0.9992897727272727,1.0
395.85156914140686,0.9992897727272727,1.0
398.2380619512329,1.0,1.0

